Linearization and Identification of Multiple-Attractor Dynamical Systems through Laplacian Eigenmaps

Dynamical Systems (DS) are fundamental to the modeling and understanding time evolving phenomena, and have application in physics, biology and control. As determining an analytical description of the dynamics is often difficult, data-driven approaches are preferred for identifying and controlling nonlinear DS with multiple equilibrium points. Identification of such DS has been treated largely as a supervised learning problem. Instead, we focus on an unsupervised learning scenario where we know neither the number nor the type of dynamics. We propose a Graph-based spectral clustering method that takes advantage of a velocity-augmented kernel to connect data points belonging to the same dynamics, while preserving the natural temporal evolution. We study the eigenvectors and eigenvalues of the Graph Laplacian and show that they form a set of orthogonal embedding spaces, one for each sub-dynamics. We prove that there always exist a set of 2-dimensional embedding spaces in which the sub-dynamics are linear and n-dimensional embedding spaces where they are quasi-linear. We compare the clustering performance of our algorithm to Kernel K-Means, Spectral Clustering and Gaussian Mixtures and show that, even when these algorithms are provided with the correct number of sub-dynamics, they fail to cluster them correctly. We learn a diffeomorphism from the Laplacian embedding space to the original space and show that the Laplacian embedding leads to good reconstruction accuracy and a faster training time through an exponential decaying loss compared to the state-of-the-art diffeomorphism-based approaches.

==> figures/data/drawn_data.csv <==
   x y e3 e4 e5 e6 labels
   5.1139273e+00   1.2562855e+01  -6.2661687e-02  -2.7781171e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1790951e+00   1.3105508e+01  -6.2659913e-02  -2.7779850e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2242113e+00   1.3548568e+01  -6.2656366e-02  -2.7777210e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2419355e+00   1.4009732e+01  -6.2651045e-02  -2.7773250e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2419355e+00   1.4499785e+01  -6.2643951e-02  -2.7767970e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2298084e+00   1.5024971e+01  -6.2635084e-02  -2.7761370e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2090191e+00   1.5561349e+01  -6.2624444e-02  -2.7753451e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1918453e+00   1.6118692e+01  -6.2612031e-02  -2.7744213e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.6680292e+01  -6.2597846e-02  -2.7733657e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.7182482e+01  -6.2581889e-02  -2.7721782e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.7708029e+01  -6.2564161e-02  -2.7708591e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.8233577e+01  -6.2544662e-02  -2.7694082e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.8794161e+01  -6.2523393e-02  -2.7678258e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.9331387e+01  -6.2500353e-02  -2.7661118e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   1.9868613e+01  -6.2475545e-02  -2.7642664e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1774194e+00   2.0405839e+01  -6.2448969e-02  -2.7622896e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1589862e+00   2.0954745e+01  -6.2420625e-02  -2.7601816e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1405530e+00   2.1503650e+01  -6.2390514e-02  -2.7579423e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1221198e+00   2.2064234e+01  -6.2358637e-02  -2.7555721e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1036866e+00   2.2613139e+01  -6.2324995e-02  -2.7530708e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0852535e+00   2.3173723e+01  -6.2289588e-02  -2.7504388e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0576037e+00   2.3745985e+01  -6.2252419e-02  -2.7476760e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0299539e+00   2.4329927e+01  -6.2213488e-02  -2.7447827e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0115207e+00   2.4925547e+01  -6.2172796e-02  -2.7417589e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9930876e+00   2.5544526e+01  -6.2130344e-02  -2.7386048e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9746544e+00   2.6186861e+01  -6.2086133e-02  -2.7353206e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9562212e+00   2.6829197e+01  -6.2040165e-02  -2.7319064e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9470046e+00   2.7459854e+01  -6.1992441e-02  -2.7283624e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9377880e+00   2.8090511e+01  -6.1942962e-02  -2.7246887e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9285714e+00   2.8709489e+01  -6.1891730e-02  -2.7208856e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9193548e+00   2.9305109e+01  -6.1838746e-02  -2.7169531e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9101382e+00   2.9912409e+01  -6.1784012e-02  -2.7128916e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8917051e+00   3.0531387e+01  -6.1727529e-02  -2.7087011e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8732719e+00   3.1127007e+01  -6.1669298e-02  -2.7043819e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8548387e+00   3.1757664e+01  -6.1609322e-02  -2.6999342e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8364055e+00   3.2353285e+01  -6.1547603e-02  -2.6953581e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8179724e+00   3.2960584e+01  -6.1484141e-02  -2.6906540e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8087558e+00   3.3579562e+01  -6.1418939e-02  -2.6858220e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7995392e+00   3.4233577e+01  -6.1351998e-02  -2.6808624e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7903226e+00   3.4899270e+01  -6.1283321e-02  -2.6757754e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7811060e+00   3.5564964e+01  -6.1212909e-02  -2.6705613e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7718894e+00   3.6218978e+01  -6.1140765e-02  -2.6652202e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7626728e+00   3.6861314e+01  -6.1066890e-02  -2.6597525e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7534562e+00   3.7480292e+01  -6.0991286e-02  -2.6541583e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7442396e+00   3.8099270e+01  -6.0913956e-02  -2.6484381e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7350230e+00   3.8718248e+01  -6.0834902e-02  -2.6425920e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7350230e+00   3.9337226e+01  -6.0754126e-02  -2.6366203e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7350230e+00   3.9921168e+01  -6.0671631e-02  -2.6305233e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7350230e+00   4.0505109e+01  -6.0587418e-02  -2.6243013e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7258065e+00   4.1077372e+01  -6.0501490e-02  -2.6179546e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7165899e+00   4.1602920e+01  -6.0413849e-02  -2.6114835e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7073733e+00   4.2151825e+01  -6.0324499e-02  -2.6048883e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6981567e+00   4.2689051e+01  -6.0233441e-02  -2.5981693e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6889401e+00   4.3249635e+01  -6.0140678e-02  -2.5913268e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6797235e+00   4.3798540e+01  -6.0046213e-02  -2.5843612e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6612903e+00   4.4370803e+01  -5.9950048e-02  -2.5772728e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6428571e+00   4.4908029e+01  -5.9852187e-02  -2.5700619e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6336406e+00   4.5456934e+01  -5.9752631e-02  -2.5627289e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6244240e+00   4.6029197e+01  -5.9651384e-02  -2.5552740e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6152074e+00   4.6578102e+01  -5.9548449e-02  -2.5476978e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6059908e+00   4.7173723e+01  -5.9443828e-02  -2.5400005e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5967742e+00   4.7757664e+01  -5.9337524e-02  -2.5321825e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5783410e+00   4.8294891e+01  -5.9229541e-02  -2.5242441e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5599078e+00   4.8832117e+01  -5.9119881e-02  -2.5161858e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5414747e+00   4.9369343e+01  -5.9008548e-02  -2.5080079e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5230415e+00   4.9894891e+01  -5.8895545e-02  -2.4997109e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5046083e+00   5.0420438e+01  -5.8780875e-02  -2.4912950e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4861751e+00   5.0981022e+01  -5.8664541e-02  -2.4827608e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4677419e+00   5.1576642e+01  -5.8546546e-02  -2.4741086e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4493088e+00   5.2195620e+01  -5.8426894e-02  -2.4653388e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4308756e+00   5.2814599e+01  -5.8305589e-02  -2.4564518e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4308756e+00   5.3468613e+01  -5.8182633e-02  -2.4474481e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4308756e+00   5.4169343e+01  -5.8058030e-02  -2.4383281e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4400922e+00   5.4905109e+01  -5.7931784e-02  -2.4290922e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.4769585e+00   5.5640876e+01  -5.7803898e-02  -2.4197409e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5046083e+00   5.6400000e+01  -5.7674377e-02  -2.4102747e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5230415e+00   5.7124088e+01  -5.7543222e-02  -2.4006938e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5414747e+00   5.7848175e+01  -5.7410439e-02  -2.3909989e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5599078e+00   5.8572263e+01  -5.7276031e-02  -2.3811904e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.5783410e+00   5.9296350e+01  -5.7140001e-02  -2.3712687e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6059908e+00   6.0032117e+01  -5.7002354e-02  -2.3612343e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6336406e+00   6.0779562e+01  -5.6863094e-02  -2.3510877e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.6705069e+00   6.1527007e+01  -5.6722224e-02  -2.3408294e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7073733e+00   6.2286131e+01  -5.6579749e-02  -2.3304598e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7442396e+00   6.3068613e+01  -5.6435672e-02  -2.3199795e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.7811060e+00   6.3804380e+01  -5.6289998e-02  -2.3093890e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8179724e+00   6.4551825e+01  -5.6142731e-02  -2.2986887e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8548387e+00   6.5322628e+01  -5.5993874e-02  -2.2878792e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9009217e+00   6.6093431e+01  -5.5843433e-02  -2.2769609e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.9470046e+00   6.6864234e+01  -5.5691410e-02  -2.2659344e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0115207e+00   6.7658394e+01  -5.5537812e-02  -2.2548003e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0760369e+00   6.8464234e+01  -5.5382641e-02  -2.2435590e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.1497696e+00   6.9246715e+01  -5.5225903e-02  -2.2322111e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.2327189e+00   7.0017518e+01  -5.5067602e-02  -2.2207571e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.3248848e+00   7.0800000e+01  -5.4907742e-02  -2.2091976e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.4354839e+00   7.1594161e+01  -5.4746328e-02  -2.1975331e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.5460829e+00   7.2353285e+01  -5.4583364e-02  -2.1857642e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.6658986e+00   7.3089051e+01  -5.4418855e-02  -2.1738914e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.7857143e+00   7.3766423e+01  -5.4252806e-02  -2.1619153e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   5.9055300e+00   7.4443796e+01  -5.4085222e-02  -2.1498364e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0622120e+00   7.5121168e+01  -5.3916106e-02  -2.1376554e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.2281106e+00   7.5786861e+01  -5.3745464e-02  -2.1253728e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.4124424e+00   7.6452555e+01  -5.3573301e-02  -2.1129892e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.6059908e+00   7.7094891e+01  -5.3399622e-02  -2.1005052e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   6.8179724e+00   7.7737226e+01  -5.3224431e-02  -2.0879214e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0391705e+00   7.8344526e+01  -5.3047734e-02  -2.0752384e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   7.2695853e+00   7.8951825e+01  -5.2869535e-02  -2.0624567e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   7.5092166e+00   7.9524088e+01  -5.2689840e-02  -2.0495770e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   7.7672811e+00   8.0061314e+01  -5.2508653e-02  -2.0365999e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0714286e+00   8.0575182e+01  -5.2325980e-02  -2.0235261e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.3940092e+00   8.1089051e+01  -5.2141826e-02  -2.0103561e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7534562e+00   8.1567883e+01  -5.1956196e-02  -1.9970905e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.1405530e+00   8.2011679e+01  -5.1769095e-02  -1.9837301e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.5368664e+00   8.2420438e+01  -5.1580529e-02  -1.9702754e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.9608295e+00   8.2782482e+01  -5.1390503e-02  -1.9567270e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0394009e+01   8.3097810e+01  -5.1199023e-02  -1.9430857e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0836406e+01   8.3378102e+01  -5.1006093e-02  -1.9293520e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1288018e+01   8.3611679e+01  -5.0811720e-02  -1.9155266e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1758065e+01   8.3786861e+01  -5.0615908e-02  -1.9016102e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2237327e+01   8.3891971e+01  -5.0418664e-02  -1.8876035e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2725806e+01   8.3950365e+01  -5.0219992e-02  -1.8735070e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3223502e+01   8.3973723e+01  -5.0019899e-02  -1.8593215e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3711982e+01   8.3973723e+01  -4.9818390e-02  -1.8450477e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4209677e+01   8.3950365e+01  -4.9615471e-02  -1.8306861e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4698157e+01   8.3891971e+01  -4.9411148e-02  -1.8162376e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5177419e+01   8.3798540e+01  -4.9205426e-02  -1.8017028e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5675115e+01   8.3681752e+01  -4.8998312e-02  -1.7870823e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6154378e+01   8.3553285e+01  -4.8789810e-02  -1.7723770e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6652074e+01   8.3389781e+01  -4.8579928e-02  -1.7575874e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7168203e+01   8.3191241e+01  -4.8368670e-02  -1.7427142e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7675115e+01   8.2992701e+01  -4.8156044e-02  -1.7277583e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8200461e+01   8.2759124e+01  -4.7942054e-02  -1.7127202e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8725806e+01   8.2490511e+01  -4.7726707e-02  -1.6976008e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9260369e+01   8.2198540e+01  -4.7510010e-02  -1.6824007e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9767281e+01   8.1871533e+01  -4.7291967e-02  -1.6671206e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0255760e+01   8.1544526e+01  -4.7072586e-02  -1.6517613e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0725806e+01   8.1194161e+01  -4.6851873e-02  -1.6363236e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1186636e+01   8.0832117e+01  -4.6629833e-02  -1.6208080e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1629032e+01   8.0470073e+01  -4.6406474e-02  -1.6052155e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   8.0096350e+01  -4.6181801e-02  -1.5895466e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2467742e+01   7.9722628e+01  -4.5955821e-02  -1.5738022e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2882488e+01   7.9325547e+01  -4.5728540e-02  -1.5579831e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3306452e+01   7.8928467e+01  -4.5499965e-02  -1.5420899e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3721198e+01   7.8543066e+01  -4.5270102e-02  -1.5261234e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4117512e+01   7.8169343e+01  -4.5038957e-02  -1.5100844e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4495392e+01   7.7795620e+01  -4.4806538e-02  -1.4939736e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4854839e+01   7.7433577e+01  -4.4572850e-02  -1.4777918e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5214286e+01   7.7059854e+01  -4.4337901e-02  -1.4615398e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5555300e+01   7.6686131e+01  -4.4101697e-02  -1.4452184e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5905530e+01   7.6289051e+01  -4.3864244e-02  -1.4288283e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6246544e+01   7.5891971e+01  -4.3625550e-02  -1.4123702e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6587558e+01   7.5506569e+01  -4.3385621e-02  -1.3958451e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6928571e+01   7.5121168e+01  -4.3144464e-02  -1.3792536e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7241935e+01   7.4747445e+01  -4.2902086e-02  -1.3625966e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7518433e+01   7.4397080e+01  -4.2658494e-02  -1.3458748e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7804147e+01   7.4035036e+01  -4.2413694e-02  -1.3290891e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8071429e+01   7.3684672e+01  -4.2167693e-02  -1.3122402e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8329493e+01   7.3357664e+01  -4.1920499e-02  -1.2953289e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8569124e+01   7.3030657e+01  -4.1672119e-02  -1.2783561e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8790323e+01   7.2727007e+01  -4.1422558e-02  -1.2613226e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9011521e+01   7.2411679e+01  -4.1171826e-02  -1.2442291e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9232719e+01   7.2119708e+01  -4.0919928e-02  -1.2270764e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9444700e+01   7.1827737e+01  -4.0666872e-02  -1.2098655e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9656682e+01   7.1535766e+01  -4.0412664e-02  -1.1925971e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9859447e+01   7.1255474e+01  -4.0157313e-02  -1.1752720e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0062212e+01   7.0986861e+01  -3.9900825e-02  -1.1578910e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0255760e+01   7.0729927e+01  -3.9643208e-02  -1.1404550e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0421659e+01   7.0472993e+01  -3.9384469e-02  -1.1229649e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0587558e+01   7.0204380e+01  -3.9124615e-02  -1.1054213e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0753456e+01   6.9935766e+01  -3.8863653e-02  -1.0878253e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0928571e+01   6.9678832e+01  -3.8601592e-02  -1.0701775e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1094470e+01   6.9421898e+01  -3.8338437e-02  -1.0524789e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1260369e+01   6.9164964e+01  -3.8074198e-02  -1.0347302e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1435484e+01   6.8919708e+01  -3.7808881e-02  -1.0169324e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1601382e+01   6.8674453e+01  -3.7542494e-02  -9.9908628e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1758065e+01   6.8440876e+01  -3.7275044e-02  -9.8119267e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1905530e+01   6.8207299e+01  -3.7006539e-02  -9.6325243e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2052995e+01   6.7973723e+01  -3.6736987e-02  -9.4526641e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2200461e+01   6.7740146e+01  -3.6466394e-02  -9.2723548e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2366359e+01   6.7483212e+01  -3.6194770e-02  -9.0916048e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2523041e+01   6.7237956e+01  -3.5922121e-02  -8.9104228e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2688940e+01   6.6981022e+01  -3.5648455e-02  -8.7288173e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2845622e+01   6.6724088e+01  -3.5373780e-02  -8.5467970e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2993088e+01   6.6467153e+01  -3.5098104e-02  -8.3643706e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3158986e+01   6.6198540e+01  -3.4821435e-02  -8.1815467e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3324885e+01   6.5918248e+01  -3.4543780e-02  -7.9983340e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3481567e+01   6.5614599e+01  -3.4265147e-02  -7.8147411e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3638249e+01   6.5310949e+01  -3.3985544e-02  -7.6307770e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3804147e+01   6.4983942e+01  -3.3704979e-02  -7.4464502e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3960829e+01   6.4633577e+01  -3.3423461e-02  -7.2617695e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4126728e+01   6.4259854e+01  -3.3140996e-02  -7.0767438e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4292627e+01   6.3874453e+01  -3.2857593e-02  -6.8913817e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4476959e+01   6.3477372e+01  -3.2573260e-02  -6.7056922e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4642857e+01   6.3103650e+01  -3.2288005e-02  -6.5196840e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4808756e+01   6.2718248e+01  -3.2001837e-02  -6.3333660e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4956221e+01   6.2344526e+01  -3.1714762e-02  -6.1467470e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5122120e+01   6.1924088e+01  -3.1426790e-02  -5.9598359e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5288018e+01   6.1480292e+01  -3.1137928e-02  -5.7726416e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5444700e+01   6.0989781e+01  -3.0848185e-02  -5.5851729e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5601382e+01   6.0499270e+01  -3.0557568e-02  -5.3974389e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5758065e+01   5.9985401e+01  -3.0266087e-02  -5.2094483e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5905530e+01   5.9483212e+01  -2.9973749e-02  -5.0212102e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6071429e+01   5.8922628e+01  -2.9680563e-02  -4.8327335e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6237327e+01   5.8373723e+01  -2.9386536e-02  -4.6440271e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6384793e+01   5.7801460e+01  -2.9091678e-02  -4.4551001e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6541475e+01   5.7194161e+01  -2.8795996e-02  -4.2659613e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6688940e+01   5.6575182e+01  -2.8499500e-02  -4.0766198e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6836406e+01   5.5921168e+01  -2.8202196e-02  -3.8870846e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6983871e+01   5.5255474e+01  -2.7904094e-02  -3.6973646e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7112903e+01   5.4554745e+01  -2.7605203e-02  -3.5074690e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7241935e+01   5.3877372e+01  -2.7305530e-02  -3.3174066e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7370968e+01   5.3188321e+01  -2.7005084e-02  -3.1271867e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7490783e+01   5.2522628e+01  -2.6703874e-02  -2.9368181e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7601382e+01   5.1856934e+01  -2.6401908e-02  -2.7463099e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7711982e+01   5.1226277e+01  -2.6099194e-02  -2.5556713e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7813364e+01   5.0607299e+01  -2.5795742e-02  -2.3649112e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7914747e+01   5.0000000e+01  -2.5491560e-02  -2.1740387e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7997696e+01   4.9416058e+01  -2.5186656e-02  -1.9830629e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8080645e+01   4.8832117e+01  -2.4881040e-02  -1.7919928e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8163594e+01   4.8248175e+01  -2.4574719e-02  -1.6008376e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8246544e+01   4.7652555e+01  -2.4267702e-02  -1.4096064e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8311060e+01   4.7103650e+01  -2.3959999e-02  -1.2183081e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8375576e+01   4.6566423e+01  -2.3651617e-02  -1.0269520e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8440092e+01   4.6064234e+01  -2.3342566e-02  -8.3554700e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8495392e+01   4.5585401e+01  -2.3032854e-02  -6.4410233e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8550691e+01   4.5106569e+01  -2.2722490e-02  -4.5262706e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8605991e+01   4.4616058e+01  -2.2411484e-02  -2.6113028e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8642857e+01   4.4160584e+01  -2.2099842e-02  -6.9621094e-05   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8679724e+01   4.3681752e+01  -2.1787575e-02   1.2189140e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8716590e+01   4.3249635e+01  -2.1474692e-02   3.1339811e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8744240e+01   4.2840876e+01  -2.1161201e-02   5.0488992e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8762673e+01   4.2443796e+01  -2.0847110e-02   6.9635774e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8781106e+01   4.2081752e+01  -2.0532430e-02   8.8779247e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8799539e+01   4.1731387e+01  -2.0217168e-02   1.0791850e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8817972e+01   4.1404380e+01  -1.9901334e-02   1.2705263e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8836406e+01   4.1042336e+01  -1.9584937e-02   1.4618071e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8854839e+01   4.0680292e+01  -1.9267986e-02   1.6530185e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8873272e+01   4.0283212e+01  -1.8950489e-02   1.8441514e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8891705e+01   3.9874453e+01  -1.8632456e-02   2.0351966e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8910138e+01   3.9465693e+01  -1.8313895e-02   2.2261451e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8928571e+01   3.9033577e+01  -1.7994816e-02   2.4169878e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8937788e+01   3.8578102e+01  -1.7675228e-02   2.6077157e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8947005e+01   3.8087591e+01  -1.7355139e-02   2.7983196e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8956221e+01   3.7538686e+01  -1.7034559e-02   2.9887906e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8965438e+01   3.6966423e+01  -1.6713497e-02   3.1791195e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8974654e+01   3.6405839e+01  -1.6391962e-02   3.3692974e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8983871e+01   3.5810219e+01  -1.6069963e-02   3.5593151e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8983871e+01   3.5191241e+01  -1.5747509e-02   3.7491637e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8983871e+01   3.4537226e+01  -1.5424609e-02   3.9388341e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8983871e+01   3.3836496e+01  -1.5101273e-02   4.1283174e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8983871e+01   3.3159124e+01  -1.4777509e-02   4.3176044e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8965438e+01   3.2446715e+01  -1.4453327e-02   4.5066863e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8947005e+01   3.1757664e+01  -1.4128736e-02   4.6955540e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8919355e+01   3.1056934e+01  -1.3803745e-02   4.8841986e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8891705e+01   3.0356204e+01  -1.3478363e-02   5.0726111e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8854839e+01   2.9620438e+01  -1.3152600e-02   5.2607825e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8790323e+01   2.8872993e+01  -1.2826464e-02   5.4487039e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8707373e+01   2.8090511e+01  -1.2499966e-02   5.6363664e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8587558e+01   2.7284672e+01  -1.2173113e-02   5.8237611e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8440092e+01   2.6455474e+01  -1.1845916e-02   6.0108790e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8255760e+01   2.5626277e+01  -1.1518384e-02   6.1977112e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.8062212e+01   2.4832117e+01  -1.1190526e-02   6.3842489e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7850230e+01   2.4037956e+01  -1.0862350e-02   6.5704833e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7610599e+01   2.3255474e+01  -1.0533868e-02   6.7564054e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7343318e+01   2.2461314e+01  -1.0205087e-02   6.9420064e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.7048387e+01   2.1678832e+01  -9.8760177e-03   7.1272775e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6725806e+01   2.0919708e+01  -9.5466686e-03   7.3122100e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6384793e+01   2.0195620e+01  -9.2170493e-03   7.4967949e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.6016129e+01   1.9518248e+01  -8.8871691e-03   7.6810236e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5619816e+01   1.8887591e+01  -8.5570374e-03   7.8648873e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.5195853e+01   1.8256934e+01  -8.2266634e-03   8.0483772e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4771889e+01   1.7661314e+01  -7.8960566e-03   8.2314847e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4329493e+01   1.7112409e+01  -7.5652263e-03   8.4142010e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3868664e+01   1.6598540e+01  -7.2341818e-03   8.5965174e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3407834e+01   1.6131387e+01  -6.9029326e-03   8.7784253e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2928571e+01   1.5664234e+01  -6.5714880e-03   8.9599161e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2440092e+01   1.5243796e+01  -6.2398574e-03   9.1409811e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1933180e+01   1.4811679e+01  -5.9080502e-03   9.3216116e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1426267e+01   1.4414599e+01  -5.5760758e-03   9.5017992e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0891705e+01   1.4017518e+01  -5.2439435e-03   9.6815353e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0347926e+01   1.3667153e+01  -4.9116628e-03   9.8608113e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9831797e+01   1.3351825e+01  -4.5792430e-03   1.0039619e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9324885e+01   1.3071533e+01  -4.2466937e-03   1.0217949e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8836406e+01   1.2837956e+01  -3.9140241e-03   1.0395794e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8357143e+01   1.2651095e+01  -3.5812438e-03   1.0573144e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7905530e+01   1.2487591e+01  -3.2483621e-03   1.0749993e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7444700e+01   1.2324088e+01  -2.9153884e-03   1.0926330e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7002304e+01   1.2195620e+01  -2.5823323e-03   1.1102148e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6587558e+01   1.2090511e+01  -2.2492030e-03   1.1277439e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6182028e+01   1.1997080e+01  -1.9160101e-03   1.1452193e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5804147e+01   1.1927007e+01  -1.5827629e-03   1.1626404e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5453917e+01   1.1868613e+01  -1.2494709e-03   1.1800062e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5122120e+01   1.1821898e+01  -9.1614360e-04   1.1973159e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4817972e+01   1.1786861e+01  -5.8279034e-04   1.2145687e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4532258e+01   1.1751825e+01  -2.4942058e-04   1.2317638e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4274194e+01   1.1716788e+01   8.3956238e-05   1.2489004e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4016129e+01   1.1681752e+01   4.1733068e-04   1.2659776e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3785714e+01   1.1646715e+01   7.5069331e-04   1.2829947e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3573733e+01   1.1623358e+01   1.0840347e-03   1.2999507e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3361751e+01   1.1600000e+01   1.4173454e-03   1.3168451e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3168203e+01   1.1576642e+01   1.7506160e-03   1.3336768e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3002304e+01   1.1553285e+01   2.0838370e-03   1.3504451e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2773492e+01   1.1536020e+01   2.4169990e-03   1.3671493e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2599846e+01   1.1515468e+01   2.7500927e-03   1.3837885e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2426025e+01   1.1490588e+01   3.0831085e-03   1.4003620e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2306181e+01   1.1459854e+01   3.4160370e-03   1.4168689e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2231183e+01   1.1459854e+01   3.7488688e-03   1.4333085e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2150833e+01   1.1459854e+01   4.0815945e-03   1.4496799e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2125052e+01   1.1459854e+01   4.4142047e-03   1.4659825e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2087814e+01   1.1459854e+01   4.7466900e-03   1.4822154e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   1.1459854e+01   5.0790408e-03   1.4983779e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   1.1459854e+01   5.4112480e-03   1.5144691e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   1.1459854e+01   5.7433019e-03   1.5304884e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   1.1459854e+01   6.0751933e-03   1.5464350e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5189452e+00   1.1784266e+01   5.1994218e-02  -5.0865961e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6353163e+00   1.2309224e+01   5.1992746e-02  -5.0863544e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7158809e+00   1.2807412e+01   5.1989803e-02  -5.0858709e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7749616e+00   1.3270073e+01   5.1985388e-02  -5.0851458e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8201410e+00   1.3709747e+01   5.1979502e-02  -5.0841790e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8558089e+00   1.4179793e+01   5.1972144e-02  -5.0829707e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8846829e+00   1.4685436e+01   5.1963315e-02  -5.0815207e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9085354e+00   1.5242780e+01   5.1953016e-02  -5.0798293e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9285714e+00   1.5874453e+01   5.1941246e-02  -5.0778965e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9562212e+00   1.6423358e+01   5.1928005e-02  -5.0757224e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9838710e+00   1.7018978e+01   5.1913295e-02  -5.0733071e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0115207e+00   1.7649635e+01   5.1897116e-02  -5.0706507e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0299539e+00   1.8303650e+01   5.1879467e-02  -5.0677533e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0391705e+00   1.8981022e+01   5.1860350e-02  -5.0646151e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0483871e+00   1.9693431e+01   5.1839765e-02  -5.0612362e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0576037e+00   2.0405839e+01   5.1817713e-02  -5.0576168e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0576037e+00   2.1129927e+01   5.1794194e-02  -5.0537571e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0576037e+00   2.1830657e+01   5.1769209e-02  -5.0496572e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0299539e+00   2.2543066e+01   5.1742759e-02  -5.0453173e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0023041e+00   2.3290511e+01   5.1714844e-02  -5.0407377e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9746544e+00   2.4072993e+01   5.1685466e-02  -5.0359185e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9562212e+00   2.4913869e+01   5.1654624e-02  -5.0308600e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9377880e+00   2.5766423e+01   5.1622320e-02  -5.0255625e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9193548e+00   2.6665693e+01   5.1588556e-02  -5.0200261e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9009217e+00   2.7576642e+01   5.1553330e-02  -5.0142511e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8824885e+00   2.8522628e+01   5.1516646e-02  -5.0082379e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8640553e+00   2.9456934e+01   5.1478504e-02  -5.0019867e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8456221e+00   3.0367883e+01   5.1438904e-02  -4.9954978e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8271889e+00   3.1267153e+01   5.1397849e-02  -4.9887715e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8087558e+00   3.2166423e+01   5.1355338e-02  -4.9818081e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7903226e+00   3.3054015e+01   5.1311374e-02  -4.9746080e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7626728e+00   3.3929927e+01   5.1265958e-02  -4.9671714e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7350230e+00   3.4770803e+01   5.1219090e-02  -4.9594989e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7073733e+00   3.5588321e+01   5.1170773e-02  -4.9515906e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6797235e+00   3.6394161e+01   5.1121008e-02  -4.9434470e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6520737e+00   3.7176642e+01   5.1069795e-02  -4.9350686e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6244240e+00   3.7959124e+01   5.1017137e-02  -4.9264556e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6059908e+00   3.8741606e+01   5.0963035e-02  -4.9176084e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5967742e+00   3.9524088e+01   5.0907490e-02  -4.9085276e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5875576e+00   4.0294891e+01   5.0850504e-02  -4.8992136e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5783410e+00   4.1077372e+01   5.0792079e-02  -4.8896667e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5691244e+00   4.1859854e+01   5.0732217e-02  -4.8798875e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5599078e+00   4.2642336e+01   5.0670918e-02  -4.8698763e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5599078e+00   4.3413139e+01   5.0608185e-02  -4.8596337e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5599078e+00   4.4183942e+01   5.0544020e-02  -4.8491602e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5599078e+00   4.4908029e+01   5.0478424e-02  -4.8384563e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5506912e+00   4.5573723e+01   5.0411399e-02  -4.8275224e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5414747e+00   4.6204380e+01   5.0342948e-02  -4.8163592e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5322581e+00   4.6788321e+01   5.0273071e-02  -4.8049670e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5230415e+00   4.7360584e+01   5.0201771e-02  -4.7933465e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5138249e+00   4.7932847e+01   5.0129051e-02  -4.7814982e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5046083e+00   4.8481752e+01   5.0054911e-02  -4.7694227e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4953917e+00   4.9077372e+01   4.9979355e-02  -4.7571205e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4861751e+00   4.9696350e+01   4.9902384e-02  -4.7445923e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4769585e+00   5.0350365e+01   4.9824001e-02  -4.7318386e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.1004380e+01   4.9744207e-02  -4.7188601e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.1658394e+01   4.9663005e-02  -4.7056573e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.2335766e+01   4.9580398e-02  -4.6922309e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.3024818e+01   4.9496387e-02  -4.6785815e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.3725547e+01   4.9410975e-02  -4.6647097e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.4437956e+01   4.9324165e-02  -4.6506163e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.5150365e+01   4.9235958e-02  -4.6363019e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.5874453e+01   4.9146358e-02  -4.6217672e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.6598540e+01   4.9055367e-02  -4.6070128e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.7322628e+01   4.8962987e-02  -4.5920395e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.8035036e+01   4.8869221e-02  -4.5768480e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.8735766e+01   4.8774072e-02  -4.5614390e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   5.9424818e+01   4.8677543e-02  -4.5458132e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4677419e+00   6.0090511e+01   4.8579636e-02  -4.5299714e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4769585e+00   6.0756204e+01   4.8480353e-02  -4.5139143e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4861751e+00   6.1433577e+01   4.8379699e-02  -4.4976428e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.4953917e+00   6.2145985e+01   4.8277675e-02  -4.4811575e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5046083e+00   6.2858394e+01   4.8174284e-02  -4.4644592e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5138249e+00   6.3582482e+01   4.8069530e-02  -4.4475488e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5414747e+00   6.4294891e+01   4.7963415e-02  -4.4304270e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.5691244e+00   6.5007299e+01   4.7855943e-02  -4.4130947e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6059908e+00   6.5731387e+01   4.7747116e-02  -4.3955527e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6520737e+00   6.6432117e+01   4.7636938e-02  -4.3778017e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.6981567e+00   6.7097810e+01   4.7525411e-02  -4.3598428e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.7626728e+00   6.7751825e+01   4.7412539e-02  -4.3416767e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8271889e+00   6.8382482e+01   4.7298326e-02  -4.3233042e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.8917051e+00   6.9001460e+01   4.7182773e-02  -4.3047263e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   8.9654378e+00   6.9620438e+01   4.7065885e-02  -4.2859438e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0391705e+00   7.0204380e+01   4.6947664e-02  -4.2669577e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.1221198e+00   7.0776642e+01   4.6828115e-02  -4.2477688e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.2050691e+00   7.1325547e+01   4.6707240e-02  -4.2283780e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.2972350e+00   7.1851095e+01   4.6585043e-02  -4.2087863e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.3894009e+00   7.2341606e+01   4.6461528e-02  -4.1889945e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.5000000e+00   7.2797080e+01   4.6336698e-02  -4.1690037e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.6105991e+00   7.3217518e+01   4.6210555e-02  -4.1488148e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.7304147e+00   7.3637956e+01   4.6083105e-02  -4.1284288e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.8502304e+00   7.4035036e+01   4.5954351e-02  -4.1078465e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   9.9792627e+00   7.4443796e+01   4.5824296e-02  -4.0870691e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0117512e+01   7.4840876e+01   4.5692944e-02  -4.0660974e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0255760e+01   7.5226277e+01   4.5560298e-02  -4.0449325e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0403226e+01   7.5576642e+01   4.5426363e-02  -4.0235753e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0559908e+01   7.5903650e+01   4.5291142e-02  -4.0020270e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0744240e+01   7.6230657e+01   4.5154639e-02  -3.9802885e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0947005e+01   7.6534307e+01   4.5016858e-02  -3.9583608e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1131336e+01   7.6826277e+01   4.4877803e-02  -3.9362450e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1334101e+01   7.7083212e+01   4.4737477e-02  -3.9139422e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1555300e+01   7.7328467e+01   4.4595885e-02  -3.8914534e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.1785714e+01   7.7550365e+01   4.4453031e-02  -3.8687796e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2043779e+01   7.7737226e+01   4.4308919e-02  -3.8459220e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2301843e+01   7.7889051e+01   4.4163552e-02  -3.8228817e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2559908e+01   7.8040876e+01   4.4016936e-02  -3.7996596e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2836406e+01   7.8145985e+01   4.3869073e-02  -3.7762570e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3131336e+01   7.8216058e+01   4.3719969e-02  -3.7526750e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3444700e+01   7.8274453e+01   4.3569628e-02  -3.7289146e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3767281e+01   7.8297810e+01   4.3418053e-02  -3.7049770e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4108295e+01   7.8297810e+01   4.3265249e-02  -3.6808634e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4458525e+01   7.8274453e+01   4.3111220e-02  -3.6565748e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4827189e+01   7.8216058e+01   4.2955972e-02  -3.6321125e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5186636e+01   7.8145985e+01   4.2799507e-02  -3.6074775e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5546083e+01   7.8075912e+01   4.2641831e-02  -3.5826712e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5914747e+01   7.7970803e+01   4.2482948e-02  -3.5576945e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6283410e+01   7.7854015e+01   4.2322862e-02  -3.5325489e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6661290e+01   7.7702190e+01   4.2161579e-02  -3.5072353e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7048387e+01   7.7527007e+01   4.1999102e-02  -3.4817551e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7426267e+01   7.7328467e+01   4.1835436e-02  -3.4561094e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7813364e+01   7.7106569e+01   4.1670586e-02  -3.4302995e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8200461e+01   7.6872993e+01   4.1504557e-02  -3.4043265e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8559908e+01   7.6639416e+01   4.1337353e-02  -3.3781918e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8919355e+01   7.6382482e+01   4.1168979e-02  -3.3518965e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9278802e+01   7.6125547e+01   4.0999439e-02  -3.3254420e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9638249e+01   7.5856934e+01   4.0828739e-02  -3.2988294e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9988479e+01   7.5576642e+01   4.0656884e-02  -3.2720601e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0347926e+01   7.5272993e+01   4.0483877e-02  -3.2451353e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0679724e+01   7.4992701e+01   4.0309725e-02  -3.2180562e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1020737e+01   7.4665693e+01   4.0134432e-02  -3.1908243e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1361751e+01   7.4338686e+01   3.9958003e-02  -3.1634407e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1693548e+01   7.4023358e+01   3.9780442e-02  -3.1359068e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1997696e+01   7.3719708e+01   3.9601756e-02  -3.1082238e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2301843e+01   7.3404380e+01   3.9421949e-02  -3.0803932e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2596774e+01   7.3089051e+01   3.9241026e-02  -3.0524161e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2891705e+01   7.2773723e+01   3.9058992e-02  -3.0242940e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3168203e+01   7.2470073e+01   3.8875853e-02  -2.9960282e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3426267e+01   7.2178102e+01   3.8691613e-02  -2.9676200e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3693548e+01   7.1886131e+01   3.8506278e-02  -2.9390708e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3979263e+01   7.1570803e+01   3.8319853e-02  -2.9103819e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4246544e+01   7.1267153e+01   3.8132344e-02  -2.8815547e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4523041e+01   7.0940146e+01   3.7943755e-02  -2.8525906e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4799539e+01   7.0613139e+01   3.7754092e-02  -2.8234909e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5066820e+01   7.0297810e+01   3.7563361e-02  -2.7942571e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5352535e+01   6.9947445e+01   3.7371566e-02  -2.7648904e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5629032e+01   6.9608759e+01   3.7178714e-02  -2.7353924e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5914747e+01   6.9246715e+01   3.6984809e-02  -2.7057644e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6200461e+01   6.8872993e+01   3.6789857e-02  -2.6760078e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6486175e+01   6.8510949e+01   3.6593864e-02  -2.6461240e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6781106e+01   6.8113869e+01   3.6396835e-02  -2.6161145e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7057604e+01   6.7705109e+01   3.6198776e-02  -2.5859806e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7315668e+01   6.7308029e+01   3.5999693e-02  -2.5557239e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7555300e+01   6.6922628e+01   3.5799590e-02  -2.5253457e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7804147e+01   6.6502190e+01   3.5598474e-02  -2.4948475e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8034562e+01   6.6105109e+01   3.5396351e-02  -2.4642308e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8274194e+01   6.5684672e+01   3.5193225e-02  -2.4334969e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8523041e+01   6.5229197e+01   3.4989104e-02  -2.4026474e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8771889e+01   6.4738686e+01   3.4783992e-02  -2.3716837e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9002304e+01   6.4271533e+01   3.4577895e-02  -2.3406074e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9232719e+01   6.3792701e+01   3.4370820e-02  -2.3094198e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9444700e+01   6.3325547e+01   3.4162772e-02  -2.2781224e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9675115e+01   6.2823358e+01   3.3953757e-02  -2.2467168e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9905530e+01   6.2321168e+01   3.3743781e-02  -2.2152044e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0117512e+01   6.1807299e+01   3.3532849e-02  -2.1835868e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0320276e+01   6.1316788e+01   3.3320969e-02  -2.1518653e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0532258e+01   6.0802920e+01   3.3108145e-02  -2.1200417e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0735023e+01   6.0324088e+01   3.2894385e-02  -2.0881172e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0928571e+01   5.9845255e+01   3.2679693e-02  -2.0560936e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1122120e+01   5.9354745e+01   3.2464076e-02  -2.0239722e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1297235e+01   5.8875912e+01   3.2247540e-02  -1.9917547e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1463134e+01   5.8408759e+01   3.2030092e-02  -1.9594425e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1619816e+01   5.7929927e+01   3.1811737e-02  -1.9270372e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1785714e+01   5.7416058e+01   3.1592481e-02  -1.8945403e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1933180e+01   5.6890511e+01   3.1372332e-02  -1.8619534e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2071429e+01   5.6364964e+01   3.1151294e-02  -1.8292780e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2218894e+01   5.5827737e+01   3.0929374e-02  -1.7965157e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2366359e+01   5.5255474e+01   3.0706579e-02  -1.7636680e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2504608e+01   5.4659854e+01   3.0482915e-02  -1.7307364e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2652074e+01   5.4064234e+01   3.0258389e-02  -1.6977227e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2790323e+01   5.3468613e+01   3.0033005e-02  -1.6646282e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2919355e+01   5.2884672e+01   2.9806772e-02  -1.6314547e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3029954e+01   5.2347445e+01   2.9579695e-02  -1.5982036e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3140553e+01   5.1810219e+01   2.9351780e-02  -1.5648766e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3251152e+01   5.1261314e+01   2.9123035e-02  -1.5314752e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3352535e+01   5.0724088e+01   2.8893465e-02  -1.4980011e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3453917e+01   5.0140146e+01   2.8663078e-02  -1.4644557e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3536866e+01   4.9556204e+01   2.8431879e-02  -1.4308408e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3619816e+01   4.8972263e+01   2.8199876e-02  -1.3971578e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3711982e+01   4.8376642e+01   2.7967074e-02  -1.3634085e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3794931e+01   4.7734307e+01   2.7733481e-02  -1.3295944e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3868664e+01   4.7068613e+01   2.7499103e-02  -1.2957171e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3942396e+01   4.6344526e+01   2.7263946e-02  -1.2617782e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3997696e+01   4.5597080e+01   2.7028018e-02  -1.2277794e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4043779e+01   4.4814599e+01   2.6791325e-02  -1.1937222e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4071429e+01   4.4008759e+01   2.6553873e-02  -1.1596082e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4099078e+01   4.3202920e+01   2.6315670e-02  -1.1254392e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4108295e+01   4.2385401e+01   2.6076722e-02  -1.0912167e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4099078e+01   4.1567883e+01   2.5837035e-02  -1.0569424e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4080645e+01   4.0727007e+01   2.5596618e-02  -1.0226178e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4052995e+01   3.9886131e+01   2.5355476e-02  -9.8824459e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.4016129e+01   3.9080292e+01   2.5113616e-02  -9.5382444e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3970046e+01   3.8286131e+01   2.4871045e-02  -9.1935897e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3923963e+01   3.7515328e+01   2.4627771e-02  -8.8484981e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3859447e+01   3.6756204e+01   2.4383799e-02  -8.5029859e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3794931e+01   3.6020438e+01   2.4139137e-02  -8.1570697e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3711982e+01   3.5261314e+01   2.3893792e-02  -7.8107659e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3629032e+01   3.4467153e+01   2.3647771e-02  -7.4640909e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3527650e+01   3.3672993e+01   2.3401080e-02  -7.1170612e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3426267e+01   3.2867153e+01   2.3153727e-02  -6.7696933e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3324885e+01   3.2072993e+01   2.2905718e-02  -6.4220037e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3214286e+01   3.1302190e+01   2.2657061e-02  -6.0740088e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.3085253e+01   3.0531387e+01   2.2407763e-02  -5.7257254e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2956221e+01   2.9760584e+01   2.2157831e-02  -5.3771699e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2799539e+01   2.9001460e+01   2.1907271e-02  -5.0283588e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2633641e+01   2.8265693e+01   2.1656091e-02  -4.6793087e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2458525e+01   2.7553285e+01   2.1404299e-02  -4.3300363e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2274194e+01   2.6875912e+01   2.1151900e-02  -3.9805582e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.2089862e+01   2.6245255e+01   2.0898903e-02  -3.6308909e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1896313e+01   2.5649635e+01   2.0645314e-02  -3.2810510e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1702765e+01   2.5077372e+01   2.0391141e-02  -2.9310552e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1500000e+01   2.4493431e+01   2.0136391e-02  -2.5809201e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1306452e+01   2.3944526e+01   1.9881070e-02  -2.2306624e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.1103687e+01   2.3430657e+01   1.9625187e-02  -1.8802987e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0891705e+01   2.2940146e+01   1.9368749e-02  -1.5298456e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0670507e+01   2.2461314e+01   1.9111762e-02  -1.1793198e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0449309e+01   2.1970803e+01   1.8854234e-02  -8.2873795e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0218894e+01   2.1491971e+01   1.8596173e-02  -4.7811674e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9970046e+01   2.1001460e+01   1.8337585e-02  -1.2747281e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9721198e+01   2.0534307e+01   1.8078478e-02   2.2317718e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9444700e+01   2.0055474e+01   1.7818860e-02   5.7381657e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9168203e+01   1.9600000e+01   1.7558737e-02   9.2442868e-04   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8891705e+01   1.9179562e+01   1.7298117e-02   1.2749969e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8624424e+01   1.8782482e+01   1.7037008e-02   1.6255045e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8347926e+01   1.8408759e+01   1.6775416e-02   1.9759348e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8052995e+01   1.8023358e+01   1.6513349e-02   2.3262713e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7758065e+01   1.7649635e+01   1.6250815e-02   2.6764972e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7472350e+01   1.7287591e+01   1.5987822e-02   3.0265959e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7186636e+01   1.6937226e+01   1.5724375e-02   3.3765508e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6910138e+01   1.6598540e+01   1.5460483e-02   3.7263452e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6642857e+01   1.6283212e+01   1.5196154e-02   4.0759625e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6375576e+01   1.5991241e+01   1.4931395e-02   4.4253862e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6108295e+01   1.5722628e+01   1.4666213e-02   4.7745995e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5850230e+01   1.5454015e+01   1.4400616e-02   5.1235860e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5601382e+01   1.5208759e+01   1.4134611e-02   5.4723290e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5370968e+01   1.4986861e+01   1.3868207e-02   5.8208119e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5131336e+01   1.4764964e+01   1.3601409e-02   6.1690182e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4891705e+01   1.4554745e+01   1.3334227e-02   6.5169314e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4670507e+01   1.4356204e+01   1.3066667e-02   6.8645348e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4467742e+01   1.4181022e+01   1.2798738e-02   7.2118121e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4274194e+01   1.4017518e+01   1.2530446e-02   7.5587466e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4071429e+01   1.3865693e+01   1.2261799e-02   7.9053219e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3887097e+01   1.3725547e+01   1.1992806e-02   8.2515216e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3711982e+01   1.3597080e+01   1.1723473e-02   8.5973291e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3536866e+01   1.3468613e+01   1.1453808e-02   8.9427281e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3389401e+01   1.3351825e+01   1.1183819e-02   9.2877021e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3241935e+01   1.3235036e+01   1.0913513e-02   9.6322348e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3094470e+01   1.3106569e+01   1.0642899e-02   9.9763097e-03   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2956221e+01   1.2989781e+01   1.0371983e-02   1.0319911e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2827189e+01   1.2872993e+01   1.0100773e-02   1.0663021e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2725806e+01   1.2767883e+01   9.8292781e-03   1.1005625e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2642857e+01   1.2697810e+01   9.5575047e-03   1.1347705e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2533060e+01   1.2627737e+01   9.2854606e-03   1.1689247e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2424292e+01   1.2572124e+01   9.0131538e-03   1.2030233e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2329008e+01   1.2504802e+01   8.7405918e-03   1.2370647e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2224858e+01   1.2421640e+01   8.4677825e-03   1.2710473e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2123656e+01   1.2335766e+01   8.1947334e-03   1.3049696e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2026764e+01   1.2245929e+01   7.9214524e-03   1.3388298e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1915584e+01   1.2149967e+01   7.6479472e-03   1.3726264e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1831797e+01   1.2043796e+01   7.3742255e-03   1.4063578e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1765964e+01   1.1960375e+01   7.1002951e-03   1.4400223e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1739631e+01   1.1868613e+01   6.8261637e-03   1.4736184e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1831797e+01   1.1946472e+01   6.5518391e-03   1.5071445e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2062212e+01   1.2335766e+01   6.2773290e-03   1.5405989e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2564004e+01   1.2433090e+01   1.2371668e-02   7.3097448e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2615207e+01   1.2999336e+01   1.2371317e-02   7.3093974e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2650656e+01   1.3615946e+01   1.2370617e-02   7.3087027e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2676651e+01   1.4204380e+01   1.2369566e-02   7.3076607e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2696530e+01   1.4808931e+01   1.2368166e-02   7.3062714e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2700097e+01   1.5455244e+01   1.2366415e-02   7.3045348e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2692012e+01   1.6117483e+01   1.2364314e-02   7.3024512e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2685334e+01   1.6753412e+01   1.2361864e-02   7.3000206e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   1.7439416e+01   1.2359063e-02   7.2972430e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2688940e+01   1.8058394e+01   1.2355913e-02   7.2941187e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2688940e+01   1.8712409e+01   1.2352412e-02   7.2906477e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2688940e+01   1.9401460e+01   1.2348563e-02   7.2868303e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   2.0102190e+01   1.2344363e-02   7.2826666e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   2.0767883e+01   1.2339815e-02   7.2781568e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   2.1456934e+01   1.2334917e-02   7.2733011e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   2.2122628e+01   1.2329669e-02   7.2680998e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2688940e+01   2.2788321e+01   1.2324073e-02   7.2625532e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.3477372e+01   1.2318128e-02   7.2566613e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.4143066e+01   1.2311835e-02   7.2504247e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.4797080e+01   1.2305192e-02   7.2438435e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.5439416e+01   1.2298202e-02   7.2369181e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.6128467e+01   1.2290863e-02   7.2296487e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.6794161e+01   1.2283177e-02   7.2220358e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.7459854e+01   1.2275143e-02   7.2140797e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.8148905e+01   1.2266761e-02   7.2057808e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.8826277e+01   1.2258033e-02   7.1971394e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   2.9527007e+01   1.2248957e-02   7.1881560e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2688940e+01   3.0227737e+01   1.2239534e-02   7.1788311e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   3.0951825e+01   1.2229765e-02   7.1691649e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2707373e+01   3.1687591e+01   1.2219650e-02   7.1591581e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2716590e+01   3.2446715e+01   1.2209189e-02   7.1488111e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2725806e+01   3.3194161e+01   1.2198383e-02   7.1381244e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2735023e+01   3.3929927e+01   1.2187231e-02   7.1270984e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2744240e+01   3.4665693e+01   1.2175734e-02   7.1157338e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2744240e+01   3.5424818e+01   1.2163893e-02   7.1040310e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2753456e+01   3.6207299e+01   1.2151707e-02   7.0919906e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2762673e+01   3.7001460e+01   1.2139178e-02   7.0796132e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2762673e+01   3.7748905e+01   1.2126304e-02   7.0668994e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2753456e+01   3.8554745e+01   1.2113088e-02   7.0538497e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2744240e+01   3.9348905e+01   1.2099529e-02   7.0404649e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2735023e+01   4.0143066e+01   1.2085627e-02   7.0267454e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2725806e+01   4.0948905e+01   1.2071383e-02   7.0126921e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2716590e+01   4.1754745e+01   1.2056797e-02   6.9983054e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   4.2583942e+01   1.2041871e-02   6.9835863e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   4.3436496e+01   1.2026603e-02   6.9685352e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2661290e+01   4.4265693e+01   1.2010995e-02   6.9531530e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2642857e+01   4.5071533e+01   1.1995047e-02   6.9374404e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   4.5935766e+01   1.1978759e-02   6.9213981e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   4.6823358e+01   1.1962132e-02   6.9050268e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   4.7710949e+01   1.1945167e-02   6.8883275e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   4.8563504e+01   1.1927864e-02   6.8713008e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   4.9404380e+01   1.1910223e-02   6.8539476e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.0233577e+01   1.1892245e-02   6.8362686e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.1051095e+01   1.1873930e-02   6.8182648e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.1845255e+01   1.1855279e-02   6.7999370e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.2639416e+01   1.1836293e-02   6.7812860e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.3410219e+01   1.1816971e-02   6.7623128e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.4157664e+01   1.1797316e-02   6.7430182e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2624424e+01   5.4905109e+01   1.1777326e-02   6.7234032e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2633641e+01   5.5605839e+01   1.1757003e-02   6.7034687e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2642857e+01   5.6283212e+01   1.1736347e-02   6.6832156e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2652074e+01   5.6960584e+01   1.1715358e-02   6.6626450e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2661290e+01   5.7661314e+01   1.1694039e-02   6.6417577e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2679724e+01   5.8327007e+01   1.1672388e-02   6.6205548e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2698157e+01   5.9004380e+01   1.1650407e-02   6.5990373e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2716590e+01   5.9681752e+01   1.1628096e-02   6.5772061e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2735023e+01   6.0347445e+01   1.1605456e-02   6.5550625e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2753456e+01   6.1013139e+01   1.1582487e-02   6.5326073e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2771889e+01   6.1655474e+01   1.1559191e-02   6.5098416e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2790323e+01   6.2262774e+01   1.1535567e-02   6.4867667e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2827189e+01   6.2893431e+01   1.1511617e-02   6.4633834e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2882488e+01   6.3547445e+01   1.1487342e-02   6.4396930e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.2956221e+01   6.4166423e+01   1.1462740e-02   6.4156966e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3020737e+01   6.4738686e+01   1.1437815e-02   6.3913953e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3085253e+01   6.5287591e+01   1.1412566e-02   6.3667903e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3168203e+01   6.5836496e+01   1.1386993e-02   6.3418827e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3269585e+01   6.6362044e+01   1.1361099e-02   6.3166738e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3380184e+01   6.6864234e+01   1.1334883e-02   6.2911647e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3518433e+01   6.7331387e+01   1.1308346e-02   6.2653566e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3684332e+01   6.7786861e+01   1.1281489e-02   6.2392507e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.3877880e+01   6.8207299e+01   1.1254312e-02   6.2128484e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4080645e+01   6.8616058e+01   1.1226817e-02   6.1861508e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4292627e+01   6.9001460e+01   1.1199004e-02   6.1591593e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4523041e+01   6.9328467e+01   1.1170875e-02   6.1318751e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.4762673e+01   6.9655474e+01   1.1142429e-02   6.1042994e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5020737e+01   6.9924088e+01   1.1113667e-02   6.0764337e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5297235e+01   7.0134307e+01   1.1084592e-02   6.0482792e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5592166e+01   7.0286131e+01   1.1055202e-02   6.0198373e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.5887097e+01   7.0414599e+01   1.1025499e-02   5.9911094e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6200461e+01   7.0484672e+01   1.0995485e-02   5.9620967e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6513825e+01   7.0554745e+01   1.0965159e-02   5.9328007e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.6845622e+01   7.0578102e+01   1.0934523e-02   5.9032228e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7214286e+01   7.0531387e+01   1.0903577e-02   5.8733643e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7582949e+01   7.0472993e+01   1.0872322e-02   5.8432267e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.7970046e+01   7.0402920e+01   1.0840760e-02   5.8128115e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8366359e+01   7.0262774e+01   1.0808891e-02   5.7821200e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.8762673e+01   7.0052555e+01   1.0776717e-02   5.7511537e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9140553e+01   6.9807299e+01   1.0744237e-02   5.7199142e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9527650e+01   6.9538686e+01   1.0711453e-02   5.6884028e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.9933180e+01   6.9211679e+01   1.0678365e-02   5.6566211e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0320276e+01   6.8884672e+01   1.0644976e-02   5.6245706e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0698157e+01   6.8510949e+01   1.0611285e-02   5.5922528e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1085253e+01   6.8102190e+01   1.0577294e-02   5.5596693e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1463134e+01   6.7658394e+01   1.0543003e-02   5.5268215e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1822581e+01   6.7167883e+01   1.0508414e-02   5.4937111e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2163594e+01   6.6689051e+01   1.0473528e-02   5.4603397e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2513825e+01   6.6186861e+01   1.0438345e-02   5.4267087e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2864055e+01   6.5672993e+01   1.0402867e-02   5.3928199e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3205069e+01   6.5147445e+01   1.0367094e-02   5.3586748e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3546083e+01   6.4598540e+01   1.0331028e-02   5.3242750e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3887097e+01   6.4037956e+01   1.0294669e-02   5.2896223e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4209677e+01   6.3489051e+01   1.0258019e-02   5.2547181e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4513825e+01   6.2963504e+01   1.0221079e-02   5.2195643e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4827189e+01   6.2402920e+01   1.0183849e-02   5.1841624e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5122120e+01   6.1842336e+01   1.0146331e-02   5.1485142e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5417051e+01   6.1281752e+01   1.0108526e-02   5.1126212e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5702765e+01   6.0709489e+01   1.0070435e-02   5.0764854e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5960829e+01   6.0160584e+01   1.0032058e-02   5.0401083e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6218894e+01   5.9588321e+01   9.9933982e-03   5.0034916e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6476959e+01   5.8992701e+01   9.9544551e-03   4.9666372e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6716590e+01   5.8397080e+01   9.9152302e-03   4.9295468e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6947005e+01   5.7778102e+01   9.8757246e-03   4.8922222e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7177419e+01   5.7170803e+01   9.8359396e-03   4.8546650e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7389401e+01   5.6551825e+01   9.7958761e-03   4.8168771e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7592166e+01   5.5956204e+01   9.7555353e-03   4.7788604e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7804147e+01   5.5337226e+01   9.7149185e-03   4.7406165e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8006912e+01   5.4729927e+01   9.6740266e-03   4.7021474e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8200461e+01   5.4134307e+01   9.6328609e-03   4.6634548e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8375576e+01   5.3550365e+01   9.5914226e-03   4.6245406e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8541475e+01   5.2989781e+01   9.5497127e-03   4.5854066e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8698157e+01   5.2405839e+01   9.5077326e-03   4.5460547e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8836406e+01   5.1810219e+01   9.4654834e-03   4.5064868e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8965438e+01   5.1249635e+01   9.4229662e-03   4.4667047e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9085253e+01   5.0665693e+01   9.3801823e-03   4.4267104e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9195853e+01   5.0058394e+01   9.3371329e-03   4.3865057e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9288018e+01   4.9439416e+01   9.2938192e-03   4.3460926e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9380184e+01   4.8820438e+01   9.2502425e-03   4.3054729e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9463134e+01   4.8178102e+01   9.2064039e-03   4.2646486e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9518433e+01   4.7535766e+01   9.1623047e-03   4.2236217e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9573733e+01   4.6881752e+01   9.1179462e-03   4.1823940e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9629032e+01   4.6181022e+01   9.0733296e-03   4.1409676e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9675115e+01   4.5480292e+01   9.0284562e-03   4.0993444e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9711982e+01   4.4744526e+01   8.9833272e-03   4.0575264e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9748848e+01   4.4032117e+01   8.9379440e-03   4.0155156e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9767281e+01   4.3319708e+01   8.8923078e-03   3.9733140e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9758065e+01   4.2595620e+01   8.8464199e-03   3.9309235e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9739631e+01   4.1883212e+01   8.8002815e-03   3.8883463e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9721198e+01   4.1147445e+01   8.7538941e-03   3.8455842e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9702765e+01   4.0423358e+01   8.7072589e-03   3.8026395e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9656682e+01   3.9687591e+01   8.6603773e-03   3.7595140e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9592166e+01   3.8940146e+01   8.6132505e-03   3.7162098e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9518433e+01   3.8181022e+01   8.5658799e-03   3.6727291e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9426267e+01   3.7398540e+01   8.5182669e-03   3.6290738e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9315668e+01   3.6581022e+01   8.4704127e-03   3.5852461e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9195853e+01   3.5740146e+01   8.4223188e-03   3.5412480e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.9066820e+01   3.4875912e+01   8.3739865e-03   3.4970816e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8919355e+01   3.4011679e+01   8.3254172e-03   3.4527490e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8762673e+01   3.3124088e+01   8.2766122e-03   3.4082523e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8596774e+01   3.2271533e+01   8.2275729e-03   3.3635937e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8430876e+01   3.1454015e+01   8.1783008e-03   3.3187752e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8255760e+01   3.0659854e+01   8.1287972e-03   3.2737990e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.8052995e+01   2.9818978e+01   8.0790635e-03   3.2286673e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7850230e+01   2.9001460e+01   8.0291011e-03   3.1833821e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7665899e+01   2.8207299e+01   7.9789114e-03   3.1379456e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7472350e+01   2.7424818e+01   7.9284960e-03   3.0923600e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7269585e+01   2.6665693e+01   7.8778560e-03   3.0466275e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.7057604e+01   2.5906569e+01   7.8269932e-03   3.0007502e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6845622e+01   2.5194161e+01   7.7759087e-03   2.9547303e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6615207e+01   2.4458394e+01   7.7246042e-03   2.9085699e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6375576e+01   2.3722628e+01   7.6730810e-03   2.8622714e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.6145161e+01   2.3010219e+01   7.6213406e-03   2.8158368e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5905530e+01   2.2309489e+01   7.5693845e-03   2.7692684e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5656682e+01   2.1608759e+01   7.5172142e-03   2.7225685e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5407834e+01   2.0908029e+01   7.4648311e-03   2.6757391e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.5168203e+01   2.0218978e+01   7.4122367e-03   2.6287826e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4937788e+01   1.9564964e+01   7.3594325e-03   2.5817012e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4707373e+01   1.8934307e+01   7.3064199e-03   2.5344970e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4476959e+01   1.8327007e+01   7.2532006e-03   2.4871725e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4264977e+01   1.7778102e+01   7.1997760e-03   2.4397297e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.4052995e+01   1.7264234e+01   7.1461476e-03   2.3921710e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3841014e+01   1.6785401e+01   7.0923169e-03   2.3444986e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3647465e+01   1.6341606e+01   7.0382854e-03   2.2967148e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3463134e+01   1.5921168e+01   6.9840548e-03   2.2488219e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3278802e+01   1.5512409e+01   6.9296264e-03   2.2008221e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.3094470e+01   1.5115328e+01   6.8750019e-03   2.1527177e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2893709e+01   1.4646144e+01   6.8201828e-03   2.1045110e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2709568e+01   1.4184915e+01   6.7651707e-03   2.0562043e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2523041e+01   1.3734153e+01   6.7099671e-03   2.0077999e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2333288e+01   1.3314727e+01   6.6545735e-03   1.9593001e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2169739e+01   1.2919708e+01   6.5989916e-03   1.9107072e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.2026764e+01   1.2605278e+01   6.5432229e-03   1.8620234e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1894638e+01   1.2362309e+01   6.4872690e-03   1.8132512e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1754992e+01   1.2173560e+01   6.4311315e-03   1.7643928e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1634299e+01   1.2043796e+01   6.3748119e-03   1.7154506e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1509217e+01   1.1927007e+01   6.3183119e-03   1.6664269e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1447773e+01   1.1849148e+01   6.2616331e-03   1.6173239e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   2.1370968e+01   1.1751825e+01   6.2047770e-03   1.5681441e-02   0.0000000e+00   0.0000000e+00   1.0000000e+00
   4.8303891e+01   2.4014599e+01   0.0000000e+00   0.0000000e+00   9.0267402e-02   3.6218562e-02   2.0000000e+00
   4.8685589e+01   2.4067684e+01   0.0000000e+00   0.0000000e+00   9.0256358e-02   3.6213610e-02   2.0000000e+00
   4.9056186e+01   2.4149354e+01   0.0000000e+00   0.0000000e+00   9.0234271e-02   3.6203705e-02   2.0000000e+00
   4.9481567e+01   2.4209246e+01   0.0000000e+00   0.0000000e+00   9.0201145e-02   3.6188850e-02   2.0000000e+00
   4.9942396e+01   2.4255045e+01   0.0000000e+00   0.0000000e+00   9.0156982e-02   3.6169046e-02   2.0000000e+00
   5.0427480e+01   2.4291202e+01   0.0000000e+00   0.0000000e+00   9.0101789e-02   3.6144296e-02   2.0000000e+00
   5.1006693e+01   2.4320473e+01   0.0000000e+00   0.0000000e+00   9.0035572e-02   3.6114604e-02   2.0000000e+00
   5.1625426e+01   2.4344652e+01   0.0000000e+00   0.0000000e+00   8.9958339e-02   3.6079973e-02   2.0000000e+00
   5.2283410e+01   2.4376642e+01   0.0000000e+00   0.0000000e+00   8.9870100e-02   3.6040409e-02   2.0000000e+00
   5.2845622e+01   2.4423358e+01   0.0000000e+00   0.0000000e+00   8.9770866e-02   3.5995916e-02   2.0000000e+00
   5.3407834e+01   2.4470073e+01   0.0000000e+00   0.0000000e+00   8.9660649e-02   3.5946501e-02   2.0000000e+00
   5.3988479e+01   2.4528467e+01   0.0000000e+00   0.0000000e+00   8.9539461e-02   3.5892171e-02   2.0000000e+00
   5.4596774e+01   2.4586861e+01   0.0000000e+00   0.0000000e+00   8.9407319e-02   3.5832932e-02   2.0000000e+00
   5.5214286e+01   2.4633577e+01   0.0000000e+00   0.0000000e+00   8.9264238e-02   3.5768794e-02   2.0000000e+00
   5.5785714e+01   2.4668613e+01   0.0000000e+00   0.0000000e+00   8.9110235e-02   3.5699765e-02   2.0000000e+00
   5.6375576e+01   2.4715328e+01   0.0000000e+00   0.0000000e+00   8.8945330e-02   3.5625854e-02   2.0000000e+00
   5.6974654e+01   2.4762044e+01   0.0000000e+00   0.0000000e+00   8.8769543e-02   3.5547071e-02   2.0000000e+00
   5.7582949e+01   2.4820438e+01   0.0000000e+00   0.0000000e+00   8.8582895e-02   3.5463427e-02   2.0000000e+00
   5.8191244e+01   2.4878832e+01   0.0000000e+00   0.0000000e+00   8.8385409e-02   3.5374934e-02   2.0000000e+00
   5.8827189e+01   2.4948905e+01   0.0000000e+00   0.0000000e+00   8.8177109e-02   3.5281604e-02   2.0000000e+00
   5.9453917e+01   2.5018978e+01   0.0000000e+00   0.0000000e+00   8.7958021e-02   3.5183449e-02   2.0000000e+00
   6.0099078e+01   2.5100730e+01   0.0000000e+00   0.0000000e+00   8.7728172e-02   3.5080483e-02   2.0000000e+00
   6.0716590e+01   2.5182482e+01   0.0000000e+00   0.0000000e+00   8.7487589e-02   3.4972720e-02   2.0000000e+00
   6.1315668e+01   2.5275912e+01   0.0000000e+00   0.0000000e+00   8.7236302e-02   3.4860175e-02   2.0000000e+00
   6.1905530e+01   2.5392701e+01   0.0000000e+00   0.0000000e+00   8.6974342e-02   3.4742863e-02   2.0000000e+00
   6.2523041e+01   2.5532847e+01   0.0000000e+00   0.0000000e+00   8.6701741e-02   3.4620800e-02   2.0000000e+00
   6.3112903e+01   2.5696350e+01   0.0000000e+00   0.0000000e+00   8.6418532e-02   3.4494003e-02   2.0000000e+00
   6.3665899e+01   2.5859854e+01   0.0000000e+00   0.0000000e+00   8.6124749e-02   3.4362489e-02   2.0000000e+00
   6.4191244e+01   2.6046715e+01   0.0000000e+00   0.0000000e+00   8.5820430e-02   3.4226276e-02   2.0000000e+00
   6.4688940e+01   2.6268613e+01   0.0000000e+00   0.0000000e+00   8.5505611e-02   3.4085383e-02   2.0000000e+00
   6.5168203e+01   2.6513869e+01   0.0000000e+00   0.0000000e+00   8.5180330e-02   3.3939829e-02   2.0000000e+00
   6.5619816e+01   2.6794161e+01   0.0000000e+00   0.0000000e+00   8.4844628e-02   3.3789633e-02   2.0000000e+00
   6.6034562e+01   2.7097810e+01   0.0000000e+00   0.0000000e+00   8.4498545e-02   3.3634818e-02   2.0000000e+00
   6.6412442e+01   2.7413139e+01   0.0000000e+00   0.0000000e+00   8.4142124e-02   3.3475403e-02   2.0000000e+00
   6.6744240e+01   2.7728467e+01   0.0000000e+00   0.0000000e+00   8.3775408e-02   3.3311410e-02   2.0000000e+00
   6.7076037e+01   2.8078832e+01   0.0000000e+00   0.0000000e+00   8.3398442e-02   3.3142863e-02   2.0000000e+00
   6.7389401e+01   2.8417518e+01   0.0000000e+00   0.0000000e+00   8.3011273e-02   3.2969783e-02   2.0000000e+00
   6.7675115e+01   2.8802920e+01   0.0000000e+00   0.0000000e+00   8.2613948e-02   3.2792195e-02   2.0000000e+00
   6.7942396e+01   2.9235036e+01   0.0000000e+00   0.0000000e+00   8.2206514e-02   3.2610123e-02   2.0000000e+00
   6.8209677e+01   2.9725547e+01   0.0000000e+00   0.0000000e+00   8.1789024e-02   3.2423591e-02   2.0000000e+00
   6.8449309e+01   3.0262774e+01   0.0000000e+00   0.0000000e+00   8.1361526e-02   3.2232626e-02   2.0000000e+00
   6.8652074e+01   3.0858394e+01   0.0000000e+00   0.0000000e+00   8.0924074e-02   3.2037253e-02   2.0000000e+00
   6.8808756e+01   3.1489051e+01   0.0000000e+00   0.0000000e+00   8.0476721e-02   3.1837499e-02   2.0000000e+00
   6.8910138e+01   3.2166423e+01   0.0000000e+00   0.0000000e+00   8.0019522e-02   3.1633392e-02   2.0000000e+00
   6.8974654e+01   3.2843796e+01   0.0000000e+00   0.0000000e+00   7.9552532e-02   3.1424959e-02   2.0000000e+00
   6.8983871e+01   3.3556204e+01   0.0000000e+00   0.0000000e+00   7.9075810e-02   3.1212229e-02   2.0000000e+00
   6.8937788e+01   3.4291971e+01   0.0000000e+00   0.0000000e+00   7.8589413e-02   3.0995231e-02   2.0000000e+00
   6.8854839e+01   3.5062774e+01   0.0000000e+00   0.0000000e+00   7.8093400e-02   3.0773994e-02   2.0000000e+00
   6.8753456e+01   3.5821898e+01   0.0000000e+00   0.0000000e+00   7.7587833e-02   3.0548550e-02   2.0000000e+00
   6.8605991e+01   3.6581022e+01   0.0000000e+00   0.0000000e+00   7.7072773e-02   3.0318928e-02   2.0000000e+00
   6.8384793e+01   3.7340146e+01   0.0000000e+00   0.0000000e+00   7.6548284e-02   3.0085160e-02   2.0000000e+00
   6.8154378e+01   3.8075912e+01   0.0000000e+00   0.0000000e+00   7.6014429e-02   2.9847278e-02   2.0000000e+00
   6.7896313e+01   3.8823358e+01   0.0000000e+00   0.0000000e+00   7.5471273e-02   2.9605315e-02   2.0000000e+00
   6.7573733e+01   3.9559124e+01   0.0000000e+00   0.0000000e+00   7.4918884e-02   2.9359303e-02   2.0000000e+00
   6.7214286e+01   4.0259854e+01   0.0000000e+00   0.0000000e+00   7.4357329e-02   2.9109277e-02   2.0000000e+00
   6.6799539e+01   4.0948905e+01   0.0000000e+00   0.0000000e+00   7.3786676e-02   2.8855270e-02   2.0000000e+00
   6.6338710e+01   4.1614599e+01   0.0000000e+00   0.0000000e+00   7.3206996e-02   2.8597317e-02   2.0000000e+00
   6.5822581e+01   4.2268613e+01   0.0000000e+00   0.0000000e+00   7.2618359e-02   2.8335454e-02   2.0000000e+00
   6.5260369e+01   4.2922628e+01   0.0000000e+00   0.0000000e+00   7.2020837e-02   2.8069716e-02   2.0000000e+00
   6.4698157e+01   4.3576642e+01   0.0000000e+00   0.0000000e+00   7.1414504e-02   2.7800140e-02   2.0000000e+00
   6.4062212e+01   4.4218978e+01   0.0000000e+00   0.0000000e+00   7.0799433e-02   2.7526762e-02   2.0000000e+00
   6.3389401e+01   4.4884672e+01   0.0000000e+00   0.0000000e+00   7.0175700e-02   2.7249621e-02   2.0000000e+00
   6.2679724e+01   4.5515328e+01   0.0000000e+00   0.0000000e+00   6.9543381e-02   2.6968753e-02   2.0000000e+00
   6.1960829e+01   4.6099270e+01   0.0000000e+00   0.0000000e+00   6.8902554e-02   2.6684197e-02   2.0000000e+00
   6.1195853e+01   4.6636496e+01   0.0000000e+00   0.0000000e+00   6.8253296e-02   2.6395992e-02   2.0000000e+00
   6.0394009e+01   4.7127007e+01   0.0000000e+00   0.0000000e+00   6.7595688e-02   2.6104178e-02   2.0000000e+00
   5.9573733e+01   4.7582482e+01   0.0000000e+00   0.0000000e+00   6.6929810e-02   2.5808794e-02   2.0000000e+00
   5.8735023e+01   4.8049635e+01   0.0000000e+00   0.0000000e+00   6.6255743e-02   2.5509881e-02   2.0000000e+00
   5.7914747e+01   4.8481752e+01   0.0000000e+00   0.0000000e+00   6.5573569e-02   2.5207480e-02   2.0000000e+00
   5.7085253e+01   4.8972263e+01   0.0000000e+00   0.0000000e+00   6.4883373e-02   2.4901632e-02   2.0000000e+00
   5.6274194e+01   4.9486131e+01   0.0000000e+00   0.0000000e+00   6.4185239e-02   2.4592378e-02   2.0000000e+00
   5.5490783e+01   4.9964964e+01   0.0000000e+00   0.0000000e+00   6.3479251e-02   2.4279762e-02   2.0000000e+00
   5.4707373e+01   5.0490511e+01   0.0000000e+00   0.0000000e+00   6.2765498e-02   2.3963826e-02   2.0000000e+00
   5.3887097e+01   5.1074453e+01   0.0000000e+00   0.0000000e+00   6.2044064e-02   2.3644613e-02   2.0000000e+00
   5.3057604e+01   5.1693431e+01   0.0000000e+00   0.0000000e+00   6.1315040e-02   2.3322166e-02   2.0000000e+00
   5.2274194e+01   5.2289051e+01   0.0000000e+00   0.0000000e+00   6.0578514e-02   2.2996531e-02   2.0000000e+00
   5.1490783e+01   5.2954745e+01   0.0000000e+00   0.0000000e+00   5.9834577e-02   2.2667751e-02   2.0000000e+00
   5.0725806e+01   5.3678832e+01   0.0000000e+00   0.0000000e+00   5.9083318e-02   2.2335871e-02   2.0000000e+00
   5.0006912e+01   5.4391241e+01   0.0000000e+00   0.0000000e+00   5.8324831e-02   2.2000936e-02   2.0000000e+00
   4.9324885e+01   5.5162044e+01   0.0000000e+00   0.0000000e+00   5.7559208e-02   2.1662994e-02   2.0000000e+00
   4.8688940e+01   5.5967883e+01   0.0000000e+00   0.0000000e+00   5.6786543e-02   2.1322089e-02   2.0000000e+00
   4.8099078e+01   5.6773723e+01   0.0000000e+00   0.0000000e+00   5.6006930e-02   2.0978268e-02   2.0000000e+00
   4.7573733e+01   5.7614599e+01   0.0000000e+00   0.0000000e+00   5.5220465e-02   2.0631579e-02   2.0000000e+00
   4.7112903e+01   5.8467153e+01   0.0000000e+00   0.0000000e+00   5.4427244e-02   2.0282069e-02   2.0000000e+00
   4.6698157e+01   5.9366423e+01   0.0000000e+00   0.0000000e+00   5.3627363e-02   1.9929785e-02   2.0000000e+00
   4.6366359e+01   6.0300730e+01   0.0000000e+00   0.0000000e+00   5.2820922e-02   1.9574775e-02   2.0000000e+00
   4.6080645e+01   6.1211679e+01   0.0000000e+00   0.0000000e+00   5.2008018e-02   1.9217090e-02   2.0000000e+00
   4.5850230e+01   6.2157664e+01   0.0000000e+00   0.0000000e+00   5.1188750e-02   1.8856776e-02   2.0000000e+00
   4.5665899e+01   6.3138686e+01   0.0000000e+00   0.0000000e+00   5.0363220e-02   1.8493884e-02   2.0000000e+00
   4.5555300e+01   6.4143066e+01   0.0000000e+00   0.0000000e+00   4.9531528e-02   1.8128462e-02   2.0000000e+00
   4.5518433e+01   6.5170803e+01   0.0000000e+00   0.0000000e+00   4.8693776e-02   1.7760562e-02   2.0000000e+00
   4.5573733e+01   6.6210219e+01   0.0000000e+00   0.0000000e+00   4.7850067e-02   1.7390233e-02   2.0000000e+00
   4.5665899e+01   6.7191241e+01   0.0000000e+00   0.0000000e+00   4.7000503e-02   1.7017527e-02   2.0000000e+00
   4.5804147e+01   6.8183942e+01   0.0000000e+00   0.0000000e+00   4.6145188e-02   1.6642493e-02   2.0000000e+00
   4.5997696e+01   6.9141606e+01   0.0000000e+00   0.0000000e+00   4.5284228e-02   1.6265183e-02   2.0000000e+00
   4.6255760e+01   7.0052555e+01   0.0000000e+00   0.0000000e+00   4.4417728e-02   1.5885649e-02   2.0000000e+00
   4.6523041e+01   7.0963504e+01   0.0000000e+00   0.0000000e+00   4.3545793e-02   1.5503943e-02   2.0000000e+00
   4.6854839e+01   7.1804380e+01   0.0000000e+00   0.0000000e+00   4.2668530e-02   1.5120117e-02   2.0000000e+00
   4.7278802e+01   7.2610219e+01   0.0000000e+00   0.0000000e+00   4.1786047e-02   1.4734224e-02   2.0000000e+00
   4.7739631e+01   7.3357664e+01   0.0000000e+00   0.0000000e+00   4.0898451e-02   1.4346315e-02   2.0000000e+00
   4.8237327e+01   7.4128467e+01   0.0000000e+00   0.0000000e+00   4.0005852e-02   1.3956445e-02   2.0000000e+00
   4.8762673e+01   7.4852555e+01   0.0000000e+00   0.0000000e+00   3.9108358e-02   1.3564666e-02   2.0000000e+00
   4.9343318e+01   7.5529927e+01   0.0000000e+00   0.0000000e+00   3.8206079e-02   1.3171033e-02   2.0000000e+00
   4.9970046e+01   7.6230657e+01   0.0000000e+00   0.0000000e+00   3.7299125e-02   1.2775598e-02   2.0000000e+00
   5.0596774e+01   7.6872993e+01   0.0000000e+00   0.0000000e+00   3.6387609e-02   1.2378417e-02   2.0000000e+00
   5.1260369e+01   7.7503650e+01   0.0000000e+00   0.0000000e+00   3.5471640e-02   1.1979542e-02   2.0000000e+00
   5.1960829e+01   7.8122628e+01   0.0000000e+00   0.0000000e+00   3.4551331e-02   1.1579030e-02   2.0000000e+00
   5.2688940e+01   7.8706569e+01   0.0000000e+00   0.0000000e+00   3.3626795e-02   1.1176934e-02   2.0000000e+00
   5.3398618e+01   7.9255474e+01   0.0000000e+00   0.0000000e+00   3.2698145e-02   1.0773310e-02   2.0000000e+00
   5.4108295e+01   7.9769343e+01   0.0000000e+00   0.0000000e+00   3.1765494e-02   1.0368213e-02   2.0000000e+00
   5.4864055e+01   8.0248175e+01   0.0000000e+00   0.0000000e+00   3.0828957e-02   9.9616977e-03   2.0000000e+00
   5.5619816e+01   8.0727007e+01   0.0000000e+00   0.0000000e+00   2.9888648e-02   9.5538204e-03   2.0000000e+00
   5.6384793e+01   8.1170803e+01   0.0000000e+00   0.0000000e+00   2.8944682e-02   9.1446367e-03   2.0000000e+00
   5.7149770e+01   8.1591241e+01   0.0000000e+00   0.0000000e+00   2.7997175e-02   8.7342025e-03   2.0000000e+00
   5.7933180e+01   8.1976642e+01   0.0000000e+00   0.0000000e+00   2.7046243e-02   8.3225740e-03   2.0000000e+00
   5.8679724e+01   8.2327007e+01   0.0000000e+00   0.0000000e+00   2.6092001e-02   7.9098074e-03   2.0000000e+00
   5.9426267e+01   8.2654015e+01   0.0000000e+00   0.0000000e+00   2.5134567e-02   7.4959592e-03   2.0000000e+00
   6.0200461e+01   8.2981022e+01   0.0000000e+00   0.0000000e+00   2.4174058e-02   7.0810860e-03   2.0000000e+00
   6.0956221e+01   8.3296350e+01   0.0000000e+00   0.0000000e+00   2.3210591e-02   6.6652445e-03   2.0000000e+00
   6.1684332e+01   8.3576642e+01   0.0000000e+00   0.0000000e+00   2.2244285e-02   6.2484915e-03   2.0000000e+00
   6.2394009e+01   8.3833577e+01   0.0000000e+00   0.0000000e+00   2.1275257e-02   5.8308842e-03   2.0000000e+00
   6.3122120e+01   8.4090511e+01   0.0000000e+00   0.0000000e+00   2.0303626e-02   5.4124794e-03   2.0000000e+00
   6.3850230e+01   8.4335766e+01   0.0000000e+00   0.0000000e+00   1.9329511e-02   4.9933346e-03   2.0000000e+00
   6.4559908e+01   8.4557664e+01   0.0000000e+00   0.0000000e+00   1.8353031e-02   4.5735069e-03   2.0000000e+00
   6.5278802e+01   8.4779562e+01   0.0000000e+00   0.0000000e+00   1.7374305e-02   4.1530539e-03   2.0000000e+00
   6.5970046e+01   8.4978102e+01   0.0000000e+00   0.0000000e+00   1.6393454e-02   3.7320329e-03   2.0000000e+00
   6.6661290e+01   8.5153285e+01   0.0000000e+00   0.0000000e+00   1.5410597e-02   3.3105016e-03   2.0000000e+00
   6.7315668e+01   8.5305109e+01   0.0000000e+00   0.0000000e+00   1.4425854e-02   2.8885177e-03   2.0000000e+00
   6.7923963e+01   8.5433577e+01   0.0000000e+00   0.0000000e+00   1.3439347e-02   2.4661387e-03   2.0000000e+00
   6.8550691e+01   8.5562044e+01   0.0000000e+00   0.0000000e+00   1.2451195e-02   2.0434225e-03   2.0000000e+00
   6.9131336e+01   8.5655474e+01   0.0000000e+00   0.0000000e+00   1.1461520e-02   1.6204269e-03   2.0000000e+00
   6.9675115e+01   8.5748905e+01   0.0000000e+00   0.0000000e+00   1.0470443e-02   1.1972097e-03   2.0000000e+00
   7.0349128e+01   8.5887020e+01   0.0000000e+00   0.0000000e+00   9.4780847e-03   7.7382879e-04   2.0000000e+00
   7.0975971e+01   8.5995829e+01   0.0000000e+00   0.0000000e+00   8.4845667e-03   3.5034207e-04   2.0000000e+00
   7.1601382e+01   8.6081444e+01   0.0000000e+00   0.0000000e+00   7.4900106e-03  -7.3192565e-05   2.0000000e+00
   7.2129981e+01   8.6135681e+01   0.0000000e+00   0.0000000e+00   6.4945382e-03  -4.9671719e-04   2.0000000e+00
   7.2645929e+01   8.6184915e+01   0.0000000e+00   0.0000000e+00   5.4982712e-03  -9.2017389e-04   2.0000000e+00
   7.3090216e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00   4.5013314e-03  -1.3435048e-03   2.0000000e+00
   7.3549434e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00   3.5038409e-03  -1.7666519e-03   2.0000000e+00
   7.3956733e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00   2.5059218e-03  -2.1895575e-03   2.0000000e+00
   7.4201777e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00   1.5076960e-03  -2.6121637e-03   2.0000000e+00
   7.4412442e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00   5.0928581e-04  -3.0344126e-03   2.0000000e+00
   7.4596774e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00  -4.8918672e-04  -3.4562467e-03   2.0000000e+00
   7.4596774e+01   8.6204380e+01   0.0000000e+00   0.0000000e+00  -1.4875994e-03  -3.8776081e-03   2.0000000e+00
   4.7689452e+01   1.9051095e+01   0.0000000e+00   0.0000000e+00  -7.5611611e-02   6.2444381e-02   2.0000000e+00
   4.8161919e+01   1.8998009e+01   0.0000000e+00   0.0000000e+00  -7.5602360e-02   6.2435842e-02   2.0000000e+00
   4.8666253e+01   1.8961258e+01   0.0000000e+00   0.0000000e+00  -7.5583859e-02   6.2418766e-02   2.0000000e+00
   4.9281874e+01   1.8934307e+01   0.0000000e+00   0.0000000e+00  -7.5556111e-02   6.2393154e-02   2.0000000e+00
   4.9955950e+01   1.8948046e+01   0.0000000e+00   0.0000000e+00  -7.5519118e-02   6.2359010e-02   2.0000000e+00
   5.0694276e+01   1.8989627e+01   0.0000000e+00   0.0000000e+00  -7.5472886e-02   6.2316339e-02   2.0000000e+00
   5.1423634e+01   1.9051095e+01   0.0000000e+00   0.0000000e+00  -7.5417420e-02   6.2265147e-02   2.0000000e+00
   5.2146363e+01   1.9101872e+01   0.0000000e+00   0.0000000e+00  -7.5352727e-02   6.2205440e-02   2.0000000e+00
   5.2827189e+01   1.9156204e+01   0.0000000e+00   0.0000000e+00  -7.5278815e-02   6.2137227e-02   2.0000000e+00
   5.3435484e+01   1.9191241e+01   0.0000000e+00   0.0000000e+00  -7.5195692e-02   6.2060517e-02   2.0000000e+00
   5.4080645e+01   1.9237956e+01   0.0000000e+00   0.0000000e+00  -7.5103369e-02   6.1975321e-02   2.0000000e+00
   5.4725806e+01   1.9284672e+01   0.0000000e+00   0.0000000e+00  -7.5001858e-02   6.1881650e-02   2.0000000e+00
   5.5370968e+01   1.9331387e+01   0.0000000e+00   0.0000000e+00  -7.4891170e-02   6.1779518e-02   2.0000000e+00
   5.6043779e+01   1.9389781e+01   0.0000000e+00   0.0000000e+00  -7.4771320e-02   6.1668937e-02   2.0000000e+00
   5.6753456e+01   1.9448175e+01   0.0000000e+00   0.0000000e+00  -7.4642321e-02   6.1549923e-02   2.0000000e+00
   5.7453917e+01   1.9506569e+01   0.0000000e+00   0.0000000e+00  -7.4504190e-02   6.1422493e-02   2.0000000e+00
   5.8182028e+01   1.9576642e+01   0.0000000e+00   0.0000000e+00  -7.4356943e-02   6.1286664e-02   2.0000000e+00
   5.8928571e+01   1.9646715e+01   0.0000000e+00   0.0000000e+00  -7.4200600e-02   6.1142454e-02   2.0000000e+00
   5.9638249e+01   1.9728467e+01   0.0000000e+00   0.0000000e+00  -7.4035177e-02   6.0989883e-02   2.0000000e+00
   6.0366359e+01   1.9821898e+01   0.0000000e+00   0.0000000e+00  -7.3860697e-02   6.0828973e-02   2.0000000e+00
   6.1122120e+01   1.9938686e+01   0.0000000e+00   0.0000000e+00  -7.3677180e-02   6.0659744e-02   2.0000000e+00
   6.1859447e+01   2.0055474e+01   0.0000000e+00   0.0000000e+00  -7.3484649e-02   6.0482221e-02   2.0000000e+00
   6.2559908e+01   2.0172263e+01   0.0000000e+00   0.0000000e+00  -7.3283127e-02   6.0296427e-02   2.0000000e+00
   6.3260369e+01   2.0300730e+01   0.0000000e+00   0.0000000e+00  -7.3072639e-02   6.0102387e-02   2.0000000e+00
   6.3951613e+01   2.0440876e+01   0.0000000e+00   0.0000000e+00  -7.2853211e-02   5.9900130e-02   2.0000000e+00
   6.4633641e+01   2.0592701e+01   0.0000000e+00   0.0000000e+00  -7.2624869e-02   5.9689681e-02   2.0000000e+00
   6.5269585e+01   2.0744526e+01   0.0000000e+00   0.0000000e+00  -7.2387642e-02   5.9471070e-02   2.0000000e+00
   6.5896313e+01   2.0908029e+01   0.0000000e+00   0.0000000e+00  -7.2141558e-02   5.9244327e-02   2.0000000e+00
   6.6523041e+01   2.1094891e+01   0.0000000e+00   0.0000000e+00  -7.1886648e-02   5.9009482e-02   2.0000000e+00
   6.7158986e+01   2.1316788e+01   0.0000000e+00   0.0000000e+00  -7.1622943e-02   5.8766569e-02   2.0000000e+00
   6.7758065e+01   2.1538686e+01   0.0000000e+00   0.0000000e+00  -7.1350474e-02   5.8515619e-02   2.0000000e+00
   6.8338710e+01   2.1783942e+01   0.0000000e+00   0.0000000e+00  -7.1069276e-02   5.8256668e-02   2.0000000e+00
   6.8928571e+01   2.2064234e+01   0.0000000e+00   0.0000000e+00  -7.0779383e-02   5.7989750e-02   2.0000000e+00
   6.9490783e+01   2.2332847e+01   0.0000000e+00   0.0000000e+00  -7.0480831e-02   5.7714903e-02   2.0000000e+00
   7.0034562e+01   2.2648175e+01   0.0000000e+00   0.0000000e+00  -7.0173655e-02   5.7432164e-02   2.0000000e+00
   7.0550691e+01   2.2998540e+01   0.0000000e+00   0.0000000e+00  -6.9857893e-02   5.7141571e-02   2.0000000e+00
   7.1066820e+01   2.3395620e+01   0.0000000e+00   0.0000000e+00  -6.9533585e-02   5.6843165e-02   2.0000000e+00
   7.1564516e+01   2.3839416e+01   0.0000000e+00   0.0000000e+00  -6.9200769e-02   5.6536985e-02   2.0000000e+00
   7.2025346e+01   2.4318248e+01   0.0000000e+00   0.0000000e+00  -6.8859487e-02   5.6223075e-02   2.0000000e+00
   7.2449309e+01   2.4843796e+01   0.0000000e+00   0.0000000e+00  -6.8509779e-02   5.5901476e-02   2.0000000e+00
   7.2854839e+01   2.5427737e+01   0.0000000e+00   0.0000000e+00  -6.8151690e-02   5.5572233e-02   2.0000000e+00
   7.3205069e+01   2.6046715e+01   0.0000000e+00   0.0000000e+00  -6.7785263e-02   5.5235391e-02   2.0000000e+00
   7.3500000e+01   2.6724088e+01   0.0000000e+00   0.0000000e+00  -6.7410542e-02   5.4890996e-02   2.0000000e+00
   7.3785714e+01   2.7401460e+01   0.0000000e+00   0.0000000e+00  -6.7027573e-02   5.4539095e-02   2.0000000e+00
   7.3997696e+01   2.8113869e+01   0.0000000e+00   0.0000000e+00  -6.6636404e-02   5.4179736e-02   2.0000000e+00
   7.4163594e+01   2.8849635e+01   0.0000000e+00   0.0000000e+00  -6.6237082e-02   5.3812968e-02   2.0000000e+00
   7.4301843e+01   2.9632117e+01   0.0000000e+00   0.0000000e+00  -6.5829656e-02   5.3438842e-02   2.0000000e+00
   7.4440092e+01   3.0414599e+01   0.0000000e+00   0.0000000e+00  -6.5414176e-02   5.3057408e-02   2.0000000e+00
   7.4532258e+01   3.1220438e+01   0.0000000e+00   0.0000000e+00  -6.4990693e-02   5.2668719e-02   2.0000000e+00
   7.4578341e+01   3.2037956e+01   0.0000000e+00   0.0000000e+00  -6.4559258e-02   5.2272828e-02   2.0000000e+00
   7.4596774e+01   3.2843796e+01   0.0000000e+00   0.0000000e+00  -6.4119925e-02   5.1869789e-02   2.0000000e+00
   7.4596774e+01   3.3684672e+01   0.0000000e+00   0.0000000e+00  -6.3672746e-02   5.1459657e-02   2.0000000e+00
   7.4569124e+01   3.4548905e+01   0.0000000e+00   0.0000000e+00  -6.3217777e-02   5.1042489e-02   2.0000000e+00
   7.4504608e+01   3.5378102e+01   0.0000000e+00   0.0000000e+00  -6.2755074e-02   5.0618340e-02   2.0000000e+00
   7.4403226e+01   3.6207299e+01   0.0000000e+00   0.0000000e+00  -6.2284693e-02   5.0187270e-02   2.0000000e+00
   7.4283410e+01   3.7071533e+01   0.0000000e+00   0.0000000e+00  -6.1806691e-02   4.9749337e-02   2.0000000e+00
   7.4154378e+01   3.7912409e+01   0.0000000e+00   0.0000000e+00  -6.1321128e-02   4.9304601e-02   2.0000000e+00
   7.3988479e+01   3.8753285e+01   0.0000000e+00   0.0000000e+00  -6.0828061e-02   4.8853123e-02   2.0000000e+00
   7.3794931e+01   3.9640876e+01   0.0000000e+00   0.0000000e+00  -6.0327553e-02   4.8394965e-02   2.0000000e+00
   7.3573733e+01   4.0481752e+01   0.0000000e+00   0.0000000e+00  -5.9819664e-02   4.7930189e-02   2.0000000e+00
   7.3315668e+01   4.1322628e+01   0.0000000e+00   0.0000000e+00  -5.9304456e-02   4.7458859e-02   2.0000000e+00
   7.3039171e+01   4.2163504e+01   0.0000000e+00   0.0000000e+00  -5.8781992e-02   4.6981039e-02   2.0000000e+00
   7.2744240e+01   4.2957664e+01   0.0000000e+00   0.0000000e+00  -5.8252336e-02   4.6496795e-02   2.0000000e+00
   7.2403226e+01   4.3740146e+01   0.0000000e+00   0.0000000e+00  -5.7715553e-02   4.6006193e-02   2.0000000e+00
   7.1997696e+01   4.4522628e+01   0.0000000e+00   0.0000000e+00  -5.7171709e-02   4.5509299e-02   2.0000000e+00
   7.1601382e+01   4.5258394e+01   0.0000000e+00   0.0000000e+00  -5.6620870e-02   4.5006183e-02   2.0000000e+00
   7.1168203e+01   4.5982482e+01   0.0000000e+00   0.0000000e+00  -5.6063104e-02   4.4496912e-02   2.0000000e+00
   7.0707373e+01   4.6671533e+01   0.0000000e+00   0.0000000e+00  -5.5498478e-02   4.3981557e-02   2.0000000e+00
   7.0255760e+01   4.7360584e+01   0.0000000e+00   0.0000000e+00  -5.4927062e-02   4.3460187e-02   2.0000000e+00
   6.9794931e+01   4.8014599e+01   0.0000000e+00   0.0000000e+00  -5.4348926e-02   4.2932875e-02   2.0000000e+00
   6.9306452e+01   4.8633577e+01   0.0000000e+00   0.0000000e+00  -5.3764141e-02   4.2399691e-02   2.0000000e+00
   6.8762673e+01   4.9205839e+01   0.0000000e+00   0.0000000e+00  -5.3172777e-02   4.1860710e-02   2.0000000e+00
   6.8218894e+01   4.9778102e+01   0.0000000e+00   0.0000000e+00  -5.2574908e-02   4.1316005e-02   2.0000000e+00
   6.7638249e+01   5.0315328e+01   0.0000000e+00   0.0000000e+00  -5.1970606e-02   4.0765650e-02   2.0000000e+00
   6.7020737e+01   5.0840876e+01   0.0000000e+00   0.0000000e+00  -5.1359946e-02   4.0209720e-02   2.0000000e+00
   6.6375576e+01   5.1389781e+01   0.0000000e+00   0.0000000e+00  -5.0743003e-02   3.9648292e-02   2.0000000e+00
   6.5739631e+01   5.1891971e+01   0.0000000e+00   0.0000000e+00  -5.0119851e-02   3.9081443e-02   2.0000000e+00
   6.5094470e+01   5.2370803e+01   0.0000000e+00   0.0000000e+00  -4.9490566e-02   3.8509249e-02   2.0000000e+00
   6.4412442e+01   5.2861314e+01   0.0000000e+00   0.0000000e+00  -4.8855227e-02   3.7931789e-02   2.0000000e+00
   6.3702765e+01   5.3351825e+01   0.0000000e+00   0.0000000e+00  -4.8213911e-02   3.7349143e-02   2.0000000e+00
   6.2983871e+01   5.3842336e+01   0.0000000e+00   0.0000000e+00  -4.7566695e-02   3.6761389e-02   2.0000000e+00
   6.2264977e+01   5.4344526e+01   0.0000000e+00   0.0000000e+00  -4.6913660e-02   3.6168608e-02   2.0000000e+00
   6.1536866e+01   5.4846715e+01   0.0000000e+00   0.0000000e+00  -4.6254885e-02   3.5570882e-02   2.0000000e+00
   6.0808756e+01   5.5348905e+01   0.0000000e+00   0.0000000e+00  -4.5590451e-02   3.4968291e-02   2.0000000e+00
   6.0071429e+01   5.5886131e+01   0.0000000e+00   0.0000000e+00  -4.4920439e-02   3.4360919e-02   2.0000000e+00
   5.9361751e+01   5.6376642e+01   0.0000000e+00   0.0000000e+00  -4.4244931e-02   3.3748848e-02   2.0000000e+00
   5.8642857e+01   5.6843796e+01   0.0000000e+00   0.0000000e+00  -4.3564010e-02   3.3132162e-02   2.0000000e+00
   5.7933180e+01   5.7345985e+01   0.0000000e+00   0.0000000e+00  -4.2877758e-02   3.2510945e-02   2.0000000e+00
   5.7241935e+01   5.7871533e+01   0.0000000e+00   0.0000000e+00  -4.2186261e-02   3.1885283e-02   2.0000000e+00
   5.6596774e+01   5.8385401e+01   0.0000000e+00   0.0000000e+00  -4.1489603e-02   3.1255261e-02   2.0000000e+00
   5.5951613e+01   5.8887591e+01   0.0000000e+00   0.0000000e+00  -4.0787868e-02   3.0620965e-02   2.0000000e+00
   5.5361751e+01   5.9366423e+01   0.0000000e+00   0.0000000e+00  -4.0081143e-02   2.9982481e-02   2.0000000e+00
   5.4817972e+01   5.9845255e+01   0.0000000e+00   0.0000000e+00  -3.9369514e-02   2.9339898e-02   2.0000000e+00
   5.4274194e+01   6.0324088e+01   0.0000000e+00   0.0000000e+00  -3.8653068e-02   2.8693303e-02   2.0000000e+00
   5.3804147e+01   6.0837956e+01   0.0000000e+00   0.0000000e+00  -3.7931893e-02   2.8042784e-02   2.0000000e+00
   5.3398618e+01   6.1386861e+01   0.0000000e+00   0.0000000e+00  -3.7206077e-02   2.7388430e-02   2.0000000e+00
   5.3076037e+01   6.1982482e+01   0.0000000e+00   0.0000000e+00  -3.6475709e-02   2.6730331e-02   2.0000000e+00
   5.2790323e+01   6.2624818e+01   0.0000000e+00   0.0000000e+00  -3.5740879e-02   2.6068577e-02   2.0000000e+00
   5.2605991e+01   6.3313869e+01   0.0000000e+00   0.0000000e+00  -3.5001675e-02   2.5403258e-02   2.0000000e+00
   5.2523041e+01   6.4026277e+01   0.0000000e+00   0.0000000e+00  -3.4258189e-02   2.4734466e-02   2.0000000e+00
   5.2513825e+01   6.4750365e+01   0.0000000e+00   0.0000000e+00  -3.3510512e-02   2.4062291e-02   2.0000000e+00
   5.2578341e+01   6.5521168e+01   0.0000000e+00   0.0000000e+00  -3.2758735e-02   2.3386826e-02   2.0000000e+00
   5.2698157e+01   6.6327007e+01   0.0000000e+00   0.0000000e+00  -3.2002950e-02   2.2708163e-02   2.0000000e+00
   5.2900922e+01   6.7144526e+01   0.0000000e+00   0.0000000e+00  -3.1243249e-02   2.2026394e-02   2.0000000e+00
   5.3195853e+01   6.7962044e+01   0.0000000e+00   0.0000000e+00  -3.0479726e-02   2.1341614e-02   2.0000000e+00
   5.3573733e+01   6.8767883e+01   0.0000000e+00   0.0000000e+00  -2.9712474e-02   2.0653915e-02   2.0000000e+00
   5.3997696e+01   6.9585401e+01   0.0000000e+00   0.0000000e+00  -2.8941586e-02   1.9963392e-02   2.0000000e+00
   5.4486175e+01   7.0391241e+01   0.0000000e+00   0.0000000e+00  -2.8167158e-02   1.9270139e-02   2.0000000e+00
   5.5011521e+01   7.1162044e+01   0.0000000e+00   0.0000000e+00  -2.7389283e-02   1.8574252e-02   2.0000000e+00
   5.5610599e+01   7.1909489e+01   0.0000000e+00   0.0000000e+00  -2.6608057e-02   1.7875824e-02   2.0000000e+00
   5.6255760e+01   7.2680292e+01   0.0000000e+00   0.0000000e+00  -2.5823576e-02   1.7174952e-02   2.0000000e+00
   5.6928571e+01   7.3427737e+01   0.0000000e+00   0.0000000e+00  -2.5035935e-02   1.6471731e-02   2.0000000e+00
   5.7647465e+01   7.4163504e+01   0.0000000e+00   0.0000000e+00  -2.4245231e-02   1.5766258e-02   2.0000000e+00
   5.8412442e+01   7.4864234e+01   0.0000000e+00   0.0000000e+00  -2.3451561e-02   1.5058629e-02   2.0000000e+00
   5.9195853e+01   7.5529927e+01   0.0000000e+00   0.0000000e+00  -2.2655022e-02   1.4348940e-02   2.0000000e+00
   6.0025346e+01   7.6218978e+01   0.0000000e+00   0.0000000e+00  -2.1855711e-02   1.3637290e-02   2.0000000e+00
   6.0910138e+01   7.6919708e+01   0.0000000e+00   0.0000000e+00  -2.1053725e-02   1.2923775e-02   2.0000000e+00
   6.1794931e+01   7.7597080e+01   0.0000000e+00   0.0000000e+00  -2.0249164e-02   1.2208492e-02   2.0000000e+00
   6.2716590e+01   7.8286131e+01   0.0000000e+00   0.0000000e+00  -1.9442126e-02   1.1491540e-02   2.0000000e+00
   6.3638249e+01   7.8951825e+01   0.0000000e+00   0.0000000e+00  -1.8632709e-02   1.0773017e-02   2.0000000e+00
   6.4550691e+01   7.9570803e+01   0.0000000e+00   0.0000000e+00  -1.7821012e-02   1.0053021e-02   2.0000000e+00
   6.5444700e+01   8.0154745e+01   0.0000000e+00   0.0000000e+00  -1.7007134e-02   9.3316495e-03   2.0000000e+00
   6.6311060e+01   8.0691971e+01   0.0000000e+00   0.0000000e+00  -1.6191176e-02   8.6090024e-03   2.0000000e+00
   6.7131336e+01   8.1182482e+01   0.0000000e+00   0.0000000e+00  -1.5373237e-02   7.8851780e-03   2.0000000e+00
   6.7914747e+01   8.1626277e+01   0.0000000e+00   0.0000000e+00  -1.4553417e-02   7.1602754e-03   2.0000000e+00
   6.8652074e+01   8.2046715e+01   0.0000000e+00   0.0000000e+00  -1.3731817e-02   6.4343937e-03   2.0000000e+00
   6.9324885e+01   8.2420438e+01   0.0000000e+00   0.0000000e+00  -1.2908536e-02   5.7076321e-03   2.0000000e+00
   6.9960829e+01   8.2747445e+01   0.0000000e+00   0.0000000e+00  -1.2083677e-02   4.9800900e-03   2.0000000e+00
   7.0749850e+01   8.3145033e+01   0.0000000e+00   0.0000000e+00  -1.1257338e-02   4.2518669e-03   2.0000000e+00
   7.1447773e+01   8.3493222e+01   0.0000000e+00   0.0000000e+00  -1.0429623e-02   3.5230624e-03   2.0000000e+00
   7.2122847e+01   8.3807146e+01   0.0000000e+00   0.0000000e+00  -9.6006310e-03   2.7937761e-03   2.0000000e+00
   7.2712795e+01   8.4109060e+01   0.0000000e+00   0.0000000e+00  -8.7704647e-03   2.0641079e-03   2.0000000e+00
   7.3306452e+01   8.4413625e+01   0.0000000e+00   0.0000000e+00  -7.9392254e-03   1.3341573e-03   2.0000000e+00
   7.3887806e+01   8.4677148e+01   0.0000000e+00   0.0000000e+00  -7.1070147e-03   6.0402435e-04   2.0000000e+00
   7.4345413e+01   8.4877240e+01   0.0000000e+00   0.0000000e+00  -6.2739345e-03  -1.2619122e-04   2.0000000e+00
   7.4750384e+01   8.5068938e+01   0.0000000e+00   0.0000000e+00  -5.4400867e-03  -8.5638953e-04   2.0000000e+00
   7.4925938e+01   8.5161627e+01   0.0000000e+00   0.0000000e+00  -4.6055733e-03  -1.5864707e-03   2.0000000e+00
   7.5011521e+01   8.5211679e+01   0.0000000e+00   0.0000000e+00  -3.7704964e-03  -2.3163350e-03   2.0000000e+00
   7.5057604e+01   8.5328467e+01   0.0000000e+00   0.0000000e+00  -2.9349583e-03  -3.0458825e-03   2.0000000e+00
   7.5057604e+01   8.5328467e+01   0.0000000e+00   0.0000000e+00  -2.0990610e-03  -3.7750136e-03   2.0000000e+00
   4.9507168e+01   1.3146796e+01   0.0000000e+00   0.0000000e+00  -1.4761949e-02  -9.8368595e-02   2.0000000e+00
   5.0487013e+01   1.3291307e+01   0.0000000e+00   0.0000000e+00  -1.4760142e-02  -9.8355144e-02   2.0000000e+00
   5.1378057e+01   1.3301516e+01   0.0000000e+00   0.0000000e+00  -1.4756530e-02  -9.8328243e-02   2.0000000e+00
   5.2123656e+01   1.3289538e+01   0.0000000e+00   0.0000000e+00  -1.4751113e-02  -9.8287896e-02   2.0000000e+00
   5.2775142e+01   1.3280378e+01   0.0000000e+00   0.0000000e+00  -1.4743891e-02  -9.8234110e-02   2.0000000e+00
   5.3386490e+01   1.3273146e+01   0.0000000e+00   0.0000000e+00  -1.4734865e-02  -9.8166890e-02   2.0000000e+00
   5.4002085e+01   1.3267292e+01   0.0000000e+00   0.0000000e+00  -1.4724036e-02  -9.8086247e-02   2.0000000e+00
   5.4610799e+01   1.3249762e+01   0.0000000e+00   0.0000000e+00  -1.4711406e-02  -9.7992191e-02   2.0000000e+00
   5.5241935e+01   1.3223358e+01   0.0000000e+00   0.0000000e+00  -1.4696975e-02  -9.7884735e-02   2.0000000e+00
   5.5914747e+01   1.3246715e+01   0.0000000e+00   0.0000000e+00  -1.4680747e-02  -9.7763894e-02   2.0000000e+00
   5.6624424e+01   1.3270073e+01   0.0000000e+00   0.0000000e+00  -1.4662723e-02  -9.7629685e-02   2.0000000e+00
   5.7343318e+01   1.3293431e+01   0.0000000e+00   0.0000000e+00  -1.4642904e-02  -9.7482125e-02   2.0000000e+00
   5.8052995e+01   1.3293431e+01   0.0000000e+00   0.0000000e+00  -1.4621294e-02  -9.7321235e-02   2.0000000e+00
   5.8725806e+01   1.3258394e+01   0.0000000e+00   0.0000000e+00  -1.4597895e-02  -9.7147038e-02   2.0000000e+00
   5.9352535e+01   1.3235036e+01   0.0000000e+00   0.0000000e+00  -1.4572710e-02  -9.6959556e-02   2.0000000e+00
   6.0034562e+01   1.3223358e+01   0.0000000e+00   0.0000000e+00  -1.4545742e-02  -9.6758815e-02   2.0000000e+00
   6.0698157e+01   1.3223358e+01   0.0000000e+00   0.0000000e+00  -1.4516995e-02  -9.6544843e-02   2.0000000e+00
   6.1361751e+01   1.3211679e+01   0.0000000e+00   0.0000000e+00  -1.4486471e-02  -9.6317670e-02   2.0000000e+00
   6.1970046e+01   1.3176642e+01   0.0000000e+00   0.0000000e+00  -1.4454175e-02  -9.6077325e-02   2.0000000e+00
   6.2596774e+01   1.3164964e+01   0.0000000e+00   0.0000000e+00  -1.4420111e-02  -9.5823843e-02   2.0000000e+00
   6.3214286e+01   1.3164964e+01   0.0000000e+00   0.0000000e+00  -1.4384282e-02  -9.5557257e-02   2.0000000e+00
   6.3813364e+01   1.3188321e+01   0.0000000e+00   0.0000000e+00  -1.4346694e-02  -9.5277604e-02   2.0000000e+00
   6.4449309e+01   1.3235036e+01   0.0000000e+00   0.0000000e+00  -1.4307350e-02  -9.4984923e-02   2.0000000e+00
   6.5076037e+01   1.3305109e+01   0.0000000e+00   0.0000000e+00  -1.4266255e-02  -9.4679253e-02   2.0000000e+00
   6.5702765e+01   1.3375182e+01   0.0000000e+00   0.0000000e+00  -1.4223415e-02  -9.4360637e-02   2.0000000e+00
   6.6347926e+01   1.3480292e+01   0.0000000e+00   0.0000000e+00  -1.4178835e-02  -9.4029117e-02   2.0000000e+00
   6.7002304e+01   1.3608759e+01   0.0000000e+00   0.0000000e+00  -1.4132521e-02  -9.3684740e-02   2.0000000e+00
   6.7629032e+01   1.3737226e+01   0.0000000e+00   0.0000000e+00  -1.4084477e-02  -9.3327551e-02   2.0000000e+00
   6.8255760e+01   1.3900730e+01   0.0000000e+00   0.0000000e+00  -1.4034710e-02  -9.2957601e-02   2.0000000e+00
   6.8910138e+01   1.4099270e+01   0.0000000e+00   0.0000000e+00  -1.3983225e-02  -9.2574939e-02   2.0000000e+00
   6.9555300e+01   1.4344526e+01   0.0000000e+00   0.0000000e+00  -1.3930030e-02  -9.2179618e-02   2.0000000e+00
   7.0191244e+01   1.4671533e+01   0.0000000e+00   0.0000000e+00  -1.3875131e-02  -9.1771693e-02   2.0000000e+00
   7.0836406e+01   1.5056934e+01   0.0000000e+00   0.0000000e+00  -1.3818534e-02  -9.1351218e-02   2.0000000e+00
   7.1444700e+01   1.5489051e+01   0.0000000e+00   0.0000000e+00  -1.3760246e-02  -9.0918251e-02   2.0000000e+00
   7.2062212e+01   1.5956204e+01   0.0000000e+00   0.0000000e+00  -1.3700275e-02  -9.0472852e-02   2.0000000e+00
   7.2652074e+01   1.6470073e+01   0.0000000e+00   0.0000000e+00  -1.3638628e-02  -9.0015081e-02   2.0000000e+00
   7.3232719e+01   1.6995620e+01   0.0000000e+00   0.0000000e+00  -1.3575312e-02  -8.9545002e-02   2.0000000e+00
   7.3794931e+01   1.7567883e+01   0.0000000e+00   0.0000000e+00  -1.3510335e-02  -8.9062677e-02   2.0000000e+00
   7.4329493e+01   1.8198540e+01   0.0000000e+00   0.0000000e+00  -1.3443705e-02  -8.8568174e-02   2.0000000e+00
   7.4864055e+01   1.8840876e+01   0.0000000e+00   0.0000000e+00  -1.3375430e-02  -8.8061560e-02   2.0000000e+00
   7.5352535e+01   1.9529927e+01   0.0000000e+00   0.0000000e+00  -1.3305519e-02  -8.7542904e-02   2.0000000e+00
   7.5831797e+01   2.0277372e+01   0.0000000e+00   0.0000000e+00  -1.3233980e-02  -8.7012277e-02   2.0000000e+00
   7.6274194e+01   2.1094891e+01   0.0000000e+00   0.0000000e+00  -1.3160822e-02  -8.6469752e-02   2.0000000e+00
   7.6716590e+01   2.1912409e+01   0.0000000e+00   0.0000000e+00  -1.3086054e-02  -8.5915402e-02   2.0000000e+00
   7.7122120e+01   2.2800000e+01   0.0000000e+00   0.0000000e+00  -1.3009684e-02  -8.5349304e-02   2.0000000e+00
   7.7518433e+01   2.3745985e+01   0.0000000e+00   0.0000000e+00  -1.2931723e-02  -8.4771535e-02   2.0000000e+00
   7.7887097e+01   2.4715328e+01   0.0000000e+00   0.0000000e+00  -1.2852180e-02  -8.4182174e-02   2.0000000e+00
   7.8218894e+01   2.5696350e+01   0.0000000e+00   0.0000000e+00  -1.2771064e-02  -8.3581302e-02   2.0000000e+00
   7.8532258e+01   2.6665693e+01   0.0000000e+00   0.0000000e+00  -1.2688385e-02  -8.2969001e-02   2.0000000e+00
   7.8836406e+01   2.7681752e+01   0.0000000e+00   0.0000000e+00  -1.2604155e-02  -8.2345354e-02   2.0000000e+00
   7.9094470e+01   2.8721168e+01   0.0000000e+00   0.0000000e+00  -1.2518382e-02  -8.1710447e-02   2.0000000e+00
   7.9306452e+01   2.9795620e+01   0.0000000e+00   0.0000000e+00  -1.2431078e-02  -8.1064366e-02   2.0000000e+00
   7.9500000e+01   3.0928467e+01   0.0000000e+00   0.0000000e+00  -1.2342252e-02  -8.0407201e-02   2.0000000e+00
   7.9629032e+01   3.2072993e+01   0.0000000e+00   0.0000000e+00  -1.2251917e-02  -7.9739040e-02   2.0000000e+00
   7.9711982e+01   3.3217518e+01   0.0000000e+00   0.0000000e+00  -1.2160083e-02  -7.9059975e-02   2.0000000e+00
   7.9776498e+01   3.4315328e+01   0.0000000e+00   0.0000000e+00  -1.2066760e-02  -7.8370100e-02   2.0000000e+00
   7.9813364e+01   3.5378102e+01   0.0000000e+00   0.0000000e+00  -1.1971962e-02  -7.7669508e-02   2.0000000e+00
   7.9804147e+01   3.6429197e+01   0.0000000e+00   0.0000000e+00  -1.1875699e-02  -7.6958295e-02   2.0000000e+00
   7.9776498e+01   3.7468613e+01   0.0000000e+00   0.0000000e+00  -1.1777983e-02  -7.6236558e-02   2.0000000e+00
   7.9702765e+01   3.8484672e+01   0.0000000e+00   0.0000000e+00  -1.1678825e-02  -7.5504397e-02   2.0000000e+00
   7.9619816e+01   3.9465693e+01   0.0000000e+00   0.0000000e+00  -1.1578239e-02  -7.4761911e-02   2.0000000e+00
   7.9518433e+01   4.0458394e+01   0.0000000e+00   0.0000000e+00  -1.1476237e-02  -7.4009202e-02   2.0000000e+00
   7.9380184e+01   4.1462774e+01   0.0000000e+00   0.0000000e+00  -1.1372830e-02  -7.3246372e-02   2.0000000e+00
   7.9205069e+01   4.2443796e+01   0.0000000e+00   0.0000000e+00  -1.1268032e-02  -7.2473527e-02   2.0000000e+00
   7.9002304e+01   4.3459854e+01   0.0000000e+00   0.0000000e+00  -1.1161855e-02  -7.1690771e-02   2.0000000e+00
   7.8790323e+01   4.4429197e+01   0.0000000e+00   0.0000000e+00  -1.1054312e-02  -7.0898212e-02   2.0000000e+00
   7.8523041e+01   4.5375182e+01   0.0000000e+00   0.0000000e+00  -1.0945418e-02  -7.0095958e-02   2.0000000e+00
   7.8218894e+01   4.6286131e+01   0.0000000e+00   0.0000000e+00  -1.0835183e-02  -6.9284119e-02   2.0000000e+00
   7.7887097e+01   4.7232117e+01   0.0000000e+00   0.0000000e+00  -1.0723624e-02  -6.8462806e-02   2.0000000e+00
   7.7518433e+01   4.8108029e+01   0.0000000e+00   0.0000000e+00  -1.0610752e-02  -6.7632131e-02   2.0000000e+00
   7.7122120e+01   4.8960584e+01   0.0000000e+00   0.0000000e+00  -1.0496582e-02  -6.6792207e-02   2.0000000e+00
   7.6688940e+01   4.9801460e+01   0.0000000e+00   0.0000000e+00  -1.0381128e-02  -6.5943151e-02   2.0000000e+00
   7.6255760e+01   5.0607299e+01   0.0000000e+00   0.0000000e+00  -1.0264404e-02  -6.5085077e-02   2.0000000e+00
   7.5776498e+01   5.1436496e+01   0.0000000e+00   0.0000000e+00  -1.0146423e-02  -6.4218103e-02   2.0000000e+00
   7.5251152e+01   5.2230657e+01   0.0000000e+00   0.0000000e+00  -1.0027202e-02  -6.3342347e-02   2.0000000e+00
   7.4735023e+01   5.2966423e+01   0.0000000e+00   0.0000000e+00  -9.9067536e-03  -6.2457930e-02   2.0000000e+00
   7.4191244e+01   5.3655474e+01   0.0000000e+00   0.0000000e+00  -9.7850932e-03  -6.1564972e-02   2.0000000e+00
   7.3638249e+01   5.4309489e+01   0.0000000e+00   0.0000000e+00  -9.6622356e-03  -6.0663596e-02   2.0000000e+00
   7.3112903e+01   5.4916788e+01   0.0000000e+00   0.0000000e+00  -9.5381958e-03  -5.9753924e-02   2.0000000e+00
   7.2569124e+01   5.5500730e+01   0.0000000e+00   0.0000000e+00  -9.4129891e-03  -5.8836081e-02   2.0000000e+00
   7.1979263e+01   5.6108029e+01   0.0000000e+00   0.0000000e+00  -9.2866307e-03  -5.7910193e-02   2.0000000e+00
   7.1343318e+01   5.6691971e+01   0.0000000e+00   0.0000000e+00  -9.1591361e-03  -5.6976386e-02   2.0000000e+00
   7.0716590e+01   5.7229197e+01   0.0000000e+00   0.0000000e+00  -9.0305209e-03  -5.6034788e-02   2.0000000e+00
   7.0052995e+01   5.7743066e+01   0.0000000e+00   0.0000000e+00  -8.9008009e-03  -5.5085527e-02   2.0000000e+00
   6.9361751e+01   5.8245255e+01   0.0000000e+00   0.0000000e+00  -8.7699918e-03  -5.4128734e-02   2.0000000e+00
   6.8633641e+01   5.8759124e+01   0.0000000e+00   0.0000000e+00  -8.6381098e-03  -5.3164539e-02   2.0000000e+00
   6.7896313e+01   5.9284672e+01   0.0000000e+00   0.0000000e+00  -8.5051709e-03  -5.2193074e-02   2.0000000e+00
   6.7168203e+01   5.9833577e+01   0.0000000e+00   0.0000000e+00  -8.3711914e-03  -5.1214472e-02   2.0000000e+00
   6.6449309e+01   6.0394161e+01   0.0000000e+00   0.0000000e+00  -8.2361877e-03  -5.0228867e-02   2.0000000e+00
   6.5776498e+01   6.0954745e+01   0.0000000e+00   0.0000000e+00  -8.1001763e-03  -4.9236393e-02   2.0000000e+00
   6.5103687e+01   6.1503650e+01   0.0000000e+00   0.0000000e+00  -7.9631739e-03  -4.8237187e-02   2.0000000e+00
   6.4476959e+01   6.2052555e+01   0.0000000e+00   0.0000000e+00  -7.8251972e-03  -4.7231384e-02   2.0000000e+00
   6.3905530e+01   6.2613139e+01   0.0000000e+00   0.0000000e+00  -7.6862631e-03  -4.6219123e-02   2.0000000e+00
   6.3398618e+01   6.3185401e+01   0.0000000e+00   0.0000000e+00  -7.5463886e-03  -4.5200542e-02   2.0000000e+00
   6.2965438e+01   6.3792701e+01   0.0000000e+00   0.0000000e+00  -7.4055909e-03  -4.4175780e-02   2.0000000e+00
   6.2587558e+01   6.4400000e+01   0.0000000e+00   0.0000000e+00  -7.2638870e-03  -4.3144977e-02   2.0000000e+00
   6.2292627e+01   6.5018978e+01   0.0000000e+00   0.0000000e+00  -7.1212945e-03  -4.2108274e-02   2.0000000e+00
   6.2025346e+01   6.5661314e+01   0.0000000e+00   0.0000000e+00  -6.9778306e-03  -4.1065813e-02   2.0000000e+00
   6.1850230e+01   6.6315328e+01   0.0000000e+00   0.0000000e+00  -6.8335131e-03  -4.0017737e-02   2.0000000e+00
   6.1748848e+01   6.6981022e+01   0.0000000e+00   0.0000000e+00  -6.6883594e-03  -3.8964188e-02   2.0000000e+00
   6.1684332e+01   6.7670073e+01   0.0000000e+00   0.0000000e+00  -6.5423875e-03  -3.7905312e-02   2.0000000e+00
   6.1702765e+01   6.8370803e+01   0.0000000e+00   0.0000000e+00  -6.3956151e-03  -3.6841252e-02   2.0000000e+00
   6.1748848e+01   6.9048175e+01   0.0000000e+00   0.0000000e+00  -6.2480603e-03  -3.5772154e-02   2.0000000e+00
   6.1841014e+01   6.9772263e+01   0.0000000e+00   0.0000000e+00  -6.0997409e-03  -3.4698165e-02   2.0000000e+00
   6.2006912e+01   7.0519708e+01   0.0000000e+00   0.0000000e+00  -5.9506753e-03  -3.3619431e-02   2.0000000e+00
   6.2255760e+01   7.1278832e+01   0.0000000e+00   0.0000000e+00  -5.8008817e-03  -3.2536100e-02   2.0000000e+00
   6.2578341e+01   7.2037956e+01   0.0000000e+00   0.0000000e+00  -5.6503783e-03  -3.1448319e-02   2.0000000e+00
   6.2937788e+01   7.2820438e+01   0.0000000e+00   0.0000000e+00  -5.4991836e-03  -3.0356239e-02   2.0000000e+00
   6.3380184e+01   7.3637956e+01   0.0000000e+00   0.0000000e+00  -5.3473161e-03  -2.9260007e-02   2.0000000e+00
   6.3887097e+01   7.4455474e+01   0.0000000e+00   0.0000000e+00  -5.1947944e-03  -2.8159774e-02   2.0000000e+00
   6.4458525e+01   7.5272993e+01   0.0000000e+00   0.0000000e+00  -5.0416370e-03  -2.7055690e-02   2.0000000e+00
   6.5066820e+01   7.6067153e+01   0.0000000e+00   0.0000000e+00  -4.8878629e-03  -2.5947907e-02   2.0000000e+00
   6.5693548e+01   7.6791241e+01   0.0000000e+00   0.0000000e+00  -4.7334907e-03  -2.4836576e-02   2.0000000e+00
   6.6338710e+01   7.7480292e+01   0.0000000e+00   0.0000000e+00  -4.5785394e-03  -2.3721848e-02   2.0000000e+00
   6.6993088e+01   7.8145985e+01   0.0000000e+00   0.0000000e+00  -4.4230279e-03  -2.2603877e-02   2.0000000e+00
   6.7665899e+01   7.8835036e+01   0.0000000e+00   0.0000000e+00  -4.2669753e-03  -2.1482814e-02   2.0000000e+00
   6.8329493e+01   7.9489051e+01   0.0000000e+00   0.0000000e+00  -4.1104006e-03  -2.0358814e-02   2.0000000e+00
   6.8974654e+01   8.0096350e+01   0.0000000e+00   0.0000000e+00  -3.9533230e-03  -1.9232030e-02   2.0000000e+00
   6.9564516e+01   8.0633577e+01   0.0000000e+00   0.0000000e+00  -3.7957618e-03  -1.8102616e-02   2.0000000e+00
   7.0268984e+01   8.1278959e+01   0.0000000e+00   0.0000000e+00  -3.6377361e-03  -1.6970727e-02   2.0000000e+00
   7.0964999e+01   8.1894334e+01   0.0000000e+00   0.0000000e+00  -3.4792654e-03  -1.5836517e-02   2.0000000e+00
   7.1613510e+01   8.2454860e+01   0.0000000e+00   0.0000000e+00  -3.3203689e-03  -1.4700142e-02   2.0000000e+00
   7.2238411e+01   8.3009875e+01   0.0000000e+00   0.0000000e+00  -3.1610663e-03  -1.3561756e-02   2.0000000e+00
   7.2891705e+01   8.3596107e+01   0.0000000e+00   0.0000000e+00  -3.0013769e-03  -1.2421516e-02   2.0000000e+00
   7.3444700e+01   8.4070747e+01   0.0000000e+00   0.0000000e+00  -2.8413202e-03  -1.1279577e-02   2.0000000e+00
   7.3926477e+01   8.4532183e+01   0.0000000e+00   0.0000000e+00  -2.6809160e-03  -1.0136096e-02   2.0000000e+00
   7.4289555e+01   8.4841849e+01   0.0000000e+00   0.0000000e+00  -2.5201837e-03  -8.9912292e-03   2.0000000e+00
   7.4563858e+01   8.5078206e+01   0.0000000e+00   0.0000000e+00  -2.3591431e-03  -7.8451326e-03   2.0000000e+00
   7.4873272e+01   8.5386861e+01   0.0000000e+00   0.0000000e+00  -2.1978139e-03  -6.6979633e-03   2.0000000e+00
   7.4903994e+01   8.5425791e+01   0.0000000e+00   0.0000000e+00  -2.0362157e-03  -5.5498780e-03   2.0000000e+00
   7.4596774e+01   8.5036496e+01   0.0000000e+00   0.0000000e+00  -1.8743685e-03  -4.4010338e-03   2.0000000e+00


==> figures/data/drawn_results.csv <==
x y our kmeans spectral gmm
5.011520700000000161e+00 1.233576599999999956e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.011520700000000161e+00 1.291970799999999997e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.195852499999999985e+00 1.350365000000000038e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.274851899999999816e+00 1.408759099999999975e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.318740400000000257e+00 1.450932700000000075e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.325722700000000032e+00 1.496350400000000036e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.312832300000000174e+00 1.545760800000000046e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.288018400000000341e+00 1.599513400000000019e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.255489299999999808e+00 1.654358099999999965e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.229808399999999580e+00 1.711486700000000027e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.209019099999999902e+00 1.768856399999999951e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.191845299999999774e+00 1.822596000000000060e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.177419399999999783e+00 1.879416099999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.177419399999999783e+00 1.933138699999999943e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.177419399999999783e+00 1.986861299999999986e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.177419399999999783e+00 2.040583900000000028e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.158986200000000188e+00 2.095474499999999907e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.140552999999999706e+00 2.150365000000000038e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.122119800000000112e+00 2.206423399999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.103686599999999629e+00 2.261313900000000032e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.085253500000000315e+00 2.317372299999999896e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.057603699999999591e+00 2.374598500000000101e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.029953899999999756e+00 2.432992700000000141e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.011520700000000161e+00 2.492554700000000167e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.993087599999999959e+00 2.554452600000000118e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.974654400000000365e+00 2.618686100000000039e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.956221199999999882e+00 2.682919700000000063e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.947004599999999641e+00 2.745985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.937788000000000288e+00 2.809051099999999934e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.928571400000000047e+00 2.870948900000000137e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.919354799999999805e+00 2.930510900000000163e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.910138199999999564e+00 2.991240900000000025e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.891705100000000250e+00 3.053138699999999872e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.873271899999999768e+00 3.112700699999999898e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.854838700000000173e+00 3.175766399999999834e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.836405499999999691e+00 3.235328499999999963e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.817972400000000377e+00 3.296058399999999722e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.808755800000000136e+00 3.357956200000000280e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.799539199999999894e+00 3.423357699999999681e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.790322599999999653e+00 3.489927000000000135e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.781106000000000300e+00 3.556496400000000335e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.771889400000000059e+00 3.621897799999999989e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.762672799999999818e+00 3.686131400000000014e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.753456199999999576e+00 3.748029199999999861e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.744239600000000223e+00 3.809926999999999708e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.735022999999999982e+00 3.871824800000000266e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.735022999999999982e+00 3.933722600000000114e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.735022999999999982e+00 3.992116800000000154e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.735022999999999982e+00 4.050510899999999737e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.725806500000000021e+00 4.107737199999999689e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.716589899999999780e+00 4.160291999999999746e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.707373300000000427e+00 4.215182500000000232e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.698156700000000185e+00 4.268905099999999919e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.688940099999999944e+00 4.324963499999999783e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.679723499999999703e+00 4.379854000000000269e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.661290300000000109e+00 4.437080300000000221e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.642857099999999626e+00 4.490802899999999909e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.633640599999999665e+00 4.545693399999999684e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.624424000000000312e+00 4.602919700000000347e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.615207400000000071e+00 4.657810200000000123e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.605990799999999830e+00 4.717372300000000251e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.596774199999999588e+00 4.775766399999999834e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.578340999999999994e+00 4.829489099999999979e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.559907800000000400e+00 4.883211699999999666e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.541474700000000198e+00 4.936934300000000064e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.523041499999999715e+00 4.989489100000000121e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.504608300000000121e+00 5.042043799999999720e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.486175099999999638e+00 5.098102200000000295e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.467741900000000044e+00 5.157664199999999965e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.449308799999999842e+00 5.219561999999999813e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.430875600000000247e+00 5.281459900000000118e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.430875600000000247e+00 5.346861299999999773e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.430875600000000247e+00 5.416934299999999780e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.440092199999999600e+00 5.490510900000000305e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.476958500000000285e+00 5.564087599999999867e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.504608300000000121e+00 5.639999999999999858e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.523041499999999715e+00 5.712408800000000042e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.541474700000000198e+00 5.784817499999999768e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.559907800000000400e+00 5.857226299999999952e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.578340999999999994e+00 5.929634999999999678e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.605990799999999830e+00 6.003211699999999951e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.633640599999999665e+00 6.077956199999999853e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.670506900000000350e+00 6.152700699999999756e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.707373300000000427e+00 6.228613099999999747e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.744239600000000223e+00 6.306861299999999915e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.781106000000000300e+00 6.380438000000000187e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.817972400000000377e+00 6.455182499999999379e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.854838700000000173e+00 6.532262799999999459e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.900921699999999603e+00 6.609343099999999538e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.947004599999999641e+00 6.686423399999999617e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.011520700000000161e+00 6.765839400000000126e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.076036900000000074e+00 6.846423400000000470e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.149769599999999947e+00 6.924671499999999469e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.232718900000000062e+00 7.001751799999999548e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.324884800000000418e+00 7.079999999999999716e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.435483900000000368e+00 7.159416099999999972e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.546082900000000038e+00 7.235328499999999963e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.665898600000000229e+00 7.308905099999999777e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.785714300000000421e+00 7.376642300000000319e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.905529999999999724e+00 7.444379600000000607e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.062211999999999712e+00 7.512116799999999728e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.228110599999999941e+00 7.578686100000000181e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.412442399999999765e+00 7.645255500000000382e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.605990799999999830e+00 7.709489100000000406e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.817972400000000377e+00 7.773722600000000682e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.039170499999999997e+00 7.834452600000000189e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.269585300000000139e+00 7.895182499999999948e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.509216600000000241e+00 7.952408800000000610e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.767281099999999938e+00 8.006131399999999587e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.071428600000000841e+00 8.057518199999999808e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.394009199999999282e+00 8.108905099999999777e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.753456200000000464e+00 8.156788299999999481e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.140553000000000594e+00 8.201167900000000088e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.536866399999999189e+00 8.242043800000000431e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.960829499999999115e+00 8.278248200000000168e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.039400900000000050e+01 8.309780999999999551e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.083640600000000020e+01 8.337810199999999838e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.128801799999999922e+01 8.361167899999999520e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.175806500000000021e+01 8.378686100000000181e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.223732700000000051e+01 8.389197099999999807e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.272580600000000040e+01 8.395036500000000501e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.322350199999999987e+01 8.397372300000000678e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.371198200000000078e+01 8.397372300000000678e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.420967699999999923e+01 8.395036500000000501e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.469815700000000014e+01 8.389197099999999807e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.517741900000000044e+01 8.379854000000000269e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.567511499999999991e+01 8.368175200000000302e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.615437800000000124e+01 8.355328500000000247e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.665207399999999893e+01 8.338978099999999927e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.716820299999999833e+01 8.319124100000000510e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.767511500000000169e+01 8.299270099999999672e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.820046100000000067e+01 8.275912399999999991e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.872580599999999862e+01 8.249051099999999792e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.926036900000000074e+01 8.219853999999999417e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.976728100000000055e+01 8.187153299999999945e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.025575999999999866e+01 8.154452600000000473e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.072580599999999862e+01 8.119416099999999403e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.118663600000000002e+01 8.083211699999999666e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.162903199999999870e+01 8.047007299999999930e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.206221199999999882e+01 8.009635000000000105e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.246774200000000121e+01 7.972262800000000027e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.288248799999999861e+01 7.932554700000000025e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.330645200000000017e+01 7.892846699999999771e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.372119800000000112e+01 7.854306599999999605e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.411751200000000139e+01 7.816934299999999780e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.449539199999999894e+01 7.779561999999999955e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.485483899999999835e+01 7.743357699999999966e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.521428600000000131e+01 7.705985400000000141e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.555529999999999902e+01 7.668613100000000316e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.590552999999999884e+01 7.628905100000000061e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.624654400000000010e+01 7.589197099999999807e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.658755800000000136e+01 7.550656899999999894e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.692857100000000159e+01 7.512116799999999728e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.724193500000000157e+01 7.474744499999999903e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.751843300000000170e+01 7.439708000000000254e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.780414700000000039e+01 7.403503600000000517e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.807142899999999841e+01 7.368467200000000616e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.832949299999999937e+01 7.335766399999999976e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.856912399999999863e+01 7.303065700000000504e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.879032300000000077e+01 7.272700700000000040e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.901152099999999834e+01 7.241167900000000657e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.923271899999999945e+01 7.211970800000000281e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.944470000000000098e+01 7.182773699999999906e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.965668199999999999e+01 7.153576599999999530e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.985944699999999941e+01 7.125547400000000664e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.006221199999999882e+01 7.098686100000000465e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.025575999999999866e+01 7.072992700000000355e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.042165899999999823e+01 7.047299300000000244e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.058755800000000136e+01 7.020438000000000045e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.075345599999999990e+01 6.993576600000000099e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.092857100000000159e+01 6.967883199999999988e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.109447000000000116e+01 6.942189799999999877e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.126036900000000074e+01 6.916496399999999767e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.143548399999999887e+01 6.891970799999999997e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.160138200000000097e+01 6.867445299999999975e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.175806499999999843e+01 6.844087600000000293e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.190552999999999884e+01 6.820729900000000612e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.205299500000000279e+01 6.797372300000000678e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.220046099999999711e+01 6.774014599999999575e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.236635900000000277e+01 6.748321199999999465e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.252304099999999920e+01 6.723795599999999695e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.268894000000000233e+01 6.698102199999999584e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.284562199999999876e+01 6.672408799999999474e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.299308800000000019e+01 6.646715299999999615e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.315898599999999874e+01 6.619853999999999417e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.332488500000000187e+01 6.591824800000000550e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.348156699999999830e+01 6.561459899999999834e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.363824900000000184e+01 6.531094899999999370e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.380414700000000039e+01 6.498394199999999898e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.396082899999999682e+01 6.463357700000000250e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.412672799999999995e+01 6.425985400000000425e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.429262700000000308e+01 6.387445300000000259e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.447695900000000080e+01 6.347737200000000257e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.464285699999999935e+01 6.310365000000000180e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.480875600000000247e+01 6.271824800000000266e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.495622099999999932e+01 6.234452600000000189e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.512212000000000245e+01 6.192408799999999758e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.528801800000000100e+01 6.148029199999999861e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.544469999999999743e+01 6.098978100000000069e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.560138200000000097e+01 6.049927000000000277e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.575806500000000199e+01 5.998540100000000308e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.590552999999999884e+01 5.948321200000000175e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.607142900000000196e+01 5.892262800000000311e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.623732700000000051e+01 5.837372299999999825e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.638479300000000194e+01 5.780145999999999873e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.654147499999999837e+01 5.719416100000000114e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.668894000000000233e+01 5.657518199999999808e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.683640599999999665e+01 5.592116800000000154e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.698387100000000061e+01 5.525547399999999953e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.711290300000000286e+01 5.455474499999999694e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.724193499999999801e+01 5.387737200000000115e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.737096799999999774e+01 5.318832100000000196e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.749078300000000041e+01 5.252262799999999743e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.760138200000000097e+01 5.185693400000000253e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.771198199999999900e+01 5.122627700000000317e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.781336399999999998e+01 5.060729899999999759e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.791474699999999842e+01 5.000000000000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.799769599999999770e+01 4.941605799999999959e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.808064499999999697e+01 4.883211699999999666e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.816359400000000335e+01 4.824817500000000337e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.824654400000000010e+01 4.765255499999999955e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.831105999999999767e+01 4.710365000000000180e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.837557600000000235e+01 4.656642300000000034e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.844009199999999993e+01 4.606423399999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.849539200000000250e+01 4.558540099999999740e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.855069100000000049e+01 4.510656900000000036e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.860599100000000305e+01 4.461605800000000244e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.864285699999999935e+01 4.416058400000000006e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.867972400000000022e+01 4.368175200000000302e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.871658999999999651e+01 4.324963499999999783e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.874423999999999779e+01 4.284087600000000151e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.876267299999999949e+01 4.244379599999999897e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.878110600000000119e+01 4.208175200000000160e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.879953900000000289e+01 4.173138699999999801e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.881797199999999748e+01 4.140438000000000329e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.883640599999999665e+01 4.104233599999999882e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.885483899999999835e+01 4.068029200000000145e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.887327200000000005e+01 4.028321199999999891e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.889170500000000175e+01 3.987445300000000259e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.891013800000000344e+01 3.946569300000000169e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.892857099999999804e+01 3.903357700000000108e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.893778799999999762e+01 3.857810200000000123e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.894700499999999721e+01 3.808759100000000331e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.895622099999999932e+01 3.753868599999999844e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.896543799999999891e+01 3.696642299999999892e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.897465400000000102e+01 3.640583900000000028e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.898387100000000061e+01 3.581021899999999647e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.898387100000000061e+01 3.519124099999999800e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.898387100000000061e+01 3.453722599999999687e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.898387100000000061e+01 3.383649599999999680e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.898387100000000061e+01 3.315912399999999849e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.896543799999999891e+01 3.244671499999999753e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.894700499999999721e+01 3.175766399999999834e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.891935500000000303e+01 3.105693399999999826e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.889170500000000175e+01 3.035620400000000174e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.885483899999999835e+01 2.962043800000000005e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.879032300000000077e+01 2.887299300000000102e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.870737299999999692e+01 2.809051099999999934e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.858755800000000136e+01 2.728467200000000048e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.844009199999999993e+01 2.645547399999999882e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.825576000000000221e+01 2.562627700000000175e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.806221200000000238e+01 2.483211700000000022e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.785023000000000337e+01 2.403795600000000121e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.761059900000000056e+01 2.325547399999999953e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.734331799999999646e+01 2.246131400000000156e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.704838699999999818e+01 2.167883199999999988e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.672580599999999862e+01 2.091970799999999997e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.638479300000000194e+01 2.019562000000000168e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.601612899999999939e+01 1.951824799999999982e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.561981600000000014e+01 1.888759100000000046e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.519585299999999961e+01 1.825693400000000111e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.477188900000000160e+01 1.766131400000000085e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.432949299999999937e+01 1.711240899999999954e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.386866400000000255e+01 1.659853999999999985e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.340783400000000114e+01 1.613138700000000014e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.292857099999999804e+01 1.566423400000000044e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.244009199999999993e+01 1.524379599999999968e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.193318000000000012e+01 1.481167899999999982e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.142626699999999929e+01 1.441459900000000083e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.089170500000000175e+01 1.401751800000000081e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.034792600000000107e+01 1.366715300000000077e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.983179700000000167e+01 1.335182499999999983e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.932488499999999831e+01 1.307153300000000051e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.883640600000000020e+01 1.283795600000000015e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.835714300000000065e+01 1.265109499999999976e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.790552999999999884e+01 1.248759100000000011e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.744470000000000098e+01 1.232408799999999971e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.700230399999999875e+01 1.219561999999999991e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.658755800000000136e+01 1.209051099999999934e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.618202799999999897e+01 1.199708000000000041e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.580414700000000039e+01 1.192700699999999969e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.545391700000000057e+01 1.186861299999999986e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.512211999999999890e+01 1.182189799999999913e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.481797200000000103e+01 1.178686100000000003e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.453225799999999879e+01 1.175182500000000019e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.427419400000000138e+01 1.171678799999999931e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.401612899999999939e+01 1.168175199999999947e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.370516900000000149e+01 1.163757500000000000e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.337886800000000065e+01 1.159888800000000053e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.310514200000000073e+01 1.156742200000000054e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.286188699999999940e+01 1.154572800000000043e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.266129000000000104e+01 1.151824799999999982e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.246986899999999920e+01 1.148231299999999955e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.235546700000000087e+01 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.226702500000000029e+01 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.219387800000000155e+01 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.215437800000000124e+01 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.206221199999999882e+01 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.467741900000000044e+00 1.145985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.467741900000000044e+00 1.184914799999999957e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.559907799999999511e+00 1.245255500000000026e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.731073099999999698e+00 1.308654800000000051e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.826164900000000202e+00 1.363341400000000014e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.886677799999999294e+00 1.411413399999999996e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.928571399999999159e+00 1.455923600000000029e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.959293399999999963e+00 1.504136300000000048e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.982786700000000124e+00 1.556461999999999968e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.001333999999999946e+00 1.614675400000000138e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.016348499999999433e+00 1.681265199999999993e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.028751800000000216e+00 1.754046299999999903e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.029953900000000644e+00 1.830365000000000109e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.039170500000000885e+00 1.898102199999999939e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.048387099999999350e+00 1.969343100000000035e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.057603699999999591e+00 2.040583900000000028e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.057603699999999591e+00 2.112992699999999857e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.057603699999999591e+00 2.183065699999999865e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.029953900000000644e+00 2.254306599999999960e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.002304099999999920e+00 2.329051099999999863e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.974654400000000365e+00 2.407299300000000031e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.956221199999999882e+00 2.491386899999999827e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.937787999999999400e+00 2.576642299999999963e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.919354800000000694e+00 2.666569300000000098e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.900921699999999603e+00 2.757664199999999965e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.882488499999999121e+00 2.852262800000000098e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.864055300000000415e+00 2.945693400000000040e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.845622099999999932e+00 3.036788299999999907e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.827188899999999450e+00 3.126715300000000042e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.808755800000000136e+00 3.216642300000000176e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.790322599999999653e+00 3.305401499999999970e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.762672800000000706e+00 3.392992699999999928e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.735022999999999982e+00 3.477080300000000079e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.707373300000000427e+00 3.558832100000000054e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.679723499999999703e+00 3.639416099999999687e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.652073700000000755e+00 3.717664200000000108e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.624423999999999424e+00 3.795912400000000275e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.605990800000000718e+00 3.874160599999999732e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.596774200000000477e+00 3.952408799999999900e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.587557600000000235e+00 4.029489099999999979e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.578340999999999994e+00 4.107737199999999689e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.569124399999999753e+00 4.185985399999999856e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.559907799999999511e+00 4.264233600000000024e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.559907799999999511e+00 4.341313900000000103e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.559907799999999511e+00 4.418394200000000183e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.559907799999999511e+00 4.490802899999999909e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.550691199999999270e+00 4.557372300000000109e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.541474700000000198e+00 4.620438000000000045e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.532258099999999956e+00 4.678832100000000338e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.523041499999999715e+00 4.736058400000000290e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.513824899999999474e+00 4.793284700000000242e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.504608299999999232e+00 4.848175200000000018e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.495391700000000768e+00 4.907737199999999689e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.486175100000000526e+00 4.969635000000000247e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.476958500000000285e+00 5.035036499999999648e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.100437999999999761e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.165839400000000126e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.233576599999999956e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.302481800000000334e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.372554699999999883e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.443795599999999979e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.515036500000000075e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.587445300000000259e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.659853999999999985e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.732262800000000169e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.803503599999999807e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.873576599999999814e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 5.942481800000000192e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.467741900000000044e+00 6.009051099999999934e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.476958500000000285e+00 6.075620399999999677e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.486175100000000526e+00 6.143357699999999966e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.495391700000000768e+00 6.214598500000000314e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.504608299999999232e+00 6.285839399999999699e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.513824899999999474e+00 6.358248199999999883e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.541474700000000198e+00 6.429489100000000690e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.569124399999999753e+00 6.500729900000000328e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.605990800000000718e+00 6.573138699999999801e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.652073700000000755e+00 6.643211700000000519e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.698156700000000185e+00 6.709780999999999551e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.762672800000000706e+00 6.775182499999999663e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.827188899999999450e+00 6.838248199999999599e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.891705099999999362e+00 6.900145999999999447e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.965437800000000124e+00 6.962043799999999294e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.039170500000000885e+00 7.020438000000000045e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.122119800000000112e+00 7.077664199999999539e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.205069099999999338e+00 7.132554700000000025e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.297235000000000582e+00 7.185109500000000082e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.389400900000000050e+00 7.234160599999999874e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.500000000000000000e+00 7.279707999999999402e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.610599099999999950e+00 7.321751799999999832e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.730414700000000749e+00 7.363795600000000263e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.850230399999999165e+00 7.403503600000000517e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.979262699999999597e+00 7.444379600000000607e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.011751199999999962e+01 7.484087599999999441e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.025576000000000043e+01 7.522627699999999606e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.040322600000000008e+01 7.557664200000000676e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.055990800000000007e+01 7.590364999999999895e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.074423999999999957e+01 7.623065699999999367e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.094700500000000076e+01 7.653430699999999831e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.113133599999999923e+01 7.682627700000000459e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.133410100000000043e+01 7.708321200000000317e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.155530000000000079e+01 7.732846700000000340e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.178571400000000047e+01 7.755036499999999933e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.204377900000000068e+01 7.773722600000000682e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.230184299999999986e+01 7.788905099999999493e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.255990800000000007e+01 7.804087599999999725e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.283640600000000020e+01 7.814598499999999603e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.313133599999999923e+01 7.821605800000000386e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.344469999999999921e+01 7.827445299999999406e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.376728100000000055e+01 7.829780999999999835e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.410829500000000003e+01 7.829780999999999835e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.445852499999999985e+01 7.827445299999999406e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.482718900000000062e+01 7.821605800000000386e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.518663600000000002e+01 7.814598499999999603e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.554608299999999943e+01 7.807591200000000242e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.591474700000000020e+01 7.797080300000000364e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.628340999999999994e+01 7.785401500000000397e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.666129000000000104e+01 7.770219000000000165e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.704838700000000173e+01 7.752700699999999756e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.742626699999999929e+01 7.732846700000000340e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.781336399999999998e+01 7.710656899999999325e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.820046100000000067e+01 7.687299299999999391e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.855990800000000007e+01 7.663941599999999710e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.891935499999999948e+01 7.638248199999999599e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.927880199999999888e+01 7.612554699999999741e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.963824899999999829e+01 7.585693399999999542e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.998847900000000166e+01 7.557664200000000676e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.034792600000000107e+01 7.527299299999999960e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.067972400000000022e+01 7.499270099999999672e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.102073700000000045e+01 7.466569300000000453e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.136175100000000171e+01 7.433868599999999560e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.169354799999999983e+01 7.402335800000000177e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.199769600000000125e+01 7.371970799999999713e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.230184300000000164e+01 7.340438000000000329e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.259677399999999992e+01 7.308905099999999777e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.289170500000000175e+01 7.277372300000000394e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.316820299999999833e+01 7.247007299999999930e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.342626699999999929e+01 7.217810199999999554e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.369354799999999983e+01 7.188613100000000600e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.397926299999999955e+01 7.157080299999999795e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.424654400000000010e+01 7.126715299999999331e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.452304099999999920e+01 7.094014599999999859e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.479953899999999933e+01 7.061313900000000388e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.506681999999999988e+01 7.029780999999999835e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.535253499999999960e+01 6.994744500000000187e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.562903199999999870e+01 6.960875900000000627e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.591474699999999842e+01 6.924671499999999469e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.620046100000000067e+01 6.887299299999999391e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.648617499999999936e+01 6.851094899999999654e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.678110600000000119e+01 6.811386899999999400e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.705760400000000132e+01 6.770510899999999310e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.731566799999999873e+01 6.730802900000000477e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.755529999999999902e+01 6.692262800000000311e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.780414700000000039e+01 6.650218999999999880e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.803456200000000109e+01 6.610510899999999879e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.827419400000000138e+01 6.568467200000000616e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.852304099999999920e+01 6.522919699999999921e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.877188900000000160e+01 6.473868600000000129e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.900230399999999875e+01 6.427153300000000513e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.923271899999999945e+01 6.379270100000000099e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.944470000000000098e+01 6.332554700000000025e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.967511500000000169e+01 6.282335799999999892e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.990552999999999884e+01 6.232116800000000012e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.011751200000000139e+01 6.180729900000000043e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.032027599999999978e+01 6.131678800000000251e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.053225799999999879e+01 6.080292000000000030e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.073502300000000176e+01 6.032408800000000326e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.092857100000000159e+01 5.984525500000000164e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.112211999999999890e+01 5.935474500000000120e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.129723500000000058e+01 5.887591199999999958e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.146313400000000016e+01 5.840875900000000343e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.161981600000000014e+01 5.792992699999999928e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.178571399999999869e+01 5.741605799999999959e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.193318000000000012e+01 5.689051099999999650e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.207142900000000196e+01 5.636496400000000051e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.221889399999999881e+01 5.582773699999999906e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.236635900000000277e+01 5.525547399999999953e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.250460799999999750e+01 5.465985400000000283e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.265207399999999893e+01 5.406423399999999901e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.279032300000000077e+01 5.346861299999999773e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.291935500000000303e+01 5.288467200000000190e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.302995399999999648e+01 5.234744500000000045e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.314055299999999704e+01 5.181021899999999647e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.325115199999999760e+01 5.126131399999999871e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.335253500000000315e+01 5.072408800000000184e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.345391699999999702e+01 5.014014600000000144e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.353686600000000340e+01 4.955620400000000103e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.361981600000000014e+01 4.897226299999999810e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.371198199999999900e+01 4.837664199999999681e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.379493099999999828e+01 4.773430700000000115e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.386866400000000255e+01 4.706861299999999915e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.394239600000000223e+01 4.634452600000000189e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.399769599999999770e+01 4.559707999999999828e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.404377900000000068e+01 4.481459900000000118e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.407142900000000196e+01 4.400875899999999774e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.409907799999999867e+01 4.320291999999999888e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.410829499999999825e+01 4.238540100000000166e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.409907799999999867e+01 4.156788300000000191e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.408064499999999697e+01 4.072700700000000040e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.405299500000000279e+01 3.988613099999999889e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.401612899999999939e+01 3.908029200000000003e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.397004600000000352e+01 3.828613099999999747e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.392396300000000053e+01 3.751532799999999668e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.385944700000000296e+01 3.675620399999999677e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.379493099999999828e+01 3.602043799999999862e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.371198199999999900e+01 3.526131399999999871e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.362903200000000226e+01 3.446715300000000326e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.352765000000000128e+01 3.367299299999999818e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.342626700000000284e+01 3.286715300000000184e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.332488500000000187e+01 3.207299299999999675e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.321428600000000131e+01 3.130218999999999951e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.308525300000000158e+01 3.053138699999999872e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.295622099999999932e+01 2.976058400000000148e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.279953900000000289e+01 2.900146000000000157e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.263364099999999723e+01 2.826569299999999885e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.245852500000000163e+01 2.755328499999999892e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.227419400000000138e+01 2.687591199999999958e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.208986199999999656e+01 2.624525500000000022e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.189631299999999925e+01 2.564963499999999996e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.170276499999999942e+01 2.507737200000000044e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.150000000000000000e+01 2.449343100000000106e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.130645200000000017e+01 2.394452599999999975e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.110368700000000075e+01 2.343065700000000007e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.089170500000000175e+01 2.294014599999999859e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.067050700000000063e+01 2.246131400000000156e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.044930899999999951e+01 2.197080300000000008e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.021889399999999881e+01 2.149197099999999949e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.997004599999999996e+01 2.100146000000000157e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.972119800000000112e+01 2.053430699999999831e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.944470000000000098e+01 2.005547400000000025e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.916820299999999833e+01 1.960000000000000142e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.889170500000000175e+01 1.917956200000000067e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.862442400000000120e+01 1.878248200000000168e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.834792600000000107e+01 1.840875899999999987e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.805299499999999924e+01 1.802335800000000177e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.775806499999999843e+01 1.764963499999999996e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.747234999999999872e+01 1.728759099999999904e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.718663600000000002e+01 1.693722599999999900e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.691013799999999989e+01 1.659853999999999985e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.664285699999999935e+01 1.628321199999999891e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.637557599999999880e+01 1.599124100000000048e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.610829499999999825e+01 1.572262800000000027e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.585022999999999982e+01 1.545401500000000006e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.560138200000000097e+01 1.520875900000000058e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.537096800000000130e+01 1.498686099999999932e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.513133600000000101e+01 1.476496400000000087e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.489170500000000175e+01 1.455474500000000049e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.467050700000000063e+01 1.435620399999999997e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.446774200000000121e+01 1.418102200000000046e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.427419400000000138e+01 1.401751800000000081e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.407142899999999841e+01 1.386569300000000027e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.388709700000000069e+01 1.372554700000000061e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.371198199999999900e+01 1.359708000000000006e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.353686599999999984e+01 1.346861299999999950e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.338940099999999944e+01 1.335182499999999983e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.324193500000000157e+01 1.323503599999999913e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.307403300000000002e+01 1.309742899999999999e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.292901000000000167e+01 1.296141800000000011e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.281409199999999871e+01 1.287360699999999980e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.269924100000000067e+01 1.281666000000000061e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.258448500000000081e+01 1.276398999999999972e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.248759300000000039e+01 1.269511499999999948e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.235546700000000087e+01 1.260119399999999956e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.226702500000000029e+01 1.253041400000000039e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.212804500000000019e+01 1.241918700000000086e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.201612899999999939e+01 1.233576599999999956e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.190860199999999836e+01 1.223844300000000018e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.261520699999999984e+01 1.262773699999999977e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.261520699999999984e+01 1.301703200000000038e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.270737300000000047e+01 1.350365000000000038e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.274687300000000079e+01 1.408759099999999975e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.276881700000000031e+01 1.473641499999999915e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.278278199999999920e+01 1.533510300000000015e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.279244899999999951e+01 1.595171299999999981e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.278417800000000071e+01 1.661800500000000014e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.276429899999999940e+01 1.729926999999999992e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.274860499999999952e+01 1.794467900000000071e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.273590100000000014e+01 1.864789700000000039e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.271538800000000080e+01 1.935576000000000008e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.269815700000000014e+01 2.010219000000000023e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.269815700000000014e+01 2.076788300000000120e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.269815700000000014e+01 2.145693400000000040e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.269815700000000014e+01 2.212262799999999885e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.268894000000000055e+01 2.278832099999999983e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.347737199999999902e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.414306600000000103e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.479708000000000112e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.543941600000000136e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.612846700000000055e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.679416099999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.745985399999999998e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.814890499999999918e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.882627700000000104e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.267972400000000022e+01 2.952700700000000111e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.268894000000000055e+01 3.022773700000000119e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.269815700000000014e+01 3.095182499999999948e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.270737300000000047e+01 3.168759100000000117e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.271659000000000006e+01 3.244671499999999753e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.272580600000000040e+01 3.319416100000000114e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.273502299999999998e+01 3.392992699999999928e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.274423999999999957e+01 3.466569299999999743e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.274423999999999957e+01 3.542481800000000192e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.275345599999999990e+01 3.620729899999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.276267299999999949e+01 3.700146000000000157e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.276267299999999949e+01 3.774890500000000060e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.275345599999999990e+01 3.855474499999999694e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.274423999999999957e+01 3.934890500000000202e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.273502299999999998e+01 4.014306599999999747e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.272580600000000040e+01 4.094890500000000344e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.271659000000000006e+01 4.175474499999999978e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.269815700000000014e+01 4.258394200000000041e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.267972400000000022e+01 4.343649599999999822e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.266128999999999927e+01 4.426569299999999885e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.264285699999999935e+01 4.507153300000000229e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 4.593576600000000099e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 4.682335799999999892e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 4.771094899999999939e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 4.856350400000000178e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 4.940438000000000329e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.023357699999999681e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.105109499999999656e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.184525500000000164e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.263941599999999710e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.341021899999999789e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.415766399999999692e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.262442399999999942e+01 5.490510900000000305e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.263364100000000079e+01 5.560583900000000313e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.264285699999999935e+01 5.628321199999999891e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.265207400000000071e+01 5.696058399999999722e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.266128999999999927e+01 5.766131399999999729e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.267972400000000022e+01 5.832700700000000182e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.269815700000000014e+01 5.900437999999999761e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.271659000000000006e+01 5.968175200000000302e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.273502299999999998e+01 6.034744500000000045e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.275345599999999990e+01 6.101313900000000245e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.277188899999999983e+01 6.165547399999999811e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.279032300000000077e+01 6.226277400000000029e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.282718900000000062e+01 6.289343099999999964e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.288248800000000038e+01 6.354744500000000329e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.295622099999999932e+01 6.416642299999999466e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.302073700000000045e+01 6.473868600000000129e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.308525299999999980e+01 6.528759100000000615e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.316820300000000010e+01 6.583649599999999680e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.326958499999999930e+01 6.636204399999999737e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338018399999999986e+01 6.686423399999999617e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.351843299999999992e+01 6.733138700000000654e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.368433199999999950e+01 6.778686100000000181e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387787999999999933e+01 6.820729900000000612e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.408064500000000052e+01 6.861605799999999533e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429262699999999953e+01 6.900145999999999447e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.452304099999999920e+01 6.932846700000000340e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.476267299999999949e+01 6.965547399999999811e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.502073700000000045e+01 6.992408799999999758e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.529723500000000058e+01 7.013430700000000684e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.559216600000000064e+01 7.028613099999999747e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.588709700000000069e+01 7.041459899999999550e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620046100000000067e+01 7.048467200000000332e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.651382500000000064e+01 7.055474499999999694e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.684562199999999876e+01 7.057810200000000123e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.721428600000000131e+01 7.053138699999999517e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.758294899999999927e+01 7.047299300000000244e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.797004599999999996e+01 7.040291999999999462e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.836635899999999921e+01 7.026277399999999318e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.876267299999999949e+01 7.005255499999999813e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.914055300000000059e+01 6.980729900000000043e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.952765000000000128e+01 6.953868599999999844e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.993318000000000012e+01 6.921167900000000373e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.032027599999999978e+01 6.888467199999999480e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.069815699999999836e+01 6.851094899999999654e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.108525300000000158e+01 6.810218999999999312e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.146313400000000016e+01 6.765839400000000126e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.182258099999999956e+01 6.716788300000000334e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.216359399999999980e+01 6.668905100000000630e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.251382500000000064e+01 6.618686099999999328e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.286405500000000046e+01 6.567299300000000528e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.320506900000000172e+01 6.514744500000000471e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.354608299999999943e+01 6.459853999999999985e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.388709700000000069e+01 6.403795599999999411e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.420967699999999923e+01 6.348905100000000346e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.451382500000000064e+01 6.296350400000000036e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.482718900000000062e+01 6.240292000000000172e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.512211999999999890e+01 6.184233600000000308e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.541705100000000073e+01 6.128175199999999734e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.570276499999999942e+01 6.070948899999999782e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.596082900000000038e+01 6.016058400000000006e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.621889399999999881e+01 5.958832100000000054e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.647695900000000080e+01 5.899270099999999672e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.671659000000000006e+01 5.839708000000000254e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.694700500000000076e+01 5.777810199999999696e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.717741900000000044e+01 5.717080299999999937e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.738940099999999944e+01 5.655182500000000090e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.759216599999999886e+01 5.595620399999999961e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.780414700000000039e+01 5.533722600000000114e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.800691199999999981e+01 5.472992700000000355e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.820046100000000067e+01 5.413430699999999973e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.837557599999999880e+01 5.355036499999999933e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.854147499999999837e+01 5.298978100000000069e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.869815699999999836e+01 5.240583900000000028e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.883640600000000020e+01 5.181021899999999647e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.896543799999999891e+01 5.124963499999999783e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.908525300000000158e+01 5.066569299999999743e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.919585299999999961e+01 5.005839399999999983e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.928801800000000100e+01 4.943941600000000136e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.938018399999999986e+01 4.882043800000000289e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.946313400000000016e+01 4.817810200000000265e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.951843300000000170e+01 4.753576600000000241e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.957373300000000071e+01 4.688175199999999876e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.962903199999999870e+01 4.618102199999999868e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.967511500000000169e+01 4.548029199999999861e+01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.971198199999999900e+01 4.474452600000000047e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.974884799999999885e+01 4.403211699999999951e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.976728100000000055e+01 4.331970799999999855e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.975806499999999843e+01 4.259561999999999671e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.973963099999999926e+01 4.188321200000000033e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.972119800000000112e+01 4.114744499999999761e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.970276499999999942e+01 4.042335800000000035e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.965668199999999999e+01 3.968759099999999762e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.959216599999999886e+01 3.894014599999999859e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.951843300000000170e+01 3.818102199999999868e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.942626699999999929e+01 3.739853999999999701e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.931566799999999873e+01 3.658102199999999726e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.919585299999999961e+01 3.574014600000000286e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.906681999999999988e+01 3.487591199999999958e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.891935499999999948e+01 3.401167900000000088e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.876267299999999949e+01 3.312408800000000042e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.859677399999999992e+01 3.227153299999999803e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.843087600000000137e+01 3.145401499999999828e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.825575999999999866e+01 3.065985399999999927e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.805299499999999924e+01 2.981897800000000132e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.785022999999999982e+01 2.900146000000000157e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.766589899999999957e+01 2.820729899999999901e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.747234999999999872e+01 2.742481799999999836e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.726958499999999930e+01 2.666569300000000098e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.705760400000000132e+01 2.590656900000000107e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.684562199999999876e+01 2.519416100000000114e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.661520700000000161e+01 2.445839399999999841e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.637557599999999880e+01 2.372262800000000027e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.614516100000000165e+01 2.301021899999999931e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.590552999999999884e+01 2.230948899999999924e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.565668199999999999e+01 2.160875899999999916e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.540783400000000114e+01 2.090802899999999909e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.516820299999999833e+01 2.021897799999999989e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.493778800000000118e+01 1.956496399999999980e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.470737300000000047e+01 1.893430700000000044e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.447695900000000080e+01 1.832700699999999827e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.426497699999999824e+01 1.777810200000000052e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.405299499999999924e+01 1.726423399999999830e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.382538600000000173e+01 1.671532799999999952e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.360928200000000032e+01 1.618700000000000117e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.337193800000000010e+01 1.563964700000000008e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.318717799999999940e+01 1.515242600000000017e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.298387100000000061e+01 1.463260299999999958e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.278890499999999975e+01 1.415496899999999947e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.258588200000000157e+01 1.363636400000000037e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.242063500000000076e+01 1.321167900000000017e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.229262699999999953e+01 1.287799799999999983e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.215437800000000124e+01 1.262773699999999977e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.198540699999999859e+01 1.233576599999999956e+01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.786866400000000255e+01 2.401459900000000047e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.871351800000000054e+01 2.420924600000000027e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.902073699999999690e+01 2.424817499999999981e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.941573400000000049e+01 2.426485900000000129e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.978878600000000176e+01 2.433901099999999929e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.023565099999999717e+01 2.438619800000000026e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.072226200000000063e+01 2.441886600000000129e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.123271900000000301e+01 2.444282199999999960e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.185348299999999711e+01 2.446114199999999883e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.251333999999999946e+01 2.447560500000000161e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.321209100000000092e+01 2.450121700000000047e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.392957299999999776e+01 2.453506799999999899e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.459677400000000347e+01 2.458686099999999897e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.521428600000000131e+01 2.463357699999999895e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.578571399999999869e+01 2.466861300000000057e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.637557600000000235e+01 2.471532799999999952e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.697465400000000102e+01 2.476204399999999950e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.758294899999999927e+01 2.482043799999999933e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.819124399999999753e+01 2.487883199999999917e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.882718899999999707e+01 2.494890499999999989e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.945391699999999702e+01 2.501897800000000061e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.009907799999999867e+01 2.510072999999999865e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.071658999999999651e+01 2.518248200000000026e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.131566800000000228e+01 2.527591200000000171e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.190552999999999884e+01 2.539270099999999886e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.252304099999999920e+01 2.553284700000000029e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.311290300000000286e+01 2.569634999999999891e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.366589900000000313e+01 2.585985399999999856e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.419124399999999753e+01 2.604671499999999895e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.468894000000000233e+01 2.626861299999999844e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.516820300000000543e+01 2.651386899999999969e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.561981600000000014e+01 2.679416099999999901e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.603456199999999399e+01 2.709780999999999906e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.641244199999999864e+01 2.741313900000000103e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.674424000000000490e+01 2.772846699999999842e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.707603699999999947e+01 2.807883199999999846e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.738940100000000655e+01 2.841751800000000117e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.767511500000000524e+01 2.880292000000000030e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.794239600000000223e+01 2.923503600000000091e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.820967699999999923e+01 2.972554699999999883e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.844930899999999951e+01 3.026277400000000029e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.865207399999999893e+01 3.085839400000000055e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.880875600000000247e+01 3.148905099999999990e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.891013800000000344e+01 3.216642300000000176e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.897465400000000102e+01 3.284379599999999755e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.898387099999999350e+01 3.355620400000000103e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.893778799999999762e+01 3.429197099999999665e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.885483899999999835e+01 3.506277399999999744e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.875345599999999990e+01 3.582189799999999735e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.860599100000000305e+01 3.658102199999999726e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.838479300000000194e+01 3.734014599999999717e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.815437799999999413e+01 3.807591200000000242e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.789631300000000635e+01 3.882335799999999892e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.757373300000000427e+01 3.955912399999999707e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.721428600000000131e+01 4.025985399999999714e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.679953899999999578e+01 4.094890500000000344e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.633871000000000606e+01 4.161459899999999834e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.582258099999999956e+01 4.226861300000000199e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.526036899999999719e+01 4.292262800000000311e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.469815699999999481e+01 4.357664199999999965e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.406221200000000238e+01 4.421897799999999989e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.338940099999999944e+01 4.488467200000000190e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.267972400000000022e+01 4.551532799999999668e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.196082899999999682e+01 4.609926999999999708e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.119585299999999961e+01 4.663649600000000106e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.039400899999999695e+01 4.712700699999999898e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.957373299999999716e+01 4.758248199999999883e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.873502299999999821e+01 4.804963500000000209e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.791474699999999842e+01 4.848175200000000018e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.708525300000000158e+01 4.897226299999999810e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.627419400000000138e+01 4.948613100000000031e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.549078300000000041e+01 4.996496400000000193e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.470737299999999692e+01 5.049051099999999792e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.388709699999999714e+01 5.107445299999999833e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.305760399999999777e+01 5.169343099999999680e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.227419400000000138e+01 5.228905100000000061e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.149078300000000041e+01 5.295474500000000262e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.072580599999999862e+01 5.367883199999999988e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.000691199999999981e+01 5.439124100000000084e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.932488500000000187e+01 5.516204400000000163e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.868894000000000233e+01 5.596788300000000049e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.809907799999999867e+01 5.677372299999999683e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.757373299999999716e+01 5.761459899999999834e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.711290300000000286e+01 5.846715300000000326e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.669815700000000191e+01 5.936642299999999750e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.636635900000000277e+01 6.030073000000000150e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.608064499999999697e+01 6.121167899999999662e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.585023000000000337e+01 6.215766399999999692e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.566589900000000313e+01 6.313868599999999986e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.555530000000000257e+01 6.414306600000000458e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.551843300000000170e+01 6.517080300000000648e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.557373299999999716e+01 6.621021899999999505e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.566589900000000313e+01 6.719124100000000510e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.580414700000000039e+01 6.818394200000000183e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.599769599999999770e+01 6.914160599999999590e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.625576000000000221e+01 7.005255499999999813e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.652304099999999920e+01 7.096350400000000036e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.685483899999999835e+01 7.180437999999999477e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.727880199999999888e+01 7.261021900000000073e+01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.773963100000000281e+01 7.335766399999999976e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.823732700000000051e+01 7.412846700000000055e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.876267299999999949e+01 7.485255499999999529e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.934331799999999646e+01 7.552992700000000070e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.997004600000000352e+01 7.623065699999999367e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.059677400000000347e+01 7.687299299999999391e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.126036899999999719e+01 7.750364999999999327e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.196082899999999682e+01 7.812262800000000595e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.268894000000000233e+01 7.870656900000000178e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.339861799999999903e+01 7.925547400000000664e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.410829499999999825e+01 7.976934300000000633e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.486405500000000046e+01 8.024817500000000337e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.561981600000000014e+01 8.072700700000000040e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.638479300000000194e+01 8.117080300000000648e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.714976999999999663e+01 8.159124099999999657e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.793318000000000012e+01 8.197664199999999823e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.867972400000000022e+01 8.232700699999999472e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.942626700000000284e+01 8.265401500000000112e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.020046099999999711e+01 8.298102199999999584e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.095622099999999932e+01 8.329635000000000389e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.168433199999999772e+01 8.357664200000000676e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.239400899999999695e+01 8.383357700000000534e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.312212000000000245e+01 8.409051100000000645e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.385023000000000337e+01 8.433576600000000667e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.455990799999999297e+01 8.455766400000000260e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.527880199999999888e+01 8.477956199999999853e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.597004599999999641e+01 8.497810200000000691e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.666128999999999394e+01 8.515328499999999678e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.738379100000000221e+01 8.536655000000000371e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.813418900000000633e+01 8.555092100000000244e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.883640599999999665e+01 8.571263899999999580e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.958186499999999342e+01 8.587805899999999326e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.024961600000000317e+01 8.599026800000000037e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.091013800000000344e+01 8.606962400000000457e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.149664900000000500e+01 8.615129399999999293e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.201100900000000138e+01 8.620438000000000045e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.255595800000000395e+01 8.620438000000000045e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.312211999999999534e+01 8.620438000000000045e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.352150500000000477e+01 8.620438000000000045e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.786866400000000255e+01 1.905109500000000011e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.802227299999999843e+01 1.905109500000000011e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.832949299999999937e+01 1.905109500000000011e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.888907199999999875e+01 1.896767499999999984e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.945596499999999907e+01 1.892133000000000109e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.015186400000000333e+01 1.889183799999999991e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.089950400000000030e+01 1.891633900000000068e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.170890899999999846e+01 1.897323599999999999e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.249051200000000250e+01 1.905109500000000011e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.325309200000000232e+01 1.911256200000000049e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.395819600000000094e+01 1.917622499999999874e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.469094400000000178e+01 1.925420499999999890e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.537096799999999774e+01 1.933138699999999943e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.604377900000000068e+01 1.938978099999999927e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.675345599999999990e+01 1.944817499999999910e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.745391699999999702e+01 1.950656899999999894e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.818202800000000252e+01 1.957664199999999965e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.892857099999999804e+01 1.964671500000000037e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.963824900000000184e+01 1.972846699999999842e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.036635900000000277e+01 1.982189800000000091e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.112212000000000245e+01 1.993868600000000058e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.185944700000000296e+01 2.005547400000000025e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.255990800000000007e+01 2.017226300000000094e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.326036899999999719e+01 2.030073000000000150e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.395161300000000182e+01 2.044087599999999938e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.463364099999999723e+01 2.059270100000000170e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.526958500000000640e+01 2.074452600000000047e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.589631300000000635e+01 2.090802899999999909e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.652304100000000631e+01 2.109489100000000050e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.715898599999999874e+01 2.131678799999999896e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.775806500000000199e+01 2.153868599999999844e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.833871000000000606e+01 2.178394199999999969e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.892857100000000514e+01 2.206423399999999901e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.949078299999999331e+01 2.233284700000000100e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.003456199999999399e+01 2.264817499999999839e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.055069100000000049e+01 2.299853999999999843e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.106682000000000698e+01 2.339562000000000097e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.156451599999999758e+01 2.383941599999999994e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.202534599999999898e+01 2.431824800000000053e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.244930899999999951e+01 2.484379600000000110e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.285483899999999835e+01 2.542773700000000048e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.320506899999999462e+01 2.604671499999999895e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.350000000000000000e+01 2.672408799999999829e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.378571399999999869e+01 2.740146000000000015e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.399769600000000480e+01 2.811386900000000111e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.416359400000000335e+01 2.884963499999999925e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.430184300000000519e+01 2.963211700000000093e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.444009200000000703e+01 3.041459899999999905e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.453225799999999879e+01 3.122043800000000147e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.457834099999999466e+01 3.203795600000000121e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.459677399999999636e+01 3.284379599999999755e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.459677399999999636e+01 3.368467199999999906e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.456912400000000218e+01 3.454890499999999776e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.450460800000000461e+01 3.537810199999999838e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.440322600000000364e+01 3.620729899999999901e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.428341000000000349e+01 3.707153300000000229e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.415437799999999413e+01 3.791240899999999669e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.398847899999999811e+01 3.875328499999999821e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.379493100000000538e+01 3.964087599999999867e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.357373300000000427e+01 4.048175200000000018e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.331566800000000228e+01 4.132262800000000169e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.303917099999999607e+01 4.216350400000000320e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.274424000000000490e+01 4.295766400000000118e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.240322600000000364e+01 4.374014600000000286e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.199769600000000480e+01 4.452262799999999743e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.160138200000000097e+01 4.525839400000000268e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.116820300000000543e+01 4.598248199999999741e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.070737300000000403e+01 4.667153299999999660e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.025575999999999510e+01 4.736058400000000290e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.979493100000000538e+01 4.801459899999999692e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.930645199999999306e+01 4.863357700000000250e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.876267300000000660e+01 4.920583899999999744e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.821889400000000592e+01 4.977810199999999696e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.763824900000000184e+01 5.031532800000000094e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.702073699999999690e+01 5.084087600000000151e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.637557599999999525e+01 5.138978099999999927e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.573963100000000281e+01 5.189197099999999807e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.509447000000000116e+01 5.237080300000000221e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.441244199999999864e+01 5.286131400000000014e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.370276499999999942e+01 5.335182499999999806e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.298387100000000061e+01 5.384233600000000308e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.226497700000000179e+01 5.434452600000000189e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.153686600000000340e+01 5.484671500000000322e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.080875600000000247e+01 5.534890500000000202e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.007142900000000196e+01 5.588613099999999889e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.936175099999999816e+01 5.637664199999999681e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.864285699999999935e+01 5.684379599999999755e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.793318000000000012e+01 5.734598499999999888e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.724193499999999801e+01 5.787153299999999945e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.659677400000000347e+01 5.838540100000000166e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.595161300000000182e+01 5.888759100000000046e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.536175099999999816e+01 5.936642299999999750e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.481797199999999748e+01 5.984525500000000164e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.427419400000000138e+01 6.032408800000000326e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.380414700000000039e+01 6.083795599999999837e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.339861799999999903e+01 6.138686100000000323e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.307603699999999947e+01 6.198248199999999741e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.279032300000000077e+01 6.262481799999999765e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.260599100000000305e+01 6.331386899999999684e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.252304099999999920e+01 6.402627699999999322e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.251382499999999709e+01 6.475036500000000217e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.257834100000000177e+01 6.552116800000000296e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.269815700000000191e+01 6.632700699999999472e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.290092200000000133e+01 6.714452599999999904e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.319585299999999961e+01 6.796204400000000589e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.357373299999999716e+01 6.876788299999999765e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.399769599999999770e+01 6.958540100000000450e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.448617500000000291e+01 7.039124099999999373e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.501152100000000189e+01 7.116204399999999453e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.561059900000000056e+01 7.190948899999999355e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.625576000000000221e+01 7.268029199999999435e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.692857099999999804e+01 7.342773699999999337e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.764746499999999685e+01 7.416350400000000320e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.841244199999999864e+01 7.486423399999999617e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.919585299999999961e+01 7.552992700000000070e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.002534599999999898e+01 7.621897800000000700e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.091013800000000344e+01 7.691970799999999997e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.179493099999999828e+01 7.759708000000000538e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.271658999999999651e+01 7.828613099999999747e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.363824900000000184e+01 7.895182499999999948e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.455069100000000049e+01 7.957080299999999795e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.544469999999999743e+01 8.015474500000000546e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.631105999999999767e+01 8.069197099999999523e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.730364699999999800e+01 8.132973699999999440e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.824390999999999963e+01 8.189433400000000063e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.913958300000000179e+01 8.236265799999999615e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.996137199999999723e+01 8.276942900000000236e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.069508399999999426e+01 8.312895399999999313e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.144186500000000706e+01 8.348680500000000393e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.212505199999999661e+01 8.384207000000000676e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.277905800000000625e+01 8.416058400000000006e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.354345000000000709e+01 8.449426499999999862e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.413594500000000664e+01 8.474452599999999336e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.459677399999999636e+01 8.493917299999999670e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.994239600000000223e+01 1.379561999999999955e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.071044499999999999e+01 1.360097299999999976e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.150921699999999959e+01 1.350365000000000038e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.247695900000000080e+01 1.362878000000000078e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.332181299999999879e+01 1.356853199999999937e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.398512800000000311e+01 1.350365000000000038e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.455069100000000049e+01 1.345873100000000022e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.508832600000000213e+01 1.342579100000000025e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.564855000000000018e+01 1.340060099999999998e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.621210299999999904e+01 1.336534799999999912e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.681094999999999828e+01 1.332290599999999969e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.743588499999999897e+01 1.331323399999999957e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.805299500000000279e+01 1.329343100000000000e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.872580599999999862e+01 1.325839399999999912e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.935253500000000315e+01 1.323503599999999913e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.003456200000000109e+01 1.322335799999999928e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.069815700000000191e+01 1.322335799999999928e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.136175099999999816e+01 1.321167900000000017e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.197004600000000352e+01 1.317664199999999930e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.259677400000000347e+01 1.316496399999999944e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.321428600000000131e+01 1.316496399999999944e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.381336399999999998e+01 1.318832100000000018e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.444930899999999951e+01 1.323503599999999913e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.507603699999999947e+01 1.330510899999999985e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.570276499999999942e+01 1.337518200000000057e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.634792600000000107e+01 1.348029200000000039e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.700230399999999520e+01 1.360875899999999916e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.762903199999999515e+01 1.373722599999999971e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.825575999999999510e+01 1.390072999999999936e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.891013800000000344e+01 1.409927000000000064e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.955530000000000257e+01 1.434452600000000011e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.019124399999999753e+01 1.467153300000000016e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.083640599999999665e+01 1.505693400000000004e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.144469999999999743e+01 1.548905099999999990e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.206221200000000238e+01 1.595620399999999961e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.265207399999999893e+01 1.647007299999999930e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.323271900000000301e+01 1.699561999999999884e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.379493100000000538e+01 1.756788299999999836e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.432949299999999937e+01 1.819854000000000127e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.486405499999999336e+01 1.884087600000000151e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.535253500000000315e+01 1.952992700000000070e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.583179699999999457e+01 2.027737199999999973e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.627419399999999428e+01 2.109489100000000050e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.671658999999999651e+01 2.191240900000000025e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.712211999999999534e+01 2.280000000000000071e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.751843300000000170e+01 2.374598500000000101e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.788709699999999714e+01 2.471532799999999952e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.821889400000000592e+01 2.569634999999999891e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.853225799999999879e+01 2.666569300000000098e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.883640599999999665e+01 2.768175199999999947e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.909447000000000116e+01 2.872116799999999870e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.930645199999999306e+01 2.979561999999999955e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.950000000000000000e+01 3.092846700000000126e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.962903199999999515e+01 3.207299299999999675e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.971198200000000611e+01 3.321751799999999832e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.977649800000000369e+01 3.431532800000000094e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.981336400000000708e+01 3.537810199999999838e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.980414700000000039e+01 3.642919700000000205e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.977649800000000369e+01 3.746861299999999773e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.970276499999999942e+01 3.848467200000000332e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.961981600000000014e+01 3.946569300000000169e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.951843300000000170e+01 4.045839399999999841e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.938018399999999986e+01 4.146277400000000313e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.920506899999999462e+01 4.244379599999999897e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.900230399999999520e+01 4.345985399999999998e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.879032300000000077e+01 4.442919700000000205e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.852304100000000631e+01 4.537518200000000235e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.821889400000000592e+01 4.628613099999999747e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.788709699999999714e+01 4.723211700000000235e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.751843300000000170e+01 4.810802900000000193e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.712211999999999534e+01 4.896058399999999722e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.668894000000000233e+01 4.980145999999999873e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.625575999999999510e+01 5.060729899999999759e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.577649800000000369e+01 5.143649599999999822e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.525115200000000470e+01 5.223065700000000078e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.473502299999999821e+01 5.296642299999999892e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.419124399999999753e+01 5.365547399999999811e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.363824900000000184e+01 5.430948899999999924e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.311290300000000286e+01 5.491678799999999683e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.256912400000000218e+01 5.550072999999999723e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.197926300000000310e+01 5.610802900000000193e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.134331799999999646e+01 5.669197100000000233e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.071658999999999651e+01 5.722919699999999921e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.005299499999999568e+01 5.774306599999999889e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.936175099999999816e+01 5.824525500000000022e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.863364099999999723e+01 5.875912399999999991e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.789631300000000635e+01 5.928467200000000048e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.716820300000000543e+01 5.983357699999999824e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.644930899999999951e+01 6.039416099999999687e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.577649800000000369e+01 6.095474500000000262e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.510368699999999365e+01 6.150365000000000038e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.447695899999999369e+01 6.205255499999999813e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.390552999999999884e+01 6.261313899999999677e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.339861799999999903e+01 6.318540099999999882e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.296543799999999891e+01 6.379270100000000099e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.258755800000000136e+01 6.440000000000000568e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.229262700000000308e+01 6.501897800000000416e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.202534599999999898e+01 6.566131400000000440e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.185023000000000337e+01 6.631532799999999384e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.174884800000000240e+01 6.698102199999999584e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.168433199999999772e+01 6.767007300000000214e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.170276499999999942e+01 6.837080299999999511e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.174884800000000240e+01 6.904817500000000052e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.184101400000000126e+01 6.977226299999999526e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.200691199999999981e+01 7.051970799999999429e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.225576000000000221e+01 7.127883199999999420e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.257834100000000177e+01 7.203795599999999411e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.293778799999999762e+01 7.282043799999999578e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.338018399999999986e+01 7.363795600000000263e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.388709699999999714e+01 7.445547399999999527e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.445852499999999452e+01 7.527299299999999960e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.506682000000000698e+01 7.606715300000000468e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.569354800000000694e+01 7.679124099999999942e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.633871000000000606e+01 7.748029200000000571e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.704317799999999750e+01 7.827039000000000613e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.783794199999999819e+01 7.907195000000000107e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.861811799999999550e+01 7.979638900000000490e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.936500399999999900e+01 8.046801200000000165e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.009600600000000270e+01 8.110462300000000369e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.080379299999999887e+01 8.171252099999999530e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.153854200000000674e+01 8.238221599999999967e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.224142299999999750e+01 8.299270099999999672e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.285220499999999788e+01 8.353493199999999774e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.335253500000000315e+01 8.398540099999999597e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
7.367511500000000524e+01 8.425790800000000047e+01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> figures/data/duffing_data.csv <==
  x y e3 e4 e5 e6 labels
  -2.7322018e+00   4.9120197e-01  -4.5140553e-02   0.0000000e+00  -3.2224144e-03   0.0000000e+00   1.0000000e+00
  -2.7014732e+00   1.0056139e+00  -4.5140290e-02   0.0000000e+00  -3.2223941e-03   0.0000000e+00   1.0000000e+00
  -2.6585795e+00   1.4523019e+00  -4.5139764e-02   0.0000000e+00  -3.2223535e-03   0.0000000e+00   1.0000000e+00
  -2.6271064e+00   1.9278928e+00  -4.5138974e-02   0.0000000e+00  -3.2222925e-03   0.0000000e+00   1.0000000e+00
  -2.5863236e+00   2.3619825e+00  -4.5137922e-02   0.0000000e+00  -3.2222113e-03   0.0000000e+00   1.0000000e+00
  -2.5370815e+00   2.7507579e+00  -4.5136606e-02   0.0000000e+00  -3.2221098e-03   0.0000000e+00   1.0000000e+00
  -2.4803011e+00   3.0915929e+00  -4.5135028e-02   0.0000000e+00  -3.2219879e-03   0.0000000e+00   1.0000000e+00
  -2.4169497e+00   3.3830708e+00  -4.5133186e-02   0.0000000e+00  -3.2218458e-03   0.0000000e+00   1.0000000e+00
  -2.3480172e+00   3.6249478e+00  -4.5131081e-02   0.0000000e+00  -3.2216833e-03   0.0000000e+00   1.0000000e+00
  -2.2744926e+00   3.8180666e+00  -4.5128713e-02   0.0000000e+00  -3.2215006e-03   0.0000000e+00   1.0000000e+00
  -2.1973432e+00   3.9642294e+00  -4.5126082e-02   0.0000000e+00  -3.2212975e-03   0.0000000e+00   1.0000000e+00
  -2.1174960e+00   4.0660415e+00  -4.5123188e-02   0.0000000e+00  -3.2210741e-03   0.0000000e+00   1.0000000e+00
  -2.0358226e+00   4.1267387e+00  -4.5120031e-02   0.0000000e+00  -3.2208305e-03   0.0000000e+00   1.0000000e+00
  -1.9531271e+00   4.1500104e+00  -4.5116611e-02   0.0000000e+00  -3.2205665e-03   0.0000000e+00   1.0000000e+00
  -1.8701385e+00   4.1398287e+00  -4.5112928e-02   0.0000000e+00  -3.2202823e-03   0.0000000e+00   1.0000000e+00
  -1.7875055e+00   4.1002918e+00  -4.5108982e-02   0.0000000e+00  -3.2199777e-03   0.0000000e+00   1.0000000e+00
  -1.7057946e+00   4.0354884e+00  -4.5104773e-02   0.0000000e+00  -3.2196529e-03   0.0000000e+00   1.0000000e+00
  -1.6254911e+00   3.9493854e+00  -4.5100301e-02   0.0000000e+00  -3.2193077e-03   0.0000000e+00   1.0000000e+00
  -1.5470020e+00   3.8457410e+00  -4.5095566e-02   0.0000000e+00  -3.2189423e-03   0.0000000e+00   1.0000000e+00
  -1.4706601e+00   3.7280419e+00  -4.5090569e-02   0.0000000e+00  -3.2185566e-03   0.0000000e+00   1.0000000e+00
  -1.3967305e+00   3.5994626e+00  -4.5085308e-02   0.0000000e+00  -3.2181506e-03   0.0000000e+00   1.0000000e+00
  -1.3254159e+00   3.4628437e+00  -4.5079785e-02   0.0000000e+00  -3.2177243e-03   0.0000000e+00   1.0000000e+00
  -1.2568643e+00   3.3206871e+00  -4.5073999e-02   0.0000000e+00  -3.2172778e-03   0.0000000e+00   1.0000000e+00
  -1.1911752e+00   3.1751616e+00  -4.5067950e-02   0.0000000e+00  -3.2168109e-03   0.0000000e+00   1.0000000e+00
  -1.1284063e+00   3.0281195e+00  -4.5061639e-02   0.0000000e+00  -3.2163238e-03   0.0000000e+00   1.0000000e+00
  -1.0685799e+00   2.8811185e+00  -4.5055065e-02   0.0000000e+00  -3.2158165e-03   0.0000000e+00   1.0000000e+00
  -1.0116882e+00   2.7354475e+00  -4.5048228e-02   0.0000000e+00  -3.2152888e-03   0.0000000e+00   1.0000000e+00
  -9.5769929e-01   2.5921541e+00  -4.5041129e-02   0.0000000e+00  -3.2147409e-03   0.0000000e+00   1.0000000e+00
  -9.0656107e-01   2.4520729e+00  -4.5033767e-02   0.0000000e+00  -3.2141728e-03   0.0000000e+00   1.0000000e+00
  -8.5820588e-01   2.3158528e+00  -4.5026143e-02   0.0000000e+00  -3.2135843e-03   0.0000000e+00   1.0000000e+00
  -8.1255386e-01   2.1839824e+00  -4.5018256e-02   0.0000000e+00  -3.2129757e-03   0.0000000e+00   1.0000000e+00
  -7.6951611e-01   2.0568142e+00  -4.5010107e-02   0.0000000e+00  -3.2123468e-03   0.0000000e+00   1.0000000e+00
  -7.2899725e-01   1.9345859e+00  -4.5001695e-02   0.0000000e+00  -3.2116976e-03   0.0000000e+00   1.0000000e+00
  -6.9089767e-01   1.8174395e+00  -4.4993021e-02   0.0000000e+00  -3.2110282e-03   0.0000000e+00   1.0000000e+00
  -6.5511533e-01   1.7054384e+00  -4.4984085e-02   0.0000000e+00  -3.2103386e-03   0.0000000e+00   1.0000000e+00
  -6.2154726e-01   1.5985822e+00  -4.4974887e-02   0.0000000e+00  -3.2096287e-03   0.0000000e+00   1.0000000e+00
  -5.9009075e-01   1.4968188e+00  -4.4965426e-02   0.0000000e+00  -3.2088986e-03   0.0000000e+00   1.0000000e+00
  -5.6064437e-01   1.4000558e+00  -4.4955703e-02   0.0000000e+00  -3.2081483e-03   0.0000000e+00   1.0000000e+00
  -5.3310869e-01   1.3081694e+00  -4.4945719e-02   0.0000000e+00  -3.2073777e-03   0.0000000e+00   1.0000000e+00
  -5.0738690e-01   1.2210118e+00  -4.4935472e-02   0.0000000e+00  -3.2065870e-03   0.0000000e+00   1.0000000e+00
  -4.8338523e-01   1.1384182e+00  -4.4924964e-02   0.0000000e+00  -3.2057760e-03   0.0000000e+00   1.0000000e+00
  -4.6101327e-01   1.0602113e+00  -4.4914193e-02   0.0000000e+00  -3.2049448e-03   0.0000000e+00   1.0000000e+00
  -4.4018420e-01   9.8620633e-01  -4.4903161e-02   0.0000000e+00  -3.2040935e-03   0.0000000e+00   1.0000000e+00
  -4.2081493e-01   9.1621394e-01  -4.4891867e-02   0.0000000e+00  -3.2032219e-03   0.0000000e+00   1.0000000e+00
  -4.0282617e-01   8.5004347e-01  -4.4880311e-02   0.0000000e+00  -3.2023302e-03   0.0000000e+00   1.0000000e+00
  -3.8614241e-01   7.8750498e-01  -4.4868494e-02   0.0000000e+00  -3.2014182e-03   0.0000000e+00   1.0000000e+00
  -3.7069197e-01   7.2841107e-01  -4.4856415e-02   0.0000000e+00  -3.2004861e-03   0.0000000e+00   1.0000000e+00
  -3.5640688e-01   6.7257821e-01  -4.4844075e-02   0.0000000e+00  -3.1995339e-03   0.0000000e+00   1.0000000e+00
  -3.4322281e-01   6.1982778e-01  -4.4831473e-02   0.0000000e+00  -3.1985614e-03   0.0000000e+00   1.0000000e+00
  -3.3107899e-01   5.6998683e-01  -4.4818610e-02   0.0000000e+00  -3.1975688e-03   0.0000000e+00   1.0000000e+00
  -3.1991807e-01   5.2288863e-01  -4.4805486e-02   0.0000000e+00  -3.1965561e-03   0.0000000e+00   1.0000000e+00
  -3.0968601e-01   4.7837300e-01  -4.4792100e-02   0.0000000e+00  -3.1955232e-03   0.0000000e+00   1.0000000e+00
  -3.0033192e-01   4.3628655e-01  -4.4778454e-02   0.0000000e+00  -3.1944702e-03   0.0000000e+00   1.0000000e+00
  -2.9180797e-01   3.9648272e-01  -4.4764546e-02   0.0000000e+00  -3.1933970e-03   0.0000000e+00   1.0000000e+00
  -2.8406922e-01   3.5882184e-01  -4.4750378e-02   0.0000000e+00  -3.1923037e-03   0.0000000e+00   1.0000000e+00
  -2.7707347e-01   3.2317106e-01  -4.4735949e-02   0.0000000e+00  -3.1911903e-03   0.0000000e+00   1.0000000e+00
  -2.7078116e-01   2.8940414e-01  -4.4721259e-02   0.0000000e+00  -3.1900568e-03   0.0000000e+00   1.0000000e+00
  -2.6515522e-01   2.5740141e-01  -4.4706308e-02   0.0000000e+00  -3.1889032e-03   0.0000000e+00   1.0000000e+00
  -2.6016095e-01   2.2704945e-01  -4.4691096e-02   0.0000000e+00  -3.1877295e-03   0.0000000e+00   1.0000000e+00
  -2.5576587e-01   1.9824095e-01  -4.4675625e-02   0.0000000e+00  -3.1865356e-03   0.0000000e+00   1.0000000e+00
  -2.5193962e-01   1.7087443e-01  -4.4659892e-02   0.0000000e+00  -3.1853218e-03   0.0000000e+00   1.0000000e+00
  -2.4865386e-01   1.4485401e-01  -4.4643900e-02   0.0000000e+00  -3.1840878e-03   0.0000000e+00   1.0000000e+00
  -2.4588212e-01   1.2008918e-01  -4.4627647e-02   0.0000000e+00  -3.1828338e-03   0.0000000e+00   1.0000000e+00
  -2.4359972e-01   9.6494486e-02  -4.4611134e-02   0.0000000e+00  -3.1815597e-03   0.0000000e+00   1.0000000e+00
  -2.4178367e-01   7.3989354e-02  -4.4594361e-02   0.0000000e+00  -3.1802655e-03   0.0000000e+00   1.0000000e+00
  -2.4041256e-01   5.2497798e-02  -4.4577328e-02   0.0000000e+00  -3.1789513e-03   0.0000000e+00   1.0000000e+00
  -2.3946649e-01   3.1948197e-02  -4.4560035e-02   0.0000000e+00  -3.1776171e-03   0.0000000e+00   1.0000000e+00
  -2.3892695e-01   1.2273058e-02  -4.4542483e-02   0.0000000e+00  -3.1762629e-03   0.0000000e+00   1.0000000e+00
  -2.3877679e-01  -6.5912023e-03  -4.4524671e-02   0.0000000e+00  -3.1748886e-03   0.0000000e+00   1.0000000e+00
  -2.3900008e-01  -2.4704479e-02  -4.4506599e-02   0.0000000e+00  -3.1734944e-03   0.0000000e+00   1.0000000e+00
  -2.3958210e-01  -4.2123180e-02  -4.4488268e-02   0.0000000e+00  -3.1720801e-03   0.0000000e+00   1.0000000e+00
  -2.4050922e-01  -5.8900426e-02  -4.4469677e-02   0.0000000e+00  -3.1706458e-03   0.0000000e+00   1.0000000e+00
  -2.4176887e-01  -7.5086235e-02  -4.4450828e-02   0.0000000e+00  -3.1691916e-03   0.0000000e+00   1.0000000e+00
  -2.4334945e-01  -9.0727704e-02  -4.4431719e-02   0.0000000e+00  -3.1677174e-03   0.0000000e+00   1.0000000e+00
  -2.4524031e-01  -1.0586917e-01  -4.4412351e-02   0.0000000e+00  -3.1662232e-03   0.0000000e+00   1.0000000e+00
  -2.4743166e-01  -1.2055238e-01  -4.4392725e-02   0.0000000e+00  -3.1647091e-03   0.0000000e+00   1.0000000e+00
  -2.4991453e-01  -1.3481662e-01  -4.4372839e-02   0.0000000e+00  -3.1631750e-03   0.0000000e+00   1.0000000e+00
  -2.5268072e-01  -1.4869889e-01  -4.4352695e-02   0.0000000e+00  -3.1616210e-03   0.0000000e+00   1.0000000e+00
  -2.5572279e-01  -1.6223401e-01  -4.4332293e-02   0.0000000e+00  -3.1600470e-03   0.0000000e+00   1.0000000e+00
  -2.5903395e-01  -1.7545474e-01  -4.4311632e-02   0.0000000e+00  -3.1584532e-03   0.0000000e+00   1.0000000e+00
  -2.6260806e-01  -1.8839193e-01  -4.4290713e-02   0.0000000e+00  -3.1568394e-03   0.0000000e+00   1.0000000e+00
  -2.6643962e-01  -2.0107459e-01  -4.4269535e-02   0.0000000e+00  -3.1552058e-03   0.0000000e+00   1.0000000e+00
  -2.7052365e-01  -2.1353002e-01  -4.4248100e-02   0.0000000e+00  -3.1535522e-03   0.0000000e+00   1.0000000e+00
  -2.7485576e-01  -2.2578388e-01  -4.4226406e-02   0.0000000e+00  -3.1518788e-03   0.0000000e+00   1.0000000e+00
  -2.7943203e-01  -2.3786031e-01  -4.4204455e-02   0.0000000e+00  -3.1501856e-03   0.0000000e+00   1.0000000e+00
  -2.8424902e-01  -2.4978199e-01  -4.4182246e-02   0.0000000e+00  -3.1484724e-03   0.0000000e+00   1.0000000e+00
  -2.8930376e-01  -2.6157022e-01  -4.4159780e-02   0.0000000e+00  -3.1467395e-03   0.0000000e+00   1.0000000e+00
  -2.9459366e-01  -2.7324497e-01  -4.4137056e-02   0.0000000e+00  -3.1449867e-03   0.0000000e+00   1.0000000e+00
  -3.0011657e-01  -2.8482500e-01  -4.4114075e-02   0.0000000e+00  -3.1432140e-03   0.0000000e+00   1.0000000e+00
  -3.0587067e-01  -2.9632784e-01  -4.4090837e-02   0.0000000e+00  -3.1414216e-03   0.0000000e+00   1.0000000e+00
  -3.1185450e-01  -3.0776992e-01  -4.4067342e-02   0.0000000e+00  -3.1396094e-03   0.0000000e+00   1.0000000e+00
  -3.1806693e-01  -3.1916657e-01  -4.4043590e-02   0.0000000e+00  -3.1377774e-03   0.0000000e+00   1.0000000e+00
  -3.2450712e-01  -3.3053206e-01  -4.4019581e-02   0.0000000e+00  -3.1359256e-03   0.0000000e+00   1.0000000e+00
  -3.3117452e-01  -3.4187968e-01  -4.3995315e-02   0.0000000e+00  -3.1340540e-03   0.0000000e+00   1.0000000e+00
  -3.3806882e-01  -3.5322173e-01  -4.3970793e-02   0.0000000e+00  -3.1321627e-03   0.0000000e+00   1.0000000e+00
  -3.4518998e-01  -3.6456959e-01  -4.3946015e-02   0.0000000e+00  -3.1302517e-03   0.0000000e+00   1.0000000e+00
  -3.5253817e-01  -3.7593370e-01  -4.3920981e-02   0.0000000e+00  -3.1283209e-03   0.0000000e+00   1.0000000e+00
  -3.6011375e-01  -3.8732362e-01  -4.3895691e-02   0.0000000e+00  -3.1263704e-03   0.0000000e+00   1.0000000e+00
  -3.6791730e-01  -3.9874802e-01  -4.3870144e-02   0.0000000e+00  -3.1244002e-03   0.0000000e+00   1.0000000e+00
  -3.7594953e-01  -4.1021471e-01  -4.3844343e-02   0.0000000e+00  -3.1224104e-03   0.0000000e+00   1.0000000e+00
  -3.8421134e-01  -4.2173066e-01  -4.3818285e-02   0.0000000e+00  -3.1204008e-03   0.0000000e+00   1.0000000e+00
  -3.9270374e-01  -4.3330197e-01  -4.3791972e-02   0.0000000e+00  -3.1183716e-03   0.0000000e+00   1.0000000e+00
  -4.0142786e-01  -4.4493390e-01  -4.3765404e-02   0.0000000e+00  -3.1163227e-03   0.0000000e+00   1.0000000e+00
  -4.1038494e-01  -4.5663087e-01  -4.3738581e-02   0.0000000e+00  -3.1142542e-03   0.0000000e+00   1.0000000e+00
  -4.1957630e-01  -4.6839643e-01  -4.3711502e-02   0.0000000e+00  -3.1121661e-03   0.0000000e+00   1.0000000e+00
  -4.2900332e-01  -4.8023327e-01  -4.3684169e-02   0.0000000e+00  -3.1100583e-03   0.0000000e+00   1.0000000e+00
  -4.3866744e-01  -4.9214323e-01  -4.3656582e-02   0.0000000e+00  -3.1079309e-03   0.0000000e+00   1.0000000e+00
  -4.4857013e-01  -5.0412723e-01  -4.3628740e-02   0.0000000e+00  -3.1057840e-03   0.0000000e+00   1.0000000e+00
  -4.5871288e-01  -5.1618530e-01  -4.3600643e-02   0.0000000e+00  -3.1036175e-03   0.0000000e+00   1.0000000e+00
  -4.6909715e-01  -5.2831655e-01  -4.3572293e-02   0.0000000e+00  -3.1014314e-03   0.0000000e+00   1.0000000e+00
  -4.7972440e-01  -5.4051912e-01  -4.3543688e-02   0.0000000e+00  -3.0992258e-03   0.0000000e+00   1.0000000e+00
  -4.9059606e-01  -5.5279018e-01  -4.3514830e-02   0.0000000e+00  -3.0970006e-03   0.0000000e+00   1.0000000e+00
  -5.0171346e-01  -5.6512590e-01  -4.3485718e-02   0.0000000e+00  -3.0947560e-03   0.0000000e+00   1.0000000e+00
  -5.1307789e-01  -5.7752140e-01  -4.3456352e-02   0.0000000e+00  -3.0924918e-03   0.0000000e+00   1.0000000e+00
  -5.2469050e-01  -5.8997074e-01  -4.3426733e-02   0.0000000e+00  -3.0902081e-03   0.0000000e+00   1.0000000e+00
  -5.3655234e-01  -6.0246687e-01  -4.3396861e-02   0.0000000e+00  -3.0879050e-03   0.0000000e+00   1.0000000e+00
  -5.4866431e-01  -6.1500158e-01  -4.3366737e-02   0.0000000e+00  -3.0855824e-03   0.0000000e+00   1.0000000e+00
  -5.6102713e-01  -6.2756548e-01  -4.3336359e-02   0.0000000e+00  -3.0832404e-03   0.0000000e+00   1.0000000e+00
  -5.7364134e-01  -6.4014796e-01  -4.3305729e-02   0.0000000e+00  -3.0808789e-03   0.0000000e+00   1.0000000e+00
  -5.8650724e-01  -6.5273712e-01  -4.3274846e-02   0.0000000e+00  -3.0784980e-03   0.0000000e+00   1.0000000e+00
  -5.9962491e-01  -6.6531979e-01  -4.3243711e-02   0.0000000e+00  -3.0760977e-03   0.0000000e+00   1.0000000e+00
  -6.1299415e-01  -6.7788141e-01  -4.3212324e-02   0.0000000e+00  -3.0736780e-03   0.0000000e+00   1.0000000e+00
  -6.2661446e-01  -6.9040602e-01  -4.3180685e-02   0.0000000e+00  -3.0712390e-03   0.0000000e+00   1.0000000e+00
  -6.4048501e-01  -7.0287626e-01  -4.3148794e-02   0.0000000e+00  -3.0687806e-03   0.0000000e+00   1.0000000e+00
  -6.5460463e-01  -7.1527325e-01  -4.3116652e-02   0.0000000e+00  -3.0663028e-03   0.0000000e+00   1.0000000e+00
  -6.6897174e-01  -7.2757663e-01  -4.3084259e-02   0.0000000e+00  -3.0638058e-03   0.0000000e+00   1.0000000e+00
  -6.8358437e-01  -7.3976448e-01  -4.3051614e-02   0.0000000e+00  -3.0612894e-03   0.0000000e+00   1.0000000e+00
  -6.9844009e-01  -7.5181328e-01  -4.3018719e-02   0.0000000e+00  -3.0587537e-03   0.0000000e+00   1.0000000e+00
  -7.1353600e-01  -7.6369793e-01  -4.2985572e-02   0.0000000e+00  -3.0561988e-03   0.0000000e+00   1.0000000e+00
  -7.2886868e-01  -7.7539168e-01  -4.2952175e-02   0.0000000e+00  -3.0536246e-03   0.0000000e+00   1.0000000e+00
  -7.4443418e-01  -7.8686617e-01  -4.2918528e-02   0.0000000e+00  -3.0510311e-03   0.0000000e+00   1.0000000e+00
  -7.6022796e-01  -7.9809136e-01  -4.2884631e-02   0.0000000e+00  -3.0484184e-03   0.0000000e+00   1.0000000e+00
  -7.7624488e-01  -8.0903556e-01  -4.2850483e-02   0.0000000e+00  -3.0457866e-03   0.0000000e+00   1.0000000e+00
  -7.9247916e-01  -8.1966547e-01  -4.2816086e-02   0.0000000e+00  -3.0431355e-03   0.0000000e+00   1.0000000e+00
  -8.0892433e-01  -8.2994615e-01  -4.2781440e-02   0.0000000e+00  -3.0404652e-03   0.0000000e+00   1.0000000e+00
  -8.2557323e-01  -8.3984109e-01  -4.2746544e-02   0.0000000e+00  -3.0377758e-03   0.0000000e+00   1.0000000e+00
  -8.4241797e-01  -8.4931226e-01  -4.2711398e-02   0.0000000e+00  -3.0350672e-03   0.0000000e+00   1.0000000e+00
  -8.5944985e-01  -8.5832013e-01  -4.2676004e-02   0.0000000e+00  -3.0323395e-03   0.0000000e+00   1.0000000e+00
  -8.7665943e-01  -8.6682382e-01  -4.2640361e-02   0.0000000e+00  -3.0295927e-03   0.0000000e+00   1.0000000e+00
  -8.9403640e-01  -8.7478114e-01  -4.2604470e-02   0.0000000e+00  -3.0268268e-03   0.0000000e+00   1.0000000e+00
  -9.1156963e-01  -8.8214872e-01  -4.2568330e-02   0.0000000e+00  -3.0240418e-03   0.0000000e+00   1.0000000e+00
  -9.2924709e-01  -8.8888216e-01  -4.2531942e-02   0.0000000e+00  -3.0212378e-03   0.0000000e+00   1.0000000e+00
  -9.4705588e-01  -8.9493618e-01  -4.2495306e-02   0.0000000e+00  -3.0184147e-03   0.0000000e+00   1.0000000e+00
  -9.6498219e-01  -9.0026481e-01  -4.2458422e-02   0.0000000e+00  -3.0155726e-03   0.0000000e+00   1.0000000e+00
  -9.8301126e-01  -9.0482155e-01  -4.2421291e-02   0.0000000e+00  -3.0127115e-03   0.0000000e+00   1.0000000e+00
  -1.0011274e+00  -9.0855967e-01  -4.2383913e-02   0.0000000e+00  -3.0098314e-03   0.0000000e+00   1.0000000e+00
  -1.0193141e+00  -9.1143237e-01  -4.2346287e-02   0.0000000e+00  -3.0069324e-03   0.0000000e+00   1.0000000e+00
  -1.0375537e+00  -9.1339316e-01  -4.2308415e-02   0.0000000e+00  -3.0040144e-03   0.0000000e+00   1.0000000e+00
  -1.0558278e+00  -9.1439605e-01  -4.2270296e-02   0.0000000e+00  -3.0010774e-03   0.0000000e+00   1.0000000e+00
  -1.0741170e+00  -9.1439595e-01  -4.2231931e-02   0.0000000e+00  -2.9981216e-03   0.0000000e+00   1.0000000e+00
  -1.0924010e+00  -9.1334899e-01  -4.2193319e-02   0.0000000e+00  -2.9951468e-03   0.0000000e+00   1.0000000e+00
  -1.1106587e+00  -9.1121286e-01  -4.2154462e-02   0.0000000e+00  -2.9921532e-03   0.0000000e+00   1.0000000e+00
  -1.1288681e+00  -9.0794722e-01  -4.2115359e-02   0.0000000e+00  -2.9891407e-03   0.0000000e+00   1.0000000e+00
  -1.1470064e+00  -9.0351411e-01  -4.2076010e-02   0.0000000e+00  -2.9861094e-03   0.0000000e+00   1.0000000e+00
  -1.1650500e+00  -8.9787833e-01  -4.2036416e-02   0.0000000e+00  -2.9830593e-03   0.0000000e+00   1.0000000e+00
  -1.1829748e+00  -8.9100788e-01  -4.1996577e-02   0.0000000e+00  -2.9799903e-03   0.0000000e+00   1.0000000e+00
  -1.2007558e+00  -8.8287438e-01  -4.1956494e-02   0.0000000e+00  -2.9769026e-03   0.0000000e+00   1.0000000e+00
  -1.2183679e+00  -8.7345352e-01  -4.1916165e-02   0.0000000e+00  -2.9737961e-03   0.0000000e+00   1.0000000e+00
  -1.2357849e+00  -8.6272547e-01  -4.1875593e-02   0.0000000e+00  -2.9706709e-03   0.0000000e+00   1.0000000e+00
  -1.2529808e+00  -8.5067530e-01  -4.1834776e-02   0.0000000e+00  -2.9675270e-03   0.0000000e+00   1.0000000e+00
  -1.2699291e+00  -8.3729337e-01  -4.1793716e-02   0.0000000e+00  -2.9643643e-03   0.0000000e+00   1.0000000e+00
  -1.2866031e+00  -8.2257573e-01  -4.1752411e-02   0.0000000e+00  -2.9611830e-03   0.0000000e+00   1.0000000e+00
  -1.3029760e+00  -8.0652449e-01  -4.1710864e-02   0.0000000e+00  -2.9579830e-03   0.0000000e+00   1.0000000e+00
  -1.3190212e+00  -7.8914808e-01  -4.1669073e-02   0.0000000e+00  -2.9547644e-03   0.0000000e+00   1.0000000e+00
  -1.3347124e+00  -7.7046159e-01  -4.1627040e-02   0.0000000e+00  -2.9515271e-03   0.0000000e+00   1.0000000e+00
  -1.3500233e+00  -7.5048696e-01  -4.1584764e-02   0.0000000e+00  -2.9482713e-03   0.0000000e+00   1.0000000e+00
  -1.3649285e+00  -7.2925320e-01  -4.1542245e-02   0.0000000e+00  -2.9449969e-03   0.0000000e+00   1.0000000e+00
  -1.3794028e+00  -7.0679645e-01  -4.1499484e-02   0.0000000e+00  -2.9417039e-03   0.0000000e+00   1.0000000e+00
  -1.3934219e+00  -6.8316011e-01  -4.1456482e-02   0.0000000e+00  -2.9383923e-03   0.0000000e+00   1.0000000e+00
  -1.4069627e+00  -6.5839476e-01  -4.1413237e-02   0.0000000e+00  -2.9350623e-03   0.0000000e+00   1.0000000e+00
  -1.4200027e+00  -6.3255811e-01  -4.1369752e-02   0.0000000e+00  -2.9317137e-03   0.0000000e+00   1.0000000e+00
  -1.4325209e+00  -6.0571483e-01  -4.1326025e-02   0.0000000e+00  -2.9283467e-03   0.0000000e+00   1.0000000e+00
  -1.4444974e+00  -5.7793632e-01  -4.1282057e-02   0.0000000e+00  -2.9249612e-03   0.0000000e+00   1.0000000e+00
  -1.4559140e+00  -5.4930039e-01  -4.1237849e-02   0.0000000e+00  -2.9215573e-03   0.0000000e+00   1.0000000e+00
  -1.4667538e+00  -5.1989085e-01  -4.1193400e-02   0.0000000e+00  -2.9181350e-03   0.0000000e+00   1.0000000e+00
  -1.4770020e+00  -4.8979711e-01  -4.1148711e-02   0.0000000e+00  -2.9146943e-03   0.0000000e+00   1.0000000e+00
  -1.4866452e+00  -4.5911358e-01  -4.1103783e-02   0.0000000e+00  -2.9112352e-03   0.0000000e+00   1.0000000e+00
  -1.4956721e+00  -4.2793910e-01  -4.1058614e-02   0.0000000e+00  -2.9077578e-03   0.0000000e+00   1.0000000e+00
  -1.5040735e+00  -3.9637628e-01  -4.1013207e-02   0.0000000e+00  -2.9042620e-03   0.0000000e+00   1.0000000e+00
  -1.5118421e+00  -3.6453082e-01  -4.0967560e-02   0.0000000e+00  -2.9007480e-03   0.0000000e+00   1.0000000e+00
  -1.5189728e+00  -3.3251069e-01  -4.0921675e-02   0.0000000e+00  -2.8972156e-03   0.0000000e+00   1.0000000e+00
  -1.5254626e+00  -3.0042544e-01  -4.0875551e-02   0.0000000e+00  -2.8936650e-03   0.0000000e+00   1.0000000e+00
  -1.5313108e+00  -2.6838531e-01  -4.0829188e-02   0.0000000e+00  -2.8900962e-03   0.0000000e+00   1.0000000e+00
  -1.5365188e+00  -2.3650044e-01  -4.0782588e-02   0.0000000e+00  -2.8865092e-03   0.0000000e+00   1.0000000e+00
  -1.5410903e+00  -2.0488006e-01  -4.0735750e-02   0.0000000e+00  -2.8829039e-03   0.0000000e+00   1.0000000e+00
  -1.5450311e+00  -1.7363168e-01  -4.0688675e-02   0.0000000e+00  -2.8792805e-03   0.0000000e+00   1.0000000e+00
  -1.5483492e+00  -1.4286024e-01  -4.0641362e-02   0.0000000e+00  -2.8756390e-03   0.0000000e+00   1.0000000e+00
  -1.5510547e+00  -1.1266744e-01  -4.0593813e-02   0.0000000e+00  -2.8719793e-03   0.0000000e+00   1.0000000e+00
  -1.5531595e+00  -8.3150912e-02  -4.0546026e-02   0.0000000e+00  -2.8683015e-03   0.0000000e+00   1.0000000e+00
  -1.5546778e+00  -5.4403639e-02  -4.0498004e-02   0.0000000e+00  -2.8646057e-03   0.0000000e+00   1.0000000e+00
  -1.5556253e+00  -2.6513277e-02  -4.0449745e-02   0.0000000e+00  -2.8608918e-03   0.0000000e+00   1.0000000e+00
  -1.5560196e+00   4.3837418e-04  -4.0401251e-02   0.0000000e+00  -2.8571598e-03   0.0000000e+00   1.0000000e+00
  -1.5558798e+00   2.6375857e-02  -4.0352521e-02   0.0000000e+00  -2.8534099e-03   0.0000000e+00   1.0000000e+00
  -1.5552266e+00   5.1230467e-02  -4.0303556e-02   0.0000000e+00  -2.8496420e-03   0.0000000e+00   1.0000000e+00
  -1.5540820e+00   7.4940580e-02  -4.0254356e-02   0.0000000e+00  -2.8458561e-03   0.0000000e+00   1.0000000e+00
  -1.5524691e+00   9.7451910e-02  -4.0204922e-02   0.0000000e+00  -2.8420523e-03   0.0000000e+00   1.0000000e+00
  -1.5504122e+00   1.1871767e-01  -4.0155253e-02   0.0000000e+00  -2.8382305e-03   0.0000000e+00   1.0000000e+00
  -1.5479363e+00   1.3869869e-01  -4.0105350e-02   0.0000000e+00  -2.8343909e-03   0.0000000e+00   1.0000000e+00
  -1.5450673e+00   1.5736341e-01  -4.0055213e-02   0.0000000e+00  -2.8305334e-03   0.0000000e+00   1.0000000e+00
  -1.5418317e+00   1.7468784e-01  -4.0004843e-02   0.0000000e+00  -2.8266581e-03   0.0000000e+00   1.0000000e+00
  -1.5382564e+00   1.9065541e-01  -3.9954239e-02   0.0000000e+00  -2.8227650e-03   0.0000000e+00   1.0000000e+00
  -1.5343686e+00   2.0525684e-01  -3.9903403e-02   0.0000000e+00  -2.8188541e-03   0.0000000e+00   1.0000000e+00
  -1.5301956e+00   2.1848985e-01  -3.9852334e-02   0.0000000e+00  -2.8149254e-03   0.0000000e+00   1.0000000e+00
  -1.5257648e+00   2.3035885e-01  -3.9801033e-02   0.0000000e+00  -2.8109790e-03   0.0000000e+00   1.0000000e+00
  -1.5211033e+00   2.4087466e-01  -3.9749500e-02   0.0000000e+00  -2.8070148e-03   0.0000000e+00   1.0000000e+00
  -1.5162383e+00   2.5005407e-01  -3.9697735e-02   0.0000000e+00  -2.8030330e-03   0.0000000e+00   1.0000000e+00
  -1.5111962e+00   2.5791947e-01  -3.9645738e-02   0.0000000e+00  -2.7990335e-03   0.0000000e+00   1.0000000e+00
  -1.5060034e+00   2.6449842e-01  -3.9593511e-02   0.0000000e+00  -2.7950164e-03   0.0000000e+00   1.0000000e+00
  -1.5006852e+00   2.6982317e-01  -3.9541053e-02   0.0000000e+00  -2.7909816e-03   0.0000000e+00   1.0000000e+00
  -1.4952667e+00   2.7393021e-01  -3.9488364e-02   0.0000000e+00  -2.7869293e-03   0.0000000e+00   1.0000000e+00
  -1.4897720e+00   2.7685984e-01  -3.9435445e-02   0.0000000e+00  -2.7828594e-03   0.0000000e+00   1.0000000e+00
  -1.4842245e+00   2.7865566e-01  -3.9382296e-02   0.0000000e+00  -2.7787719e-03   0.0000000e+00   1.0000000e+00
  -1.4786465e+00   2.7936413e-01  -3.9328918e-02   0.0000000e+00  -2.7746670e-03   0.0000000e+00   1.0000000e+00
  -1.4730596e+00   2.7903416e-01  -3.9275311e-02   0.0000000e+00  -2.7705445e-03   0.0000000e+00   1.0000000e+00
  -1.4674843e+00   2.7771659e-01  -3.9221474e-02   0.0000000e+00  -2.7664046e-03   0.0000000e+00   1.0000000e+00
  -1.4619401e+00   2.7546388e-01  -3.9167409e-02   0.0000000e+00  -2.7622473e-03   0.0000000e+00   1.0000000e+00
  -1.4564454e+00   2.7232964e-01  -3.9113116e-02   0.0000000e+00  -2.7580725e-03   0.0000000e+00   1.0000000e+00
  -1.4510176e+00   2.6836828e-01  -3.9058594e-02   0.0000000e+00  -2.7538804e-03   0.0000000e+00   1.0000000e+00
  -1.4456730e+00   2.6363469e-01  -3.9003845e-02   0.0000000e+00  -2.7496709e-03   0.0000000e+00   1.0000000e+00
  -1.4404267e+00   2.5818388e-01  -3.8948869e-02   0.0000000e+00  -2.7454441e-03   0.0000000e+00   1.0000000e+00
  -1.4352928e+00   2.5207071e-01  -3.8893665e-02   0.0000000e+00  -2.7412000e-03   0.0000000e+00   1.0000000e+00
  -1.4302843e+00   2.4534960e-01  -3.8838235e-02   0.0000000e+00  -2.7369386e-03   0.0000000e+00   1.0000000e+00
  -1.4254130e+00   2.3807432e-01  -3.8782579e-02   0.0000000e+00  -2.7326600e-03   0.0000000e+00   1.0000000e+00
  -1.4206898e+00   2.3029774e-01  -3.8726696e-02   0.0000000e+00  -2.7283641e-03   0.0000000e+00   1.0000000e+00
  -1.4161244e+00   2.2207167e-01  -3.8670588e-02   0.0000000e+00  -2.7240511e-03   0.0000000e+00   1.0000000e+00
  -1.4117257e+00   2.1344667e-01  -3.8614254e-02   0.0000000e+00  -2.7197209e-03   0.0000000e+00   1.0000000e+00
  -1.4075012e+00   2.0447190e-01  -3.8557695e-02   0.0000000e+00  -2.7153735e-03   0.0000000e+00   1.0000000e+00
  -1.4034578e+00   1.9519505e-01  -3.8500911e-02   0.0000000e+00  -2.7110090e-03   0.0000000e+00   1.0000000e+00
  -1.3996013e+00   1.8566217e-01  -3.8443903e-02   0.0000000e+00  -2.7066275e-03   0.0000000e+00   1.0000000e+00
  -1.3959365e+00   1.7591763e-01  -3.8386671e-02   0.0000000e+00  -2.7022289e-03   0.0000000e+00   1.0000000e+00
  -1.3924675e+00   1.6600407e-01  -3.8329215e-02   0.0000000e+00  -2.6978132e-03   0.0000000e+00   1.0000000e+00
  -1.3891975e+00   1.5596231e-01  -3.8271536e-02   0.0000000e+00  -2.6933806e-03   0.0000000e+00   1.0000000e+00
  -1.3861288e+00   1.4583135e-01  -3.8213634e-02   0.0000000e+00  -2.6889310e-03   0.0000000e+00   1.0000000e+00
  -1.3832631e+00   1.3564832e-01  -3.8155509e-02   0.0000000e+00  -2.6844644e-03   0.0000000e+00   1.0000000e+00
  -1.3806011e+00   1.2544851e-01  -3.8097161e-02   0.0000000e+00  -2.6799809e-03   0.0000000e+00   1.0000000e+00
  -1.3781431e+00   1.1526534e-01  -3.8038592e-02   0.0000000e+00  -2.6754805e-03   0.0000000e+00   1.0000000e+00
  -1.3758886e+00   1.0513039e-01  -3.7979800e-02   0.0000000e+00  -2.6709633e-03   0.0000000e+00   1.0000000e+00
  -1.3738363e+00   9.5073405e-02  -3.7920788e-02   0.0000000e+00  -2.6664292e-03   0.0000000e+00   1.0000000e+00
  -1.3719848e+00   8.5122339e-02  -3.7861554e-02   0.0000000e+00  -2.6618783e-03   0.0000000e+00   1.0000000e+00
  -1.3703316e+00   7.5303361e-02  -3.7802099e-02   0.0000000e+00  -2.6573107e-03   0.0000000e+00   1.0000000e+00
  -1.3688741e+00   6.5640910e-02  -3.7742425e-02   0.0000000e+00  -2.6527263e-03   0.0000000e+00   1.0000000e+00
  -1.3676089e+00   5.6157724e-02  -3.7682530e-02   0.0000000e+00  -2.6481252e-03   0.0000000e+00   1.0000000e+00
  -1.3665324e+00   4.6874887e-02  -3.7622415e-02   0.0000000e+00  -2.6435074e-03   0.0000000e+00   1.0000000e+00
  -1.3656405e+00   3.7811869e-02  -3.7562082e-02   0.0000000e+00  -2.6388729e-03   0.0000000e+00   1.0000000e+00
  -1.3649287e+00   2.8986574e-02  -3.7501529e-02   0.0000000e+00  -2.6342218e-03   0.0000000e+00   1.0000000e+00
  -1.3643922e+00   2.0415386e-02  -3.7440758e-02   0.0000000e+00  -2.6295541e-03   0.0000000e+00   1.0000000e+00
  -1.3640257e+00   1.2113212e-02  -3.7379768e-02   0.0000000e+00  -2.6248699e-03   0.0000000e+00   1.0000000e+00
  -1.3638239e+00   4.0935362e-03  -3.7318561e-02   0.0000000e+00  -2.6201691e-03   0.0000000e+00   1.0000000e+00
  -1.3637810e+00  -3.6315421e-03  -3.7257136e-02   0.0000000e+00  -2.6154517e-03   0.0000000e+00   1.0000000e+00
  -1.3638912e+00  -1.1051257e-02  -3.7195494e-02   0.0000000e+00  -2.6107179e-03   0.0000000e+00   1.0000000e+00
  -1.3641481e+00  -1.8156132e-02  -3.7133635e-02   0.0000000e+00  -2.6059677e-03   0.0000000e+00   1.0000000e+00
  -1.3645456e+00  -2.4937937e-02  -3.7071560e-02   0.0000000e+00  -2.6012010e-03   0.0000000e+00   1.0000000e+00
  -1.3650770e+00  -3.1389646e-02  -3.7009268e-02   0.0000000e+00  -2.5964179e-03   0.0000000e+00   1.0000000e+00
  -1.3657358e+00  -3.7505390e-02  -3.6946761e-02   0.0000000e+00  -2.5916185e-03   0.0000000e+00   1.0000000e+00
  -1.3665152e+00  -4.3280424e-02  -3.6884038e-02   0.0000000e+00  -2.5868027e-03   0.0000000e+00   1.0000000e+00
  -1.3674084e+00  -4.8711079e-02  -3.6821101e-02   0.0000000e+00  -2.5819707e-03   0.0000000e+00   1.0000000e+00
  -1.3684085e+00  -5.3794732e-02  -3.6757949e-02   0.0000000e+00  -2.5771223e-03   0.0000000e+00   1.0000000e+00
  -1.3695085e+00  -5.8529762e-02  -3.6694582e-02   0.0000000e+00  -2.5722577e-03   0.0000000e+00   1.0000000e+00
  -1.3707014e+00  -6.2915514e-02  -3.6631002e-02   0.0000000e+00  -2.5673769e-03   0.0000000e+00   1.0000000e+00
  -1.3719804e+00  -6.6952269e-02  -3.6567208e-02   0.0000000e+00  -2.5624799e-03   0.0000000e+00   1.0000000e+00
  -1.3733383e+00  -7.0641202e-02  -3.6503201e-02   0.0000000e+00  -2.5575668e-03   0.0000000e+00   1.0000000e+00
  -1.3747683e+00  -7.3984353e-02  -3.6438981e-02   0.0000000e+00  -2.5526376e-03   0.0000000e+00   1.0000000e+00
  -1.3762634e+00  -7.6984593e-02  -3.6374549e-02   0.0000000e+00  -2.5476922e-03   0.0000000e+00   1.0000000e+00
  -1.3778168e+00  -7.9645587e-02  -3.6309905e-02   0.0000000e+00  -2.5427309e-03   0.0000000e+00   1.0000000e+00
  -1.3794217e+00  -8.1971766e-02  -3.6245049e-02   0.0000000e+00  -2.5377535e-03   0.0000000e+00   1.0000000e+00
  -1.3810716e+00  -8.3968292e-02  -3.6179982e-02   0.0000000e+00  -2.5327600e-03   0.0000000e+00   1.0000000e+00
  -1.3827597e+00  -8.5641028e-02  -3.6114704e-02   0.0000000e+00  -2.5277507e-03   0.0000000e+00   1.0000000e+00
  -1.3844797e+00  -8.6996500e-02  -3.6049215e-02   0.0000000e+00  -2.5227254e-03   0.0000000e+00   1.0000000e+00
  -1.3862252e+00  -8.8041870e-02  -3.5983517e-02   0.0000000e+00  -2.5176842e-03   0.0000000e+00   1.0000000e+00
  -1.3879902e+00  -8.8784903e-02  -3.5917608e-02   0.0000000e+00  -2.5126271e-03   0.0000000e+00   1.0000000e+00
  -1.3897685e+00  -8.9233929e-02  -3.5851491e-02   0.0000000e+00  -2.5075542e-03   0.0000000e+00   1.0000000e+00
  -1.3915543e+00  -8.9397815e-02  -3.5785164e-02   0.0000000e+00  -2.5024655e-03   0.0000000e+00   1.0000000e+00
  -1.3933420e+00  -8.9285926e-02  -3.5718629e-02   0.0000000e+00  -2.4973611e-03   0.0000000e+00   1.0000000e+00
  -1.3951262e+00  -8.8908096e-02  -3.5651885e-02   0.0000000e+00  -2.4922408e-03   0.0000000e+00   1.0000000e+00
  -1.3969015e+00  -8.8274589e-02  -3.5584934e-02   0.0000000e+00  -2.4871049e-03   0.0000000e+00   1.0000000e+00
  -1.3986629e+00  -8.7396063e-02  -3.5517775e-02   0.0000000e+00  -2.4819533e-03   0.0000000e+00   1.0000000e+00
  -1.4004056e+00  -8.6283540e-02  -3.5450409e-02   0.0000000e+00  -2.4767861e-03   0.0000000e+00   1.0000000e+00
  -1.4021248e+00  -8.4948363e-02  -3.5382837e-02   0.0000000e+00  -2.4716033e-03   0.0000000e+00   1.0000000e+00
  -1.4038163e+00  -8.3402160e-02  -3.5315058e-02   0.0000000e+00  -2.4664048e-03   0.0000000e+00   1.0000000e+00
  -1.4054759e+00  -8.1656813e-02  -3.5247073e-02   0.0000000e+00  -2.4611909e-03   0.0000000e+00   1.0000000e+00
  -1.4070996e+00  -7.9724411e-02  -3.5178883e-02   0.0000000e+00  -2.4559614e-03   0.0000000e+00   1.0000000e+00
  -1.4086837e+00  -7.7617221e-02  -3.5110488e-02   0.0000000e+00  -2.4507165e-03   0.0000000e+00   1.0000000e+00
  -1.4102249e+00  -7.5347644e-02  -3.5041889e-02   0.0000000e+00  -2.4454561e-03   0.0000000e+00   1.0000000e+00
  -1.4117200e+00  -7.2928181e-02  -3.4973085e-02   0.0000000e+00  -2.4401803e-03   0.0000000e+00   1.0000000e+00
  -1.4131659e+00  -7.0371390e-02  -3.4904077e-02   0.0000000e+00  -2.4348891e-03   0.0000000e+00   1.0000000e+00
  -1.4145601e+00  -6.7689854e-02  -3.4834866e-02   0.0000000e+00  -2.4295825e-03   0.0000000e+00   1.0000000e+00
  -1.4159000e+00  -6.4896142e-02  -3.4765451e-02   0.0000000e+00  -2.4242607e-03   0.0000000e+00   1.0000000e+00
  -1.4171836e+00  -6.2002770e-02  -3.4695834e-02   0.0000000e+00  -2.4189236e-03   0.0000000e+00   1.0000000e+00
  -1.4184089e+00  -5.9022165e-02  -3.4626015e-02   0.0000000e+00  -2.4135712e-03   0.0000000e+00   1.0000000e+00
  -1.4195741e+00  -5.5966630e-02  -3.4555994e-02   0.0000000e+00  -2.4082036e-03   0.0000000e+00   1.0000000e+00
  -1.4206779e+00  -5.2848312e-02  -3.4485771e-02   0.0000000e+00  -2.4028209e-03   0.0000000e+00   1.0000000e+00
  -1.4217191e+00  -4.9679163e-02  -3.4415348e-02   0.0000000e+00  -2.3974230e-03   0.0000000e+00   1.0000000e+00
  -1.4226967e+00  -4.6470911e-02  -3.4344724e-02   0.0000000e+00  -2.3920100e-03   0.0000000e+00   1.0000000e+00
  -1.4236100e+00  -4.3235028e-02  -3.4273900e-02   0.0000000e+00  -2.3865819e-03   0.0000000e+00   1.0000000e+00
  -1.4244584e+00  -3.9982700e-02  -3.4202875e-02   0.0000000e+00  -2.3811388e-03   0.0000000e+00   1.0000000e+00
  -1.4252418e+00  -3.6724796e-02  -3.4131652e-02   0.0000000e+00  -2.3756807e-03   0.0000000e+00   1.0000000e+00
  -1.4259600e+00  -3.3471847e-02  -3.4060230e-02   0.0000000e+00  -2.3702076e-03   0.0000000e+00   1.0000000e+00
  -1.4266132e+00  -3.0234017e-02  -3.3988609e-02   0.0000000e+00  -2.3647195e-03   0.0000000e+00   1.0000000e+00
  -1.4272018e+00  -2.7021079e-02  -3.3916790e-02   0.0000000e+00  -2.3592166e-03   0.0000000e+00   1.0000000e+00
  -1.4277263e+00  -2.3842396e-02  -3.3844773e-02   0.0000000e+00  -2.3536988e-03   0.0000000e+00   1.0000000e+00
  -1.4281874e+00  -2.0706901e-02  -3.3772559e-02   0.0000000e+00  -2.3481661e-03   0.0000000e+00   1.0000000e+00
  -1.4285860e+00  -1.7623082e-02  -3.3700148e-02   0.0000000e+00  -2.3426187e-03   0.0000000e+00   1.0000000e+00
  -1.4289233e+00  -1.4598963e-02  -3.3627541e-02   0.0000000e+00  -2.3370565e-03   0.0000000e+00   1.0000000e+00
  -1.4292004e+00  -1.1642092e-02  -3.3554737e-02   0.0000000e+00  -2.3314796e-03   0.0000000e+00   1.0000000e+00
  -1.4294187e+00  -8.7595337e-03  -3.3481738e-02   0.0000000e+00  -2.3258880e-03   0.0000000e+00   1.0000000e+00
  -1.4295798e+00  -5.9578566e-03  -3.3408544e-02   0.0000000e+00  -2.3202817e-03   0.0000000e+00   1.0000000e+00
  -1.4296853e+00  -3.2431288e-03  -3.3335155e-02   0.0000000e+00  -2.3146608e-03   0.0000000e+00   1.0000000e+00
  -1.4297369e+00  -6.2091294e-04  -3.3261572e-02   0.0000000e+00  -2.3090253e-03   0.0000000e+00   1.0000000e+00
  -1.4297366e+00   1.9037361e-03  -3.3187795e-02   0.0000000e+00  -2.3033752e-03   0.0000000e+00   1.0000000e+00
  -1.4296863e+00   4.3262714e-03  -3.3113825e-02   0.0000000e+00  -2.2977107e-03   0.0000000e+00   1.0000000e+00
  -1.4295880e+00   6.6426522e-03  -3.3039661e-02   0.0000000e+00  -2.2920316e-03   0.0000000e+00   1.0000000e+00
  -1.4294440e+00   8.8493403e-03  -3.2965305e-02   0.0000000e+00  -2.2863381e-03   0.0000000e+00   1.0000000e+00
  -1.4292564e+00   1.0943295e-02  -3.2890757e-02   0.0000000e+00  -2.2806303e-03   0.0000000e+00   1.0000000e+00
  -1.4290275e+00   1.2921965e-02  -3.2816017e-02   0.0000000e+00  -2.2749080e-03   0.0000000e+00   1.0000000e+00
  -1.4287596e+00   1.4783280e-02  -3.2741086e-02   0.0000000e+00  -2.2691714e-03   0.0000000e+00   1.0000000e+00
  -1.4284551e+00   1.6525642e-02  -3.2665964e-02   0.0000000e+00  -2.2634205e-03   0.0000000e+00   1.0000000e+00
  -1.4281163e+00   1.8147908e-02  -3.2590651e-02   0.0000000e+00  -2.2576553e-03   0.0000000e+00   1.0000000e+00
  -1.4277457e+00   1.9649385e-02  -3.2515149e-02   0.0000000e+00  -2.2518759e-03   0.0000000e+00   1.0000000e+00
  -1.4273456e+00   2.1029806e-02  -3.2439457e-02   0.0000000e+00  -2.2460823e-03   0.0000000e+00   1.0000000e+00
  -1.4269186e+00   2.2289324e-02  -3.2363575e-02   0.0000000e+00  -2.2402746e-03   0.0000000e+00   1.0000000e+00
  -1.4264670e+00   2.3428488e-02  -3.2287506e-02   0.0000000e+00  -2.2344527e-03   0.0000000e+00   1.0000000e+00
  -1.4259931e+00   2.4448229e-02  -3.2211248e-02   0.0000000e+00  -2.2286168e-03   0.0000000e+00   1.0000000e+00
  -1.4254995e+00   2.5349839e-02  -3.2134802e-02   0.0000000e+00  -2.2227668e-03   0.0000000e+00   1.0000000e+00
  -1.4249885e+00   2.6134958e-02  -3.2058169e-02   0.0000000e+00  -2.2169028e-03   0.0000000e+00   1.0000000e+00
  -1.4244623e+00   2.6805546e-02  -3.1981349e-02   0.0000000e+00  -2.2110248e-03   0.0000000e+00   1.0000000e+00
  -1.4239232e+00   2.7363871e-02  -3.1904343e-02   0.0000000e+00  -2.2051329e-03   0.0000000e+00   1.0000000e+00
  -1.4233736e+00   2.7812483e-02  -3.1827151e-02   0.0000000e+00  -2.1992271e-03   0.0000000e+00   1.0000000e+00
  -1.4228155e+00   2.8154197e-02  -3.1749773e-02   0.0000000e+00  -2.1933075e-03   0.0000000e+00   1.0000000e+00
  -1.4222511e+00   2.8392072e-02  -3.1672210e-02   0.0000000e+00  -2.1873740e-03   0.0000000e+00   1.0000000e+00
  -1.4216824e+00   2.8529388e-02  -3.1594462e-02   0.0000000e+00  -2.1814267e-03   0.0000000e+00   1.0000000e+00
  -1.4211115e+00   2.8569629e-02  -3.1516531e-02   0.0000000e+00  -2.1754657e-03   0.0000000e+00   1.0000000e+00
  -1.4205403e+00   2.8516459e-02  -3.1438415e-02   0.0000000e+00  -2.1694910e-03   0.0000000e+00   1.0000000e+00
  -1.4199705e+00   2.8373705e-02  -3.1360117e-02   0.0000000e+00  -2.1635026e-03   0.0000000e+00   1.0000000e+00
  -1.4194041e+00   2.8145336e-02  -3.1281635e-02   0.0000000e+00  -2.1575005e-03   0.0000000e+00   1.0000000e+00
  -1.4188427e+00   2.7835443e-02  -3.1202972e-02   0.0000000e+00  -2.1514849e-03   0.0000000e+00   1.0000000e+00
  -1.4182878e+00   2.7448220e-02  -3.1124126e-02   0.0000000e+00  -2.1454557e-03   0.0000000e+00   1.0000000e+00
  -1.4177410e+00   2.6987947e-02  -3.1045099e-02   0.0000000e+00  -2.1394130e-03   0.0000000e+00   1.0000000e+00
  -1.4172038e+00   2.6458969e-02  -3.0965891e-02   0.0000000e+00  -2.1333568e-03   0.0000000e+00   1.0000000e+00
  -1.4166775e+00   2.5865683e-02  -3.0886503e-02   0.0000000e+00  -2.1272872e-03   0.0000000e+00   1.0000000e+00
  -1.4161634e+00   2.5212516e-02  -3.0806934e-02   0.0000000e+00  -2.1212041e-03   0.0000000e+00   1.0000000e+00
  -1.4156627e+00   2.4503913e-02  -3.0727186e-02   0.0000000e+00  -2.1151077e-03   0.0000000e+00   1.0000000e+00
  -1.4151763e+00   2.3744321e-02  -3.0647259e-02   0.0000000e+00  -2.1089980e-03   0.0000000e+00   1.0000000e+00
  -1.4147054e+00   2.2938171e-02  -3.0567153e-02   0.0000000e+00  -2.1028749e-03   0.0000000e+00   1.0000000e+00
  -1.4142508e+00   2.2089868e-02  -3.0486869e-02   0.0000000e+00  -2.0967386e-03   0.0000000e+00   1.0000000e+00
  -1.4138134e+00   2.1203775e-02  -3.0406407e-02   0.0000000e+00  -2.0905891e-03   0.0000000e+00   1.0000000e+00
  -1.4133939e+00   2.0284203e-02  -3.0325768e-02   0.0000000e+00  -2.0844265e-03   0.0000000e+00   1.0000000e+00
  -1.4129929e+00   1.9335395e-02  -3.0244952e-02   0.0000000e+00  -2.0782507e-03   0.0000000e+00   1.0000000e+00
  -1.4126111e+00   1.8361521e-02  -3.0163960e-02   0.0000000e+00  -2.0720618e-03   0.0000000e+00   1.0000000e+00
  -1.4122488e+00   1.7366661e-02  -3.0082792e-02   0.0000000e+00  -2.0658598e-03   0.0000000e+00   1.0000000e+00
  -1.4119065e+00   1.6354802e-02  -3.0001449e-02   0.0000000e+00  -2.0596448e-03   0.0000000e+00   1.0000000e+00
  -1.4115845e+00   1.5329824e-02  -2.9919931e-02   0.0000000e+00  -2.0534168e-03   0.0000000e+00   1.0000000e+00
  -1.4112831e+00   1.4295495e-02  -2.9838239e-02   0.0000000e+00  -2.0471759e-03   0.0000000e+00   1.0000000e+00
  -1.4110024e+00   1.3255463e-02  -2.9756372e-02   0.0000000e+00  -2.0409221e-03   0.0000000e+00   1.0000000e+00
  -1.4107425e+00   1.2213247e-02  -2.9674332e-02   0.0000000e+00  -2.0346554e-03   0.0000000e+00   1.0000000e+00
  -1.4105034e+00   1.1172237e-02  -2.9592119e-02   0.0000000e+00  -2.0283759e-03   0.0000000e+00   1.0000000e+00
  -1.4102851e+00   1.0135681e-02  -2.9509734e-02   0.0000000e+00  -2.0220837e-03   0.0000000e+00   1.0000000e+00
  -1.4100876e+00   9.1066887e-03  -2.9427177e-02   0.0000000e+00  -2.0157786e-03   0.0000000e+00   1.0000000e+00
  -1.4099106e+00   8.0882199e-03  -2.9344448e-02   0.0000000e+00  -2.0094609e-03   0.0000000e+00   1.0000000e+00
  -1.4097538e+00   7.0830863e-03  -2.9261548e-02   0.0000000e+00  -2.0031305e-03   0.0000000e+00   1.0000000e+00
  -1.4096171e+00   6.0939471e-03  -2.9178477e-02   0.0000000e+00  -1.9967875e-03   0.0000000e+00   1.0000000e+00
  -1.4095001e+00   5.1233068e-03  -2.9095237e-02   0.0000000e+00  -1.9904319e-03   0.0000000e+00   1.0000000e+00
  -1.4094025e+00   4.1735138e-03  -2.9011827e-02   0.0000000e+00  -1.9840638e-03   0.0000000e+00   1.0000000e+00
  -1.4093236e+00   3.2467598e-03  -2.8928247e-02   0.0000000e+00  -1.9776831e-03   0.0000000e+00   1.0000000e+00
  -1.4092633e+00   2.3450788e-03  -2.8844499e-02   0.0000000e+00  -1.9712900e-03   0.0000000e+00   1.0000000e+00
  -1.4092208e+00   1.4703472e-03  -2.8760583e-02   0.0000000e+00  -1.9648845e-03   0.0000000e+00   1.0000000e+00
  -1.4091956e+00   6.2428451e-04  -2.8676500e-02   0.0000000e+00  -1.9584666e-03   0.0000000e+00   1.0000000e+00
  -1.4091873e+00  -1.9154585e-04  -2.8592249e-02   0.0000000e+00  -1.9520363e-03   0.0000000e+00   1.0000000e+00
  -1.4091950e+00  -9.7573529e-04  -2.8507831e-02   0.0000000e+00  -1.9455938e-03   0.0000000e+00   1.0000000e+00
  -1.4092184e+00  -1.7270282e-03  -2.8423248e-02   0.0000000e+00  -1.9391389e-03   0.0000000e+00   1.0000000e+00
  -1.4092565e+00  -2.4443197e-03  -2.8338498e-02   0.0000000e+00  -1.9326719e-03   0.0000000e+00   1.0000000e+00
  -1.4093089e+00  -3.1266535e-03  -2.8253584e-02   0.0000000e+00  -1.9261927e-03   0.0000000e+00   1.0000000e+00
  -1.4093747e+00  -3.7732186e-03  -2.8168504e-02   0.0000000e+00  -1.9197013e-03   0.0000000e+00   1.0000000e+00
  -1.4094532e+00  -4.3833467e-03  -2.8083261e-02   0.0000000e+00  -1.9131979e-03   0.0000000e+00   1.0000000e+00
  -1.4095438e+00  -4.9565080e-03  -2.7997854e-02   0.0000000e+00  -1.9066823e-03   0.0000000e+00   1.0000000e+00
  -1.4096457e+00  -5.4923083e-03  -2.7912284e-02   0.0000000e+00  -1.9001548e-03   0.0000000e+00   1.0000000e+00
  -1.4097581e+00  -5.9904844e-03  -2.7826551e-02   0.0000000e+00  -1.8936153e-03   0.0000000e+00   1.0000000e+00
  -1.4098802e+00  -6.4509003e-03  -2.7740655e-02   0.0000000e+00  -1.8870639e-03   0.0000000e+00   1.0000000e+00
  -1.4100114e+00  -6.8735427e-03  -2.7654598e-02   0.0000000e+00  -1.8805005e-03   0.0000000e+00   1.0000000e+00
  -1.4101508e+00  -7.2585161e-03  -2.7568380e-02   0.0000000e+00  -1.8739253e-03   0.0000000e+00   1.0000000e+00
  -1.4102978e+00  -7.6060384e-03  -2.7482001e-02   0.0000000e+00  -1.8673383e-03   0.0000000e+00   1.0000000e+00
  -1.4104515e+00  -7.9164360e-03  -2.7395462e-02   0.0000000e+00  -1.8607396e-03   0.0000000e+00   1.0000000e+00
  -1.4106113e+00  -8.1901381e-03  -2.7308764e-02   0.0000000e+00  -1.8541291e-03   0.0000000e+00   1.0000000e+00
  -1.4107763e+00  -8.4276725e-03  -2.7221906e-02   0.0000000e+00  -1.8475069e-03   0.0000000e+00   1.0000000e+00
  -1.4109459e+00  -8.6296595e-03  -2.7134889e-02   0.0000000e+00  -1.8408731e-03   0.0000000e+00   1.0000000e+00
  -1.4111194e+00  -8.7968070e-03  -2.7047715e-02   0.0000000e+00  -1.8342277e-03   0.0000000e+00   1.0000000e+00
  -1.4112960e+00  -8.9299047e-03  -2.6960382e-02   0.0000000e+00  -1.8275707e-03   0.0000000e+00   1.0000000e+00
  -1.4114752e+00  -9.0298192e-03  -2.6872893e-02   0.0000000e+00  -1.8209022e-03   0.0000000e+00   1.0000000e+00
  -1.4116561e+00  -9.0974878e-03  -2.6785247e-02   0.0000000e+00  -1.8142222e-03   0.0000000e+00   1.0000000e+00
  -1.4118383e+00  -9.1339135e-03  -2.6697444e-02   0.0000000e+00  -1.8075308e-03   0.0000000e+00   1.0000000e+00
  -1.4120210e+00  -9.1401596e-03  -2.6609486e-02   0.0000000e+00  -1.8008280e-03   0.0000000e+00   1.0000000e+00
  -1.4122038e+00  -9.1173435e-03  -2.6521373e-02   0.0000000e+00  -1.7941139e-03   0.0000000e+00   1.0000000e+00
  -1.4123859e+00  -9.0666320e-03  -2.6433106e-02   0.0000000e+00  -1.7873884e-03   0.0000000e+00   1.0000000e+00
  -1.4125669e+00  -8.9892355e-03  -2.6344684e-02   0.0000000e+00  -1.7806517e-03   0.0000000e+00   1.0000000e+00
  -1.4127462e+00  -8.8864027e-03  -2.6256109e-02   0.0000000e+00  -1.7739037e-03   0.0000000e+00   1.0000000e+00
  -1.4129233e+00  -8.7594154e-03  -2.6167380e-02   0.0000000e+00  -1.7671446e-03   0.0000000e+00   1.0000000e+00
  -1.4130978e+00  -8.6095833e-03  -2.6078500e-02   0.0000000e+00  -1.7603744e-03   0.0000000e+00   1.0000000e+00
  -1.4132691e+00  -8.4382388e-03  -2.5989467e-02   0.0000000e+00  -1.7535930e-03   0.0000000e+00   1.0000000e+00
  -1.4134370e+00  -8.2467322e-03  -2.5900282e-02   0.0000000e+00  -1.7468006e-03   0.0000000e+00   1.0000000e+00
  -1.4136009e+00  -8.0364267e-03  -2.5810947e-02   0.0000000e+00  -1.7399972e-03   0.0000000e+00   1.0000000e+00
  -1.4137605e+00  -7.8086936e-03  -2.5721461e-02   0.0000000e+00  -1.7331828e-03   0.0000000e+00   1.0000000e+00
  -1.4139155e+00  -7.5649080e-03  -2.5631826e-02   0.0000000e+00  -1.7263575e-03   0.0000000e+00   1.0000000e+00
  -1.4140655e+00  -7.3064442e-03  -2.5542040e-02   0.0000000e+00  -1.7195214e-03   0.0000000e+00   1.0000000e+00
  -1.4142103e+00  -7.0346714e-03  -2.5452106e-02   0.0000000e+00  -1.7126743e-03   0.0000000e+00   1.0000000e+00
  -1.4143495e+00  -6.7509494e-03  -2.5362024e-02   0.0000000e+00  -1.7058165e-03   0.0000000e+00   1.0000000e+00
  -1.4144831e+00  -6.4566253e-03  -2.5271794e-02   0.0000000e+00  -1.6989480e-03   0.0000000e+00   1.0000000e+00
  -1.4146107e+00  -6.1530289e-03  -2.5181416e-02   0.0000000e+00  -1.6920687e-03   0.0000000e+00   1.0000000e+00
  -1.4147322e+00  -5.8414699e-03  -2.5090892e-02   0.0000000e+00  -1.6851788e-03   0.0000000e+00   1.0000000e+00
  -1.4148475e+00  -5.5232340e-03  -2.5000222e-02   0.0000000e+00  -1.6782782e-03   0.0000000e+00   1.0000000e+00
  -1.4149563e+00  -5.1995800e-03  -2.4909405e-02   0.0000000e+00  -1.6713671e-03   0.0000000e+00   1.0000000e+00
  -1.4150587e+00  -4.8717368e-03  -2.4818444e-02   0.0000000e+00  -1.6644454e-03   0.0000000e+00   1.0000000e+00
  -1.4151545e+00  -4.5409002e-03  -2.4727338e-02   0.0000000e+00  -1.6575133e-03   0.0000000e+00   1.0000000e+00
  -1.4152436e+00  -4.2082311e-03  -2.4636088e-02   0.0000000e+00  -1.6505707e-03   0.0000000e+00   1.0000000e+00
  -1.4153261e+00  -3.8748524e-03  -2.4544694e-02   0.0000000e+00  -1.6436177e-03   0.0000000e+00   1.0000000e+00
  -1.4154020e+00  -3.5418473e-03  -2.4453157e-02   0.0000000e+00  -1.6366543e-03   0.0000000e+00   1.0000000e+00
  -1.4154711e+00  -3.2102570e-03  -2.4361477e-02   0.0000000e+00  -1.6296807e-03   0.0000000e+00   1.0000000e+00
  -1.4155337e+00  -2.8810792e-03  -2.4269656e-02   0.0000000e+00  -1.6226967e-03   0.0000000e+00   1.0000000e+00
  -1.4155897e+00  -2.5552665e-03  -2.4177693e-02   0.0000000e+00  -1.6157025e-03   0.0000000e+00   1.0000000e+00
  -1.4156392e+00  -2.2337249e-03  -2.4085589e-02   0.0000000e+00  -1.6086982e-03   0.0000000e+00   1.0000000e+00
  -1.4156823e+00  -1.9173126e-03  -2.3993345e-02   0.0000000e+00  -1.6016837e-03   0.0000000e+00   1.0000000e+00
  -1.4157191e+00  -1.6068395e-03  -2.3900961e-02   0.0000000e+00  -1.5946591e-03   0.0000000e+00   1.0000000e+00
  -1.4157497e+00  -1.3030659e-03  -2.3808437e-02   0.0000000e+00  -1.5876245e-03   0.0000000e+00   1.0000000e+00
  -1.4157742e+00  -1.0067021e-03  -2.3715775e-02   0.0000000e+00  -1.5805799e-03   0.0000000e+00   1.0000000e+00
  -1.4157929e+00  -7.1840804e-04  -2.3622975e-02   0.0000000e+00  -1.5735253e-03   0.0000000e+00   1.0000000e+00
  -1.4158059e+00  -4.3879317e-04  -2.3530036e-02   0.0000000e+00  -1.5664607e-03   0.0000000e+00   1.0000000e+00
  -1.4158133e+00  -1.6841617e-04  -2.3436961e-02   0.0000000e+00  -1.5593863e-03   0.0000000e+00   1.0000000e+00
  -1.4158153e+00   9.2214774e-05  -2.3343749e-02   0.0000000e+00  -1.5523021e-03   0.0000000e+00   1.0000000e+00
  -1.4158122e+00   3.4264175e-04  -2.3250401e-02   0.0000000e+00  -1.5452081e-03   0.0000000e+00   1.0000000e+00
  -1.4158042e+00   5.8245669e-04  -2.3156918e-02   0.0000000e+00  -1.5381044e-03   0.0000000e+00   1.0000000e+00
  -1.4157914e+00   8.1130077e-04  -2.3063299e-02   0.0000000e+00  -1.5309910e-03   0.0000000e+00   1.0000000e+00
  -1.4157740e+00   1.0288637e-03  -2.2969546e-02   0.0000000e+00  -1.5238679e-03   0.0000000e+00   1.0000000e+00
  -1.4157524e+00   1.2348831e-03  -2.2875659e-02   0.0000000e+00  -1.5167352e-03   0.0000000e+00   1.0000000e+00
  -1.4157267e+00   1.4291429e-03  -2.2781639e-02   0.0000000e+00  -1.5095930e-03   0.0000000e+00   1.0000000e+00
  -1.4156972e+00   1.6114732e-03  -2.2687486e-02   0.0000000e+00  -1.5024412e-03   0.0000000e+00   1.0000000e+00
  -1.4156641e+00   1.7817483e-03  -2.2593201e-02   0.0000000e+00  -1.4952800e-03   0.0000000e+00   1.0000000e+00
  -1.4156277e+00   1.9398857e-03  -2.2498784e-02   0.0000000e+00  -1.4881093e-03   0.0000000e+00   1.0000000e+00
  -1.4155881e+00   2.0858449e-03  -2.2404236e-02   0.0000000e+00  -1.4809293e-03   0.0000000e+00   1.0000000e+00
  -1.4155457e+00   2.2196254e-03  -2.2309558e-02   0.0000000e+00  -1.4737400e-03   0.0000000e+00   1.0000000e+00
  -1.4155007e+00   2.3412660e-03  -2.2214749e-02   0.0000000e+00  -1.4665413e-03   0.0000000e+00   1.0000000e+00
  -1.4154533e+00   2.4508424e-03  -2.2119811e-02   0.0000000e+00  -1.4593334e-03   0.0000000e+00   1.0000000e+00
  -1.4154038e+00   2.5484659e-03  -2.2024744e-02   0.0000000e+00  -1.4521163e-03   0.0000000e+00   1.0000000e+00
  -1.4153524e+00   2.6342817e-03  -2.1929548e-02   0.0000000e+00  -1.4448901e-03   0.0000000e+00   1.0000000e+00
  -1.4152993e+00   2.7084670e-03  -2.1834225e-02   0.0000000e+00  -1.4376548e-03   0.0000000e+00   1.0000000e+00
  -1.4152448e+00   2.7712294e-03  -2.1738774e-02   0.0000000e+00  -1.4304104e-03   0.0000000e+00   1.0000000e+00
  -1.4151891e+00   2.8228049e-03  -2.1643197e-02   0.0000000e+00  -1.4231569e-03   0.0000000e+00   1.0000000e+00
  -1.4151325e+00   2.8634560e-03  -2.1547493e-02   0.0000000e+00  -1.4158945e-03   0.0000000e+00   1.0000000e+00
  -1.4150750e+00   2.8934703e-03  -2.1451664e-02   0.0000000e+00  -1.4086232e-03   0.0000000e+00   1.0000000e+00
  -1.4150170e+00   2.9131579e-03  -2.1355710e-02   0.0000000e+00  -1.4013430e-03   0.0000000e+00   1.0000000e+00
  -1.4149587e+00   2.9228501e-03  -2.1259632e-02   0.0000000e+00  -1.3940540e-03   0.0000000e+00   1.0000000e+00
  -1.4149003e+00   2.9228974e-03  -2.1163429e-02   0.0000000e+00  -1.3867562e-03   0.0000000e+00   1.0000000e+00
  -1.4148418e+00   2.9136675e-03  -2.1067103e-02   0.0000000e+00  -1.3794497e-03   0.0000000e+00   1.0000000e+00
  -1.4147836e+00   2.8955436e-03  -2.0970655e-02   0.0000000e+00  -1.3721344e-03   0.0000000e+00   1.0000000e+00
  -1.4147258e+00   2.8689225e-03  -2.0874084e-02   0.0000000e+00  -1.3648106e-03   0.0000000e+00   1.0000000e+00
  -1.4146686e+00   2.8342130e-03  -2.0777391e-02   0.0000000e+00  -1.3574781e-03   0.0000000e+00   1.0000000e+00
  -1.4146122e+00   2.7918337e-03  -2.0680578e-02   0.0000000e+00  -1.3501370e-03   0.0000000e+00   1.0000000e+00
  -1.4145566e+00   2.7422118e-03  -2.0583643e-02   0.0000000e+00  -1.3427875e-03   0.0000000e+00   1.0000000e+00
  -1.4145020e+00   2.6857811e-03  -2.0486589e-02   0.0000000e+00  -1.3354295e-03   0.0000000e+00   1.0000000e+00
  -1.4144486e+00   2.6229805e-03  -2.0389415e-02   0.0000000e+00  -1.3280630e-03   0.0000000e+00   1.0000000e+00
  -1.4143965e+00   2.5542523e-03  -2.0292123e-02   0.0000000e+00  -1.3206882e-03   0.0000000e+00   1.0000000e+00
  -1.4143457e+00   2.4800407e-03  -2.0194712e-02   0.0000000e+00  -1.3133051e-03   0.0000000e+00   1.0000000e+00
  -1.4142965e+00   2.4007903e-03  -2.0097184e-02   0.0000000e+00  -1.3059137e-03   0.0000000e+00   1.0000000e+00
  -1.4142489e+00   2.3169448e-03  -1.9999538e-02   0.0000000e+00  -1.2985141e-03   0.0000000e+00   1.0000000e+00
  -1.4142030e+00   2.2289454e-03  -1.9901776e-02   0.0000000e+00  -1.2911063e-03   0.0000000e+00   1.0000000e+00
  -1.4141589e+00   2.1372296e-03  -1.9803898e-02   0.0000000e+00  -1.2836903e-03   0.0000000e+00   1.0000000e+00
  -1.4141166e+00   2.0422300e-03  -1.9705904e-02   0.0000000e+00  -1.2762663e-03   0.0000000e+00   1.0000000e+00
  -1.4140763e+00   1.9443732e-03  -1.9607796e-02   0.0000000e+00  -1.2688342e-03   0.0000000e+00   1.0000000e+00
  -1.4140379e+00   1.8440783e-03  -1.9509573e-02   0.0000000e+00  -1.2613941e-03   0.0000000e+00   1.0000000e+00
  -1.4140015e+00   1.7417564e-03  -1.9411236e-02   0.0000000e+00  -1.2539461e-03   0.0000000e+00   1.0000000e+00
  -1.4139672e+00   1.6378090e-03  -1.9312787e-02   0.0000000e+00  -1.2464902e-03   0.0000000e+00   1.0000000e+00
  -1.4139349e+00   1.5326277e-03  -1.9214224e-02   0.0000000e+00  -1.2390264e-03   0.0000000e+00   1.0000000e+00
  -1.4139048e+00   1.4265927e-03  -1.9115550e-02   0.0000000e+00  -1.2315548e-03   0.0000000e+00   1.0000000e+00
  -1.4138768e+00   1.3200728e-03  -1.9016764e-02   0.0000000e+00  -1.2240754e-03   0.0000000e+00   1.0000000e+00
  -1.4138510e+00   1.2134239e-03  -1.8917868e-02   0.0000000e+00  -1.2165884e-03   0.0000000e+00   1.0000000e+00
  -1.4138272e+00   1.1069890e-03  -1.8818861e-02   0.0000000e+00  -1.2090936e-03   0.0000000e+00   1.0000000e+00
  -1.4138056e+00   1.0010969e-03  -1.8719745e-02   0.0000000e+00  -1.2015913e-03   0.0000000e+00   1.0000000e+00
  -1.4137861e+00   8.9606268e-04  -1.8620519e-02   0.0000000e+00  -1.1940814e-03   0.0000000e+00   1.0000000e+00
  -1.4137687e+00   7.9218623e-04  -1.8521185e-02   0.0000000e+00  -1.1865639e-03   0.0000000e+00   1.0000000e+00
  -1.4137534e+00   6.8975253e-04  -1.8421743e-02   0.0000000e+00  -1.1790390e-03   0.0000000e+00   1.0000000e+00
  -1.4137401e+00   5.8903108e-04  -1.8322193e-02   0.0000000e+00  -1.1715066e-03   0.0000000e+00   1.0000000e+00
  -1.4137288e+00   4.9027569e-04  -1.8222537e-02   0.0000000e+00  -1.1639669e-03   0.0000000e+00   1.0000000e+00
  -1.4137195e+00   3.9372424e-04  -1.8122775e-02   0.0000000e+00  -1.1564198e-03   0.0000000e+00   1.0000000e+00
  -1.4137121e+00   2.9959858e-04  -1.8022906e-02   0.0000000e+00  -1.1488654e-03   0.0000000e+00   1.0000000e+00
  -1.4137066e+00   2.0810444e-04  -1.7922933e-02   0.0000000e+00  -1.1413038e-03   0.0000000e+00   1.0000000e+00
  -1.4137028e+00   1.1943136e-04  -1.7822856e-02   0.0000000e+00  -1.1337350e-03   0.0000000e+00   1.0000000e+00
  -1.4137009e+00   3.3752735e-05  -1.7722674e-02   0.0000000e+00  -1.1261590e-03   0.0000000e+00   1.0000000e+00
  -1.4137006e+00  -4.8774116e-05  -1.7622389e-02   0.0000000e+00  -1.1185760e-03   0.0000000e+00   1.0000000e+00
  -1.4137020e+00  -1.2800784e-04  -1.7522002e-02   0.0000000e+00  -1.1109859e-03   0.0000000e+00   1.0000000e+00
  -1.4137050e+00  -2.0382287e-04  -1.7421512e-02   0.0000000e+00  -1.1033888e-03   0.0000000e+00   1.0000000e+00
  -1.4137094e+00  -2.7610927e-04  -1.7320921e-02   0.0000000e+00  -1.0957848e-03   0.0000000e+00   1.0000000e+00
  -1.4137153e+00  -3.4477241e-04  -1.7220228e-02   0.0000000e+00  -1.0881738e-03   0.0000000e+00   1.0000000e+00
  -1.4137225e+00  -4.0973274e-04  -1.7119436e-02   0.0000000e+00  -1.0805560e-03   0.0000000e+00   1.0000000e+00
  -1.4137310e+00  -4.7092545e-04  -1.7018543e-02   0.0000000e+00  -1.0729314e-03   0.0000000e+00   1.0000000e+00
  -1.4137407e+00  -5.2830012e-04  -1.6917552e-02   0.0000000e+00  -1.0653000e-03   0.0000000e+00   1.0000000e+00
  -1.4137515e+00  -5.8182031e-04  -1.6816462e-02   0.0000000e+00  -1.0576619e-03   0.0000000e+00   1.0000000e+00
  -1.4137634e+00  -6.3146315e-04  -1.6715273e-02   0.0000000e+00  -1.0500171e-03   0.0000000e+00   1.0000000e+00
  -1.4137763e+00  -6.7721892e-04  -1.6613988e-02   0.0000000e+00  -1.0423657e-03   0.0000000e+00   1.0000000e+00
  -1.4137901e+00  -7.1909056e-04  -1.6512605e-02   0.0000000e+00  -1.0347078e-03   0.0000000e+00   1.0000000e+00
  -1.4138046e+00  -7.5709318e-04  -1.6411127e-02   0.0000000e+00  -1.0270433e-03   0.0000000e+00   1.0000000e+00
  -1.4138199e+00  -7.9125355e-04  -1.6309552e-02   0.0000000e+00  -1.0193724e-03   0.0000000e+00   1.0000000e+00
  -1.4138359e+00  -8.2160958e-04  -1.6207883e-02   0.0000000e+00  -1.0116950e-03   0.0000000e+00   1.0000000e+00
  -1.4138525e+00  -8.4820977e-04  -1.6106119e-02   0.0000000e+00  -1.0040113e-03   0.0000000e+00   1.0000000e+00
  -1.4138696e+00  -8.7111266e-04  -1.6004261e-02   0.0000000e+00  -9.9632118e-04   0.0000000e+00   1.0000000e+00
  -1.4138871e+00  -8.9038625e-04  -1.5902310e-02   0.0000000e+00  -9.8862483e-04   0.0000000e+00   1.0000000e+00
  -1.4139050e+00  -9.0610746e-04  -1.5800266e-02   0.0000000e+00  -9.8092225e-04   0.0000000e+00   1.0000000e+00
  -1.4139232e+00  -9.1836151e-04  -1.5698130e-02   0.0000000e+00  -9.7321348e-04   0.0000000e+00   1.0000000e+00
  -1.4139416e+00  -9.2724135e-04  -1.5595903e-02   0.0000000e+00  -9.6549859e-04   0.0000000e+00   1.0000000e+00
  -1.4139602e+00  -9.3284709e-04  -1.5493584e-02   0.0000000e+00  -9.5777760e-04   0.0000000e+00   1.0000000e+00
  -1.4139788e+00  -9.3528538e-04  -1.5391176e-02   0.0000000e+00  -9.5005059e-04   0.0000000e+00   1.0000000e+00
  -1.4139976e+00  -9.3466885e-04  -1.5288677e-02   0.0000000e+00  -9.4231758e-04   0.0000000e+00   1.0000000e+00
  -1.4140162e+00  -9.3111553e-04  -1.5186090e-02   0.0000000e+00  -9.3457864e-04   0.0000000e+00   1.0000000e+00
  -1.4140348e+00  -9.2474826e-04  -1.5083414e-02   0.0000000e+00  -9.2683380e-04   0.0000000e+00   1.0000000e+00
  -1.4140533e+00  -9.1569410e-04  -1.4980650e-02   0.0000000e+00  -9.1908313e-04   0.0000000e+00   1.0000000e+00
  -1.4140715e+00  -9.0408381e-04  -1.4877799e-02   0.0000000e+00  -9.1132666e-04   0.0000000e+00   1.0000000e+00
  -1.4140896e+00  -8.9005127e-04  -1.4774861e-02   0.0000000e+00  -9.0356445e-04   0.0000000e+00   1.0000000e+00
  -1.4141073e+00  -8.7373296e-04  -1.4671837e-02   0.0000000e+00  -8.9579655e-04   0.0000000e+00   1.0000000e+00
  -1.4141247e+00  -8.5526739e-04  -1.4568727e-02   0.0000000e+00  -8.8802300e-04   0.0000000e+00   1.0000000e+00
  -1.4141417e+00  -8.3479463e-04  -1.4465532e-02   0.0000000e+00  -8.8024385e-04   0.0000000e+00   1.0000000e+00
  -1.4141583e+00  -8.1245578e-04  -1.4362254e-02   0.0000000e+00  -8.7245916e-04   0.0000000e+00   1.0000000e+00
  -1.4141744e+00  -7.8839248e-04  -1.4258891e-02   0.0000000e+00  -8.6466897e-04   0.0000000e+00   1.0000000e+00
  -1.4141900e+00  -7.6274648e-04  -1.4155445e-02   0.0000000e+00  -8.5687333e-04   0.0000000e+00   1.0000000e+00
  -1.4142051e+00  -7.3565914e-04  -1.4051917e-02   0.0000000e+00  -8.4907228e-04   0.0000000e+00   1.0000000e+00
  -1.4142197e+00  -7.0727103e-04  -1.3948307e-02   0.0000000e+00  -8.4126589e-04   0.0000000e+00   1.0000000e+00
  -1.4142337e+00  -6.7772149e-04  -1.3844616e-02   0.0000000e+00  -8.3345420e-04   0.0000000e+00   1.0000000e+00
  -1.4142471e+00  -6.4714827e-04  -1.3740844e-02   0.0000000e+00  -8.2563725e-04   0.0000000e+00   1.0000000e+00
  -1.4142599e+00  -6.1568711e-04  -1.3636991e-02   0.0000000e+00  -8.1781510e-04   0.0000000e+00   1.0000000e+00
  -1.4142721e+00  -5.8347142e-04  -1.3533060e-02   0.0000000e+00  -8.0998780e-04   0.0000000e+00   1.0000000e+00
  -1.4142836e+00  -5.5063194e-04  -1.3429049e-02   0.0000000e+00  -8.0215539e-04   0.0000000e+00   1.0000000e+00
  -1.4142944e+00  -5.1729641e-04  -1.3324960e-02   0.0000000e+00  -7.9431792e-04   0.0000000e+00   1.0000000e+00
  -1.4143046e+00  -4.8358930e-04  -1.3220794e-02   0.0000000e+00  -7.8647545e-04   0.0000000e+00   1.0000000e+00
  -1.4143141e+00  -4.4963153e-04  -1.3116550e-02   0.0000000e+00  -7.7862802e-04   0.0000000e+00   1.0000000e+00
  -1.4143229e+00  -4.1554022e-04  -1.3012230e-02   0.0000000e+00  -7.7077569e-04   0.0000000e+00   1.0000000e+00
  -1.4143311e+00  -3.8142846e-04  -1.2907834e-02   0.0000000e+00  -7.6291850e-04   0.0000000e+00   1.0000000e+00
  -1.4143385e+00  -3.4740513e-04  -1.2803363e-02   0.0000000e+00  -7.5505650e-04   0.0000000e+00   1.0000000e+00
  -1.4143453e+00  -3.1357467e-04  -1.2698817e-02   0.0000000e+00  -7.4718974e-04   0.0000000e+00   1.0000000e+00
  -1.4143514e+00  -2.8003696e-04  -1.2594198e-02   0.0000000e+00  -7.3931828e-04   0.0000000e+00   1.0000000e+00
  -1.4143568e+00  -2.4688713e-04  -1.2489504e-02   0.0000000e+00  -7.3144215e-04   0.0000000e+00   1.0000000e+00
  -1.4143616e+00  -2.1421551e-04  -1.2384738e-02   0.0000000e+00  -7.2356141e-04   0.0000000e+00   1.0000000e+00
  -1.4143657e+00  -1.8210745e-04  -1.2279900e-02   0.0000000e+00  -7.1567612e-04   0.0000000e+00   1.0000000e+00
  -1.4143692e+00  -1.5064328e-04  -1.2174991e-02   0.0000000e+00  -7.0778631e-04   0.0000000e+00   1.0000000e+00
  -1.4143721e+00  -1.1989824e-04  -1.2070010e-02   0.0000000e+00  -6.9989205e-04   0.0000000e+00   1.0000000e+00
  -1.4143743e+00  -8.9942424e-05  -1.1964959e-02   0.0000000e+00  -6.9199337e-04   0.0000000e+00   1.0000000e+00
  -1.4143760e+00  -6.0840764e-05  -1.1859838e-02   0.0000000e+00  -6.8409033e-04   0.0000000e+00   1.0000000e+00
  -1.4143770e+00  -3.2653020e-05  -1.1754648e-02   0.0000000e+00  -6.7618298e-04   0.0000000e+00   1.0000000e+00
  -1.4143776e+00  -5.4337800e-06  -1.1649389e-02   0.0000000e+00  -6.6827137e-04   0.0000000e+00   1.0000000e+00
  -1.4143775e+00   2.0767513e-05  -1.1544063e-02   0.0000000e+00  -6.6035555e-04   0.0000000e+00   1.0000000e+00
  -1.4143770e+00   4.5906523e-05  -1.1438669e-02   0.0000000e+00  -6.5243556e-04   0.0000000e+00   1.0000000e+00
  -1.4143760e+00   6.9943965e-05  -1.1333209e-02   0.0000000e+00  -6.4451147e-04   0.0000000e+00   1.0000000e+00
  -1.4143744e+00   9.2845542e-05  -1.1227683e-02   0.0000000e+00  -6.3658331e-04   0.0000000e+00   1.0000000e+00
  -1.4143725e+00   1.1458186e-04  -1.1122091e-02   0.0000000e+00  -6.2865114e-04   0.0000000e+00   1.0000000e+00
  -1.4143701e+00   1.3512834e-04  -1.1016434e-02   0.0000000e+00  -6.2071501e-04   0.0000000e+00   1.0000000e+00
  -1.4143673e+00   1.5446512e-04  -1.0910713e-02   0.0000000e+00  -6.1277496e-04   0.0000000e+00   1.0000000e+00
  -1.4143641e+00   1.7257689e-04  -1.0804929e-02   0.0000000e+00  -6.0483106e-04   0.0000000e+00   1.0000000e+00
  -1.4143606e+00   1.8945286e-04  -1.0699081e-02   0.0000000e+00  -5.9688334e-04   0.0000000e+00   1.0000000e+00
  -1.4143567e+00   2.0508653e-04  -1.0593171e-02   0.0000000e+00  -5.8893186e-04   0.0000000e+00   1.0000000e+00
  -1.4143525e+00   2.1947560e-04  -1.0487200e-02   0.0000000e+00  -5.8097667e-04   0.0000000e+00   1.0000000e+00
  -1.4143481e+00   2.3262179e-04  -1.0381167e-02   0.0000000e+00  -5.7301782e-04   0.0000000e+00   1.0000000e+00
  -1.4143433e+00   2.4453073e-04  -1.0275074e-02   0.0000000e+00  -5.6505536e-04   0.0000000e+00   1.0000000e+00
  -1.4143384e+00   2.5521171e-04  -1.0168921e-02   0.0000000e+00  -5.5708933e-04   0.0000000e+00   1.0000000e+00
  -1.4143332e+00   2.6467761e-04  -1.0062708e-02   0.0000000e+00  -5.4911980e-04   0.0000000e+00   1.0000000e+00
  -1.4143279e+00   2.7294462e-04  -9.9564373e-03   0.0000000e+00  -5.4114680e-04   0.0000000e+00   1.0000000e+00
  -1.4143224e+00   2.8003217e-04  -9.8501082e-03   0.0000000e+00  -5.3317040e-04   0.0000000e+00   1.0000000e+00
  -1.4143168e+00   2.8596264e-04  -9.7437217e-03   0.0000000e+00  -5.2519063e-04   0.0000000e+00   1.0000000e+00
  -1.4143110e+00   2.9076126e-04  -9.6372784e-03   0.0000000e+00  -5.1720755e-04   0.0000000e+00   1.0000000e+00
  -1.4143052e+00   2.9445587e-04  -9.5307789e-03   0.0000000e+00  -5.0922122e-04   0.0000000e+00   1.0000000e+00
  -1.4142993e+00   2.9707677e-04  -9.4242239e-03   0.0000000e+00  -5.0123167e-04   0.0000000e+00   1.0000000e+00
  -1.4142933e+00   2.9865649e-04  -9.3176139e-03   0.0000000e+00  -4.9323897e-04   0.0000000e+00   1.0000000e+00
  -1.4142874e+00   2.9922963e-04  -9.2109497e-03   0.0000000e+00  -4.8524316e-04   0.0000000e+00   1.0000000e+00
  -1.4142814e+00   2.9883267e-04  -9.1042317e-03   0.0000000e+00  -4.7724429e-04   0.0000000e+00   1.0000000e+00
  -1.4142754e+00   2.9750378e-04  -8.9974607e-03   0.0000000e+00  -4.6924241e-04   0.0000000e+00   1.0000000e+00
  -1.4142695e+00   2.9528262e-04  -8.8906372e-03   0.0000000e+00  -4.6123758e-04   0.0000000e+00   1.0000000e+00
  -1.4142636e+00   2.9221017e-04  -8.7837619e-03   0.0000000e+00  -4.5322984e-04   0.0000000e+00   1.0000000e+00
  -1.4142578e+00   2.8832856e-04  -8.6768354e-03   0.0000000e+00  -4.4521924e-04   0.0000000e+00   1.0000000e+00
  -1.4142520e+00   2.8368087e-04  -8.5698583e-03   0.0000000e+00  -4.3720583e-04   0.0000000e+00   1.0000000e+00
  -1.4142464e+00   2.7831097e-04  -8.4628312e-03   0.0000000e+00  -4.2918967e-04   0.0000000e+00   1.0000000e+00
  -1.4142408e+00   2.7226337e-04  -8.3557549e-03   0.0000000e+00  -4.2117081e-04   0.0000000e+00   1.0000000e+00
  -1.4142354e+00   2.6558301e-04  -8.2486298e-03   0.0000000e+00  -4.1314929e-04   0.0000000e+00   1.0000000e+00
  -1.4142301e+00   2.5831512e-04  -8.1414567e-03   0.0000000e+00  -4.0512517e-04   0.0000000e+00   1.0000000e+00
  -1.4142250e+00   2.5050510e-04  -8.0342360e-03   0.0000000e+00  -3.9709849e-04   0.0000000e+00   1.0000000e+00
  -1.4142200e+00   2.4219832e-04  -7.9269686e-03   0.0000000e+00  -3.8906932e-04   0.0000000e+00   1.0000000e+00
  -1.4142152e+00   2.3344001e-04  -7.8196550e-03   0.0000000e+00  -3.8103769e-04   0.0000000e+00   1.0000000e+00
  -1.4142106e+00   2.2427509e-04  -7.7122957e-03   0.0000000e+00  -3.7300366e-04   0.0000000e+00   1.0000000e+00
  -1.4142062e+00   2.1474807e-04  -7.6048915e-03   0.0000000e+00  -3.6496727e-04   0.0000000e+00   1.0000000e+00
  -1.4142019e+00   2.0490293e-04  -7.4974430e-03   0.0000000e+00  -3.5692859e-04   0.0000000e+00   1.0000000e+00
  -1.4141979e+00   1.9478296e-04  -7.3899508e-03   0.0000000e+00  -3.4888766e-04   0.0000000e+00   1.0000000e+00
  -1.4141940e+00   1.8443068e-04  -7.2824155e-03   0.0000000e+00  -3.4084453e-04   0.0000000e+00   1.0000000e+00
  -1.4141904e+00   1.7388774e-04  -7.1748378e-03   0.0000000e+00  -3.3279925e-04   0.0000000e+00   1.0000000e+00
  -1.4141870e+00   1.6319480e-04  -7.0672182e-03   0.0000000e+00  -3.2475188e-04   0.0000000e+00   1.0000000e+00
  -1.4141838e+00   1.5239144e-04  -6.9595575e-03   0.0000000e+00  -3.1670245e-04   0.0000000e+00   1.0000000e+00
  -1.4141808e+00   1.4151611e-04  -6.8518562e-03   0.0000000e+00  -3.0865104e-04   0.0000000e+00   1.0000000e+00
  -1.4141780e+00   1.3060600e-04  -6.7441149e-03   0.0000000e+00  -3.0059767e-04   0.0000000e+00   1.0000000e+00
  -1.4141754e+00   1.1969699e-04  -6.6363343e-03   0.0000000e+00  -2.9254242e-04   0.0000000e+00   1.0000000e+00
  -1.4141731e+00   1.0882363e-04  -6.5285151e-03   0.0000000e+00  -2.8448531e-04   0.0000000e+00   1.0000000e+00
  -1.4141710e+00   9.8018996e-05  -6.4206578e-03   0.0000000e+00  -2.7642642e-04   0.0000000e+00   1.0000000e+00
  -1.4141691e+00   8.7314720e-05  -6.3127630e-03   0.0000000e+00  -2.6836578e-04   0.0000000e+00   1.0000000e+00
  -1.4141674e+00   7.6740899e-05  -6.2048315e-03   0.0000000e+00  -2.6030346e-04   0.0000000e+00   1.0000000e+00
  -1.4141659e+00   6.6326074e-05  -6.0968638e-03   0.0000000e+00  -2.5223949e-04   0.0000000e+00   1.0000000e+00
  -1.4141646e+00   5.6097196e-05  -5.9888606e-03   0.0000000e+00  -2.4417393e-04   0.0000000e+00   1.0000000e+00
  -1.4141636e+00   4.6079604e-05  -5.8808224e-03   0.0000000e+00  -2.3610683e-04   0.0000000e+00   1.0000000e+00
  -1.4141627e+00   3.6297002e-05  -5.7727500e-03   0.0000000e+00  -2.2803825e-04   0.0000000e+00   1.0000000e+00
  -1.4141620e+00   2.6771446e-05  -5.6646439e-03   0.0000000e+00  -2.1996823e-04   0.0000000e+00   1.0000000e+00
  -1.4141615e+00   1.7523341e-05  -5.5565048e-03   0.0000000e+00  -2.1189682e-04   0.0000000e+00   1.0000000e+00
  -1.4141612e+00   8.5714360e-06  -5.4483333e-03   0.0000000e+00  -2.0382408e-04   0.0000000e+00   1.0000000e+00
  -1.4141611e+00  -6.7171055e-08  -5.3401301e-03   0.0000000e+00  -1.9575005e-04   0.0000000e+00   1.0000000e+00
  -1.4141611e+00  -8.3770258e-06  -5.2318957e-03   0.0000000e+00  -1.8767479e-04   0.0000000e+00   1.0000000e+00
  -1.4141613e+00  -1.6344303e-05  -5.1236308e-03   0.0000000e+00  -1.7959834e-04   0.0000000e+00   1.0000000e+00
  -1.4141617e+00  -2.3956789e-05  -5.0153361e-03   0.0000000e+00  -1.7152077e-04   0.0000000e+00   1.0000000e+00
  -1.4141622e+00  -3.1203858e-05  -4.9070121e-03   0.0000000e+00  -1.6344211e-04   0.0000000e+00   1.0000000e+00
  -1.4141629e+00  -3.8076447e-05  -4.7986596e-03   0.0000000e+00  -1.5536242e-04   0.0000000e+00   1.0000000e+00
  -1.4141637e+00  -4.4567022e-05  -4.6902790e-03   0.0000000e+00  -1.4728176e-04   0.0000000e+00   1.0000000e+00
  -1.4141646e+00  -5.0669549e-05  -4.5818712e-03   0.0000000e+00  -1.3920016e-04   0.0000000e+00   1.0000000e+00
  -1.4141656e+00  -5.6379450e-05  -4.4734366e-03   0.0000000e+00  -1.3111769e-04   0.0000000e+00   1.0000000e+00
  -1.4141668e+00  -6.1693567e-05  -4.3649759e-03   0.0000000e+00  -1.2303439e-04   0.0000000e+00   1.0000000e+00
  -1.4141680e+00  -6.6610113e-05  -4.2564898e-03   0.0000000e+00  -1.1495032e-04   0.0000000e+00   1.0000000e+00
  -1.4141694e+00  -7.1128633e-05  -4.1479789e-03   0.0000000e+00  -1.0686552e-04   0.0000000e+00   1.0000000e+00
  -1.4141708e+00  -7.5249946e-05  -4.0394438e-03   0.0000000e+00  -9.8780050e-05   0.0000000e+00   1.0000000e+00
  -1.4141724e+00  -7.8976101e-05  -3.9308851e-03   0.0000000e+00  -9.0693956e-05   0.0000000e+00   1.0000000e+00
  -1.4141740e+00  -8.2310319e-05  -3.8223036e-03   0.0000000e+00  -8.2607291e-05   0.0000000e+00   1.0000000e+00
  -1.4141756e+00  -8.5256942e-05  -3.7136998e-03   0.0000000e+00  -7.4520105e-05   0.0000000e+00   1.0000000e+00
  -1.4141773e+00  -8.7821373e-05  -3.6050743e-03   0.0000000e+00  -6.6432449e-05   0.0000000e+00   1.0000000e+00
  -1.4141791e+00  -9.0010022e-05  -3.4964278e-03   0.0000000e+00  -5.8344375e-05   0.0000000e+00   1.0000000e+00
  -1.4141809e+00  -9.1830245e-05  -3.3877609e-03   0.0000000e+00  -5.0255933e-05   0.0000000e+00   1.0000000e+00
  -1.4141828e+00  -9.3290285e-05  -3.2790743e-03   0.0000000e+00  -4.2167174e-05   0.0000000e+00   1.0000000e+00
  -1.4141846e+00  -9.4399214e-05  -3.1703685e-03   0.0000000e+00  -3.4078150e-05   0.0000000e+00   1.0000000e+00
  -1.4141923e+00  -9.5530832e-05  -3.0616443e-03   0.0000000e+00  -2.5988911e-05   0.0000000e+00   1.0000000e+00
  -1.4141942e+00  -9.5045022e-05  -2.9529023e-03   0.0000000e+00  -1.7899508e-05   0.0000000e+00   1.0000000e+00
  -1.4141961e+00  -9.4276537e-05  -2.8441430e-03   0.0000000e+00  -9.8099917e-06   0.0000000e+00   1.0000000e+00
  -1.4141980e+00  -9.3238562e-05  -2.7353671e-03   0.0000000e+00  -1.7204141e-06   0.0000000e+00   1.0000000e+00
  -1.4141998e+00  -9.1944633e-05  -2.6265753e-03   0.0000000e+00   6.3691744e-06   0.0000000e+00   1.0000000e+00
  -1.4142016e+00  -9.0408584e-05  -2.5177682e-03   0.0000000e+00   1.4458723e-05   0.0000000e+00   1.0000000e+00
  -1.4142034e+00  -8.8644488e-05  -2.4089464e-03   0.0000000e+00   2.2548180e-05   0.0000000e+00   1.0000000e+00
  -1.4142052e+00  -8.6666608e-05  -2.3001106e-03   0.0000000e+00   3.0637495e-05   0.0000000e+00   1.0000000e+00
  -1.4142069e+00  -8.4489339e-05  -2.1912614e-03   0.0000000e+00   3.8726617e-05   0.0000000e+00   1.0000000e+00
  -1.4142086e+00  -8.2127163e-05  -2.0823994e-03   0.0000000e+00   4.6815495e-05   0.0000000e+00   1.0000000e+00
  -1.4142102e+00  -7.9594595e-05  -1.9735252e-03   0.0000000e+00   5.4904078e-05   0.0000000e+00   1.0000000e+00
  -1.4142118e+00  -7.6906141e-05  -1.8646396e-03   0.0000000e+00   6.2992315e-05   0.0000000e+00   1.0000000e+00
  -1.4142133e+00  -7.4076245e-05  -1.7557430e-03   0.0000000e+00   7.1080155e-05   0.0000000e+00   1.0000000e+00
  -1.4142148e+00  -7.1119254e-05  -1.6468363e-03   0.0000000e+00   7.9167547e-05   0.0000000e+00   1.0000000e+00
  -1.4142162e+00  -6.8049370e-05  -1.5379199e-03   0.0000000e+00   8.7254440e-05   0.0000000e+00   1.0000000e+00
  -1.4142176e+00  -6.4880614e-05  -1.4289946e-03   0.0000000e+00   9.5340783e-05   0.0000000e+00   1.0000000e+00
  -1.4142188e+00  -6.1626784e-05  -1.3200610e-03   0.0000000e+00   1.0342653e-04   0.0000000e+00   1.0000000e+00
  -1.4142201e+00  -5.8301428e-05  -1.2111196e-03   0.0000000e+00   1.1151162e-04   0.0000000e+00   1.0000000e+00
  -1.4142212e+00  -5.4917801e-05  -1.1021712e-03   0.0000000e+00   1.1959600e-04   0.0000000e+00   1.0000000e+00
  -1.4142223e+00  -5.1488841e-05  -9.9321642e-04   0.0000000e+00   1.2767964e-04   0.0000000e+00   1.0000000e+00
  -1.4142233e+00  -4.8027136e-05  -8.8425580e-04   0.0000000e+00   1.3576247e-04   0.0000000e+00   1.0000000e+00
  -1.4142242e+00  -4.4544901e-05  -7.7529003e-04   0.0000000e+00   1.4384444e-04   0.0000000e+00   1.0000000e+00
  -1.4142251e+00  -4.1053951e-05  -6.6631975e-04   0.0000000e+00   1.5192551e-04   0.0000000e+00   1.0000000e+00
  -1.4142259e+00  -3.7565678e-05  -5.5734558e-04   0.0000000e+00   1.6000562e-04   0.0000000e+00   1.0000000e+00
  -1.4142267e+00  -3.4091034e-05  -4.4836816e-04   0.0000000e+00   1.6808472e-04   0.0000000e+00   1.0000000e+00
  -1.4142273e+00  -3.0640510e-05  -3.3938812e-04   0.0000000e+00   1.7616276e-04   0.0000000e+00   1.0000000e+00
  -1.4142279e+00  -2.7224122e-05  -2.3040611e-04   0.0000000e+00   1.8423969e-04   0.0000000e+00   1.0000000e+00
  -1.4142284e+00  -2.3851399e-05  -1.2142275e-04   0.0000000e+00   1.9231546e-04   0.0000000e+00   1.0000000e+00
  -1.4142289e+00  -2.0531366e-05  -1.2438692e-05   0.0000000e+00   2.0039002e-04   0.0000000e+00   1.0000000e+00
  -1.4142293e+00  -1.7272539e-05   9.6545444e-05   0.0000000e+00   2.0846332e-04   0.0000000e+00   1.0000000e+00
  -1.4142296e+00  -1.4082918e-05   2.0552902e-04   0.0000000e+00   2.1653530e-04   0.0000000e+00   1.0000000e+00
  -1.4142299e+00  -1.0969977e-05   3.1451139e-04   0.0000000e+00   2.2460592e-04   0.0000000e+00   1.0000000e+00
  -1.4142301e+00  -7.9406648e-06   4.2349193e-04   0.0000000e+00   2.3267512e-04   0.0000000e+00   1.0000000e+00
  -1.4142302e+00  -5.0013989e-06   5.3247000e-04   0.0000000e+00   2.4074286e-04   0.0000000e+00   1.0000000e+00
  -1.4142303e+00  -2.1580691e-06   6.4144497e-04   0.0000000e+00   2.4880907e-04   0.0000000e+00   1.0000000e+00
  -1.4142304e+00   5.8396365e-07   7.5041620e-04   0.0000000e+00   2.5687372e-04   0.0000000e+00   1.0000000e+00
  -1.4142303e+00   3.2198628e-06   8.5938306e-04   0.0000000e+00   2.6493676e-04   0.0000000e+00   1.0000000e+00
  -1.4142302e+00   5.7453124e-06   9.6834491e-04   0.0000000e+00   2.7299812e-04   0.0000000e+00   1.0000000e+00
  -1.4142301e+00   8.1565104e-06   1.0773011e-03   0.0000000e+00   2.8105776e-04   0.0000000e+00   1.0000000e+00
  -1.4142299e+00   1.0450161e-05   1.1862510e-03   0.0000000e+00   2.8911563e-04   0.0000000e+00   1.0000000e+00
  -1.4142297e+00   1.2623468e-05   1.2951940e-03   0.0000000e+00   2.9717168e-04   0.0000000e+00   1.0000000e+00
   2.8303011e+00   2.9062296e+00   2.5332206e-02   0.0000000e+00  -3.8275944e-02   0.0000000e+00   1.0000000e+00
   2.8583225e+00   2.0797918e+00   2.5332059e-02   0.0000000e+00  -3.8275702e-02   0.0000000e+00   1.0000000e+00
   2.8646546e+00   1.2894101e+00   2.5331763e-02   0.0000000e+00  -3.8275220e-02   0.0000000e+00   1.0000000e+00
   2.8865945e+00   5.2247619e-01   2.5331320e-02   0.0000000e+00  -3.8274496e-02   0.0000000e+00   1.0000000e+00
   2.8932642e+00  -2.2797066e-01   2.5330730e-02   0.0000000e+00  -3.8273531e-02   0.0000000e+00   1.0000000e+00
   2.8850489e+00  -9.5093174e-01   2.5329991e-02   0.0000000e+00  -3.8272325e-02   0.0000000e+00   1.0000000e+00
   2.8625514e+00  -1.6359976e+00   2.5329106e-02   0.0000000e+00  -3.8270878e-02   0.0000000e+00   1.0000000e+00
   2.8265781e+00  -2.2737873e+00   2.5328072e-02   0.0000000e+00  -3.8269190e-02   0.0000000e+00   1.0000000e+00
   2.7781163e+00  -2.8563207e+00   2.5326891e-02   0.0000000e+00  -3.8267260e-02   0.0000000e+00   1.0000000e+00
   2.7183048e+00  -3.3773035e+00   2.5325562e-02   0.0000000e+00  -3.8265089e-02   0.0000000e+00   1.0000000e+00
   2.6483992e+00  -3.8323084e+00   2.5324085e-02   0.0000000e+00  -3.8262677e-02   0.0000000e+00   1.0000000e+00
   2.5697339e+00  -4.2188489e+00   2.5322461e-02   0.0000000e+00  -3.8260024e-02   0.0000000e+00   1.0000000e+00
   2.4836835e+00  -4.5363448e+00   2.5320690e-02   0.0000000e+00  -3.8257130e-02   0.0000000e+00   1.0000000e+00
   2.3916250e+00  -4.7859912e+00   2.5318770e-02   0.0000000e+00  -3.8253995e-02   0.0000000e+00   1.0000000e+00
   2.2949033e+00  -4.9705476e+00   2.5316704e-02   0.0000000e+00  -3.8250618e-02   0.0000000e+00   1.0000000e+00
   2.1948014e+00  -5.0940693e+00   2.5314489e-02   0.0000000e+00  -3.8247001e-02   0.0000000e+00   1.0000000e+00
   2.0925158e+00  -5.1616065e+00   2.5312127e-02   0.0000000e+00  -3.8243142e-02   0.0000000e+00   1.0000000e+00
   1.9891382e+00  -5.1788938e+00   2.5309618e-02   0.0000000e+00  -3.8239043e-02   0.0000000e+00   1.0000000e+00
   1.8856432e+00  -5.1520542e+00   2.5306961e-02   0.0000000e+00  -3.8234702e-02   0.0000000e+00   1.0000000e+00
   1.7828823e+00  -5.0873307e+00   2.5304156e-02   0.0000000e+00  -3.8230121e-02   0.0000000e+00   1.0000000e+00
   1.6815821e+00  -4.9908607e+00   2.5301204e-02   0.0000000e+00  -3.8225298e-02   0.0000000e+00   1.0000000e+00
   1.5823478e+00  -4.8684963e+00   2.5298104e-02   0.0000000e+00  -3.8220235e-02   0.0000000e+00   1.0000000e+00
   1.4856697e+00  -4.7256732e+00   2.5294857e-02   0.0000000e+00  -3.8214931e-02   0.0000000e+00   1.0000000e+00
   1.3919314e+00  -4.5673237e+00   2.5291463e-02   0.0000000e+00  -3.8209386e-02   0.0000000e+00   1.0000000e+00
   1.3014210e+00  -4.3978300e+00   2.5287921e-02   0.0000000e+00  -3.8203600e-02   0.0000000e+00   1.0000000e+00
   1.2143415e+00  -4.2210100e+00   2.5284232e-02   0.0000000e+00  -3.8197573e-02   0.0000000e+00   1.0000000e+00
   1.1308225e+00  -4.0401276e+00   2.5280395e-02   0.0000000e+00  -3.8191306e-02   0.0000000e+00   1.0000000e+00
   1.0509308e+00  -3.8579224e+00   2.5276411e-02   0.0000000e+00  -3.8184798e-02   0.0000000e+00   1.0000000e+00
   9.7468112e-01  -3.6766509e+00   2.5272280e-02   0.0000000e+00  -3.8178049e-02   0.0000000e+00   1.0000000e+00
   9.0204511e-01  -3.4981347e+00   2.5268001e-02   0.0000000e+00  -3.8171060e-02   0.0000000e+00   1.0000000e+00
   8.3296004e-01  -3.3238112e+00   2.5263575e-02   0.0000000e+00  -3.8163830e-02   0.0000000e+00   1.0000000e+00
   7.6733614e-01  -3.1547853e+00   2.5259002e-02   0.0000000e+00  -3.8156360e-02   0.0000000e+00   1.0000000e+00
   7.0506304e-01  -2.9918773e+00   2.5254281e-02   0.0000000e+00  -3.8148649e-02   0.0000000e+00   1.0000000e+00
   6.4601519e-01  -2.8356684e+00   2.5249414e-02   0.0000000e+00  -3.8140698e-02   0.0000000e+00   1.0000000e+00
   5.9005648e-01  -2.6865412e+00   2.5244399e-02   0.0000000e+00  -3.8132506e-02   0.0000000e+00   1.0000000e+00
   5.3704399e-01  -2.5447158e+00   2.5239237e-02   0.0000000e+00  -3.8124075e-02   0.0000000e+00   1.0000000e+00
   4.8683110e-01  -2.4102812e+00   2.5233928e-02   0.0000000e+00  -3.8115402e-02   0.0000000e+00   1.0000000e+00
   4.3926995e-01  -2.2832220e+00   2.5228472e-02   0.0000000e+00  -3.8106490e-02   0.0000000e+00   1.0000000e+00
   3.9421342e-01  -2.1634414e+00   2.5222868e-02   0.0000000e+00  -3.8097338e-02   0.0000000e+00   1.0000000e+00
   3.5151668e-01  -2.0507803e+00   2.5217118e-02   0.0000000e+00  -3.8087945e-02   0.0000000e+00   1.0000000e+00
   3.1103831e-01  -1.9450331e+00   2.5211221e-02   0.0000000e+00  -3.8078312e-02   0.0000000e+00   1.0000000e+00
   2.7264119e-01  -1.8459604e+00   2.5205176e-02   0.0000000e+00  -3.8068440e-02   0.0000000e+00   1.0000000e+00
   2.3619313e-01  -1.7533004e+00   2.5198985e-02   0.0000000e+00  -3.8058327e-02   0.0000000e+00   1.0000000e+00
   2.0156724e-01  -1.6667763e+00   2.5192647e-02   0.0000000e+00  -3.8047975e-02   0.0000000e+00   1.0000000e+00
   1.6864221e-01  -1.5861040e+00   2.5186162e-02   0.0000000e+00  -3.8037383e-02   0.0000000e+00   1.0000000e+00
   1.3730244e-01  -1.5109968e+00   2.5179531e-02   0.0000000e+00  -3.8026551e-02   0.0000000e+00   1.0000000e+00
   1.0743806e-01  -1.4411699e+00   2.5172752e-02   0.0000000e+00  -3.8015479e-02   0.0000000e+00   1.0000000e+00
   7.8944874e-02  -1.3763433e+00   2.5165827e-02   0.0000000e+00  -3.8004168e-02   0.0000000e+00   1.0000000e+00
   5.1724247e-02  -1.3162441e+00   2.5158755e-02   0.0000000e+00  -3.7992617e-02   0.0000000e+00   1.0000000e+00
   2.5682961e-02  -1.2606087e+00   2.5151537e-02   0.0000000e+00  -3.7980827e-02   0.0000000e+00   1.0000000e+00
   7.3302153e-04  -1.2091833e+00   2.5144172e-02   0.0000000e+00  -3.7968798e-02   0.0000000e+00   1.0000000e+00
  -2.3208542e-02  -1.1617251e+00   2.5136660e-02   0.0000000e+00  -3.7956529e-02   0.0000000e+00   1.0000000e+00
  -4.6219901e-02  -1.1180025e+00   2.5129002e-02   0.0000000e+00  -3.7944021e-02   0.0000000e+00   1.0000000e+00
  -6.8374654e-02  -1.0777955e+00   2.5121197e-02   0.0000000e+00  -3.7931274e-02   0.0000000e+00   1.0000000e+00
  -8.9742055e-02  -1.0408955e+00   2.5113246e-02   0.0000000e+00  -3.7918288e-02   0.0000000e+00   1.0000000e+00
  -1.1038725e-01  -1.0071054e+00   2.5105148e-02   0.0000000e+00  -3.7905063e-02   0.0000000e+00   1.0000000e+00
  -1.3037148e-01  -9.7623883e-01   2.5096904e-02   0.0000000e+00  -3.7891599e-02   0.0000000e+00   1.0000000e+00
  -1.4975233e-01  -9.4812032e-01   2.5088514e-02   0.0000000e+00  -3.7877896e-02   0.0000000e+00   1.0000000e+00
  -1.6858393e-01  -9.2258456e-01   2.5079978e-02   0.0000000e+00  -3.7863955e-02   0.0000000e+00   1.0000000e+00
  -1.8691714e-01  -8.9947604e-01   2.5071295e-02   0.0000000e+00  -3.7849775e-02   0.0000000e+00   1.0000000e+00
  -2.0479976e-01  -8.7864857e-01   2.5062467e-02   0.0000000e+00  -3.7835356e-02   0.0000000e+00   1.0000000e+00
  -2.2227672e-01  -8.5996475e-01   2.5053492e-02   0.0000000e+00  -3.7820699e-02   0.0000000e+00   1.0000000e+00
  -2.3939022e-01  -8.4329550e-01   2.5044371e-02   0.0000000e+00  -3.7805804e-02   0.0000000e+00   1.0000000e+00
  -2.5617996e-01  -8.2851953e-01   2.5035104e-02   0.0000000e+00  -3.7790670e-02   0.0000000e+00   1.0000000e+00
  -2.7268321e-01  -8.1552287e-01   2.5025691e-02   0.0000000e+00  -3.7775298e-02   0.0000000e+00   1.0000000e+00
  -2.8893502e-01  -8.0419840e-01   2.5016133e-02   0.0000000e+00  -3.7759688e-02   0.0000000e+00   1.0000000e+00
  -3.0496832e-01  -7.9444535e-01   2.5006428e-02   0.0000000e+00  -3.7743840e-02   0.0000000e+00   1.0000000e+00
  -3.2081406e-01  -7.8616888e-01   2.4996578e-02   0.0000000e+00  -3.7727755e-02   0.0000000e+00   1.0000000e+00
  -3.3650131e-01  -7.7927962e-01   2.4986582e-02   0.0000000e+00  -3.7711431e-02   0.0000000e+00   1.0000000e+00
  -3.5205739e-01  -7.7369329e-01   2.4976441e-02   0.0000000e+00  -3.7694870e-02   0.0000000e+00   1.0000000e+00
  -3.6750796e-01  -7.6933028e-01   2.4966154e-02   0.0000000e+00  -3.7678071e-02   0.0000000e+00   1.0000000e+00
  -3.8287710e-01  -7.6611527e-01   2.4955721e-02   0.0000000e+00  -3.7661035e-02   0.0000000e+00   1.0000000e+00
  -3.9818741e-01  -7.6397688e-01   2.4945143e-02   0.0000000e+00  -3.7643761e-02   0.0000000e+00   1.0000000e+00
  -4.1346008e-01  -7.6284732e-01   2.4934419e-02   0.0000000e+00  -3.7626251e-02   0.0000000e+00   1.0000000e+00
  -4.2871496e-01  -7.6266203e-01   2.4923550e-02   0.0000000e+00  -3.7608503e-02   0.0000000e+00   1.0000000e+00
  -4.4397062e-01  -7.6335943e-01   2.4912536e-02   0.0000000e+00  -3.7590518e-02   0.0000000e+00   1.0000000e+00
  -4.5924442e-01  -7.6488056e-01   2.4901377e-02   0.0000000e+00  -3.7572296e-02   0.0000000e+00   1.0000000e+00
  -4.7455255e-01  -7.6716884e-01   2.4890072e-02   0.0000000e+00  -3.7553837e-02   0.0000000e+00   1.0000000e+00
  -4.8991008e-01  -7.7016978e-01   2.4878623e-02   0.0000000e+00  -3.7535142e-02   0.0000000e+00   1.0000000e+00
  -5.0533098e-01  -7.7383070e-01   2.4867028e-02   0.0000000e+00  -3.7516210e-02   0.0000000e+00   1.0000000e+00
  -5.2082822e-01  -7.7810054e-01   2.4855289e-02   0.0000000e+00  -3.7497042e-02   0.0000000e+00   1.0000000e+00
  -5.3641370e-01  -7.8292957e-01   2.4843404e-02   0.0000000e+00  -3.7477638e-02   0.0000000e+00   1.0000000e+00
  -5.5209838e-01  -7.8826920e-01   2.4831375e-02   0.0000000e+00  -3.7457997e-02   0.0000000e+00   1.0000000e+00
  -5.6789223e-01  -7.9407178e-01   2.4819201e-02   0.0000000e+00  -3.7438120e-02   0.0000000e+00   1.0000000e+00
  -5.8380427e-01  -8.0029036e-01   2.4806882e-02   0.0000000e+00  -3.7418007e-02   0.0000000e+00   1.0000000e+00
  -5.9984259e-01  -8.0687854e-01   2.4794419e-02   0.0000000e+00  -3.7397659e-02   0.0000000e+00   1.0000000e+00
  -6.1601434e-01  -8.1379027e-01   2.4781811e-02   0.0000000e+00  -3.7377074e-02   0.0000000e+00   1.0000000e+00
  -6.3232577e-01  -8.2097971e-01   2.4769059e-02   0.0000000e+00  -3.7356255e-02   0.0000000e+00   1.0000000e+00
  -6.4878221e-01  -8.2840103e-01   2.4756162e-02   0.0000000e+00  -3.7335199e-02   0.0000000e+00   1.0000000e+00
  -6.6538807e-01  -8.3600831e-01   2.4743121e-02   0.0000000e+00  -3.7313909e-02   0.0000000e+00   1.0000000e+00
  -6.8214682e-01  -8.4375538e-01   2.4729936e-02   0.0000000e+00  -3.7292383e-02   0.0000000e+00   1.0000000e+00
  -6.9906104e-01  -8.5159573e-01   2.4716607e-02   0.0000000e+00  -3.7270622e-02   0.0000000e+00   1.0000000e+00
  -7.1613236e-01  -8.5948235e-01   2.4703133e-02   0.0000000e+00  -3.7248627e-02   0.0000000e+00   1.0000000e+00
  -7.3336147e-01  -8.6736770e-01   2.4689516e-02   0.0000000e+00  -3.7226396e-02   0.0000000e+00   1.0000000e+00
  -7.5074809e-01  -8.7520358e-01   2.4675755e-02   0.0000000e+00  -3.7203931e-02   0.0000000e+00   1.0000000e+00
  -7.6829101e-01  -8.8294109e-01   2.4661850e-02   0.0000000e+00  -3.7181232e-02   0.0000000e+00   1.0000000e+00
  -7.8598799e-01  -8.9053057e-01   2.4647801e-02   0.0000000e+00  -3.7158298e-02   0.0000000e+00   1.0000000e+00
  -8.0383584e-01  -8.9792159e-01   2.4633608e-02   0.0000000e+00  -3.7135130e-02   0.0000000e+00   1.0000000e+00
  -8.2183032e-01  -9.0506290e-01   2.4619272e-02   0.0000000e+00  -3.7111728e-02   0.0000000e+00   1.0000000e+00
  -8.3996619e-01  -9.1190250e-01   2.4604792e-02   0.0000000e+00  -3.7088092e-02   0.0000000e+00   1.0000000e+00
  -8.5823714e-01  -9.1838757e-01   2.4590169e-02   0.0000000e+00  -3.7064223e-02   0.0000000e+00   1.0000000e+00
  -8.7663582e-01  -9.2446463e-01   2.4575403e-02   0.0000000e+00  -3.7040120e-02   0.0000000e+00   1.0000000e+00
  -8.9515380e-01  -9.3007953e-01   2.4560493e-02   0.0000000e+00  -3.7015783e-02   0.0000000e+00   1.0000000e+00
  -9.1378156e-01  -9.3517757e-01   2.4545440e-02   0.0000000e+00  -3.6991213e-02   0.0000000e+00   1.0000000e+00
  -9.3250849e-01  -9.3970365e-01   2.4530244e-02   0.0000000e+00  -3.6966410e-02   0.0000000e+00   1.0000000e+00
  -9.5132288e-01  -9.4360237e-01   2.4514906e-02   0.0000000e+00  -3.6941374e-02   0.0000000e+00   1.0000000e+00
  -9.7021189e-01  -9.4681825e-01   2.4499424e-02   0.0000000e+00  -3.6916106e-02   0.0000000e+00   1.0000000e+00
  -9.8916160e-01  -9.4929589e-01   2.4483799e-02   0.0000000e+00  -3.6890604e-02   0.0000000e+00   1.0000000e+00
  -1.0081570e+00  -9.5098023e-01   2.4468032e-02   0.0000000e+00  -3.6864870e-02   0.0000000e+00   1.0000000e+00
  -1.0271818e+00  -9.5181680e-01   2.4452122e-02   0.0000000e+00  -3.6838904e-02   0.0000000e+00   1.0000000e+00
  -1.0462190e+00  -9.5175200e-01   2.4436070e-02   0.0000000e+00  -3.6812706e-02   0.0000000e+00   1.0000000e+00
  -1.0652502e+00  -9.5073340e-01   2.4419875e-02   0.0000000e+00  -3.6786275e-02   0.0000000e+00   1.0000000e+00
  -1.0842560e+00  -9.4871012e-01   2.4403537e-02   0.0000000e+00  -3.6759613e-02   0.0000000e+00   1.0000000e+00
  -1.1032162e+00  -9.4563312e-01   2.4387058e-02   0.0000000e+00  -3.6732719e-02   0.0000000e+00   1.0000000e+00
  -1.1221094e+00  -9.4145565e-01   2.4370436e-02   0.0000000e+00  -3.6705594e-02   0.0000000e+00   1.0000000e+00
  -1.1409133e+00  -9.3613364e-01   2.4353673e-02   0.0000000e+00  -3.6678237e-02   0.0000000e+00   1.0000000e+00
  -1.1596050e+00  -9.2962608e-01   2.4336767e-02   0.0000000e+00  -3.6650649e-02   0.0000000e+00   1.0000000e+00
  -1.1781604e+00  -9.2189548e-01   2.4319719e-02   0.0000000e+00  -3.6622830e-02   0.0000000e+00   1.0000000e+00
  -1.1965550e+00  -9.1290832e-01   2.4302530e-02   0.0000000e+00  -3.6594780e-02   0.0000000e+00   1.0000000e+00
  -1.2147634e+00  -9.0263548e-01   2.4285199e-02   0.0000000e+00  -3.6566500e-02   0.0000000e+00   1.0000000e+00
  -1.2327598e+00  -8.9105267e-01   2.4267727e-02   0.0000000e+00  -3.6537989e-02   0.0000000e+00   1.0000000e+00
  -1.2505180e+00  -8.7814088e-01   2.4250113e-02   0.0000000e+00  -3.6509248e-02   0.0000000e+00   1.0000000e+00
  -1.2680112e+00  -8.6388681e-01   2.4232358e-02   0.0000000e+00  -3.6480277e-02   0.0000000e+00   1.0000000e+00
  -1.2852126e+00  -8.4828322e-01   2.4214461e-02   0.0000000e+00  -3.6451076e-02   0.0000000e+00   1.0000000e+00
  -1.3020952e+00  -8.3132935e-01   2.4196423e-02   0.0000000e+00  -3.6421646e-02   0.0000000e+00   1.0000000e+00
  -1.3186320e+00  -8.1303126e-01   2.4178245e-02   0.0000000e+00  -3.6391985e-02   0.0000000e+00   1.0000000e+00
  -1.3347961e+00  -7.9340205e-01   2.4159925e-02   0.0000000e+00  -3.6362096e-02   0.0000000e+00   1.0000000e+00
  -1.3505611e+00  -7.7246220e-01   2.4141464e-02   0.0000000e+00  -3.6331977e-02   0.0000000e+00   1.0000000e+00
  -1.3659008e+00  -7.5023970e-01   2.4122863e-02   0.0000000e+00  -3.6301629e-02   0.0000000e+00   1.0000000e+00
  -1.3807898e+00  -7.2677018e-01   2.4104121e-02   0.0000000e+00  -3.6271053e-02   0.0000000e+00   1.0000000e+00
  -1.3952033e+00  -7.0209699e-01   2.4085239e-02   0.0000000e+00  -3.6240248e-02   0.0000000e+00   1.0000000e+00
  -1.4091175e+00  -6.7627117e-01   2.4066216e-02   0.0000000e+00  -3.6209214e-02   0.0000000e+00   1.0000000e+00
  -1.4225097e+00  -6.4935136e-01   2.4047053e-02   0.0000000e+00  -3.6177952e-02   0.0000000e+00   1.0000000e+00
  -1.4353582e+00  -6.2140363e-01   2.4027750e-02   0.0000000e+00  -3.6146463e-02   0.0000000e+00   1.0000000e+00
  -1.4476429e+00  -5.9250123e-01   2.4008307e-02   0.0000000e+00  -3.6114745e-02   0.0000000e+00   1.0000000e+00
  -1.4593451e+00  -5.6272428e-01   2.3988724e-02   0.0000000e+00  -3.6082800e-02   0.0000000e+00   1.0000000e+00
  -1.4704477e+00  -5.3215928e-01   2.3969001e-02   0.0000000e+00  -3.6050628e-02   0.0000000e+00   1.0000000e+00
  -1.4809354e+00  -5.0089872e-01   2.3949138e-02   0.0000000e+00  -3.6018228e-02   0.0000000e+00   1.0000000e+00
  -1.4907947e+00  -4.6904041e-01   2.3929136e-02   0.0000000e+00  -3.5985601e-02   0.0000000e+00   1.0000000e+00
  -1.5000143e+00  -4.3668692e-01   2.3908994e-02   0.0000000e+00  -3.5952748e-02   0.0000000e+00   1.0000000e+00
  -1.5085848e+00  -4.0394484e-01   2.3888713e-02   0.0000000e+00  -3.5919668e-02   0.0000000e+00   1.0000000e+00
  -1.5164988e+00  -3.7092403e-01   2.3868292e-02   0.0000000e+00  -3.5886361e-02   0.0000000e+00   1.0000000e+00
  -1.5237515e+00  -3.3773681e-01   2.3847733e-02   0.0000000e+00  -3.5852829e-02   0.0000000e+00   1.0000000e+00
  -1.5303400e+00  -3.0449716e-01   2.3827034e-02   0.0000000e+00  -3.5819070e-02   0.0000000e+00   1.0000000e+00
  -1.5362640e+00  -2.7131981e-01   2.3806197e-02   0.0000000e+00  -3.5785086e-02   0.0000000e+00   1.0000000e+00
  -1.5415251e+00  -2.3831939e-01   2.3785221e-02   0.0000000e+00  -3.5750876e-02   0.0000000e+00   1.0000000e+00
  -1.5461275e+00  -2.0560957e-01   2.3764106e-02   0.0000000e+00  -3.5716441e-02   0.0000000e+00   1.0000000e+00
  -1.5500775e+00  -1.7330213e-01   2.3742853e-02   0.0000000e+00  -3.5681781e-02   0.0000000e+00   1.0000000e+00
  -1.5533839e+00  -1.4150622e-01   2.3721461e-02   0.0000000e+00  -3.5646896e-02   0.0000000e+00   1.0000000e+00
  -1.5560573e+00  -1.1032743e-01   2.3699931e-02   0.0000000e+00  -3.5611786e-02   0.0000000e+00   1.0000000e+00
  -1.5581106e+00  -7.9867124e-02   2.3678263e-02   0.0000000e+00  -3.5576452e-02   0.0000000e+00   1.0000000e+00
  -1.5595586e+00  -5.0221663e-02   2.3656456e-02   0.0000000e+00  -3.5540894e-02   0.0000000e+00   1.0000000e+00
  -1.5604182e+00  -2.1481781e-02   2.3634512e-02   0.0000000e+00  -3.5505111e-02   0.0000000e+00   1.0000000e+00
  -1.5607078e+00   6.2680015e-03   2.3612430e-02   0.0000000e+00  -3.5469105e-02   0.0000000e+00   1.0000000e+00
  -1.5604476e+00   3.2949886e-02   2.3590211e-02   0.0000000e+00  -3.5432876e-02   0.0000000e+00   1.0000000e+00
  -1.5596594e+00   5.8493221e-02   2.3567854e-02   0.0000000e+00  -3.5396423e-02   0.0000000e+00   1.0000000e+00
  -1.5583663e+00   8.2834841e-02   2.3545360e-02   0.0000000e+00  -3.5359747e-02   0.0000000e+00   1.0000000e+00
  -1.5565926e+00   1.0591933e-01   2.3522728e-02   0.0000000e+00  -3.5322848e-02   0.0000000e+00   1.0000000e+00
  -1.5543637e+00   1.2769918e-01   2.3499959e-02   0.0000000e+00  -3.5285726e-02   0.0000000e+00   1.0000000e+00
  -1.5517058e+00   1.4813491e-01   2.3477054e-02   0.0000000e+00  -3.5248383e-02   0.0000000e+00   1.0000000e+00
  -1.5486461e+00   1.6719503e-01   2.3454011e-02   0.0000000e+00  -3.5210817e-02   0.0000000e+00   1.0000000e+00
  -1.5452121e+00   1.8485601e-01   2.3430832e-02   0.0000000e+00  -3.5173029e-02   0.0000000e+00   1.0000000e+00
  -1.5414320e+00   2.0110211e-01   2.3407516e-02   0.0000000e+00  -3.5135019e-02   0.0000000e+00   1.0000000e+00
  -1.5373340e+00   2.1592518e-01   2.3384064e-02   0.0000000e+00  -3.5096788e-02   0.0000000e+00   1.0000000e+00
  -1.5329468e+00   2.2932440e-01   2.3360475e-02   0.0000000e+00  -3.5058336e-02   0.0000000e+00   1.0000000e+00
  -1.5282986e+00   2.4130594e-01   2.3336750e-02   0.0000000e+00  -3.5019663e-02   0.0000000e+00   1.0000000e+00
  -1.5234178e+00   2.5188259e-01   2.3312889e-02   0.0000000e+00  -3.4980769e-02   0.0000000e+00   1.0000000e+00
  -1.5183325e+00   2.6107337e-01   2.3288893e-02   0.0000000e+00  -3.4941655e-02   0.0000000e+00   1.0000000e+00
  -1.5130702e+00   2.6890307e-01   2.3264760e-02   0.0000000e+00  -3.4902320e-02   0.0000000e+00   1.0000000e+00
  -1.5076580e+00   2.7540179e-01   2.3240492e-02   0.0000000e+00  -3.4862766e-02   0.0000000e+00   1.0000000e+00
  -1.5021224e+00   2.8060446e-01   2.3216089e-02   0.0000000e+00  -3.4822992e-02   0.0000000e+00   1.0000000e+00
  -1.4964890e+00   2.8455036e-01   2.3191550e-02   0.0000000e+00  -3.4782998e-02   0.0000000e+00   1.0000000e+00
  -1.4907829e+00   2.8728262e-01   2.3166876e-02   0.0000000e+00  -3.4742785e-02   0.0000000e+00   1.0000000e+00
  -1.4850279e+00   2.8884772e-01   2.3142067e-02   0.0000000e+00  -3.4702354e-02   0.0000000e+00   1.0000000e+00
  -1.4792474e+00   2.8929502e-01   2.3117123e-02   0.0000000e+00  -3.4661703e-02   0.0000000e+00   1.0000000e+00
  -1.4734633e+00   2.8867629e-01   2.3092044e-02   0.0000000e+00  -3.4620834e-02   0.0000000e+00   1.0000000e+00
  -1.4676967e+00   2.8704524e-01   2.3066831e-02   0.0000000e+00  -3.4579747e-02   0.0000000e+00   1.0000000e+00
  -1.4619676e+00   2.8445711e-01   2.3041483e-02   0.0000000e+00  -3.4538442e-02   0.0000000e+00   1.0000000e+00
  -1.4562948e+00   2.8096824e-01   2.3016001e-02   0.0000000e+00  -3.4496920e-02   0.0000000e+00   1.0000000e+00
  -1.4506960e+00   2.7663570e-01   2.2990385e-02   0.0000000e+00  -3.4455180e-02   0.0000000e+00   1.0000000e+00
  -1.4451880e+00   2.7151690e-01   2.2964635e-02   0.0000000e+00  -3.4413222e-02   0.0000000e+00   1.0000000e+00
  -1.4397860e+00   2.6566931e-01   2.2938750e-02   0.0000000e+00  -3.4371048e-02   0.0000000e+00   1.0000000e+00
  -1.4345044e+00   2.5915012e-01   2.2912733e-02   0.0000000e+00  -3.4328657e-02   0.0000000e+00   1.0000000e+00
  -1.4293563e+00   2.5201594e-01   2.2886581e-02   0.0000000e+00  -3.4286050e-02   0.0000000e+00   1.0000000e+00
  -1.4243538e+00   2.4432264e-01   2.2860296e-02   0.0000000e+00  -3.4243227e-02   0.0000000e+00   1.0000000e+00
  -1.4195078e+00   2.3612505e-01   2.2833878e-02   0.0000000e+00  -3.4200188e-02   0.0000000e+00   1.0000000e+00
  -1.4148280e+00   2.2747679e-01   2.2807327e-02   0.0000000e+00  -3.4156934e-02   0.0000000e+00   1.0000000e+00
  -1.4103232e+00   2.1843012e-01   2.2780643e-02   0.0000000e+00  -3.4113464e-02   0.0000000e+00   1.0000000e+00
  -1.4060012e+00   2.0903579e-01   2.2753826e-02   0.0000000e+00  -3.4069779e-02   0.0000000e+00   1.0000000e+00
  -1.4018686e+00   1.9934292e-01   2.2726877e-02   0.0000000e+00  -3.4025880e-02   0.0000000e+00   1.0000000e+00
  -1.3979312e+00   1.8939890e-01   2.2699795e-02   0.0000000e+00  -3.3981766e-02   0.0000000e+00   1.0000000e+00
  -1.3941937e+00   1.7924931e-01   2.2672581e-02   0.0000000e+00  -3.3937438e-02   0.0000000e+00   1.0000000e+00
  -1.3906601e+00   1.6893786e-01   2.2645234e-02   0.0000000e+00  -3.3892896e-02   0.0000000e+00   1.0000000e+00
  -1.3873334e+00   1.5850638e-01   2.2617756e-02   0.0000000e+00  -3.3848141e-02   0.0000000e+00   1.0000000e+00
  -1.3842157e+00   1.4799473e-01   2.2590146e-02   0.0000000e+00  -3.3803172e-02   0.0000000e+00   1.0000000e+00
  -1.3813086e+00   1.3744085e-01   2.2562404e-02   0.0000000e+00  -3.3757990e-02   0.0000000e+00   1.0000000e+00
  -1.3786126e+00   1.2688070e-01   2.2534530e-02   0.0000000e+00  -3.3712595e-02   0.0000000e+00   1.0000000e+00
  -1.3761277e+00   1.1634833e-01   2.2506525e-02   0.0000000e+00  -3.3666988e-02   0.0000000e+00   1.0000000e+00
  -1.3738532e+00   1.0587582e-01   2.2478389e-02   0.0000000e+00  -3.3621169e-02   0.0000000e+00   1.0000000e+00
  -1.3717877e+00   9.5493385e-02   2.2450122e-02   0.0000000e+00  -3.3575138e-02   0.0000000e+00   1.0000000e+00
  -1.3699293e+00   8.5229343e-02   2.2421724e-02   0.0000000e+00  -3.3528895e-02   0.0000000e+00   1.0000000e+00
  -1.3682755e+00   7.5110185e-02   2.2393196e-02   0.0000000e+00  -3.3482441e-02   0.0000000e+00   1.0000000e+00
  -1.3668233e+00   6.5160603e-02   2.2364537e-02   0.0000000e+00  -3.3435776e-02   0.0000000e+00   1.0000000e+00
  -1.3655691e+00   5.5403536e-02   2.2335747e-02   0.0000000e+00  -3.3388900e-02   0.0000000e+00   1.0000000e+00
  -1.3645090e+00   4.5860217e-02   2.2306827e-02   0.0000000e+00  -3.3341814e-02   0.0000000e+00   1.0000000e+00
  -1.3636387e+00   3.6550219e-02   2.2277778e-02   0.0000000e+00  -3.3294518e-02   0.0000000e+00   1.0000000e+00
  -1.3629533e+00   2.7491509e-02   2.2248598e-02   0.0000000e+00  -3.3247011e-02   0.0000000e+00   1.0000000e+00
  -1.3624478e+00   1.8700492e-02   2.2219289e-02   0.0000000e+00  -3.3199296e-02   0.0000000e+00   1.0000000e+00
  -1.3621167e+00   1.0192065e-02   2.2189850e-02   0.0000000e+00  -3.3151371e-02   0.0000000e+00   1.0000000e+00
  -1.3619543e+00   1.9796644e-03   2.2160282e-02   0.0000000e+00  -3.3103237e-02   0.0000000e+00   1.0000000e+00
  -1.3619546e+00  -5.9246822e-03   2.2130585e-02   0.0000000e+00  -3.3054895e-02   0.0000000e+00   1.0000000e+00
  -1.3621114e+00  -1.3510309e-02   2.2100758e-02   0.0000000e+00  -3.3006344e-02   0.0000000e+00   1.0000000e+00
  -1.3624183e+00  -2.0767866e-02   2.2070803e-02   0.0000000e+00  -3.2957585e-02   0.0000000e+00   1.0000000e+00
  -1.3628687e+00  -2.7689269e-02   2.2040720e-02   0.0000000e+00  -3.2908619e-02   0.0000000e+00   1.0000000e+00
  -1.3634558e+00  -3.4267659e-02   2.2010507e-02   0.0000000e+00  -3.2859445e-02   0.0000000e+00   1.0000000e+00
  -1.3641728e+00  -4.0497356e-02   2.1980167e-02   0.0000000e+00  -3.2810064e-02   0.0000000e+00   1.0000000e+00
  -1.3650125e+00  -4.6373816e-02   2.1949698e-02   0.0000000e+00  -3.2760476e-02   0.0000000e+00   1.0000000e+00
  -1.3659681e+00  -5.1893593e-02   2.1919102e-02   0.0000000e+00  -3.2710682e-02   0.0000000e+00   1.0000000e+00
  -1.3670322e+00  -5.7054298e-02   2.1888377e-02   0.0000000e+00  -3.2660682e-02   0.0000000e+00   1.0000000e+00
  -1.3681977e+00  -6.1854560e-02   2.1857525e-02   0.0000000e+00  -3.2610475e-02   0.0000000e+00   1.0000000e+00
  -1.3694575e+00  -6.6293989e-02   2.1826546e-02   0.0000000e+00  -3.2560064e-02   0.0000000e+00   1.0000000e+00
  -1.3708042e+00  -7.0373141e-02   2.1795439e-02   0.0000000e+00  -3.2509447e-02   0.0000000e+00   1.0000000e+00
  -1.3722307e+00  -7.4093481e-02   2.1764206e-02   0.0000000e+00  -3.2458625e-02   0.0000000e+00   1.0000000e+00
  -1.3737298e+00  -7.7457348e-02   2.1732845e-02   0.0000000e+00  -3.2407599e-02   0.0000000e+00   1.0000000e+00
  -1.3752945e+00  -8.0467923e-02   2.1701358e-02   0.0000000e+00  -3.2356368e-02   0.0000000e+00   1.0000000e+00
  -1.3769176e+00  -8.3129197e-02   2.1669744e-02   0.0000000e+00  -3.2304934e-02   0.0000000e+00   1.0000000e+00
  -1.3785922e+00  -8.5445931e-02   2.1638004e-02   0.0000000e+00  -3.2253295e-02   0.0000000e+00   1.0000000e+00
  -1.3803114e+00  -8.7423631e-02   2.1606138e-02   0.0000000e+00  -3.2201454e-02   0.0000000e+00   1.0000000e+00
  -1.3820685e+00  -8.9068510e-02   2.1574146e-02   0.0000000e+00  -3.2149410e-02   0.0000000e+00   1.0000000e+00
  -1.3838569e+00  -9.0387459e-02   2.1542028e-02   0.0000000e+00  -3.2097163e-02   0.0000000e+00   1.0000000e+00
  -1.3856700e+00  -9.1388009e-02   2.1509785e-02   0.0000000e+00  -3.2044714e-02   0.0000000e+00   1.0000000e+00
  -1.3875016e+00  -9.2078303e-02   2.1477416e-02   0.0000000e+00  -3.1992063e-02   0.0000000e+00   1.0000000e+00
  -1.3893455e+00  -9.2467059e-02   2.1444922e-02   0.0000000e+00  -3.1939210e-02   0.0000000e+00   1.0000000e+00
  -1.3911957e+00  -9.2563537e-02   2.1412303e-02   0.0000000e+00  -3.1886156e-02   0.0000000e+00   1.0000000e+00
  -1.3930464e+00  -9.2377504e-02   2.1379560e-02   0.0000000e+00  -3.1832901e-02   0.0000000e+00   1.0000000e+00
  -1.3948919e+00  -9.1919201e-02   2.1346691e-02   0.0000000e+00  -3.1779445e-02   0.0000000e+00   1.0000000e+00
  -1.3967270e+00  -9.1199305e-02   2.1313698e-02   0.0000000e+00  -3.1725789e-02   0.0000000e+00   1.0000000e+00
  -1.3985465e+00  -9.0228892e-02   2.1280581e-02   0.0000000e+00  -3.1671934e-02   0.0000000e+00   1.0000000e+00
  -1.4003453e+00  -8.9019405e-02   2.1247340e-02   0.0000000e+00  -3.1617878e-02   0.0000000e+00   1.0000000e+00
  -1.4021188e+00  -8.7582611e-02   2.1213975e-02   0.0000000e+00  -3.1563624e-02   0.0000000e+00   1.0000000e+00
  -1.4038624e+00  -8.5930568e-02   2.1180487e-02   0.0000000e+00  -3.1509170e-02   0.0000000e+00   1.0000000e+00
  -1.4055720e+00  -8.4075584e-02   2.1146875e-02   0.0000000e+00  -3.1454518e-02   0.0000000e+00   1.0000000e+00
  -1.4072435e+00  -8.2030179e-02   2.1113139e-02   0.0000000e+00  -3.1399667e-02   0.0000000e+00   1.0000000e+00
  -1.4088732e+00  -7.9807046e-02   2.1079281e-02   0.0000000e+00  -3.1344619e-02   0.0000000e+00   1.0000000e+00
  -1.4104576e+00  -7.7419015e-02   2.1045300e-02   0.0000000e+00  -3.1289373e-02   0.0000000e+00   1.0000000e+00
  -1.4119935e+00  -7.4879009e-02   2.1011196e-02   0.0000000e+00  -3.1233930e-02   0.0000000e+00   1.0000000e+00
  -1.4134779e+00  -7.2200007e-02   2.0976969e-02   0.0000000e+00  -3.1178290e-02   0.0000000e+00   1.0000000e+00
  -1.4149080e+00  -6.9395008e-02   2.0942621e-02   0.0000000e+00  -3.1122454e-02   0.0000000e+00   1.0000000e+00
  -1.4162814e+00  -6.6476986e-02   2.0908150e-02   0.0000000e+00  -3.1066421e-02   0.0000000e+00   1.0000000e+00
  -1.4175960e+00  -6.3458860e-02   2.0873557e-02   0.0000000e+00  -3.1010193e-02   0.0000000e+00   1.0000000e+00
  -1.4188497e+00  -6.0353450e-02   2.0838843e-02   0.0000000e+00  -3.0953769e-02   0.0000000e+00   1.0000000e+00
  -1.4200410e+00  -5.7173443e-02   2.0804007e-02   0.0000000e+00  -3.0897151e-02   0.0000000e+00   1.0000000e+00
  -1.4211683e+00  -5.3931355e-02   2.0769050e-02   0.0000000e+00  -3.0840337e-02   0.0000000e+00   1.0000000e+00
  -1.4222305e+00  -5.0639502e-02   2.0733972e-02   0.0000000e+00  -3.0783329e-02   0.0000000e+00   1.0000000e+00
  -1.4232267e+00  -4.7309958e-02   2.0698773e-02   0.0000000e+00  -3.0726127e-02   0.0000000e+00   1.0000000e+00
  -1.4241562e+00  -4.3954528e-02   2.0663454e-02   0.0000000e+00  -3.0668732e-02   0.0000000e+00   1.0000000e+00
  -1.4250184e+00  -4.0584719e-02   2.0628014e-02   0.0000000e+00  -3.0611143e-02   0.0000000e+00   1.0000000e+00
  -1.4258133e+00  -3.7211704e-02   2.0592453e-02   0.0000000e+00  -3.0553361e-02   0.0000000e+00   1.0000000e+00
  -1.4265406e+00  -3.3846300e-02   2.0556773e-02   0.0000000e+00  -3.0495387e-02   0.0000000e+00   1.0000000e+00
  -1.4272008e+00  -3.0498942e-02   2.0520973e-02   0.0000000e+00  -3.0437221e-02   0.0000000e+00   1.0000000e+00
  -1.4277941e+00  -2.7179656e-02   2.0485053e-02   0.0000000e+00  -3.0378862e-02   0.0000000e+00   1.0000000e+00
  -1.4283213e+00  -2.3898040e-02   2.0449014e-02   0.0000000e+00  -3.0320313e-02   0.0000000e+00   1.0000000e+00
  -1.4287830e+00  -2.0663244e-02   2.0412855e-02   0.0000000e+00  -3.0261572e-02   0.0000000e+00   1.0000000e+00
  -1.4291803e+00  -1.7483952e-02   2.0376578e-02   0.0000000e+00  -3.0202640e-02   0.0000000e+00   1.0000000e+00
  -1.4295143e+00  -1.4368365e-02   2.0340182e-02   0.0000000e+00  -3.0143519e-02   0.0000000e+00   1.0000000e+00
  -1.4297864e+00  -1.1324193e-02   2.0303667e-02   0.0000000e+00  -3.0084207e-02   0.0000000e+00   1.0000000e+00
  -1.4299979e+00  -8.3586378e-03   2.0267034e-02   0.0000000e+00  -3.0024705e-02   0.0000000e+00   1.0000000e+00
  -1.4301506e+00  -5.4783883e-03   2.0230283e-02   0.0000000e+00  -2.9965015e-02   0.0000000e+00   1.0000000e+00
  -1.4302461e+00  -2.6896131e-03   2.0193414e-02   0.0000000e+00  -2.9905135e-02   0.0000000e+00   1.0000000e+00
  -1.4302863e+00   2.0437769e-06   2.0156427e-02   0.0000000e+00  -2.9845067e-02   0.0000000e+00   1.0000000e+00
  -1.4302732e+00   2.5914649e-03   2.0119323e-02   0.0000000e+00  -2.9784811e-02   0.0000000e+00   1.0000000e+00
  -1.4302088e+00   5.0740591e-03   2.0082101e-02   0.0000000e+00  -2.9724367e-02   0.0000000e+00   1.0000000e+00
  -1.4300953e+00   7.4457599e-03   2.0044763e-02   0.0000000e+00  -2.9663736e-02   0.0000000e+00   1.0000000e+00
  -1.4299350e+00   9.7030208e-03   2.0007307e-02   0.0000000e+00  -2.9602918e-02   0.0000000e+00   1.0000000e+00
  -1.4297301e+00   1.1842809e-02   1.9969735e-02   0.0000000e+00  -2.9541914e-02   0.0000000e+00   1.0000000e+00
  -1.4294830e+00   1.3862600e-02   1.9932046e-02   0.0000000e+00  -2.9480723e-02   0.0000000e+00   1.0000000e+00
  -1.4291961e+00   1.5760363e-02   1.9894242e-02   0.0000000e+00  -2.9419346e-02   0.0000000e+00   1.0000000e+00
  -1.4288718e+00   1.7534554e-02   1.9856321e-02   0.0000000e+00  -2.9357785e-02   0.0000000e+00   1.0000000e+00
  -1.4285127e+00   1.9184104e-02   1.9818285e-02   0.0000000e+00  -2.9296038e-02   0.0000000e+00   1.0000000e+00
  -1.4281213e+00   2.0708399e-02   1.9780133e-02   0.0000000e+00  -2.9234106e-02   0.0000000e+00   1.0000000e+00
  -1.4277000e+00   2.2107273e-02   1.9741866e-02   0.0000000e+00  -2.9171990e-02   0.0000000e+00   1.0000000e+00
  -1.4272513e+00   2.3380982e-02   1.9703483e-02   0.0000000e+00  -2.9109690e-02   0.0000000e+00   1.0000000e+00
  -1.4267778e+00   2.4530195e-02   1.9664986e-02   0.0000000e+00  -2.9047207e-02   0.0000000e+00   1.0000000e+00
  -1.4262819e+00   2.5555972e-02   1.9626374e-02   0.0000000e+00  -2.8984541e-02   0.0000000e+00   1.0000000e+00
  -1.4257661e+00   2.6459742e-02   1.9587648e-02   0.0000000e+00  -2.8921692e-02   0.0000000e+00   1.0000000e+00
  -1.4252328e+00   2.7243290e-02   1.9548808e-02   0.0000000e+00  -2.8858661e-02   0.0000000e+00   1.0000000e+00
  -1.4246845e+00   2.7908730e-02   1.9509854e-02   0.0000000e+00  -2.8795448e-02   0.0000000e+00   1.0000000e+00
  -1.4241234e+00   2.8458487e-02   1.9470786e-02   0.0000000e+00  -2.8732054e-02   0.0000000e+00   1.0000000e+00
  -1.4235519e+00   2.8895278e-02   1.9431604e-02   0.0000000e+00  -2.8668478e-02   0.0000000e+00   1.0000000e+00
  -1.4229722e+00   2.9222085e-02   1.9392309e-02   0.0000000e+00  -2.8604722e-02   0.0000000e+00   1.0000000e+00
  -1.4223866e+00   2.9442141e-02   1.9352902e-02   0.0000000e+00  -2.8540785e-02   0.0000000e+00   1.0000000e+00
  -1.4217970e+00   2.9558902e-02   1.9313381e-02   0.0000000e+00  -2.8476669e-02   0.0000000e+00   1.0000000e+00
  -1.4212056e+00   2.9576029e-02   1.9273748e-02   0.0000000e+00  -2.8412373e-02   0.0000000e+00   1.0000000e+00
  -1.4206144e+00   2.9497366e-02   1.9234002e-02   0.0000000e+00  -2.8347898e-02   0.0000000e+00   1.0000000e+00
  -1.4200252e+00   2.9326919e-02   1.9194145e-02   0.0000000e+00  -2.8283245e-02   0.0000000e+00   1.0000000e+00
  -1.4194398e+00   2.9068839e-02   1.9154175e-02   0.0000000e+00  -2.8218413e-02   0.0000000e+00   1.0000000e+00
  -1.4188601e+00   2.8727394e-02   1.9114094e-02   0.0000000e+00  -2.8153403e-02   0.0000000e+00   1.0000000e+00
  -1.4182875e+00   2.8306958e-02   1.9073901e-02   0.0000000e+00  -2.8088216e-02   0.0000000e+00   1.0000000e+00
  -1.4177238e+00   2.7811986e-02   1.9033597e-02   0.0000000e+00  -2.8022852e-02   0.0000000e+00   1.0000000e+00
  -1.4171703e+00   2.7246997e-02   1.8993183e-02   0.0000000e+00  -2.7957311e-02   0.0000000e+00   1.0000000e+00
  -1.4166284e+00   2.6616557e-02   1.8952657e-02   0.0000000e+00  -2.7891594e-02   0.0000000e+00   1.0000000e+00
  -1.4160994e+00   2.5925264e-02   1.8912021e-02   0.0000000e+00  -2.7825702e-02   0.0000000e+00   1.0000000e+00
  -1.4155846e+00   2.5177724e-02   1.8871275e-02   0.0000000e+00  -2.7759634e-02   0.0000000e+00   1.0000000e+00
  -1.4150850e+00   2.4378542e-02   1.8830419e-02   0.0000000e+00  -2.7693391e-02   0.0000000e+00   1.0000000e+00
  -1.4146016e+00   2.3532307e-02   1.8789453e-02   0.0000000e+00  -2.7626973e-02   0.0000000e+00   1.0000000e+00
  -1.4141353e+00   2.2643571e-02   1.8748378e-02   0.0000000e+00  -2.7560382e-02   0.0000000e+00   1.0000000e+00
  -1.4136871e+00   2.1716843e-02   1.8707193e-02   0.0000000e+00  -2.7493616e-02   0.0000000e+00   1.0000000e+00
  -1.4132575e+00   2.0756572e-02   1.8665899e-02   0.0000000e+00  -2.7426678e-02   0.0000000e+00   1.0000000e+00
  -1.4128473e+00   1.9767137e-02   1.8624497e-02   0.0000000e+00  -2.7359566e-02   0.0000000e+00   1.0000000e+00
  -1.4124570e+00   1.8752832e-02   1.8582985e-02   0.0000000e+00  -2.7292283e-02   0.0000000e+00   1.0000000e+00
  -1.4120871e+00   1.7717861e-02   1.8541366e-02   0.0000000e+00  -2.7224827e-02   0.0000000e+00   1.0000000e+00
  -1.4117379e+00   1.6666326e-02   1.8499638e-02   0.0000000e+00  -2.7157199e-02   0.0000000e+00   1.0000000e+00
  -1.4114099e+00   1.5602216e-02   1.8457803e-02   0.0000000e+00  -2.7089401e-02   0.0000000e+00   1.0000000e+00
  -1.4111032e+00   1.4529402e-02   1.8415860e-02   0.0000000e+00  -2.7021432e-02   0.0000000e+00   1.0000000e+00
  -1.4108180e+00   1.3451629e-02   1.8373810e-02   0.0000000e+00  -2.6953292e-02   0.0000000e+00   1.0000000e+00
  -1.4105544e+00   1.2372507e-02   1.8331652e-02   0.0000000e+00  -2.6884983e-02   0.0000000e+00   1.0000000e+00
  -1.4103123e+00   1.1295508e-02   1.8289388e-02   0.0000000e+00  -2.6816504e-02   0.0000000e+00   1.0000000e+00
  -1.4100918e+00   1.0223960e-02   1.8247017e-02   0.0000000e+00  -2.6747856e-02   0.0000000e+00   1.0000000e+00
  -1.4098926e+00   9.1610408e-03   1.8204540e-02   0.0000000e+00  -2.6679039e-02   0.0000000e+00   1.0000000e+00
  -1.4097147e+00   8.1097779e-03   1.8161957e-02   0.0000000e+00  -2.6610055e-02   0.0000000e+00   1.0000000e+00
  -1.4095577e+00   7.0730409e-03   1.8119268e-02   0.0000000e+00  -2.6540903e-02   0.0000000e+00   1.0000000e+00
  -1.4094214e+00   6.0535417e-03   1.8076473e-02   0.0000000e+00  -2.6471583e-02   0.0000000e+00   1.0000000e+00
  -1.4093053e+00   5.0538315e-03   1.8033573e-02   0.0000000e+00  -2.6402097e-02   0.0000000e+00   1.0000000e+00
  -1.4092092e+00   4.0762998e-03   1.7990567e-02   0.0000000e+00  -2.6332444e-02   0.0000000e+00   1.0000000e+00
  -1.4091324e+00   3.1231732e-03   1.7947457e-02   0.0000000e+00  -2.6262625e-02   0.0000000e+00   1.0000000e+00
  -1.4090746e+00   2.1965152e-03   1.7904242e-02   0.0000000e+00  -2.6192641e-02   0.0000000e+00   1.0000000e+00
  -1.4090352e+00   1.2982262e-03   1.7860923e-02   0.0000000e+00  -2.6122492e-02   0.0000000e+00   1.0000000e+00
  -1.4090136e+00   4.3004438e-04   1.7817500e-02   0.0000000e+00  -2.6052178e-02   0.0000000e+00   1.0000000e+00
  -1.4090093e+00  -4.0645327e-04   1.7773973e-02   0.0000000e+00  -2.5981700e-02   0.0000000e+00   1.0000000e+00
  -1.4090215e+00  -1.2098496e-03   1.7730342e-02   0.0000000e+00  -2.5911058e-02   0.0000000e+00   1.0000000e+00
  -1.4090495e+00  -1.9788853e-03   1.7686608e-02   0.0000000e+00  -2.5840253e-02   0.0000000e+00   1.0000000e+00
  -1.4090928e+00  -2.7124564e-03   1.7642771e-02   0.0000000e+00  -2.5769285e-02   0.0000000e+00   1.0000000e+00
  -1.4091506e+00  -3.4096119e-03   1.7598831e-02   0.0000000e+00  -2.5698154e-02   0.0000000e+00   1.0000000e+00
  -1.4092222e+00  -4.0695504e-03   1.7554788e-02   0.0000000e+00  -2.5626862e-02   0.0000000e+00   1.0000000e+00
  -1.4093067e+00  -4.6916171e-03   1.7510643e-02   0.0000000e+00  -2.5555408e-02   0.0000000e+00   1.0000000e+00
  -1.4094035e+00  -5.2752999e-03   1.7466396e-02   0.0000000e+00  -2.5483793e-02   0.0000000e+00   1.0000000e+00
  -1.4095118e+00  -5.8202256e-03   1.7422047e-02   0.0000000e+00  -2.5412018e-02   0.0000000e+00   1.0000000e+00
  -1.4096308e+00  -6.3261556e-03   1.7377597e-02   0.0000000e+00  -2.5340082e-02   0.0000000e+00   1.0000000e+00
  -1.4097597e+00  -6.7929818e-03   1.7333045e-02   0.0000000e+00  -2.5267987e-02   0.0000000e+00   1.0000000e+00
  -1.4098977e+00  -7.2207217e-03   1.7288393e-02   0.0000000e+00  -2.5195732e-02   0.0000000e+00   1.0000000e+00
  -1.4100441e+00  -7.6095135e-03   1.7243639e-02   0.0000000e+00  -2.5123319e-02   0.0000000e+00   1.0000000e+00
  -1.4101981e+00  -7.9596116e-03   1.7198785e-02   0.0000000e+00  -2.5050747e-02   0.0000000e+00   1.0000000e+00
  -1.4103589e+00  -8.2713809e-03   1.7153831e-02   0.0000000e+00  -2.4978017e-02   0.0000000e+00   1.0000000e+00
  -1.4105258e+00  -8.5452920e-03   1.7108777e-02   0.0000000e+00  -2.4905130e-02   0.0000000e+00   1.0000000e+00
  -1.4106979e+00  -8.7819155e-03   1.7063623e-02   0.0000000e+00  -2.4832086e-02   0.0000000e+00   1.0000000e+00
  -1.4108746e+00  -8.9819165e-03   1.7018370e-02   0.0000000e+00  -2.4758886e-02   0.0000000e+00   1.0000000e+00
  -1.4110551e+00  -9.1460495e-03   1.6973017e-02   0.0000000e+00  -2.4685529e-02   0.0000000e+00   1.0000000e+00
  -1.4112387e+00  -9.2751521e-03   1.6927565e-02   0.0000000e+00  -2.4612017e-02   0.0000000e+00   1.0000000e+00
  -1.4114247e+00  -9.3701399e-03   1.6882015e-02   0.0000000e+00  -2.4538350e-02   0.0000000e+00   1.0000000e+00
  -1.4116125e+00  -9.4320006e-03   1.6836367e-02   0.0000000e+00  -2.4464528e-02   0.0000000e+00   1.0000000e+00
  -1.4118013e+00  -9.4617883e-03   1.6790620e-02   0.0000000e+00  -2.4390552e-02   0.0000000e+00   1.0000000e+00
  -1.4119906e+00  -9.4606176e-03   1.6744775e-02   0.0000000e+00  -2.4316423e-02   0.0000000e+00   1.0000000e+00
  -1.4121797e+00  -9.4296585e-03   1.6698833e-02   0.0000000e+00  -2.4242140e-02   0.0000000e+00   1.0000000e+00
  -1.4123680e+00  -9.3701303e-03   1.6652793e-02   0.0000000e+00  -2.4167704e-02   0.0000000e+00   1.0000000e+00
  -1.4125550e+00  -9.2832959e-03   1.6606657e-02   0.0000000e+00  -2.4093116e-02   0.0000000e+00   1.0000000e+00
  -1.4127401e+00  -9.1704568e-03   1.6560423e-02   0.0000000e+00  -2.4018376e-02   0.0000000e+00   1.0000000e+00
  -1.4129229e+00  -9.0329474e-03   1.6514093e-02   0.0000000e+00  -2.3943485e-02   0.0000000e+00   1.0000000e+00
  -1.4131028e+00  -8.8721294e-03   1.6467667e-02   0.0000000e+00  -2.3868443e-02   0.0000000e+00   1.0000000e+00
  -1.4132793e+00  -8.6893871e-03   1.6421145e-02   0.0000000e+00  -2.3793250e-02   0.0000000e+00   1.0000000e+00
  -1.4134521e+00  -8.4861217e-03   1.6374527e-02   0.0000000e+00  -2.3717908e-02   0.0000000e+00   1.0000000e+00
  -1.4136207e+00  -8.2637469e-03   1.6327814e-02   0.0000000e+00  -2.3642416e-02   0.0000000e+00   1.0000000e+00
  -1.4137848e+00  -8.0236835e-03   1.6281005e-02   0.0000000e+00  -2.3566775e-02   0.0000000e+00   1.0000000e+00
  -1.4139440e+00  -7.7673551e-03   1.6234102e-02   0.0000000e+00  -2.3490985e-02   0.0000000e+00   1.0000000e+00
  -1.4140981e+00  -7.4961832e-03   1.6187104e-02   0.0000000e+00  -2.3415047e-02   0.0000000e+00   1.0000000e+00
  -1.4142466e+00  -7.2115833e-03   1.6140011e-02   0.0000000e+00  -2.3338962e-02   0.0000000e+00   1.0000000e+00
  -1.4143893e+00  -6.9149601e-03   1.6092825e-02   0.0000000e+00  -2.3262730e-02   0.0000000e+00   1.0000000e+00
  -1.4145261e+00  -6.6077039e-03   1.6045544e-02   0.0000000e+00  -2.3186351e-02   0.0000000e+00   1.0000000e+00
  -1.4146567e+00  -6.2911867e-03   1.5998170e-02   0.0000000e+00  -2.3109826e-02   0.0000000e+00   1.0000000e+00
  -1.4147809e+00  -5.9667584e-03   1.5950703e-02   0.0000000e+00  -2.3033156e-02   0.0000000e+00   1.0000000e+00
  -1.4148986e+00  -5.6357434e-03   1.5903143e-02   0.0000000e+00  -2.2956340e-02   0.0000000e+00   1.0000000e+00
  -1.4150096e+00  -5.2994377e-03   1.5855491e-02   0.0000000e+00  -2.2879380e-02   0.0000000e+00   1.0000000e+00
  -1.4151139e+00  -4.9591051e-03   1.5807745e-02   0.0000000e+00  -2.2802275e-02   0.0000000e+00   1.0000000e+00
  -1.4152114e+00  -4.6159751e-03   1.5759908e-02   0.0000000e+00  -2.2725027e-02   0.0000000e+00   1.0000000e+00
  -1.4153020e+00  -4.2712401e-03   1.5711979e-02   0.0000000e+00  -2.2647635e-02   0.0000000e+00   1.0000000e+00
  -1.4153857e+00  -3.9260526e-03   1.5663958e-02   0.0000000e+00  -2.2570101e-02   0.0000000e+00   1.0000000e+00
  -1.4154625e+00  -3.5815237e-03   1.5615846e-02   0.0000000e+00  -2.2492424e-02   0.0000000e+00   1.0000000e+00
  -1.4155324e+00  -3.2387203e-03   1.5567643e-02   0.0000000e+00  -2.2414606e-02   0.0000000e+00   1.0000000e+00
  -1.4155955e+00  -2.8986642e-03   1.5519349e-02   0.0000000e+00  -2.2336647e-02   0.0000000e+00   1.0000000e+00
  -1.4156517e+00  -2.5623297e-03   1.5470965e-02   0.0000000e+00  -2.2258546e-02   0.0000000e+00   1.0000000e+00
  -1.4157013e+00  -2.2306428e-03   1.5422490e-02   0.0000000e+00  -2.2180306e-02   0.0000000e+00   1.0000000e+00
  -1.4157443e+00  -1.9044800e-03   1.5373926e-02   0.0000000e+00  -2.2101926e-02   0.0000000e+00   1.0000000e+00
  -1.4157808e+00  -1.5846670e-03   1.5325272e-02   0.0000000e+00  -2.2023406e-02   0.0000000e+00   1.0000000e+00
  -1.4158109e+00  -1.2719785e-03   1.5276528e-02   0.0000000e+00  -2.1944748e-02   0.0000000e+00   1.0000000e+00
  -1.4158348e+00  -9.6713700e-04   1.5227696e-02   0.0000000e+00  -2.1865951e-02   0.0000000e+00   1.0000000e+00
  -1.4158527e+00  -6.7081300e-04   1.5178775e-02   0.0000000e+00  -2.1787016e-02   0.0000000e+00   1.0000000e+00
  -1.4158646e+00  -3.8362448e-04   1.5129765e-02   0.0000000e+00  -2.1707944e-02   0.0000000e+00   1.0000000e+00
  -1.4158709e+00  -1.0613701e-04   1.5080667e-02   0.0000000e+00  -2.1628736e-02   0.0000000e+00   1.0000000e+00
  -1.4158717e+00   1.6113614e-04   1.5031482e-02   0.0000000e+00  -2.1549391e-02   0.0000000e+00   1.0000000e+00
  -1.4158672e+00   4.1773364e-04   1.4982208e-02   0.0000000e+00  -2.1469910e-02   0.0000000e+00   1.0000000e+00
  -1.4158576e+00   6.6324564e-04   1.4932848e-02   0.0000000e+00  -2.1390294e-02   0.0000000e+00   1.0000000e+00
  -1.4158431e+00   8.9731313e-04   1.4883400e-02   0.0000000e+00  -2.1310543e-02   0.0000000e+00   1.0000000e+00
  -1.4158240e+00   1.1196272e-03   1.4833865e-02   0.0000000e+00  -2.1230658e-02   0.0000000e+00   1.0000000e+00
  -1.4158006e+00   1.3299281e-03   1.4784244e-02   0.0000000e+00  -2.1150639e-02   0.0000000e+00   1.0000000e+00
  -1.4157730e+00   1.5280042e-03   1.4734537e-02   0.0000000e+00  -2.1070487e-02   0.0000000e+00   1.0000000e+00
  -1.4157415e+00   1.7136910e-03   1.4684744e-02   0.0000000e+00  -2.0990202e-02   0.0000000e+00   1.0000000e+00
  -1.4157063e+00   1.8868695e-03   1.4634866e-02   0.0000000e+00  -2.0909784e-02   0.0000000e+00   1.0000000e+00
  -1.4156678e+00   2.0474654e-03   1.4584902e-02   0.0000000e+00  -2.0829235e-02   0.0000000e+00   1.0000000e+00
  -1.4156261e+00   2.1954471e-03   1.4534853e-02   0.0000000e+00  -2.0748555e-02   0.0000000e+00   1.0000000e+00
  -1.4155815e+00   2.3308245e-03   1.4484719e-02   0.0000000e+00  -2.0667744e-02   0.0000000e+00   1.0000000e+00
  -1.4155342e+00   2.4536473e-03   1.4434501e-02   0.0000000e+00  -2.0586802e-02   0.0000000e+00   1.0000000e+00
  -1.4154846e+00   2.5640034e-03   1.4384199e-02   0.0000000e+00  -2.0505731e-02   0.0000000e+00   1.0000000e+00
  -1.4154328e+00   2.6620169e-03   1.4333813e-02   0.0000000e+00  -2.0424531e-02   0.0000000e+00   1.0000000e+00
  -1.4153791e+00   2.7478466e-03   1.4283343e-02   0.0000000e+00  -2.0343202e-02   0.0000000e+00   1.0000000e+00
  -1.4153238e+00   2.8216841e-03   1.4232790e-02   0.0000000e+00  -2.0261745e-02   0.0000000e+00   1.0000000e+00
  -1.4152670e+00   2.8837519e-03   1.4182154e-02   0.0000000e+00  -2.0180160e-02   0.0000000e+00   1.0000000e+00
  -1.4152091e+00   2.9343014e-03   1.4131436e-02   0.0000000e+00  -2.0098447e-02   0.0000000e+00   1.0000000e+00
  -1.4151502e+00   2.9736112e-03   1.4080635e-02   0.0000000e+00  -2.0016609e-02   0.0000000e+00   1.0000000e+00
  -1.4150905e+00   3.0019850e-03   1.4029752e-02   0.0000000e+00  -1.9934644e-02   0.0000000e+00   1.0000000e+00
  -1.4150304e+00   3.0197497e-03   1.3978787e-02   0.0000000e+00  -1.9852553e-02   0.0000000e+00   1.0000000e+00
  -1.4149699e+00   3.0272536e-03   1.3927741e-02   0.0000000e+00  -1.9770337e-02   0.0000000e+00   1.0000000e+00
  -1.4149094e+00   3.0248641e-03   1.3876614e-02   0.0000000e+00  -1.9687997e-02   0.0000000e+00   1.0000000e+00
  -1.4148490e+00   3.0129664e-03   1.3825406e-02   0.0000000e+00  -1.9605533e-02   0.0000000e+00   1.0000000e+00
  -1.4147888e+00   2.9919608e-03   1.3774117e-02   0.0000000e+00  -1.9522945e-02   0.0000000e+00   1.0000000e+00
  -1.4147291e+00   2.9622616e-03   1.3722748e-02   0.0000000e+00  -1.9440234e-02   0.0000000e+00   1.0000000e+00
  -1.4146700e+00   2.9242948e-03   1.3671298e-02   0.0000000e+00  -1.9357400e-02   0.0000000e+00   1.0000000e+00
  -1.4146118e+00   2.8784964e-03   1.3619770e-02   0.0000000e+00  -1.9274445e-02   0.0000000e+00   1.0000000e+00
  -1.4145544e+00   2.8253106e-03   1.3568161e-02   0.0000000e+00  -1.9191368e-02   0.0000000e+00   1.0000000e+00
  -1.4144982e+00   2.7651880e-03   1.3516474e-02   0.0000000e+00  -1.9108170e-02   0.0000000e+00   1.0000000e+00
  -1.4144432e+00   2.6985841e-03   1.3464708e-02   0.0000000e+00  -1.9024852e-02   0.0000000e+00   1.0000000e+00
  -1.4143896e+00   2.6259577e-03   1.3412863e-02   0.0000000e+00  -1.8941413e-02   0.0000000e+00   1.0000000e+00
  -1.4143375e+00   2.5477688e-03   1.3360941e-02   0.0000000e+00  -1.8857856e-02   0.0000000e+00   1.0000000e+00
  -1.4142870e+00   2.4644779e-03   1.3308940e-02   0.0000000e+00  -1.8774179e-02   0.0000000e+00   1.0000000e+00
  -1.4142381e+00   2.3765438e-03   1.3256862e-02   0.0000000e+00  -1.8690384e-02   0.0000000e+00   1.0000000e+00
  -1.4141910e+00   2.2844226e-03   1.3204706e-02   0.0000000e+00  -1.8606472e-02   0.0000000e+00   1.0000000e+00
  -1.4141458e+00   2.1885661e-03   1.3152474e-02   0.0000000e+00  -1.8522442e-02   0.0000000e+00   1.0000000e+00
  -1.4141025e+00   2.0894209e-03   1.3100165e-02   0.0000000e+00  -1.8438296e-02   0.0000000e+00   1.0000000e+00
  -1.4140612e+00   1.9874268e-03   1.3047779e-02   0.0000000e+00  -1.8354033e-02   0.0000000e+00   1.0000000e+00
  -1.4140220e+00   1.8830157e-03   1.2995317e-02   0.0000000e+00  -1.8269654e-02   0.0000000e+00   1.0000000e+00
  -1.4139849e+00   1.7766110e-03   1.2942780e-02   0.0000000e+00  -1.8185161e-02   0.0000000e+00   1.0000000e+00
  -1.4139499e+00   1.6686259e-03   1.2890167e-02   0.0000000e+00  -1.8100553e-02   0.0000000e+00   1.0000000e+00
  -1.4139171e+00   1.5594629e-03   1.2837480e-02   0.0000000e+00  -1.8015830e-02   0.0000000e+00   1.0000000e+00
  -1.4138864e+00   1.4495130e-03   1.2784717e-02   0.0000000e+00  -1.7930995e-02   0.0000000e+00   1.0000000e+00
  -1.4138580e+00   1.3391546e-03   1.2731880e-02   0.0000000e+00  -1.7846046e-02   0.0000000e+00   1.0000000e+00
  -1.4138318e+00   1.2287530e-03   1.2678968e-02   0.0000000e+00  -1.7760985e-02   0.0000000e+00   1.0000000e+00
  -1.4138077e+00   1.1186596e-03   1.2625983e-02   0.0000000e+00  -1.7675811e-02   0.0000000e+00   1.0000000e+00
  -1.4137859e+00   1.0092115e-03   1.2572924e-02   0.0000000e+00  -1.7590527e-02   0.0000000e+00   1.0000000e+00
  -1.4137663e+00   9.0073085e-04   1.2519792e-02   0.0000000e+00  -1.7505131e-02   0.0000000e+00   1.0000000e+00
  -1.4137488e+00   7.9352442e-04   1.2466586e-02   0.0000000e+00  -1.7419626e-02   0.0000000e+00   1.0000000e+00
  -1.4137334e+00   6.8788327e-04   1.2413308e-02   0.0000000e+00  -1.7334010e-02   0.0000000e+00   1.0000000e+00
  -1.4137202e+00   5.8408237e-04   1.2359958e-02   0.0000000e+00  -1.7248285e-02   0.0000000e+00   1.0000000e+00
  -1.4137090e+00   4.8238039e-04   1.2306536e-02   0.0000000e+00  -1.7162452e-02   0.0000000e+00   1.0000000e+00
  -1.4136999e+00   3.8301949e-04   1.2253042e-02   0.0000000e+00  -1.7076510e-02   0.0000000e+00   1.0000000e+00
  -1.4136927e+00   2.8622517e-04   1.2199476e-02   0.0000000e+00  -1.6990461e-02   0.0000000e+00   1.0000000e+00
  -1.4136875e+00   1.9220624e-04   1.2145840e-02   0.0000000e+00  -1.6904305e-02   0.0000000e+00   1.0000000e+00
  -1.4136841e+00   1.0115475e-04   1.2092133e-02   0.0000000e+00  -1.6818042e-02   0.0000000e+00   1.0000000e+00
  -1.4136825e+00   1.3246040e-05   1.2038355e-02   0.0000000e+00  -1.6731673e-02   0.0000000e+00   1.0000000e+00
  -1.4136827e+00  -7.1361159e-05   1.1984507e-02   0.0000000e+00  -1.6645199e-02   0.0000000e+00   1.0000000e+00
  -1.4136845e+00  -1.5252461e-04   1.1930589e-02   0.0000000e+00  -1.6558619e-02   0.0000000e+00   1.0000000e+00
  -1.4136879e+00  -2.3011840e-04   1.1876601e-02   0.0000000e+00  -1.6471936e-02   0.0000000e+00   1.0000000e+00
  -1.4136929e+00  -3.0403268e-04   1.1822545e-02   0.0000000e+00  -1.6385149e-02   0.0000000e+00   1.0000000e+00
  -1.4136994e+00  -3.7417343e-04   1.1768419e-02   0.0000000e+00  -1.6298258e-02   0.0000000e+00   1.0000000e+00
  -1.4137072e+00  -4.4046215e-04   1.1714225e-02   0.0000000e+00  -1.6211265e-02   0.0000000e+00   1.0000000e+00
  -1.4137163e+00  -5.0283550e-04   1.1659963e-02   0.0000000e+00  -1.6124169e-02   0.0000000e+00   1.0000000e+00
  -1.4137267e+00  -5.6124493e-04   1.1605632e-02   0.0000000e+00  -1.6036972e-02   0.0000000e+00   1.0000000e+00
  -1.4137382e+00  -6.1565628e-04   1.1551234e-02   0.0000000e+00  -1.5949674e-02   0.0000000e+00   1.0000000e+00
  -1.4137507e+00  -6.6604934e-04   1.1496769e-02   0.0000000e+00  -1.5862275e-02   0.0000000e+00   1.0000000e+00
  -1.4137643e+00  -7.1241737e-04   1.1442236e-02   0.0000000e+00  -1.5774776e-02   0.0000000e+00   1.0000000e+00
  -1.4137788e+00  -7.5476660e-04   1.1387637e-02   0.0000000e+00  -1.5687178e-02   0.0000000e+00   1.0000000e+00
  -1.4137940e+00  -7.9311576e-04   1.1332972e-02   0.0000000e+00  -1.5599481e-02   0.0000000e+00   1.0000000e+00
  -1.4138101e+00  -8.2749550e-04   1.1278240e-02   0.0000000e+00  -1.5511686e-02   0.0000000e+00   1.0000000e+00
  -1.4138268e+00  -8.5794786e-04   1.1223443e-02   0.0000000e+00  -1.5423793e-02   0.0000000e+00   1.0000000e+00
  -1.4138441e+00  -8.8452573e-04   1.1168580e-02   0.0000000e+00  -1.5335803e-02   0.0000000e+00   1.0000000e+00
  -1.4138619e+00  -9.0729220e-04   1.1113653e-02   0.0000000e+00  -1.5247716e-02   0.0000000e+00   1.0000000e+00
  -1.4138801e+00  -9.2632006e-04   1.1058660e-02   0.0000000e+00  -1.5159533e-02   0.0000000e+00   1.0000000e+00
  -1.4138988e+00  -9.4169115e-04   1.1003603e-02   0.0000000e+00  -1.5071254e-02   0.0000000e+00   1.0000000e+00
  -1.4139176e+00  -9.5349575e-04   1.0948482e-02   0.0000000e+00  -1.4982881e-02   0.0000000e+00   1.0000000e+00
  -1.4139368e+00  -9.6183202e-04   1.0893297e-02   0.0000000e+00  -1.4894413e-02   0.0000000e+00   1.0000000e+00
  -1.4139560e+00  -9.6680535e-04   1.0838048e-02   0.0000000e+00  -1.4805851e-02   0.0000000e+00   1.0000000e+00
  -1.4139754e+00  -9.6852777e-04   1.0782737e-02   0.0000000e+00  -1.4717196e-02   0.0000000e+00   1.0000000e+00
  -1.4139947e+00  -9.6711734e-04   1.0727362e-02   0.0000000e+00  -1.4628448e-02   0.0000000e+00   1.0000000e+00
  -1.4140141e+00  -9.6269757e-04   1.0671925e-02   0.0000000e+00  -1.4539608e-02   0.0000000e+00   1.0000000e+00
  -1.4140333e+00  -9.5539678e-04   1.0616426e-02   0.0000000e+00  -1.4450677e-02   0.0000000e+00   1.0000000e+00
  -1.4140524e+00  -9.4534754e-04   1.0560865e-02   0.0000000e+00  -1.4361654e-02   0.0000000e+00   1.0000000e+00
  -1.4140712e+00  -9.3268610e-04   1.0505242e-02   0.0000000e+00  -1.4272541e-02   0.0000000e+00   1.0000000e+00
  -1.4140898e+00  -9.1755180e-04   1.0449558e-02   0.0000000e+00  -1.4183337e-02   0.0000000e+00   1.0000000e+00
  -1.4141080e+00  -9.0008651e-04   1.0393813e-02   0.0000000e+00  -1.4094045e-02   0.0000000e+00   1.0000000e+00
  -1.4141260e+00  -8.8043410e-04   1.0338008e-02   0.0000000e+00  -1.4004663e-02   0.0000000e+00   1.0000000e+00
  -1.4141435e+00  -8.5873990e-04   1.0282142e-02   0.0000000e+00  -1.3915194e-02   0.0000000e+00   1.0000000e+00
  -1.4141605e+00  -8.3515019e-04   1.0226217e-02   0.0000000e+00  -1.3825636e-02   0.0000000e+00   1.0000000e+00
  -1.4141771e+00  -8.0981170e-04   1.0170231e-02   0.0000000e+00  -1.3735992e-02   0.0000000e+00   1.0000000e+00
  -1.4141932e+00  -7.8287112e-04   1.0114187e-02   0.0000000e+00  -1.3646261e-02   0.0000000e+00   1.0000000e+00
  -1.4142087e+00  -7.5447467e-04   1.0058083e-02   0.0000000e+00  -1.3556444e-02   0.0000000e+00   1.0000000e+00
  -1.4142236e+00  -7.2476760e-04   1.0001921e-02   0.0000000e+00  -1.3466541e-02   0.0000000e+00   1.0000000e+00
  -1.4142380e+00  -6.9389381e-04   9.9457009e-03   0.0000000e+00  -1.3376554e-02   0.0000000e+00   1.0000000e+00
  -1.4142517e+00  -6.6199543e-04   9.8894225e-03   0.0000000e+00  -1.3286482e-02   0.0000000e+00   1.0000000e+00
  -1.4142648e+00  -6.2921244e-04   9.8330865e-03   0.0000000e+00  -1.3196327e-02   0.0000000e+00   1.0000000e+00
  -1.4142772e+00  -5.9568232e-04   9.7766931e-03   0.0000000e+00  -1.3106088e-02   0.0000000e+00   1.0000000e+00
  -1.4142889e+00  -5.6153968e-04   9.7202428e-03   0.0000000e+00  -1.3015767e-02   0.0000000e+00   1.0000000e+00
  -1.4143000e+00  -5.2691596e-04   9.6637358e-03   0.0000000e+00  -1.2925364e-02   0.0000000e+00   1.0000000e+00
  -1.4143103e+00  -4.9193916e-04   9.6071725e-03   0.0000000e+00  -1.2834879e-02   0.0000000e+00   1.0000000e+00
  -1.4143200e+00  -4.5673350e-04   9.5505532e-03   0.0000000e+00  -1.2744314e-02   0.0000000e+00   1.0000000e+00
  -1.4143290e+00  -4.2141923e-04   9.4938783e-03   0.0000000e+00  -1.2653668e-02   0.0000000e+00   1.0000000e+00
  -1.4143372e+00  -3.8611238e-04   9.4371479e-03   0.0000000e+00  -1.2562942e-02   0.0000000e+00   1.0000000e+00
  -1.4143448e+00  -3.5092454e-04   9.3803626e-03   0.0000000e+00  -1.2472138e-02   0.0000000e+00   1.0000000e+00
  -1.4143516e+00  -3.1596270e-04   9.3235226e-03   0.0000000e+00  -1.2381254e-02   0.0000000e+00   1.0000000e+00
  -1.4143577e+00  -2.8132904e-04   9.2666283e-03   0.0000000e+00  -1.2290293e-02   0.0000000e+00   1.0000000e+00
  -1.4143632e+00  -2.4712085e-04   9.2096799e-03   0.0000000e+00  -1.2199254e-02   0.0000000e+00   1.0000000e+00
  -1.4143680e+00  -2.1343036e-04   9.1526779e-03   0.0000000e+00  -1.2108138e-02   0.0000000e+00   1.0000000e+00
  -1.4143721e+00  -1.8034465e-04   9.0956225e-03   0.0000000e+00  -1.2016946e-02   0.0000000e+00   1.0000000e+00
  -1.4143755e+00  -1.4794560e-04   9.0385140e-03   0.0000000e+00  -1.1925679e-02   0.0000000e+00   1.0000000e+00
  -1.4143783e+00  -1.1630977e-04   8.9813529e-03   0.0000000e+00  -1.1834336e-02   0.0000000e+00   1.0000000e+00
  -1.4143805e+00  -8.5508419e-05   8.9241395e-03   0.0000000e+00  -1.1742918e-02   0.0000000e+00   1.0000000e+00
  -1.4143821e+00  -5.5607428e-05   8.8668740e-03   0.0000000e+00  -1.1651427e-02   0.0000000e+00   1.0000000e+00
  -1.4143830e+00  -2.6667337e-05   8.8095569e-03   0.0000000e+00  -1.1559862e-02   0.0000000e+00   1.0000000e+00
  -1.4143834e+00   1.2566673e-06   8.7521884e-03   0.0000000e+00  -1.1468224e-02   0.0000000e+00   1.0000000e+00
  -1.4143832e+00   2.8114715e-05   8.6947688e-03   0.0000000e+00  -1.1376514e-02   0.0000000e+00   1.0000000e+00
  -1.4143826e+00   5.3862213e-05   8.6372986e-03   0.0000000e+00  -1.1284732e-02   0.0000000e+00   1.0000000e+00
  -1.4143814e+00   7.8459784e-05   8.5797781e-03   0.0000000e+00  -1.1192879e-02   0.0000000e+00   1.0000000e+00
  -1.4143797e+00   1.0187319e-04   8.5222075e-03   0.0000000e+00  -1.1100956e-02   0.0000000e+00   1.0000000e+00
  -1.4143775e+00   1.2407326e-04   8.4645873e-03   0.0000000e+00  -1.1008962e-02   0.0000000e+00   1.0000000e+00
  -1.4143749e+00   1.4503577e-04   8.4069177e-03   0.0000000e+00  -1.0916900e-02   0.0000000e+00   1.0000000e+00
  -1.4143719e+00   1.6474133e-04   8.3491991e-03   0.0000000e+00  -1.0824768e-02   0.0000000e+00   1.0000000e+00
  -1.4143685e+00   1.8317530e-04   8.2914319e-03   0.0000000e+00  -1.0732568e-02   0.0000000e+00   1.0000000e+00
  -1.4143648e+00   2.0032761e-04   8.2336163e-03   0.0000000e+00  -1.0640301e-02   0.0000000e+00   1.0000000e+00
  -1.4143607e+00   2.1619263e-04   8.1757527e-03   0.0000000e+00  -1.0547966e-02   0.0000000e+00   1.0000000e+00
  -1.4143563e+00   2.3076905e-04   8.1178415e-03   0.0000000e+00  -1.0455565e-02   0.0000000e+00   1.0000000e+00
  -1.4143516e+00   2.4405967e-04   8.0598829e-03   0.0000000e+00  -1.0363098e-02   0.0000000e+00   1.0000000e+00
  -1.4143467e+00   2.5607128e-04   8.0018774e-03   0.0000000e+00  -1.0270566e-02   0.0000000e+00   1.0000000e+00
  -1.4143415e+00   2.6681446e-04   7.9438252e-03   0.0000000e+00  -1.0177969e-02   0.0000000e+00   1.0000000e+00
  -1.4143361e+00   2.7630339e-04   7.8857267e-03   0.0000000e+00  -1.0085308e-02   0.0000000e+00   1.0000000e+00
  -1.4143305e+00   2.8455572e-04   7.8275823e-03   0.0000000e+00  -9.9925838e-03   0.0000000e+00   1.0000000e+00
  -1.4143248e+00   2.9159232e-04   7.7693922e-03   0.0000000e+00  -9.8997962e-03   0.0000000e+00   1.0000000e+00
  -1.4143190e+00   2.9743716e-04   7.7111569e-03   0.0000000e+00  -9.8069463e-03   0.0000000e+00   1.0000000e+00
  -1.4143130e+00   3.0211702e-04   7.6528766e-03   0.0000000e+00  -9.7140345e-03   0.0000000e+00   1.0000000e+00
  -1.4143069e+00   3.0566140e-04   7.5945516e-03   0.0000000e+00  -9.6210616e-03   0.0000000e+00   1.0000000e+00
  -1.4143008e+00   3.0810226e-04   7.5361825e-03   0.0000000e+00  -9.5280279e-03   0.0000000e+00   1.0000000e+00
  -1.4142946e+00   3.0947384e-04   7.4777694e-03   0.0000000e+00  -9.4349343e-03   0.0000000e+00   1.0000000e+00
  -1.4142884e+00   3.0981248e-04   7.4193127e-03   0.0000000e+00  -9.3417812e-03   0.0000000e+00   1.0000000e+00
  -1.4142822e+00   3.0915640e-04   7.3608127e-03   0.0000000e+00  -9.2485692e-03   0.0000000e+00   1.0000000e+00
  -1.4142761e+00   3.0754552e-04   7.3022699e-03   0.0000000e+00  -9.1552989e-03   0.0000000e+00   1.0000000e+00
  -1.4142699e+00   3.0502126e-04   7.2436844e-03   0.0000000e+00  -9.0619709e-03   0.0000000e+00   1.0000000e+00
  -1.4142638e+00   3.0162639e-04   7.1850568e-03   0.0000000e+00  -8.9685858e-03   0.0000000e+00   1.0000000e+00
  -1.4142578e+00   2.9740477e-04   7.1263873e-03   0.0000000e+00  -8.8751442e-03   0.0000000e+00   1.0000000e+00
  -1.4142519e+00   2.9240124e-04   7.0676762e-03   0.0000000e+00  -8.7816467e-03   0.0000000e+00   1.0000000e+00
  -1.4142461e+00   2.8666141e-04   7.0089240e-03   0.0000000e+00  -8.6880938e-03   0.0000000e+00   1.0000000e+00
  -1.4142404e+00   2.8023148e-04   6.9501308e-03   0.0000000e+00  -8.5944862e-03   0.0000000e+00   1.0000000e+00
  -1.4142348e+00   2.7315807e-04   6.8912972e-03   0.0000000e+00  -8.5008244e-03   0.0000000e+00   1.0000000e+00
  -1.4142294e+00   2.6548809e-04   6.8324234e-03   0.0000000e+00  -8.4071090e-03   0.0000000e+00   1.0000000e+00
  -1.4142241e+00   2.5726854e-04   6.7735098e-03   0.0000000e+00  -8.3133406e-03   0.0000000e+00   1.0000000e+00
  -1.4142190e+00   2.4854638e-04   6.7145567e-03   0.0000000e+00  -8.2195199e-03   0.0000000e+00   1.0000000e+00
  -1.4142141e+00   2.3936836e-04   6.6555645e-03   0.0000000e+00  -8.1256473e-03   0.0000000e+00   1.0000000e+00
  -1.4142093e+00   2.2978092e-04   6.5965334e-03   0.0000000e+00  -8.0317236e-03   0.0000000e+00   1.0000000e+00
  -1.4142048e+00   2.1983000e-04   6.5374639e-03   0.0000000e+00  -7.9377492e-03   0.0000000e+00   1.0000000e+00
  -1.4142005e+00   2.0956098e-04   6.4783563e-03   0.0000000e+00  -7.8437248e-03   0.0000000e+00   1.0000000e+00
  -1.4141963e+00   1.9901849e-04   6.4192110e-03   0.0000000e+00  -7.7496510e-03   0.0000000e+00   1.0000000e+00
  -1.4141924e+00   1.8824635e-04   6.3600282e-03   0.0000000e+00  -7.6555283e-03   0.0000000e+00   1.0000000e+00
  -1.4141887e+00   1.7728743e-04   6.3008084e-03   0.0000000e+00  -7.5613574e-03   0.0000000e+00   1.0000000e+00
  -1.4141852e+00   1.6618355e-04   6.2415518e-03   0.0000000e+00  -7.4671388e-03   0.0000000e+00   1.0000000e+00
  -1.4141819e+00   1.5497542e-04   6.1822588e-03   0.0000000e+00  -7.3728732e-03   0.0000000e+00   1.0000000e+00
  -1.4141789e+00   1.4370253e-04   6.1229298e-03   0.0000000e+00  -7.2785611e-03   0.0000000e+00   1.0000000e+00
  -1.4141761e+00   1.3240304e-04   6.0635651e-03   0.0000000e+00  -7.1842031e-03   0.0000000e+00   1.0000000e+00
  -1.4141735e+00   1.2111378e-04   6.0041651e-03   0.0000000e+00  -7.0897999e-03   0.0000000e+00   1.0000000e+00
  -1.4141711e+00   1.0987014e-04   5.9447301e-03   0.0000000e+00  -6.9953519e-03   0.0000000e+00   1.0000000e+00
  -1.4141690e+00   9.8705995e-05   5.8852604e-03   0.0000000e+00  -6.9008599e-03   0.0000000e+00   1.0000000e+00
  -1.4141670e+00   8.7653704e-05   5.8257564e-03   0.0000000e+00  -6.8063244e-03   0.0000000e+00   1.0000000e+00
  -1.4141653e+00   7.6744031e-05   5.7662185e-03   0.0000000e+00  -6.7117460e-03   0.0000000e+00   1.0000000e+00
  -1.4141639e+00   6.6006118e-05   5.7066469e-03   0.0000000e+00  -6.6171253e-03   0.0000000e+00   1.0000000e+00
  -1.4141626e+00   5.5467455e-05   5.6470421e-03   0.0000000e+00  -6.5224629e-03   0.0000000e+00   1.0000000e+00
  -1.4141615e+00   4.5153855e-05   5.5874044e-03   0.0000000e+00  -6.4277594e-03   0.0000000e+00   1.0000000e+00
  -1.4141607e+00   3.5089435e-05   5.5277341e-03   0.0000000e+00  -6.3330154e-03   0.0000000e+00   1.0000000e+00
  -1.4141600e+00   2.5296607e-05   5.4680316e-03   0.0000000e+00  -6.2382315e-03   0.0000000e+00   1.0000000e+00
  -1.4141596e+00   1.5796068e-05   5.4082972e-03   0.0000000e+00  -6.1434083e-03   0.0000000e+00   1.0000000e+00
  -1.4141593e+00   6.6068018e-06   5.3485312e-03   0.0000000e+00  -6.0485463e-03   0.0000000e+00   1.0000000e+00
  -1.4141592e+00  -2.2539144e-06   5.2887341e-03   0.0000000e+00  -5.9536463e-03   0.0000000e+00   1.0000000e+00
  -1.4141593e+00  -1.0770503e-05   5.2289062e-03   0.0000000e+00  -5.8587087e-03   0.0000000e+00   1.0000000e+00
  -1.4141596e+00  -1.8929069e-05   5.1690478e-03   0.0000000e+00  -5.7637341e-03   0.0000000e+00   1.0000000e+00
  -1.4141600e+00  -2.6717379e-05   5.1091593e-03   0.0000000e+00  -5.6687233e-03   0.0000000e+00   1.0000000e+00
  -1.4141606e+00  -3.4124839e-05   5.0492410e-03   0.0000000e+00  -5.5736767e-03   0.0000000e+00   1.0000000e+00
  -1.4141613e+00  -4.1142464e-05   4.9892932e-03   0.0000000e+00  -5.4785950e-03   0.0000000e+00   1.0000000e+00
  -1.4141621e+00  -4.7762847e-05   4.9293164e-03   0.0000000e+00  -5.3834788e-03   0.0000000e+00   1.0000000e+00
  -1.4141631e+00  -5.3980119e-05   4.8693108e-03   0.0000000e+00  -5.2883287e-03   0.0000000e+00   1.0000000e+00
  -1.4141642e+00  -5.9789914e-05   4.8092769e-03   0.0000000e+00  -5.1931452e-03   0.0000000e+00   1.0000000e+00
  -1.4141654e+00  -6.5189319e-05   4.7492149e-03   0.0000000e+00  -5.0979290e-03   0.0000000e+00   1.0000000e+00
  -1.4141668e+00  -7.0176836e-05   4.6891252e-03   0.0000000e+00  -5.0026807e-03   0.0000000e+00   1.0000000e+00
  -1.4141682e+00  -7.4752327e-05   4.6290082e-03   0.0000000e+00  -4.9074008e-03   0.0000000e+00   1.0000000e+00
  -1.4141697e+00  -7.8916964e-05   4.5688643e-03   0.0000000e+00  -4.8120900e-03   0.0000000e+00   1.0000000e+00
  -1.4141713e+00  -8.2673177e-05   4.5086937e-03   0.0000000e+00  -4.7167489e-03   0.0000000e+00   1.0000000e+00
  -1.4141730e+00  -8.6024598e-05   4.4484968e-03   0.0000000e+00  -4.6213781e-03   0.0000000e+00   1.0000000e+00
  -1.4141747e+00  -8.8976001e-05   4.3882739e-03   0.0000000e+00  -4.5259781e-03   0.0000000e+00   1.0000000e+00
  -1.4141765e+00  -9.1533248e-05   4.3280255e-03   0.0000000e+00  -4.4305496e-03   0.0000000e+00   1.0000000e+00
  -1.4141784e+00  -9.3703225e-05   4.2677519e-03   0.0000000e+00  -4.3350932e-03   0.0000000e+00   1.0000000e+00
  -1.4141802e+00  -9.5493786e-05   4.2074534e-03   0.0000000e+00  -4.2396095e-03   0.0000000e+00   1.0000000e+00
  -1.4141822e+00  -9.6913685e-05   4.1471304e-03   0.0000000e+00  -4.1440991e-03   0.0000000e+00   1.0000000e+00
  -1.4141841e+00  -9.7972519e-05   4.0867832e-03   0.0000000e+00  -4.0485625e-03   0.0000000e+00   1.0000000e+00
  -1.4141861e+00  -9.8680664e-05   4.0264122e-03   0.0000000e+00  -3.9530004e-03   0.0000000e+00   1.0000000e+00
  -1.4141880e+00  -9.9049212e-05   3.9660177e-03   0.0000000e+00  -3.8574134e-03   0.0000000e+00   1.0000000e+00
  -1.4141900e+00  -9.9089910e-05   3.9056000e-03   0.0000000e+00  -3.7618021e-03   0.0000000e+00   1.0000000e+00
  -1.4141920e+00  -9.8815095e-05   3.8451597e-03   0.0000000e+00  -3.6661671e-03   0.0000000e+00   1.0000000e+00
  -1.4141940e+00  -9.8237638e-05   3.7846969e-03   0.0000000e+00  -3.5705090e-03   0.0000000e+00   1.0000000e+00
  -1.4141959e+00  -9.7370875e-05   3.7242120e-03   0.0000000e+00  -3.4748284e-03   0.0000000e+00   1.0000000e+00
  -1.4141979e+00  -9.6228556e-05   3.6637055e-03   0.0000000e+00  -3.3791259e-03   0.0000000e+00   1.0000000e+00
  -1.4141998e+00  -9.4824777e-05   3.6031775e-03   0.0000000e+00  -3.2834021e-03   0.0000000e+00   1.0000000e+00
  -1.4142017e+00  -9.3173930e-05   3.5426286e-03   0.0000000e+00  -3.1876576e-03   0.0000000e+00   1.0000000e+00
  -1.4142035e+00  -9.1290641e-05   3.4820591e-03   0.0000000e+00  -3.0918930e-03   0.0000000e+00   1.0000000e+00
  -1.4142054e+00  -8.9189715e-05   3.4214692e-03   0.0000000e+00  -2.9961089e-03   0.0000000e+00   1.0000000e+00
  -1.4142071e+00  -8.6886086e-05   3.3608594e-03   0.0000000e+00  -2.9003059e-03   0.0000000e+00   1.0000000e+00
  -1.4142089e+00  -8.4394760e-05   3.3002300e-03   0.0000000e+00  -2.8044847e-03   0.0000000e+00   1.0000000e+00
  -1.4142105e+00  -8.1730770e-05   3.2395813e-03   0.0000000e+00  -2.7086458e-03   0.0000000e+00   1.0000000e+00
  -1.4142122e+00  -7.8909122e-05   3.1789138e-03   0.0000000e+00  -2.6127898e-03   0.0000000e+00   1.0000000e+00
  -1.4142137e+00  -7.5944752e-05   3.1182278e-03   0.0000000e+00  -2.5169174e-03   0.0000000e+00   1.0000000e+00
  -1.4142152e+00  -7.2852479e-05   3.0575235e-03   0.0000000e+00  -2.4210291e-03   0.0000000e+00   1.0000000e+00
  -1.4142167e+00  -6.9646967e-05   2.9968015e-03   0.0000000e+00  -2.3251255e-03   0.0000000e+00   1.0000000e+00
  -1.4142180e+00  -6.6342677e-05   2.9360620e-03   0.0000000e+00  -2.2292073e-03   0.0000000e+00   1.0000000e+00
  -1.4142193e+00  -6.2953837e-05   2.8753054e-03   0.0000000e+00  -2.1332750e-03   0.0000000e+00   1.0000000e+00
  -1.4142206e+00  -5.9494399e-05   2.8145320e-03   0.0000000e+00  -2.0373293e-03   0.0000000e+00   1.0000000e+00
  -1.4142218e+00  -5.5978009e-05   2.7537422e-03   0.0000000e+00  -1.9413707e-03   0.0000000e+00   1.0000000e+00
  -1.4142229e+00  -5.2417975e-05   2.6929363e-03   0.0000000e+00  -1.8453999e-03   0.0000000e+00   1.0000000e+00
  -1.4142239e+00  -4.8827238e-05   2.6321148e-03   0.0000000e+00  -1.7494175e-03   0.0000000e+00   1.0000000e+00
  -1.4142249e+00  -4.5218342e-05   2.5712779e-03   0.0000000e+00  -1.6534241e-03   0.0000000e+00   1.0000000e+00
  -1.4142257e+00  -4.1603414e-05   2.5104260e-03   0.0000000e+00  -1.5574202e-03   0.0000000e+00   1.0000000e+00
  -1.4142266e+00  -3.7994137e-05   2.4495595e-03   0.0000000e+00  -1.4614065e-03   0.0000000e+00   1.0000000e+00
  -1.4142273e+00  -3.4401732e-05   2.3886787e-03   0.0000000e+00  -1.3653837e-03   0.0000000e+00   1.0000000e+00
  -1.4142280e+00  -3.0836942e-05   2.3277840e-03   0.0000000e+00  -1.2693522e-03   0.0000000e+00   1.0000000e+00
  -1.4142286e+00  -2.7310012e-05   2.2668757e-03   0.0000000e+00  -1.1733127e-03   0.0000000e+00   1.0000000e+00
  -1.4142291e+00  -2.3830677e-05   2.2059542e-03   0.0000000e+00  -1.0772658e-03   0.0000000e+00   1.0000000e+00
  -1.4142296e+00  -2.0408153e-05   2.1450199e-03   0.0000000e+00  -9.8121211e-04   0.0000000e+00   1.0000000e+00
  -1.4142299e+00  -1.7051124e-05   2.0840730e-03   0.0000000e+00  -8.8515225e-04   0.0000000e+00   1.0000000e+00
  -1.4142303e+00  -1.3767736e-05   2.0231140e-03   0.0000000e+00  -7.8908681e-04   0.0000000e+00   1.0000000e+00
  -1.4142305e+00  -1.0565593e-05   1.9621432e-03   0.0000000e+00  -6.9301640e-04   0.0000000e+00   1.0000000e+00
  -1.4142307e+00  -7.4517526e-06   1.9011610e-03   0.0000000e+00  -5.9694162e-04   0.0000000e+00   1.0000000e+00
  -1.4142309e+00  -4.4327226e-06   1.8401677e-03   0.0000000e+00  -5.0086308e-04   0.0000000e+00   1.0000000e+00
  -1.4142309e+00  -1.5144641e-06   1.7791636e-03   0.0000000e+00  -4.0478138e-04   0.0000000e+00   1.0000000e+00
  -1.4142309e+00   1.2976083e-06   1.7181492e-03   0.0000000e+00  -3.0869713e-04   0.0000000e+00   1.0000000e+00
  -1.4142309e+00   3.9986220e-06   1.6571248e-03   0.0000000e+00  -2.1261094e-04   0.0000000e+00   1.0000000e+00
  -1.4142308e+00   6.5842420e-06   1.5960907e-03   0.0000000e+00  -1.1652340e-04   0.0000000e+00   1.0000000e+00
  -1.4142307e+00   9.0506637e-06   1.5350473e-03   0.0000000e+00  -2.0435136e-05   0.0000000e+00   1.0000000e+00
  -1.4142305e+00   1.1394605e-05   1.4739950e-03   0.0000000e+00   7.5653261e-05   0.0000000e+00   1.0000000e+00
  -1.4142302e+00   1.3613296e-05   1.4129340e-03   0.0000000e+00   1.7174118e-04   0.0000000e+00   1.0000000e+00
  -1.4142300e+00   1.5704471e-05   1.3518649e-03   0.0000000e+00   2.6782802e-04   0.0000000e+00   1.0000000e+00
  -1.0512089e+00  -6.5412880e+00   1.9866785e-02   0.0000000e+00   4.1483909e-02   0.0000000e+00   1.0000000e+00
  -1.1734533e+00  -6.3024178e+00   1.9866669e-02   0.0000000e+00   4.1483648e-02   0.0000000e+00   1.0000000e+00
  -1.2890879e+00  -6.0487631e+00   1.9866438e-02   0.0000000e+00   4.1483125e-02   0.0000000e+00   1.0000000e+00
  -1.4087921e+00  -5.7931008e+00   1.9866090e-02   0.0000000e+00   4.1482340e-02   0.0000000e+00   1.0000000e+00
  -1.5233500e+00  -5.5300399e+00   1.9865627e-02   0.0000000e+00   4.1481295e-02   0.0000000e+00   1.0000000e+00
  -1.6325985e+00  -5.2566594e+00   1.9865048e-02   0.0000000e+00   4.1479988e-02   0.0000000e+00   1.0000000e+00
  -1.7363181e+00  -4.9704641e+00   1.9864353e-02   0.0000000e+00   4.1478419e-02   0.0000000e+00   1.0000000e+00
  -1.8342419e+00  -4.6694673e+00   1.9863543e-02   0.0000000e+00   4.1476589e-02   0.0000000e+00   1.0000000e+00
  -1.9260661e+00  -4.3522623e+00   1.9862616e-02   0.0000000e+00   4.1474498e-02   0.0000000e+00   1.0000000e+00
  -2.0114619e+00  -4.0180822e+00   1.9861574e-02   0.0000000e+00   4.1472145e-02   0.0000000e+00   1.0000000e+00
  -2.0900884e+00  -3.6668423e+00   1.9860416e-02   0.0000000e+00   4.1469531e-02   0.0000000e+00   1.0000000e+00
  -2.1616068e+00  -3.2991631e+00   1.9859142e-02   0.0000000e+00   4.1466655e-02   0.0000000e+00   1.0000000e+00
  -2.2256939e+00  -2.9163711e+00   1.9857753e-02   0.0000000e+00   4.1463519e-02   0.0000000e+00   1.0000000e+00
  -2.2820567e+00  -2.5204742e+00   1.9856248e-02   0.0000000e+00   4.1460120e-02   0.0000000e+00   1.0000000e+00
  -2.3304456e+00  -2.1141129e+00   1.9854627e-02   0.0000000e+00   4.1456461e-02   0.0000000e+00   1.0000000e+00
  -2.3706666e+00  -1.7004850e+00   1.9852890e-02   0.0000000e+00   4.1452540e-02   0.0000000e+00   1.0000000e+00
  -2.4025922e+00  -1.2832486e+00   1.9851038e-02   0.0000000e+00   4.1448359e-02   0.0000000e+00   1.0000000e+00
  -2.4261698e+00  -8.6640553e-01   1.9849070e-02   0.0000000e+00   4.1443915e-02   0.0000000e+00   1.0000000e+00
  -2.4414283e+00  -4.5417018e-01   1.9846986e-02   0.0000000e+00   4.1439211e-02   0.0000000e+00   1.0000000e+00
  -2.4484812e+00  -5.0830153e-02   1.9844786e-02   0.0000000e+00   4.1434246e-02   0.0000000e+00   1.0000000e+00
  -2.4475277e+00   3.3939510e-01   1.9842471e-02   0.0000000e+00   4.1429019e-02   0.0000000e+00   1.0000000e+00
  -2.4388506e+00   7.1249072e-01   1.9840040e-02   0.0000000e+00   4.1423531e-02   0.0000000e+00   1.0000000e+00
  -2.4228112e+00   1.0647716e+00   1.9837494e-02   0.0000000e+00   4.1417783e-02   0.0000000e+00   1.0000000e+00
  -2.3998427e+00   1.3929902e+00   1.9834832e-02   0.0000000e+00   4.1411773e-02   0.0000000e+00   1.0000000e+00
  -2.3704408e+00   1.6944236e+00   1.9832054e-02   0.0000000e+00   4.1405502e-02   0.0000000e+00   1.0000000e+00
  -2.3351525e+00   1.9669339e+00   1.9829161e-02   0.0000000e+00   4.1398971e-02   0.0000000e+00   1.0000000e+00
  -2.2945648e+00   2.2090043e+00   1.9826152e-02   0.0000000e+00   4.1392178e-02   0.0000000e+00   1.0000000e+00
  -2.2492915e+00   2.4197469e+00   1.9823027e-02   0.0000000e+00   4.1385125e-02   0.0000000e+00   1.0000000e+00
  -2.1999614e+00   2.5988867e+00   1.9819787e-02   0.0000000e+00   4.1377810e-02   0.0000000e+00   1.0000000e+00
  -2.1472058e+00   2.7467233e+00   1.9816432e-02   0.0000000e+00   4.1370235e-02   0.0000000e+00   1.0000000e+00
  -2.0916471e+00   2.8640742e+00   1.9812961e-02   0.0000000e+00   4.1362399e-02   0.0000000e+00   1.0000000e+00
  -2.0338894e+00   2.9522059e+00   1.9809374e-02   0.0000000e+00   4.1354303e-02   0.0000000e+00   1.0000000e+00
  -1.9745092e+00   3.0127552e+00   1.9805672e-02   0.0000000e+00   4.1345946e-02   0.0000000e+00   1.0000000e+00
  -1.9140489e+00   3.0476472e+00   1.9801855e-02   0.0000000e+00   4.1337328e-02   0.0000000e+00   1.0000000e+00
  -1.8530111e+00   3.0590143e+00   1.9797922e-02   0.0000000e+00   4.1328450e-02   0.0000000e+00   1.0000000e+00
  -1.7918551e+00   3.0491184e+00   1.9793874e-02   0.0000000e+00   4.1319312e-02   0.0000000e+00   1.0000000e+00
  -1.7309947e+00   3.0202808e+00   1.9789710e-02   0.0000000e+00   4.1309913e-02   0.0000000e+00   1.0000000e+00
  -1.6707971e+00   2.9748206e+00   1.9785431e-02   0.0000000e+00   4.1300253e-02   0.0000000e+00   1.0000000e+00
  -1.6115832e+00   2.9150027e+00   1.9781037e-02   0.0000000e+00   4.1290334e-02   0.0000000e+00   1.0000000e+00
  -1.5536292e+00   2.8429970e+00   1.9776527e-02   0.0000000e+00   4.1280154e-02   0.0000000e+00   1.0000000e+00
  -1.4971686e+00   2.7608463e+00   1.9771902e-02   0.0000000e+00   4.1269714e-02   0.0000000e+00   1.0000000e+00
  -1.4423945e+00   2.6704449e+00   1.9767162e-02   0.0000000e+00   4.1259014e-02   0.0000000e+00   1.0000000e+00
  -1.3894630e+00   2.5735245e+00   1.9762306e-02   0.0000000e+00   4.1248054e-02   0.0000000e+00   1.0000000e+00
  -1.3384967e+00   2.4716473e+00   1.9757336e-02   0.0000000e+00   4.1236834e-02   0.0000000e+00   1.0000000e+00
  -1.2895873e+00   2.3662057e+00   1.9752250e-02   0.0000000e+00   4.1225354e-02   0.0000000e+00   1.0000000e+00
  -1.2427998e+00   2.2584255e+00   1.9747049e-02   0.0000000e+00   4.1213614e-02   0.0000000e+00   1.0000000e+00
  -1.1981756e+00   2.1493731e+00   1.9741733e-02   0.0000000e+00   4.1201615e-02   0.0000000e+00   1.0000000e+00
  -1.1557352e+00   2.0399657e+00   1.9736302e-02   0.0000000e+00   4.1189356e-02   0.0000000e+00   1.0000000e+00
  -1.1154818e+00   1.9309818e+00   1.9730756e-02   0.0000000e+00   4.1176837e-02   0.0000000e+00   1.0000000e+00
  -1.0774034e+00   1.8230740e+00   1.9725095e-02   0.0000000e+00   4.1164059e-02   0.0000000e+00   1.0000000e+00
  -1.0414757e+00   1.7167810e+00   1.9719319e-02   0.0000000e+00   4.1151021e-02   0.0000000e+00   1.0000000e+00
  -1.0076641e+00   1.6125401e+00   1.9713428e-02   0.0000000e+00   4.1137724e-02   0.0000000e+00   1.0000000e+00
  -9.7592570e-01   1.5106990e+00   1.9707422e-02   0.0000000e+00   4.1124168e-02   0.0000000e+00   1.0000000e+00
  -9.4621106e-01   1.4115270e+00   1.9701301e-02   0.0000000e+00   4.1110352e-02   0.0000000e+00   1.0000000e+00
  -9.1846572e-01   1.3152258e+00   1.9695065e-02   0.0000000e+00   4.1096278e-02   0.0000000e+00   1.0000000e+00
  -8.9263147e-01   1.2219384e+00   1.9688715e-02   0.0000000e+00   4.1081944e-02   0.0000000e+00   1.0000000e+00
  -8.6864753e-01   1.1317583e+00   1.9682249e-02   0.0000000e+00   4.1067352e-02   0.0000000e+00   1.0000000e+00
  -8.4645144e-01   1.0447369e+00   1.9675669e-02   0.0000000e+00   4.1052501e-02   0.0000000e+00   1.0000000e+00
  -8.2597990e-01   9.6089064e-01   1.9668975e-02   0.0000000e+00   4.1037391e-02   0.0000000e+00   1.0000000e+00
  -8.0716944e-01   8.8020673e-01   1.9662166e-02   0.0000000e+00   4.1022022e-02   0.0000000e+00   1.0000000e+00
  -7.8995697e-01   8.0264871e-01   1.9655242e-02   0.0000000e+00   4.1006395e-02   0.0000000e+00   1.0000000e+00
  -7.7428024e-01   7.2816091e-01   1.9648203e-02   0.0000000e+00   4.0990510e-02   0.0000000e+00   1.0000000e+00
  -7.6007816e-01   6.5667247e-01   1.9641050e-02   0.0000000e+00   4.0974366e-02   0.0000000e+00   1.0000000e+00
  -7.4729116e-01   5.8810069e-01   1.9633783e-02   0.0000000e+00   4.0957964e-02   0.0000000e+00   1.0000000e+00
  -7.3586135e-01   5.2235400e-01   1.9626401e-02   0.0000000e+00   4.0941304e-02   0.0000000e+00   1.0000000e+00
  -7.2573271e-01   4.5933438e-01   1.9618904e-02   0.0000000e+00   4.0924386e-02   0.0000000e+00   1.0000000e+00
  -7.1685122e-01   3.9893945e-01   1.9611294e-02   0.0000000e+00   4.0907209e-02   0.0000000e+00   1.0000000e+00
  -7.0916489e-01   3.4106424e-01   1.9603569e-02   0.0000000e+00   4.0889776e-02   0.0000000e+00   1.0000000e+00
  -7.0262386e-01   2.8560262e-01   1.9595729e-02   0.0000000e+00   4.0872084e-02   0.0000000e+00   1.0000000e+00
  -6.9718040e-01   2.3244852e-01   1.9587776e-02   0.0000000e+00   4.0854135e-02   0.0000000e+00   1.0000000e+00
  -6.9278887e-01   1.8149693e-01   1.9579708e-02   0.0000000e+00   4.0835928e-02   0.0000000e+00   1.0000000e+00
  -6.8940576e-01   1.3264470e-01   1.9571526e-02   0.0000000e+00   4.0817464e-02   0.0000000e+00   1.0000000e+00
  -6.8698957e-01   8.5791219e-02   1.9563230e-02   0.0000000e+00   4.0798743e-02   0.0000000e+00   1.0000000e+00
  -6.8550082e-01   4.0838919e-02   1.9554820e-02   0.0000000e+00   4.0779764e-02   0.0000000e+00   1.0000000e+00
  -6.8490197e-01  -2.3062987e-03   1.9546296e-02   0.0000000e+00   4.0760529e-02   0.0000000e+00   1.0000000e+00
  -6.8515733e-01  -4.3734746e-02   1.9537659e-02   0.0000000e+00   4.0741037e-02   0.0000000e+00   1.0000000e+00
  -6.8623300e-01  -8.3532701e-02   1.9528907e-02   0.0000000e+00   4.0721288e-02   0.0000000e+00   1.0000000e+00
  -6.8809679e-01  -1.2178223e-01   1.9520041e-02   0.0000000e+00   4.0701282e-02   0.0000000e+00   1.0000000e+00
  -6.9071812e-01  -1.5856104e-01   1.9511062e-02   0.0000000e+00   4.0681020e-02   0.0000000e+00   1.0000000e+00
  -6.9406795e-01  -1.9394246e-01   1.9501969e-02   0.0000000e+00   4.0660501e-02   0.0000000e+00   1.0000000e+00
  -6.9811868e-01  -2.2799531e-01   1.9492762e-02   0.0000000e+00   4.0639727e-02   0.0000000e+00   1.0000000e+00
  -7.0284407e-01  -2.6078393e-01   1.9483442e-02   0.0000000e+00   4.0618696e-02   0.0000000e+00   1.0000000e+00
  -7.0821914e-01  -2.9236821e-01   1.9474008e-02   0.0000000e+00   4.0597409e-02   0.0000000e+00   1.0000000e+00
  -7.1422009e-01  -3.2280356e-01   1.9464460e-02   0.0000000e+00   4.0575866e-02   0.0000000e+00   1.0000000e+00
  -7.2082419e-01  -3.5214099e-01   1.9454799e-02   0.0000000e+00   4.0554068e-02   0.0000000e+00   1.0000000e+00
  -7.2800972e-01  -3.8042716e-01   1.9445025e-02   0.0000000e+00   4.0532014e-02   0.0000000e+00   1.0000000e+00
  -7.3575589e-01  -4.0770441e-01   1.9435137e-02   0.0000000e+00   4.0509704e-02   0.0000000e+00   1.0000000e+00
  -7.4404270e-01  -4.3401090e-01   1.9425136e-02   0.0000000e+00   4.0487139e-02   0.0000000e+00   1.0000000e+00
  -7.5285092e-01  -4.5938059e-01   1.9415022e-02   0.0000000e+00   4.0464320e-02   0.0000000e+00   1.0000000e+00
  -7.6216196e-01  -4.8384343e-01   1.9404795e-02   0.0000000e+00   4.0441245e-02   0.0000000e+00   1.0000000e+00
  -7.7195783e-01  -5.0742534e-01   1.9394454e-02   0.0000000e+00   4.0417915e-02   0.0000000e+00   1.0000000e+00
  -7.8222101e-01  -5.3014839e-01   1.9384001e-02   0.0000000e+00   4.0394330e-02   0.0000000e+00   1.0000000e+00
  -7.9293443e-01  -5.5203082e-01   1.9373434e-02   0.0000000e+00   4.0370491e-02   0.0000000e+00   1.0000000e+00
  -8.0408135e-01  -5.7308719e-01   1.9362755e-02   0.0000000e+00   4.0346398e-02   0.0000000e+00   1.0000000e+00
  -8.1564532e-01  -5.9332846e-01   1.9351963e-02   0.0000000e+00   4.0322050e-02   0.0000000e+00   1.0000000e+00
  -8.2761006e-01  -6.1276209e-01   1.9341058e-02   0.0000000e+00   4.0297448e-02   0.0000000e+00   1.0000000e+00
  -8.3995946e-01  -6.3139214e-01   1.9330040e-02   0.0000000e+00   4.0272592e-02   0.0000000e+00   1.0000000e+00
  -8.5267744e-01  -6.4921942e-01   1.9318909e-02   0.0000000e+00   4.0247483e-02   0.0000000e+00   1.0000000e+00
  -8.6574795e-01  -6.6624159e-01   1.9307666e-02   0.0000000e+00   4.0222119e-02   0.0000000e+00   1.0000000e+00
  -8.7915486e-01  -6.8245327e-01   1.9296310e-02   0.0000000e+00   4.0196502e-02   0.0000000e+00   1.0000000e+00
  -8.9288191e-01  -6.9784623e-01   1.9284842e-02   0.0000000e+00   4.0170632e-02   0.0000000e+00   1.0000000e+00
  -9.0691270e-01  -7.1240948e-01   1.9273262e-02   0.0000000e+00   4.0144509e-02   0.0000000e+00   1.0000000e+00
  -9.2123055e-01  -7.2612945e-01   1.9261569e-02   0.0000000e+00   4.0118133e-02   0.0000000e+00   1.0000000e+00
  -9.3581853e-01  -7.3899017e-01   1.9249764e-02   0.0000000e+00   4.0091504e-02   0.0000000e+00   1.0000000e+00
  -9.5065936e-01  -7.5097344e-01   1.9237846e-02   0.0000000e+00   4.0064622e-02   0.0000000e+00   1.0000000e+00
  -9.6573539e-01  -7.6205903e-01   1.9225817e-02   0.0000000e+00   4.0037488e-02   0.0000000e+00   1.0000000e+00
  -9.8102857e-01  -7.7222488e-01   1.9213675e-02   0.0000000e+00   4.0010101e-02   0.0000000e+00   1.0000000e+00
  -9.9652037e-01  -7.8144732e-01   1.9201422e-02   0.0000000e+00   3.9982462e-02   0.0000000e+00   1.0000000e+00
  -1.0121918e+00  -7.8970133e-01   1.9189056e-02   0.0000000e+00   3.9954572e-02   0.0000000e+00   1.0000000e+00
  -1.0280234e+00  -7.9696080e-01   1.9176579e-02   0.0000000e+00   3.9926429e-02   0.0000000e+00   1.0000000e+00
  -1.0439951e+00  -8.0319875e-01   1.9163990e-02   0.0000000e+00   3.9898035e-02   0.0000000e+00   1.0000000e+00
  -1.0600863e+00  -8.0838769e-01   1.9151289e-02   0.0000000e+00   3.9869389e-02   0.0000000e+00   1.0000000e+00
  -1.0762760e+00  -8.1249991e-01   1.9138476e-02   0.0000000e+00   3.9840492e-02   0.0000000e+00   1.0000000e+00
  -1.0925425e+00  -8.1550774e-01   1.9125552e-02   0.0000000e+00   3.9811344e-02   0.0000000e+00   1.0000000e+00
  -1.1088634e+00  -8.1738399e-01   1.9112517e-02   0.0000000e+00   3.9781946e-02   0.0000000e+00   1.0000000e+00
  -1.1252162e+00  -8.1810222e-01   1.9099370e-02   0.0000000e+00   3.9752296e-02   0.0000000e+00   1.0000000e+00
  -1.1415774e+00  -8.1763714e-01   1.9086111e-02   0.0000000e+00   3.9722396e-02   0.0000000e+00   1.0000000e+00
  -1.1579233e+00  -8.1596500e-01   1.9072742e-02   0.0000000e+00   3.9692246e-02   0.0000000e+00   1.0000000e+00
  -1.1742296e+00  -8.1306392e-01   1.9059261e-02   0.0000000e+00   3.9661845e-02   0.0000000e+00   1.0000000e+00
  -1.1904717e+00  -8.0891434e-01   1.9045670e-02   0.0000000e+00   3.9631195e-02   0.0000000e+00   1.0000000e+00
  -1.2066245e+00  -8.0349938e-01   1.9031967e-02   0.0000000e+00   3.9600294e-02   0.0000000e+00   1.0000000e+00
  -1.2226627e+00  -7.9680525e-01   1.9018153e-02   0.0000000e+00   3.9569144e-02   0.0000000e+00   1.0000000e+00
  -1.2385605e+00  -7.8882159e-01   1.9004228e-02   0.0000000e+00   3.9537745e-02   0.0000000e+00   1.0000000e+00
  -1.2542921e+00  -7.7954191e-01   1.8990193e-02   0.0000000e+00   3.9506097e-02   0.0000000e+00   1.0000000e+00
  -1.2698317e+00  -7.6896390e-01   1.8976047e-02   0.0000000e+00   3.9474200e-02   0.0000000e+00   1.0000000e+00
  -1.2851532e+00  -7.5708980e-01   1.8961790e-02   0.0000000e+00   3.9442053e-02   0.0000000e+00   1.0000000e+00
  -1.3002308e+00  -7.4392670e-01   1.8947423e-02   0.0000000e+00   3.9409659e-02   0.0000000e+00   1.0000000e+00
  -1.3150387e+00  -7.2948686e-01   1.8932945e-02   0.0000000e+00   3.9377016e-02   0.0000000e+00   1.0000000e+00
  -1.3295515e+00  -7.1378791e-01   1.8918357e-02   0.0000000e+00   3.9344124e-02   0.0000000e+00   1.0000000e+00
  -1.3437441e+00  -6.9685313e-01   1.8903659e-02   0.0000000e+00   3.9310985e-02   0.0000000e+00   1.0000000e+00
  -1.3575920e+00  -6.7871156e-01   1.8888851e-02   0.0000000e+00   3.9277598e-02   0.0000000e+00   1.0000000e+00
  -1.3710711e+00  -6.5939816e-01   1.8873932e-02   0.0000000e+00   3.9243964e-02   0.0000000e+00   1.0000000e+00
  -1.3841582e+00  -6.3895387e-01   1.8858904e-02   0.0000000e+00   3.9210082e-02   0.0000000e+00   1.0000000e+00
  -1.3968310e+00  -6.1742561e-01   1.8843765e-02   0.0000000e+00   3.9175953e-02   0.0000000e+00   1.0000000e+00
  -1.4090679e+00  -5.9486623e-01   1.8828517e-02   0.0000000e+00   3.9141577e-02   0.0000000e+00   1.0000000e+00
  -1.4208488e+00  -5.7133444e-01   1.8813159e-02   0.0000000e+00   3.9106955e-02   0.0000000e+00   1.0000000e+00
  -1.4321544e+00  -5.4689455e-01   1.8797691e-02   0.0000000e+00   3.9072086e-02   0.0000000e+00   1.0000000e+00
  -1.4429669e+00  -5.2161634e-01   1.8782114e-02   0.0000000e+00   3.9036971e-02   0.0000000e+00   1.0000000e+00
  -1.4532699e+00  -4.9557466e-01   1.8766427e-02   0.0000000e+00   3.9001610e-02   0.0000000e+00   1.0000000e+00
  -1.4630485e+00  -4.6884914e-01   1.8750631e-02   0.0000000e+00   3.8966003e-02   0.0000000e+00   1.0000000e+00
  -1.4722896e+00  -4.4152373e-01   1.8734725e-02   0.0000000e+00   3.8930150e-02   0.0000000e+00   1.0000000e+00
  -1.4809815e+00  -4.1368624e-01   1.8718710e-02   0.0000000e+00   3.8894052e-02   0.0000000e+00   1.0000000e+00
  -1.4891144e+00  -3.8542779e-01   1.8702587e-02   0.0000000e+00   3.8857709e-02   0.0000000e+00   1.0000000e+00
  -1.4966804e+00  -3.5684226e-01   1.8686354e-02   0.0000000e+00   3.8821122e-02   0.0000000e+00   1.0000000e+00
  -1.5036733e+00  -3.2802569e-01   1.8670012e-02   0.0000000e+00   3.8784289e-02   0.0000000e+00   1.0000000e+00
  -1.5100892e+00  -2.9907561e-01   1.8653561e-02   0.0000000e+00   3.8747212e-02   0.0000000e+00   1.0000000e+00
  -1.5159258e+00  -2.7009038e-01   1.8637002e-02   0.0000000e+00   3.8709891e-02   0.0000000e+00   1.0000000e+00
  -1.5211828e+00  -2.4116852e-01   1.8620334e-02   0.0000000e+00   3.8672326e-02   0.0000000e+00   1.0000000e+00
  -1.5258621e+00  -2.1240802e-01   1.8603558e-02   0.0000000e+00   3.8634517e-02   0.0000000e+00   1.0000000e+00
  -1.5299674e+00  -1.8390568e-01   1.8586673e-02   0.0000000e+00   3.8596465e-02   0.0000000e+00   1.0000000e+00
  -1.5335043e+00  -1.5575637e-01   1.8569679e-02   0.0000000e+00   3.8558169e-02   0.0000000e+00   1.0000000e+00
  -1.5364803e+00  -1.2805246e-01   1.8552578e-02   0.0000000e+00   3.8519631e-02   0.0000000e+00   1.0000000e+00
  -1.5389047e+00  -1.0088314e-01   1.8535368e-02   0.0000000e+00   3.8480849e-02   0.0000000e+00   1.0000000e+00
  -1.5407888e+00  -7.4333845e-02   1.8518051e-02   0.0000000e+00   3.8441825e-02   0.0000000e+00   1.0000000e+00
  -1.5421453e+00  -4.8485725e-02   1.8500625e-02   0.0000000e+00   3.8402559e-02   0.0000000e+00   1.0000000e+00
  -1.5429887e+00  -2.3415129e-02   1.8483091e-02   0.0000000e+00   3.8363051e-02   0.0000000e+00   1.0000000e+00
  -1.5433348e+00   8.0682761e-04   1.8465450e-02   0.0000000e+00   3.8323301e-02   0.0000000e+00   1.0000000e+00
  -1.5432009e+00   2.4114653e-02   1.8447701e-02   0.0000000e+00   3.8283310e-02   0.0000000e+00   1.0000000e+00
  -1.5426057e+00   4.6448797e-02   1.8429845e-02   0.0000000e+00   3.8243077e-02   0.0000000e+00   1.0000000e+00
  -1.5415689e+00   6.7755911e-02   1.8411881e-02   0.0000000e+00   3.8202604e-02   0.0000000e+00   1.0000000e+00
  -1.5401112e+00   8.7989044e-02   1.8393810e-02   0.0000000e+00   3.8161889e-02   0.0000000e+00   1.0000000e+00
  -1.5382544e+00   1.0710777e-01   1.8375632e-02   0.0000000e+00   3.8120934e-02   0.0000000e+00   1.0000000e+00
  -1.5360210e+00   1.2507824e-01   1.8357346e-02   0.0000000e+00   3.8079739e-02   0.0000000e+00   1.0000000e+00
  -1.5334340e+00   1.4187322e-01   1.8338954e-02   0.0000000e+00   3.8038304e-02   0.0000000e+00   1.0000000e+00
  -1.5305170e+00   1.5747199e-01   1.8320454e-02   0.0000000e+00   3.7996629e-02   0.0000000e+00   1.0000000e+00
  -1.5272941e+00   1.7186026e-01   1.8301848e-02   0.0000000e+00   3.7954715e-02   0.0000000e+00   1.0000000e+00
  -1.5237895e+00   1.8503003e-01   1.8283135e-02   0.0000000e+00   3.7912561e-02   0.0000000e+00   1.0000000e+00
  -1.5200276e+00   1.9697929e-01   1.8264316e-02   0.0000000e+00   3.7870169e-02   0.0000000e+00   1.0000000e+00
  -1.5160329e+00   2.0771189e-01   1.8245390e-02   0.0000000e+00   3.7827537e-02   0.0000000e+00   1.0000000e+00
  -1.5118295e+00   2.1723715e-01   1.8226358e-02   0.0000000e+00   3.7784668e-02   0.0000000e+00   1.0000000e+00
  -1.5074416e+00   2.2556961e-01   1.8207220e-02   0.0000000e+00   3.7741560e-02   0.0000000e+00   1.0000000e+00
  -1.5028930e+00   2.3272862e-01   1.8187975e-02   0.0000000e+00   3.7698215e-02   0.0000000e+00   1.0000000e+00
  -1.4982069e+00   2.3873806e-01   1.8168624e-02   0.0000000e+00   3.7654632e-02   0.0000000e+00   1.0000000e+00
  -1.4934064e+00   2.4362589e-01   1.8149168e-02   0.0000000e+00   3.7610811e-02   0.0000000e+00   1.0000000e+00
  -1.4885135e+00   2.4742379e-01   1.8129606e-02   0.0000000e+00   3.7566754e-02   0.0000000e+00   1.0000000e+00
  -1.4835500e+00   2.5016676e-01   1.8109938e-02   0.0000000e+00   3.7522460e-02   0.0000000e+00   1.0000000e+00
  -1.4785368e+00   2.5189277e-01   1.8090164e-02   0.0000000e+00   3.7477929e-02   0.0000000e+00   1.0000000e+00
  -1.4734940e+00   2.5264230e-01   1.8070285e-02   0.0000000e+00   3.7433162e-02   0.0000000e+00   1.0000000e+00
  -1.4684410e+00   2.5245802e-01   1.8050301e-02   0.0000000e+00   3.7388159e-02   0.0000000e+00   1.0000000e+00
  -1.4633961e+00   2.5138442e-01   1.8030211e-02   0.0000000e+00   3.7342921e-02   0.0000000e+00   1.0000000e+00
  -1.4583769e+00   2.4946741e-01   1.8010017e-02   0.0000000e+00   3.7297447e-02   0.0000000e+00   1.0000000e+00
  -1.4534002e+00   2.4675404e-01   1.7989717e-02   0.0000000e+00   3.7251738e-02   0.0000000e+00   1.0000000e+00
  -1.4484815e+00   2.4329213e-01   1.7969312e-02   0.0000000e+00   3.7205795e-02   0.0000000e+00   1.0000000e+00
  -1.4436356e+00   2.3913001e-01   1.7948803e-02   0.0000000e+00   3.7159617e-02   0.0000000e+00   1.0000000e+00
  -1.4388763e+00   2.3431624e-01   1.7928189e-02   0.0000000e+00   3.7113205e-02   0.0000000e+00   1.0000000e+00
  -1.4342164e+00   2.2889930e-01   1.7907471e-02   0.0000000e+00   3.7066559e-02   0.0000000e+00   1.0000000e+00
  -1.4296676e+00   2.2292744e-01   1.7886648e-02   0.0000000e+00   3.7019679e-02   0.0000000e+00   1.0000000e+00
  -1.4252408e+00   2.1644839e-01   1.7865721e-02   0.0000000e+00   3.6972566e-02   0.0000000e+00   1.0000000e+00
  -1.4209460e+00   2.0950921e-01   1.7844690e-02   0.0000000e+00   3.6925220e-02   0.0000000e+00   1.0000000e+00
  -1.4167921e+00   2.0215609e-01   1.7823555e-02   0.0000000e+00   3.6877641e-02   0.0000000e+00   1.0000000e+00
  -1.4127871e+00   1.9443423e-01   1.7802316e-02   0.0000000e+00   3.6829830e-02   0.0000000e+00   1.0000000e+00
  -1.4089383e+00   1.8638769e-01   1.7780973e-02   0.0000000e+00   3.6781787e-02   0.0000000e+00   1.0000000e+00
  -1.4052519e+00   1.7805928e-01   1.7759527e-02   0.0000000e+00   3.6733512e-02   0.0000000e+00   1.0000000e+00
  -1.4017333e+00   1.6949046e-01   1.7737977e-02   0.0000000e+00   3.6685005e-02   0.0000000e+00   1.0000000e+00
  -1.3983871e+00   1.6072127e-01   1.7716324e-02   0.0000000e+00   3.6636267e-02   0.0000000e+00   1.0000000e+00
  -1.3952171e+00   1.5179026e-01   1.7694567e-02   0.0000000e+00   3.6587299e-02   0.0000000e+00   1.0000000e+00
  -1.3922265e+00   1.4273443e-01   1.7672707e-02   0.0000000e+00   3.6538100e-02   0.0000000e+00   1.0000000e+00
  -1.3894174e+00   1.3358923e-01   1.7650744e-02   0.0000000e+00   3.6488670e-02   0.0000000e+00   1.0000000e+00
  -1.3867916e+00   1.2438847e-01   1.7628679e-02   0.0000000e+00   3.6439011e-02   0.0000000e+00   1.0000000e+00
  -1.3843499e+00   1.1516438e-01   1.7606510e-02   0.0000000e+00   3.6389122e-02   0.0000000e+00   1.0000000e+00
  -1.3820927e+00   1.0594754e-01   1.7584239e-02   0.0000000e+00   3.6339003e-02   0.0000000e+00   1.0000000e+00
  -1.3800198e+00   9.6766909e-02   1.7561866e-02   0.0000000e+00   3.6288656e-02   0.0000000e+00   1.0000000e+00
  -1.3781301e+00   8.7649854e-02   1.7539390e-02   0.0000000e+00   3.6238080e-02   0.0000000e+00   1.0000000e+00
  -1.3764224e+00   7.8622124e-02   1.7516812e-02   0.0000000e+00   3.6187275e-02   0.0000000e+00   1.0000000e+00
  -1.3748947e+00   6.9707900e-02   1.7494131e-02   0.0000000e+00   3.6136243e-02   0.0000000e+00   1.0000000e+00
  -1.3735446e+00   6.0929806e-02   1.7471349e-02   0.0000000e+00   3.6084982e-02   0.0000000e+00   1.0000000e+00
  -1.3723693e+00   5.2308945e-02   1.7448465e-02   0.0000000e+00   3.6033495e-02   0.0000000e+00   1.0000000e+00
  -1.3713656e+00   4.3864930e-02   1.7425479e-02   0.0000000e+00   3.5981780e-02   0.0000000e+00   1.0000000e+00
  -1.3705298e+00   3.5615912e-02   1.7402392e-02   0.0000000e+00   3.5929838e-02   0.0000000e+00   1.0000000e+00
  -1.3698579e+00   2.7578622e-02   1.7379203e-02   0.0000000e+00   3.5877670e-02   0.0000000e+00   1.0000000e+00
  -1.3693457e+00   1.9768407e-02   1.7355913e-02   0.0000000e+00   3.5825276e-02   0.0000000e+00   1.0000000e+00
  -1.3689885e+00   1.2199265e-02   1.7332522e-02   0.0000000e+00   3.5772656e-02   0.0000000e+00   1.0000000e+00
  -1.3687814e+00   4.8838871e-03   1.7309029e-02   0.0000000e+00   3.5719811e-02   0.0000000e+00   1.0000000e+00
  -1.3687193e+00  -2.1663061e-03   1.7285436e-02   0.0000000e+00   3.5666740e-02   0.0000000e+00   1.0000000e+00
  -1.3687968e+00  -8.9411245e-03   1.7261742e-02   0.0000000e+00   3.5613445e-02   0.0000000e+00   1.0000000e+00
  -1.3690085e+00  -1.5431571e-02   1.7237948e-02   0.0000000e+00   3.5559926e-02   0.0000000e+00   1.0000000e+00
  -1.3693485e+00  -2.1629802e-02   1.7214053e-02   0.0000000e+00   3.5506182e-02   0.0000000e+00   1.0000000e+00
  -1.3698109e+00  -2.7529091e-02   1.7190057e-02   0.0000000e+00   3.5452214e-02   0.0000000e+00   1.0000000e+00
  -1.3703899e+00  -3.3123794e-02   1.7165962e-02   0.0000000e+00   3.5398023e-02   0.0000000e+00   1.0000000e+00
  -1.3710792e+00  -3.8409306e-02   1.7141766e-02   0.0000000e+00   3.5343609e-02   0.0000000e+00   1.0000000e+00
  -1.3718726e+00  -4.3382034e-02   1.7117470e-02   0.0000000e+00   3.5288972e-02   0.0000000e+00   1.0000000e+00
  -1.3727639e+00  -4.8039357e-02   1.7093075e-02   0.0000000e+00   3.5234113e-02   0.0000000e+00   1.0000000e+00
  -1.3737468e+00  -5.2379594e-02   1.7068580e-02   0.0000000e+00   3.5179032e-02   0.0000000e+00   1.0000000e+00
  -1.3748149e+00  -5.6401968e-02   1.7043986e-02   0.0000000e+00   3.5123729e-02   0.0000000e+00   1.0000000e+00
  -1.3759619e+00  -6.0106577e-02   1.7019292e-02   0.0000000e+00   3.5068205e-02   0.0000000e+00   1.0000000e+00
  -1.3771814e+00  -6.3494356e-02   1.6994499e-02   0.0000000e+00   3.5012460e-02   0.0000000e+00   1.0000000e+00
  -1.3784670e+00  -6.6567052e-02   1.6969607e-02   0.0000000e+00   3.4956494e-02   0.0000000e+00   1.0000000e+00
  -1.3798125e+00  -6.9327186e-02   1.6944616e-02   0.0000000e+00   3.4900307e-02   0.0000000e+00   1.0000000e+00
  -1.3812117e+00  -7.1778024e-02   1.6919526e-02   0.0000000e+00   3.4843901e-02   0.0000000e+00   1.0000000e+00
  -1.3826584e+00  -7.3923548e-02   1.6894338e-02   0.0000000e+00   3.4787275e-02   0.0000000e+00   1.0000000e+00
  -1.3841464e+00  -7.5768422e-02   1.6869051e-02   0.0000000e+00   3.4730430e-02   0.0000000e+00   1.0000000e+00
  -1.3856699e+00  -7.7317959e-02   1.6843666e-02   0.0000000e+00   3.4673367e-02   0.0000000e+00   1.0000000e+00
  -1.3872229e+00  -7.8578096e-02   1.6818182e-02   0.0000000e+00   3.4616084e-02   0.0000000e+00   1.0000000e+00
  -1.3887997e+00  -7.9555358e-02   1.6792601e-02   0.0000000e+00   3.4558584e-02   0.0000000e+00   1.0000000e+00
  -1.3903947e+00  -8.0256825e-02   1.6766921e-02   0.0000000e+00   3.4500865e-02   0.0000000e+00   1.0000000e+00
  -1.3920023e+00  -8.0690106e-02   1.6741144e-02   0.0000000e+00   3.4442929e-02   0.0000000e+00   1.0000000e+00
  -1.3936173e+00  -8.0863302e-02   1.6715270e-02   0.0000000e+00   3.4384777e-02   0.0000000e+00   1.0000000e+00
  -1.3952345e+00  -8.0784973e-02   1.6689298e-02   0.0000000e+00   3.4326407e-02   0.0000000e+00   1.0000000e+00
  -1.3968489e+00  -8.0464112e-02   1.6663228e-02   0.0000000e+00   3.4267821e-02   0.0000000e+00   1.0000000e+00
  -1.3984557e+00  -7.9910102e-02   1.6637062e-02   0.0000000e+00   3.4209019e-02   0.0000000e+00   1.0000000e+00
  -1.4000503e+00  -7.9132689e-02   1.6610799e-02   0.0000000e+00   3.4150002e-02   0.0000000e+00   1.0000000e+00
  -1.4016282e+00  -7.8141947e-02   1.6584438e-02   0.0000000e+00   3.4090769e-02   0.0000000e+00   1.0000000e+00
  -1.4031854e+00  -7.6948243e-02   1.6557981e-02   0.0000000e+00   3.4031322e-02   0.0000000e+00   1.0000000e+00
  -1.4047176e+00  -7.5562202e-02   1.6531428e-02   0.0000000e+00   3.3971660e-02   0.0000000e+00   1.0000000e+00
  -1.4062213e+00  -7.3994673e-02   1.6504778e-02   0.0000000e+00   3.3911784e-02   0.0000000e+00   1.0000000e+00
  -1.4076927e+00  -7.2256693e-02   1.6478032e-02   0.0000000e+00   3.3851694e-02   0.0000000e+00   1.0000000e+00
  -1.4091285e+00  -7.0359453e-02   1.6451190e-02   0.0000000e+00   3.3791391e-02   0.0000000e+00   1.0000000e+00
  -1.4105256e+00  -6.8314264e-02   1.6424252e-02   0.0000000e+00   3.3730875e-02   0.0000000e+00   1.0000000e+00
  -1.4118812e+00  -6.6132520e-02   1.6397218e-02   0.0000000e+00   3.3670146e-02   0.0000000e+00   1.0000000e+00
  -1.4131924e+00  -6.3825662e-02   1.6370089e-02   0.0000000e+00   3.3609205e-02   0.0000000e+00   1.0000000e+00
  -1.4144570e+00  -6.1405149e-02   1.6342864e-02   0.0000000e+00   3.3548052e-02   0.0000000e+00   1.0000000e+00
  -1.4156726e+00  -5.8882417e-02   1.6315544e-02   0.0000000e+00   3.3486688e-02   0.0000000e+00   1.0000000e+00
  -1.4168373e+00  -5.6268851e-02   1.6288129e-02   0.0000000e+00   3.3425113e-02   0.0000000e+00   1.0000000e+00
  -1.4179493e+00  -5.3575748e-02   1.6260619e-02   0.0000000e+00   3.3363327e-02   0.0000000e+00   1.0000000e+00
  -1.4190071e+00  -5.0814289e-02   1.6233015e-02   0.0000000e+00   3.3301331e-02   0.0000000e+00   1.0000000e+00
  -1.4200093e+00  -4.7995503e-02   1.6205315e-02   0.0000000e+00   3.3239125e-02   0.0000000e+00   1.0000000e+00
  -1.4209550e+00  -4.5130241e-02   1.6177521e-02   0.0000000e+00   3.3176710e-02   0.0000000e+00   1.0000000e+00
  -1.4218431e+00  -4.2229143e-02   1.6149633e-02   0.0000000e+00   3.3114086e-02   0.0000000e+00   1.0000000e+00
  -1.4226731e+00  -3.9302614e-02   1.6121651e-02   0.0000000e+00   3.3051252e-02   0.0000000e+00   1.0000000e+00
  -1.4234444e+00  -3.6360793e-02   1.6093575e-02   0.0000000e+00   3.2988211e-02   0.0000000e+00   1.0000000e+00
  -1.4241569e+00  -3.3413533e-02   1.6065405e-02   0.0000000e+00   3.2924962e-02   0.0000000e+00   1.0000000e+00
  -1.4248105e+00  -3.0470371e-02   1.6037141e-02   0.0000000e+00   3.2861505e-02   0.0000000e+00   1.0000000e+00
  -1.4254052e+00  -2.7540512e-02   1.6008784e-02   0.0000000e+00   3.2797841e-02   0.0000000e+00   1.0000000e+00
  -1.4259414e+00  -2.4632804e-02   1.5980333e-02   0.0000000e+00   3.2733970e-02   0.0000000e+00   1.0000000e+00
  -1.4264197e+00  -2.1755723e-02   1.5951789e-02   0.0000000e+00   3.2669893e-02   0.0000000e+00   1.0000000e+00
  -1.4268405e+00  -1.8917352e-02   1.5923153e-02   0.0000000e+00   3.2605610e-02   0.0000000e+00   1.0000000e+00
  -1.4272049e+00  -1.6125371e-02   1.5894423e-02   0.0000000e+00   3.2541122e-02   0.0000000e+00   1.0000000e+00
  -1.4275136e+00  -1.3387040e-02   1.5865601e-02   0.0000000e+00   3.2476429e-02   0.0000000e+00   1.0000000e+00
  -1.4277679e+00  -1.0709187e-02   1.5836687e-02   0.0000000e+00   3.2411530e-02   0.0000000e+00   1.0000000e+00
  -1.4279689e+00  -8.0982049e-03   1.5807680e-02   0.0000000e+00   3.2346428e-02   0.0000000e+00   1.0000000e+00
  -1.4281181e+00  -5.5600358e-03   1.5778581e-02   0.0000000e+00   3.2281122e-02   0.0000000e+00   1.0000000e+00
  -1.4282169e+00  -3.1001713e-03   1.5749390e-02   0.0000000e+00   3.2215612e-02   0.0000000e+00   1.0000000e+00
  -1.4282669e+00  -7.2364665e-04   1.5720107e-02   0.0000000e+00   3.2149900e-02   0.0000000e+00   1.0000000e+00
  -1.4282698e+00   1.5649606e-03   1.5690732e-02   0.0000000e+00   3.2083984e-02   0.0000000e+00   1.0000000e+00
  -1.4282274e+00   3.7615310e-03   1.5661266e-02   0.0000000e+00   3.2017867e-02   0.0000000e+00   1.0000000e+00
  -1.4281416e+00   5.8624009e-03   1.5631709e-02   0.0000000e+00   3.1951548e-02   0.0000000e+00   1.0000000e+00
  -1.4280142e+00   7.8643597e-03   1.5602061e-02   0.0000000e+00   3.1885027e-02   0.0000000e+00   1.0000000e+00
  -1.4278473e+00   9.7646442e-03   1.5572322e-02   0.0000000e+00   3.1818305e-02   0.0000000e+00   1.0000000e+00
  -1.4276429e+00   1.1560932e-02   1.5542491e-02   0.0000000e+00   3.1751383e-02   0.0000000e+00   1.0000000e+00
  -1.4274031e+00   1.3251335e-02   1.5512571e-02   0.0000000e+00   3.1684261e-02   0.0000000e+00   1.0000000e+00
  -1.4271300e+00   1.4834388e-02   1.5482560e-02   0.0000000e+00   3.1616939e-02   0.0000000e+00   1.0000000e+00
  -1.4268258e+00   1.6309037e-02   1.5452458e-02   0.0000000e+00   3.1549418e-02   0.0000000e+00   1.0000000e+00
  -1.4264926e+00   1.7674632e-02   1.5422267e-02   0.0000000e+00   3.1481698e-02   0.0000000e+00   1.0000000e+00
  -1.4261327e+00   1.8930909e-02   1.5391986e-02   0.0000000e+00   3.1413780e-02   0.0000000e+00   1.0000000e+00
  -1.4257482e+00   2.0077980e-02   1.5361615e-02   0.0000000e+00   3.1345664e-02   0.0000000e+00   1.0000000e+00
  -1.4253414e+00   2.1116314e-02   1.5331154e-02   0.0000000e+00   3.1277350e-02   0.0000000e+00   1.0000000e+00
  -1.4249142e+00   2.2046725e-02   1.5300604e-02   0.0000000e+00   3.1208839e-02   0.0000000e+00   1.0000000e+00
  -1.4244691e+00   2.2870354e-02   1.5269965e-02   0.0000000e+00   3.1140131e-02   0.0000000e+00   1.0000000e+00
  -1.4240079e+00   2.3588653e-02   1.5239237e-02   0.0000000e+00   3.1071227e-02   0.0000000e+00   1.0000000e+00
  -1.4235330e+00   2.4203366e-02   1.5208420e-02   0.0000000e+00   3.1002127e-02   0.0000000e+00   1.0000000e+00
  -1.4230462e+00   2.4716514e-02   1.5177515e-02   0.0000000e+00   3.0932832e-02   0.0000000e+00   1.0000000e+00
  -1.4225497e+00   2.5130373e-02   1.5146521e-02   0.0000000e+00   3.0863342e-02   0.0000000e+00   1.0000000e+00
  -1.4220454e+00   2.5447459e-02   1.5115438e-02   0.0000000e+00   3.0793658e-02   0.0000000e+00   1.0000000e+00
  -1.4215352e+00   2.5670509e-02   1.5084268e-02   0.0000000e+00   3.0723779e-02   0.0000000e+00   1.0000000e+00
  -1.4210210e+00   2.5802462e-02   1.5053009e-02   0.0000000e+00   3.0653707e-02   0.0000000e+00   1.0000000e+00
  -1.4205046e+00   2.5846440e-02   1.5021663e-02   0.0000000e+00   3.0583441e-02   0.0000000e+00   1.0000000e+00
  -1.4199878e+00   2.5805732e-02   1.4990230e-02   0.0000000e+00   3.0512983e-02   0.0000000e+00   1.0000000e+00
  -1.4194722e+00   2.5683774e-02   1.4958709e-02   0.0000000e+00   3.0442333e-02   0.0000000e+00   1.0000000e+00
  -1.4189594e+00   2.5484131e-02   1.4927100e-02   0.0000000e+00   3.0371490e-02   0.0000000e+00   1.0000000e+00
  -1.4184510e+00   2.5210482e-02   1.4895405e-02   0.0000000e+00   3.0300456e-02   0.0000000e+00   1.0000000e+00
  -1.4179484e+00   2.4866599e-02   1.4863623e-02   0.0000000e+00   3.0229232e-02   0.0000000e+00   1.0000000e+00
  -1.4174531e+00   2.4456335e-02   1.4831754e-02   0.0000000e+00   3.0157817e-02   0.0000000e+00   1.0000000e+00
  -1.4169662e+00   2.3983604e-02   1.4799799e-02   0.0000000e+00   3.0086211e-02   0.0000000e+00   1.0000000e+00
  -1.4164891e+00   2.3452367e-02   1.4767758e-02   0.0000000e+00   3.0014416e-02   0.0000000e+00   1.0000000e+00
  -1.4160230e+00   2.2866617e-02   1.4735630e-02   0.0000000e+00   2.9942432e-02   0.0000000e+00   1.0000000e+00
  -1.4155688e+00   2.2230363e-02   1.4703417e-02   0.0000000e+00   2.9870260e-02   0.0000000e+00   1.0000000e+00
  -1.4151275e+00   2.1547618e-02   1.4671118e-02   0.0000000e+00   2.9797899e-02   0.0000000e+00   1.0000000e+00
  -1.4147001e+00   2.0822385e-02   1.4638733e-02   0.0000000e+00   2.9725350e-02   0.0000000e+00   1.0000000e+00
  -1.4142875e+00   2.0058642e-02   1.4606263e-02   0.0000000e+00   2.9652614e-02   0.0000000e+00   1.0000000e+00
  -1.4138902e+00   1.9260335e-02   1.4573708e-02   0.0000000e+00   2.9579691e-02   0.0000000e+00   1.0000000e+00
  -1.4135091e+00   1.8431361e-02   1.4541068e-02   0.0000000e+00   2.9506581e-02   0.0000000e+00   1.0000000e+00
  -1.4131448e+00   1.7575562e-02   1.4508343e-02   0.0000000e+00   2.9433286e-02   0.0000000e+00   1.0000000e+00
  -1.4127976e+00   1.6696709e-02   1.4475534e-02   0.0000000e+00   2.9359805e-02   0.0000000e+00   1.0000000e+00
  -1.4124681e+00   1.5798501e-02   1.4442640e-02   0.0000000e+00   2.9286139e-02   0.0000000e+00   1.0000000e+00
  -1.4121567e+00   1.4884549e-02   1.4409662e-02   0.0000000e+00   2.9212289e-02   0.0000000e+00   1.0000000e+00
  -1.4118637e+00   1.3958371e-02   1.4376600e-02   0.0000000e+00   2.9138254e-02   0.0000000e+00   1.0000000e+00
  -1.4115892e+00   1.3023384e-02   1.4343454e-02   0.0000000e+00   2.9064036e-02   0.0000000e+00   1.0000000e+00
  -1.4113334e+00   1.2082899e-02   1.4310225e-02   0.0000000e+00   2.8989635e-02   0.0000000e+00   1.0000000e+00
  -1.4110964e+00   1.1140112e-02   1.4276912e-02   0.0000000e+00   2.8915051e-02   0.0000000e+00   1.0000000e+00
  -1.4108783e+00   1.0198100e-02   1.4243516e-02   0.0000000e+00   2.8840284e-02   0.0000000e+00   1.0000000e+00
  -1.4106791e+00   9.2598174e-03   1.4210037e-02   0.0000000e+00   2.8765336e-02   0.0000000e+00   1.0000000e+00
  -1.4104986e+00   8.3280893e-03   1.4176475e-02   0.0000000e+00   2.8690207e-02   0.0000000e+00   1.0000000e+00
  -1.4103366e+00   7.4056093e-03   1.4142831e-02   0.0000000e+00   2.8614897e-02   0.0000000e+00   1.0000000e+00
  -1.4101931e+00   6.4949365e-03   1.4109104e-02   0.0000000e+00   2.8539406e-02   0.0000000e+00   1.0000000e+00
  -1.4100677e+00   5.5984923e-03   1.4075295e-02   0.0000000e+00   2.8463736e-02   0.0000000e+00   1.0000000e+00
  -1.4099601e+00   4.7185588e-03   1.4041403e-02   0.0000000e+00   2.8387886e-02   0.0000000e+00   1.0000000e+00
  -1.4098701e+00   3.8572772e-03   1.4007430e-02   0.0000000e+00   2.8311858e-02   0.0000000e+00   1.0000000e+00
  -1.4097972e+00   3.0166467e-03   1.3973376e-02   0.0000000e+00   2.8235651e-02   0.0000000e+00   1.0000000e+00
  -1.4097410e+00   2.1985241e-03   1.3939240e-02   0.0000000e+00   2.8159266e-02   0.0000000e+00   1.0000000e+00
  -1.4097010e+00   1.4046236e-03   1.3905022e-02   0.0000000e+00   2.8082703e-02   0.0000000e+00   1.0000000e+00
  -1.4096768e+00   6.3651733e-04   1.3870724e-02   0.0000000e+00   2.8005964e-02   0.0000000e+00   1.0000000e+00
  -1.4096678e+00  -1.0436421e-04   1.3836344e-02   0.0000000e+00   2.7929048e-02   0.0000000e+00   1.0000000e+00
  -1.4096735e+00  -8.1673065e-04   1.3801884e-02   0.0000000e+00   2.7851956e-02   0.0000000e+00   1.0000000e+00
  -1.4096933e+00  -1.4994305e-03   1.3767344e-02   0.0000000e+00   2.7774689e-02   0.0000000e+00   1.0000000e+00
  -1.4097265e+00  -2.1514490e-03   1.3732723e-02   0.0000000e+00   2.7697246e-02   0.0000000e+00   1.0000000e+00
  -1.4097727e+00  -2.7719063e-03   1.3698023e-02   0.0000000e+00   2.7619629e-02   0.0000000e+00   1.0000000e+00
  -1.4098311e+00  -3.3600546e-03   1.3663242e-02   0.0000000e+00   2.7541838e-02   0.0000000e+00   1.0000000e+00
  -1.4099012e+00  -3.9152754e-03   1.3628382e-02   0.0000000e+00   2.7463873e-02   0.0000000e+00   1.0000000e+00
  -1.4099821e+00  -4.4370765e-03   1.3593442e-02   0.0000000e+00   2.7385735e-02   0.0000000e+00   1.0000000e+00
  -1.4100733e+00  -4.9250887e-03   1.3558423e-02   0.0000000e+00   2.7307425e-02   0.0000000e+00   1.0000000e+00
  -1.4101741e+00  -5.3790622e-03   1.3523326e-02   0.0000000e+00   2.7228943e-02   0.0000000e+00   1.0000000e+00
  -1.4102839e+00  -5.7988627e-03   1.3488149e-02   0.0000000e+00   2.7150288e-02   0.0000000e+00   1.0000000e+00
  -1.4104018e+00  -6.1844675e-03   1.3452893e-02   0.0000000e+00   2.7071463e-02   0.0000000e+00   1.0000000e+00
  -1.4105273e+00  -6.5359613e-03   1.3417560e-02   0.0000000e+00   2.6992468e-02   0.0000000e+00   1.0000000e+00
  -1.4106597e+00  -6.8535321e-03   1.3382148e-02   0.0000000e+00   2.6913302e-02   0.0000000e+00   1.0000000e+00
  -1.4107982e+00  -7.1374664e-03   1.3346658e-02   0.0000000e+00   2.6833966e-02   0.0000000e+00   1.0000000e+00
  -1.4109422e+00  -7.3881449e-03   1.3311090e-02   0.0000000e+00   2.6754461e-02   0.0000000e+00   1.0000000e+00
  -1.4110911e+00  -7.6060374e-03   1.3275445e-02   0.0000000e+00   2.6674788e-02   0.0000000e+00   1.0000000e+00
  -1.4112442e+00  -7.7916986e-03   1.3239722e-02   0.0000000e+00   2.6594947e-02   0.0000000e+00   1.0000000e+00
  -1.4114009e+00  -7.9457628e-03   1.3203922e-02   0.0000000e+00   2.6514938e-02   0.0000000e+00   1.0000000e+00
  -1.4115604e+00  -8.0689391e-03   1.3168045e-02   0.0000000e+00   2.6434762e-02   0.0000000e+00   1.0000000e+00
  -1.4117223e+00  -8.1620063e-03   1.3132091e-02   0.0000000e+00   2.6354419e-02   0.0000000e+00   1.0000000e+00
  -1.4118859e+00  -8.2258083e-03   1.3096061e-02   0.0000000e+00   2.6273911e-02   0.0000000e+00   1.0000000e+00
  -1.4120506e+00  -8.2612487e-03   1.3059955e-02   0.0000000e+00   2.6193236e-02   0.0000000e+00   1.0000000e+00
  -1.4122159e+00  -8.2692858e-03   1.3023772e-02   0.0000000e+00   2.6112397e-02   0.0000000e+00   1.0000000e+00
  -1.4123813e+00  -8.2509281e-03   1.2987513e-02   0.0000000e+00   2.6031393e-02   0.0000000e+00   1.0000000e+00
  -1.4125461e+00  -8.2072285e-03   1.2951179e-02   0.0000000e+00   2.5950225e-02   0.0000000e+00   1.0000000e+00
  -1.4127099e+00  -8.1392802e-03   1.2914769e-02   0.0000000e+00   2.5868893e-02   0.0000000e+00   1.0000000e+00
  -1.4128723e+00  -8.0482115e-03   1.2878284e-02   0.0000000e+00   2.5787399e-02   0.0000000e+00   1.0000000e+00
  -1.4130327e+00  -7.9351808e-03   1.2841724e-02   0.0000000e+00   2.5705742e-02   0.0000000e+00   1.0000000e+00
  -1.4131908e+00  -7.8013723e-03   1.2805089e-02   0.0000000e+00   2.5623923e-02   0.0000000e+00   1.0000000e+00
  -1.4133461e+00  -7.6479910e-03   1.2768380e-02   0.0000000e+00   2.5541942e-02   0.0000000e+00   1.0000000e+00
  -1.4134982e+00  -7.4762585e-03   1.2731596e-02   0.0000000e+00   2.5459801e-02   0.0000000e+00   1.0000000e+00
  -1.4136468e+00  -7.2874081e-03   1.2694737e-02   0.0000000e+00   2.5377499e-02   0.0000000e+00   1.0000000e+00
  -1.4137915e+00  -7.0826813e-03   1.2657805e-02   0.0000000e+00   2.5295037e-02   0.0000000e+00   1.0000000e+00
  -1.4139321e+00  -6.8633228e-03   1.2620799e-02   0.0000000e+00   2.5212415e-02   0.0000000e+00   1.0000000e+00
  -1.4140682e+00  -6.6305770e-03   1.2583719e-02   0.0000000e+00   2.5129635e-02   0.0000000e+00   1.0000000e+00
  -1.4141996e+00  -6.3856838e-03   1.2546567e-02   0.0000000e+00   2.5046696e-02   0.0000000e+00   1.0000000e+00
  -1.4143261e+00  -6.1298752e-03   1.2509340e-02   0.0000000e+00   2.4963600e-02   0.0000000e+00   1.0000000e+00
  -1.4144473e+00  -5.8643714e-03   1.2472041e-02   0.0000000e+00   2.4880346e-02   0.0000000e+00   1.0000000e+00
  -1.4145633e+00  -5.5903776e-03   1.2434670e-02   0.0000000e+00   2.4796936e-02   0.0000000e+00   1.0000000e+00
  -1.4146737e+00  -5.3090807e-03   1.2397226e-02   0.0000000e+00   2.4713369e-02   0.0000000e+00   1.0000000e+00
  -1.4147784e+00  -5.0216463e-03   1.2359709e-02   0.0000000e+00   2.4629646e-02   0.0000000e+00   1.0000000e+00
  -1.4148774e+00  -4.7292155e-03   1.2322121e-02   0.0000000e+00   2.4545768e-02   0.0000000e+00   1.0000000e+00
  -1.4149705e+00  -4.4329026e-03   1.2284460e-02   0.0000000e+00   2.4461736e-02   0.0000000e+00   1.0000000e+00
  -1.4150577e+00  -4.1337925e-03   1.2246728e-02   0.0000000e+00   2.4377549e-02   0.0000000e+00   1.0000000e+00
  -1.4151389e+00  -3.8329380e-03   1.2208925e-02   0.0000000e+00   2.4293209e-02   0.0000000e+00   1.0000000e+00
  -1.4152140e+00  -3.5313581e-03   1.2171051e-02   0.0000000e+00   2.4208715e-02   0.0000000e+00   1.0000000e+00
  -1.4152831e+00  -3.2300358e-03   1.2133105e-02   0.0000000e+00   2.4124069e-02   0.0000000e+00   1.0000000e+00
  -1.4153462e+00  -2.9299163e-03   1.2095089e-02   0.0000000e+00   2.4039271e-02   0.0000000e+00   1.0000000e+00
  -1.4154033e+00  -2.6319053e-03   1.2057002e-02   0.0000000e+00   2.3954322e-02   0.0000000e+00   1.0000000e+00
  -1.4154545e+00  -2.3368681e-03   1.2018846e-02   0.0000000e+00   2.3869221e-02   0.0000000e+00   1.0000000e+00
  -1.4154998e+00  -2.0456277e-03   1.1980619e-02   0.0000000e+00   2.3783970e-02   0.0000000e+00   1.0000000e+00
  -1.4155392e+00  -1.7589640e-03   1.1942322e-02   0.0000000e+00   2.3698570e-02   0.0000000e+00   1.0000000e+00
  -1.4155730e+00  -1.4776131e-03   1.1903955e-02   0.0000000e+00   2.3613020e-02   0.0000000e+00   1.0000000e+00
  -1.4156012e+00  -1.2022665e-03   1.1865520e-02   0.0000000e+00   2.3527321e-02   0.0000000e+00   1.0000000e+00
  -1.4156239e+00  -9.3357035e-04   1.1827015e-02   0.0000000e+00   2.3441473e-02   0.0000000e+00   1.0000000e+00
  -1.4156412e+00  -6.7212538e-04   1.1788441e-02   0.0000000e+00   2.3355478e-02   0.0000000e+00   1.0000000e+00
  -1.4156534e+00  -4.1848649e-04   1.1749798e-02   0.0000000e+00   2.3269336e-02   0.0000000e+00   1.0000000e+00
  -1.4156605e+00  -1.7316278e-04   1.1711087e-02   0.0000000e+00   2.3183047e-02   0.0000000e+00   1.0000000e+00
  -1.4156628e+00   6.3382351e-05   1.1672308e-02   0.0000000e+00   2.3096613e-02   0.0000000e+00   1.0000000e+00
  -1.4156604e+00   2.9073102e-04   1.1633460e-02   0.0000000e+00   2.3010032e-02   0.0000000e+00   1.0000000e+00
  -1.4156534e+00   5.0851042e-04   1.1594545e-02   0.0000000e+00   2.2923307e-02   0.0000000e+00   1.0000000e+00
  -1.4156422e+00   7.1639236e-04   1.1555562e-02   0.0000000e+00   2.2836437e-02   0.0000000e+00   1.0000000e+00
  -1.4156269e+00   9.1409259e-04   1.1516512e-02   0.0000000e+00   2.2749423e-02   0.0000000e+00   1.0000000e+00
  -1.4156077e+00   1.1013701e-03   1.1477395e-02   0.0000000e+00   2.2662266e-02   0.0000000e+00   1.0000000e+00
  -1.4155847e+00   1.2780262e-03   1.1438210e-02   0.0000000e+00   2.2574965e-02   0.0000000e+00   1.0000000e+00
  -1.4155583e+00   1.4439035e-03   1.1398960e-02   0.0000000e+00   2.2487523e-02   0.0000000e+00   1.0000000e+00
  -1.4155287e+00   1.5988851e-03   1.1359642e-02   0.0000000e+00   2.2399939e-02   0.0000000e+00   1.0000000e+00
  -1.4154960e+00   1.7428932e-03   1.1320259e-02   0.0000000e+00   2.2312214e-02   0.0000000e+00   1.0000000e+00
  -1.4154604e+00   1.8758877e-03   1.1280809e-02   0.0000000e+00   2.2224348e-02   0.0000000e+00   1.0000000e+00
  -1.4154223e+00   1.9978654e-03   1.1241294e-02   0.0000000e+00   2.2136342e-02   0.0000000e+00   1.0000000e+00
  -1.4153818e+00   2.1088582e-03   1.1201713e-02   0.0000000e+00   2.2048197e-02   0.0000000e+00   1.0000000e+00
  -1.4153391e+00   2.2089316e-03   1.1162067e-02   0.0000000e+00   2.1959912e-02   0.0000000e+00   1.0000000e+00
  -1.4152944e+00   2.2981837e-03   1.1122356e-02   0.0000000e+00   2.1871490e-02   0.0000000e+00   1.0000000e+00
  -1.4152481e+00   2.3767431e-03   1.1082580e-02   0.0000000e+00   2.1782929e-02   0.0000000e+00   1.0000000e+00
  -1.4152002e+00   2.4447676e-03   1.1042739e-02   0.0000000e+00   2.1694231e-02   0.0000000e+00   1.0000000e+00
  -1.4151510e+00   2.5024426e-03   1.1002834e-02   0.0000000e+00   2.1605397e-02   0.0000000e+00   1.0000000e+00
  -1.4151007e+00   2.5499792e-03   1.0962865e-02   0.0000000e+00   2.1516426e-02   0.0000000e+00   1.0000000e+00
  -1.4150495e+00   2.5876129e-03   1.0922832e-02   0.0000000e+00   2.1427320e-02   0.0000000e+00   1.0000000e+00
  -1.4149976e+00   2.6156016e-03   1.0882736e-02   0.0000000e+00   2.1338078e-02   0.0000000e+00   1.0000000e+00
  -1.4149452e+00   2.6342242e-03   1.0842575e-02   0.0000000e+00   2.1248702e-02   0.0000000e+00   1.0000000e+00
  -1.4148924e+00   2.6437785e-03   1.0802352e-02   0.0000000e+00   2.1159193e-02   0.0000000e+00   1.0000000e+00
  -1.4148395e+00   2.6445801e-03   1.0762066e-02   0.0000000e+00   2.1069549e-02   0.0000000e+00   1.0000000e+00
  -1.4147867e+00   2.6369601e-03   1.0721717e-02   0.0000000e+00   2.0979774e-02   0.0000000e+00   1.0000000e+00
  -1.4147340e+00   2.6212638e-03   1.0681305e-02   0.0000000e+00   2.0889865e-02   0.0000000e+00   1.0000000e+00
  -1.4146817e+00   2.5978492e-03   1.0640832e-02   0.0000000e+00   2.0799826e-02   0.0000000e+00   1.0000000e+00
  -1.4146299e+00   2.5670848e-03   1.0600296e-02   0.0000000e+00   2.0709655e-02   0.0000000e+00   1.0000000e+00
  -1.4145787e+00   2.5293487e-03   1.0559698e-02   0.0000000e+00   2.0619353e-02   0.0000000e+00   1.0000000e+00
  -1.4145283e+00   2.4850265e-03   1.0519039e-02   0.0000000e+00   2.0528922e-02   0.0000000e+00   1.0000000e+00
  -1.4144789e+00   2.4345101e-03   1.0478319e-02   0.0000000e+00   2.0438361e-02   0.0000000e+00   1.0000000e+00
  -1.4144305e+00   2.3781960e-03   1.0437537e-02   0.0000000e+00   2.0347672e-02   0.0000000e+00   1.0000000e+00
  -1.4143832e+00   2.3164839e-03   1.0396695e-02   0.0000000e+00   2.0256854e-02   0.0000000e+00   1.0000000e+00
  -1.4143372e+00   2.2497757e-03   1.0355792e-02   0.0000000e+00   2.0165909e-02   0.0000000e+00   1.0000000e+00
  -1.4142925e+00   2.1784734e-03   1.0314829e-02   0.0000000e+00   2.0074836e-02   0.0000000e+00   1.0000000e+00
  -1.4142493e+00   2.1029784e-03   1.0273805e-02   0.0000000e+00   1.9983637e-02   0.0000000e+00   1.0000000e+00
  -1.4142077e+00   2.0236900e-03   1.0232722e-02   0.0000000e+00   1.9892312e-02   0.0000000e+00   1.0000000e+00
  -1.4141676e+00   1.9410044e-03   1.0191579e-02   0.0000000e+00   1.9800862e-02   0.0000000e+00   1.0000000e+00
  -1.4141292e+00   1.8553132e-03   1.0150376e-02   0.0000000e+00   1.9709287e-02   0.0000000e+00   1.0000000e+00
  -1.4140925e+00   1.7670029e-03   1.0109115e-02   0.0000000e+00   1.9617588e-02   0.0000000e+00   1.0000000e+00
  -1.4140577e+00   1.6764532e-03   1.0067794e-02   0.0000000e+00   1.9525765e-02   0.0000000e+00   1.0000000e+00
  -1.4140246e+00   1.5840366e-03   1.0026415e-02   0.0000000e+00   1.9433819e-02   0.0000000e+00   1.0000000e+00
  -1.4139934e+00   1.4901171e-03   9.9849776e-03   0.0000000e+00   1.9341750e-02   0.0000000e+00   1.0000000e+00
  -1.4139640e+00   1.3950499e-03   9.9434818e-03   0.0000000e+00   1.9249560e-02   0.0000000e+00   1.0000000e+00
  -1.4139366e+00   1.2991799e-03   9.9019280e-03   0.0000000e+00   1.9157248e-02   0.0000000e+00   1.0000000e+00
  -1.4139111e+00   1.2028415e-03   9.8603165e-03   0.0000000e+00   1.9064816e-02   0.0000000e+00   1.0000000e+00
  -1.4138876e+00   1.1063579e-03   9.8186476e-03   0.0000000e+00   1.8972263e-02   0.0000000e+00   1.0000000e+00
  -1.4138659e+00   1.0100404e-03   9.7769214e-03   0.0000000e+00   1.8879591e-02   0.0000000e+00   1.0000000e+00
  -1.4138462e+00   9.1418773e-04   9.7351382e-03   0.0000000e+00   1.8786800e-02   0.0000000e+00   1.0000000e+00
  -1.4138284e+00   8.1908592e-04   9.6932983e-03   0.0000000e+00   1.8693891e-02   0.0000000e+00   1.0000000e+00
  -1.4138125e+00   7.2500765e-04   9.6514018e-03   0.0000000e+00   1.8600863e-02   0.0000000e+00   1.0000000e+00
  -1.4137984e+00   6.3221194e-04   9.6094491e-03   0.0000000e+00   1.8507719e-02   0.0000000e+00   1.0000000e+00
  -1.4137862e+00   5.4094390e-04   9.5674404e-03   0.0000000e+00   1.8414458e-02   0.0000000e+00   1.0000000e+00
  -1.4137759e+00   4.5143442e-04   9.5253760e-03   0.0000000e+00   1.8321080e-02   0.0000000e+00   1.0000000e+00
  -1.4137673e+00   3.6390005e-04   9.4832560e-03   0.0000000e+00   1.8227588e-02   0.0000000e+00   1.0000000e+00
  -1.4137604e+00   2.7854281e-04   9.4410807e-03   0.0000000e+00   1.8133980e-02   0.0000000e+00   1.0000000e+00
  -1.4137553e+00   1.9555015e-04   9.3988504e-03   0.0000000e+00   1.8040258e-02   0.0000000e+00   1.0000000e+00
  -1.4137518e+00   1.1509487e-04   9.3565653e-03   0.0000000e+00   1.7946423e-02   0.0000000e+00   1.0000000e+00
  -1.4137499e+00   3.7335188e-05   9.3142257e-03   0.0000000e+00   1.7852474e-02   0.0000000e+00   1.0000000e+00
  -1.4137495e+00  -3.7585269e-05   9.2718317e-03   0.0000000e+00   1.7758413e-02   0.0000000e+00   1.0000000e+00
  -1.4137506e+00  -1.0953731e-04   9.2293838e-03   0.0000000e+00   1.7664240e-02   0.0000000e+00   1.0000000e+00
  -1.4137532e+00  -1.7840605e-04   9.1868820e-03   0.0000000e+00   1.7569955e-02   0.0000000e+00   1.0000000e+00
  -1.4137571e+00  -2.4409074e-04   9.1443267e-03   0.0000000e+00   1.7475560e-02   0.0000000e+00   1.0000000e+00
  -1.4137623e+00  -3.0650454e-04   9.1017181e-03   0.0000000e+00   1.7381055e-02   0.0000000e+00   1.0000000e+00
  -1.4137687e+00  -3.6557427e-04   9.0590564e-03   0.0000000e+00   1.7286440e-02   0.0000000e+00   1.0000000e+00
  -1.4137763e+00  -4.2124010e-04   9.0163419e-03   0.0000000e+00   1.7191717e-02   0.0000000e+00   1.0000000e+00
  -1.4137850e+00  -4.7345525e-04   8.9735749e-03   0.0000000e+00   1.7096884e-02   0.0000000e+00   1.0000000e+00
  -1.4137947e+00  -5.2218562e-04   8.9307555e-03   0.0000000e+00   1.7001945e-02   0.0000000e+00   1.0000000e+00
  -1.4138054e+00  -5.6740947e-04   8.8878841e-03   0.0000000e+00   1.6906898e-02   0.0000000e+00   1.0000000e+00
  -1.4138169e+00  -6.0911693e-04   8.8449609e-03   0.0000000e+00   1.6811744e-02   0.0000000e+00   1.0000000e+00
  -1.4138293e+00  -6.4730967e-04   8.8019862e-03   0.0000000e+00   1.6716485e-02   0.0000000e+00   1.0000000e+00
  -1.4138424e+00  -6.8200039e-04   8.7589601e-03   0.0000000e+00   1.6621120e-02   0.0000000e+00   1.0000000e+00
  -1.4138562e+00  -7.1321240e-04   8.7158830e-03   0.0000000e+00   1.6525650e-02   0.0000000e+00   1.0000000e+00
  -1.4138706e+00  -7.4097911e-04   8.6727550e-03   0.0000000e+00   1.6430077e-02   0.0000000e+00   1.0000000e+00
  -1.4138856e+00  -7.6534357e-04   8.6295766e-03   0.0000000e+00   1.6334399e-02   0.0000000e+00   1.0000000e+00
  -1.4139010e+00  -7.8635797e-04   8.5863478e-03   0.0000000e+00   1.6238619e-02   0.0000000e+00   1.0000000e+00
  -1.4139168e+00  -8.0408310e-04   8.5430689e-03   0.0000000e+00   1.6142737e-02   0.0000000e+00   1.0000000e+00
  -1.4139330e+00  -8.1858786e-04   8.4997403e-03   0.0000000e+00   1.6046752e-02   0.0000000e+00   1.0000000e+00
  -1.4139494e+00  -8.2994870e-04   8.4563621e-03   0.0000000e+00   1.5950667e-02   0.0000000e+00   1.0000000e+00
  -1.4139661e+00  -8.3824913e-04   8.4129347e-03   0.0000000e+00   1.5854481e-02   0.0000000e+00   1.0000000e+00
  -1.4139828e+00  -8.4357918e-04   8.3694582e-03   0.0000000e+00   1.5758195e-02   0.0000000e+00   1.0000000e+00
  -1.4139997e+00  -8.4603483e-04   8.3259329e-03   0.0000000e+00   1.5661810e-02   0.0000000e+00   1.0000000e+00
  -1.4140167e+00  -8.4571756e-04   8.2823590e-03   0.0000000e+00   1.5565326e-02   0.0000000e+00   1.0000000e+00
  -1.4140336e+00  -8.4273371e-04   8.2387369e-03   0.0000000e+00   1.5468744e-02   0.0000000e+00   1.0000000e+00
  -1.4140504e+00  -8.3719408e-04   8.1950668e-03   0.0000000e+00   1.5372065e-02   0.0000000e+00   1.0000000e+00
  -1.4140671e+00  -8.2921332e-04   8.1513489e-03   0.0000000e+00   1.5275288e-02   0.0000000e+00   1.0000000e+00
  -1.4140836e+00  -8.1890945e-04   8.1075835e-03   0.0000000e+00   1.5178416e-02   0.0000000e+00   1.0000000e+00
  -1.4140999e+00  -8.0640338e-04   8.0637708e-03   0.0000000e+00   1.5081447e-02   0.0000000e+00   1.0000000e+00
  -1.4141160e+00  -7.9181839e-04   8.0199112e-03   0.0000000e+00   1.4984384e-02   0.0000000e+00   1.0000000e+00
  -1.4141318e+00  -7.7527967e-04   7.9760048e-03   0.0000000e+00   1.4887226e-02   0.0000000e+00   1.0000000e+00
  -1.4141472e+00  -7.5691383e-04   7.9320518e-03   0.0000000e+00   1.4789975e-02   0.0000000e+00   1.0000000e+00
  -1.4141622e+00  -7.3684846e-04   7.8880527e-03   0.0000000e+00   1.4692630e-02   0.0000000e+00   1.0000000e+00
  -1.4141768e+00  -7.1521171e-04   7.8440076e-03   0.0000000e+00   1.4595193e-02   0.0000000e+00   1.0000000e+00
  -1.4141910e+00  -6.9213181e-04   7.7999167e-03   0.0000000e+00   1.4497663e-02   0.0000000e+00   1.0000000e+00
  -1.4142048e+00  -6.6773670e-04   7.7557804e-03   0.0000000e+00   1.4400043e-02   0.0000000e+00   1.0000000e+00
  -1.4142180e+00  -6.4215364e-04   7.7115989e-03   0.0000000e+00   1.4302331e-02   0.0000000e+00   1.0000000e+00
  -1.4142307e+00  -6.1550882e-04   7.6673724e-03   0.0000000e+00   1.4204530e-02   0.0000000e+00   1.0000000e+00
  -1.4142429e+00  -5.8792697e-04   7.6231012e-03   0.0000000e+00   1.4106639e-02   0.0000000e+00   1.0000000e+00
  -1.4142545e+00  -5.5953109e-04   7.5787856e-03   0.0000000e+00   1.4008659e-02   0.0000000e+00   1.0000000e+00
  -1.4142655e+00  -5.3044208e-04   7.5344259e-03   0.0000000e+00   1.3910590e-02   0.0000000e+00   1.0000000e+00
  -1.4142760e+00  -5.0077843e-04   7.4900222e-03   0.0000000e+00   1.3812434e-02   0.0000000e+00   1.0000000e+00
  -1.4142859e+00  -4.7065597e-04   7.4455748e-03   0.0000000e+00   1.3714191e-02   0.0000000e+00   1.0000000e+00
  -1.4142951e+00  -4.4018755e-04   7.4010841e-03   0.0000000e+00   1.3615862e-02   0.0000000e+00   1.0000000e+00
  -1.4143038e+00  -4.0948289e-04   7.3565502e-03   0.0000000e+00   1.3517447e-02   0.0000000e+00   1.0000000e+00
  -1.4143118e+00  -3.7864822e-04   7.3119734e-03   0.0000000e+00   1.3418946e-02   0.0000000e+00   1.0000000e+00
  -1.4143192e+00  -3.4778621e-04   7.2673540e-03   0.0000000e+00   1.3320361e-02   0.0000000e+00   1.0000000e+00
  -1.4143260e+00  -3.1699569e-04   7.2226922e-03   0.0000000e+00   1.3221692e-02   0.0000000e+00   1.0000000e+00
  -1.4143322e+00  -2.8637149e-04   7.1779884e-03   0.0000000e+00   1.3122940e-02   0.0000000e+00   1.0000000e+00
  -1.4143378e+00  -2.5600434e-04   7.1332427e-03   0.0000000e+00   1.3024105e-02   0.0000000e+00   1.0000000e+00
  -1.4143428e+00  -2.2598070e-04   7.0884554e-03   0.0000000e+00   1.2925188e-02   0.0000000e+00   1.0000000e+00
  -1.4143471e+00  -1.9638266e-04   7.0436268e-03   0.0000000e+00   1.2826189e-02   0.0000000e+00   1.0000000e+00
  -1.4143509e+00  -1.6728783e-04   6.9987571e-03   0.0000000e+00   1.2727110e-02   0.0000000e+00   1.0000000e+00
  -1.4143541e+00  -1.3876928e-04   6.9538467e-03   0.0000000e+00   1.2627950e-02   0.0000000e+00   1.0000000e+00
  -1.4143568e+00  -1.1089548e-04   6.9088957e-03   0.0000000e+00   1.2528711e-02   0.0000000e+00   1.0000000e+00
  -1.4143588e+00  -8.3730265e-05   6.8639044e-03   0.0000000e+00   1.2429393e-02   0.0000000e+00   1.0000000e+00
  -1.4143604e+00  -5.7332776e-05   6.8188732e-03   0.0000000e+00   1.2329997e-02   0.0000000e+00   1.0000000e+00
  -1.4143614e+00  -3.1757487e-05   6.7738022e-03   0.0000000e+00   1.2230523e-02   0.0000000e+00   1.0000000e+00
  -1.4143619e+00  -7.0541899e-06   6.7286917e-03   0.0000000e+00   1.2130971e-02   0.0000000e+00   1.0000000e+00
  -1.4143619e+00   1.6731977e-05   6.6835419e-03   0.0000000e+00   1.2031344e-02   0.0000000e+00   1.0000000e+00
  -1.4143615e+00   3.9560502e-05   6.6383533e-03   0.0000000e+00   1.1931640e-02   0.0000000e+00   1.0000000e+00
  -1.4143606e+00   6.1395447e-05   6.5931259e-03   0.0000000e+00   1.1831862e-02   0.0000000e+00   1.0000000e+00
  -1.4143592e+00   8.2205391e-05   6.5478601e-03   0.0000000e+00   1.1732008e-02   0.0000000e+00   1.0000000e+00
  -1.4143575e+00   1.0196336e-04   6.5025561e-03   0.0000000e+00   1.1632081e-02   0.0000000e+00   1.0000000e+00
  -1.4143554e+00   1.2064673e-04   6.4572142e-03   0.0000000e+00   1.1532081e-02   0.0000000e+00   1.0000000e+00
  -1.4143529e+00   1.3823716e-04   6.4118347e-03   0.0000000e+00   1.1432007e-02   0.0000000e+00   1.0000000e+00
  -1.4143500e+00   1.5472046e-04   6.3664178e-03   0.0000000e+00   1.1331862e-02   0.0000000e+00   1.0000000e+00
  -1.4143468e+00   1.7008649e-04   6.3209639e-03   0.0000000e+00   1.1231646e-02   0.0000000e+00   1.0000000e+00
  -1.4143434e+00   1.8432905e-04   6.2754730e-03   0.0000000e+00   1.1131358e-02   0.0000000e+00   1.0000000e+00
  -1.4143396e+00   1.9744572e-04   6.2299456e-03   0.0000000e+00   1.1031001e-02   0.0000000e+00   1.0000000e+00
  -1.4143356e+00   2.0943775e-04   6.1843819e-03   0.0000000e+00   1.0930574e-02   0.0000000e+00   1.0000000e+00
  -1.4143314e+00   2.2030991e-04   6.1387821e-03   0.0000000e+00   1.0830078e-02   0.0000000e+00   1.0000000e+00
  -1.4143269e+00   2.3007034e-04   6.0931465e-03   0.0000000e+00   1.0729513e-02   0.0000000e+00   1.0000000e+00
  -1.4143223e+00   2.3873039e-04   6.0474754e-03   0.0000000e+00   1.0628881e-02   0.0000000e+00   1.0000000e+00
  -1.4143174e+00   2.4630446e-04   6.0017691e-03   0.0000000e+00   1.0528183e-02   0.0000000e+00   1.0000000e+00
  -1.4143125e+00   2.5280986e-04   5.9560278e-03   0.0000000e+00   1.0427417e-02   0.0000000e+00   1.0000000e+00
  -1.4143074e+00   2.5826663e-04   5.9102517e-03   0.0000000e+00   1.0326587e-02   0.0000000e+00   1.0000000e+00
  -1.4143022e+00   2.6269735e-04   5.8644412e-03   0.0000000e+00   1.0225691e-02   0.0000000e+00   1.0000000e+00
  -1.4142969e+00   2.6612701e-04   5.8185966e-03   0.0000000e+00   1.0124730e-02   0.0000000e+00   1.0000000e+00
  -1.4142916e+00   2.6858284e-04   5.7727180e-03   0.0000000e+00   1.0023706e-02   0.0000000e+00   1.0000000e+00
  -1.4142862e+00   2.7009407e-04   5.7268057e-03   0.0000000e+00   9.9226185e-03   0.0000000e+00   1.0000000e+00
  -1.4142808e+00   2.7069188e-04   5.6808601e-03   0.0000000e+00   9.8214686e-03   0.0000000e+00   1.0000000e+00
  -1.4142754e+00   2.7040909e-04   5.6348814e-03   0.0000000e+00   9.7202568e-03   0.0000000e+00   1.0000000e+00
  -1.4142700e+00   2.6928012e-04   5.5888698e-03   0.0000000e+00   9.6189837e-03   0.0000000e+00   1.0000000e+00
  -1.4142646e+00   2.6734072e-04   5.5428257e-03   0.0000000e+00   9.5176500e-03   0.0000000e+00   1.0000000e+00
  -1.4142593e+00   2.6462789e-04   5.4967492e-03   0.0000000e+00   9.4162563e-03   0.0000000e+00   1.0000000e+00
  -1.4142540e+00   2.6117962e-04   5.4506407e-03   0.0000000e+00   9.3148032e-03   0.0000000e+00   1.0000000e+00
  -1.4142488e+00   2.5703484e-04   5.4045004e-03   0.0000000e+00   9.2132915e-03   0.0000000e+00   1.0000000e+00
  -1.4142437e+00   2.5223318e-04   5.3583286e-03   0.0000000e+00   9.1117217e-03   0.0000000e+00   1.0000000e+00
  -1.4142387e+00   2.4681484e-04   5.3121256e-03   0.0000000e+00   9.0100945e-03   0.0000000e+00   1.0000000e+00
  -1.4142338e+00   2.4082045e-04   5.2658916e-03   0.0000000e+00   8.9084105e-03   0.0000000e+00   1.0000000e+00
  -1.4142290e+00   2.3429092e-04   5.2196270e-03   0.0000000e+00   8.8066703e-03   0.0000000e+00   1.0000000e+00
  -1.4142243e+00   2.2726731e-04   5.1733319e-03   0.0000000e+00   8.7048747e-03   0.0000000e+00   1.0000000e+00
  -1.4142198e+00   2.1979067e-04   5.1270066e-03   0.0000000e+00   8.6030241e-03   0.0000000e+00   1.0000000e+00
  -1.4142155e+00   2.1190192e-04   5.0806515e-03   0.0000000e+00   8.5011194e-03   0.0000000e+00   1.0000000e+00
  -1.4142113e+00   2.0364174e-04   5.0342667e-03   0.0000000e+00   8.3991611e-03   0.0000000e+00   1.0000000e+00
  -1.4142072e+00   1.9505044e-04   4.9878526e-03   0.0000000e+00   8.2971499e-03   0.0000000e+00   1.0000000e+00
  -1.4142034e+00   1.8616784e-04   4.9414095e-03   0.0000000e+00   8.1950863e-03   0.0000000e+00   1.0000000e+00
  -1.4141997e+00   1.7703317e-04   4.8949375e-03   0.0000000e+00   8.0929712e-03   0.0000000e+00   1.0000000e+00
  -1.4141962e+00   1.6768496e-04   4.8484370e-03   0.0000000e+00   7.9908050e-03   0.0000000e+00   1.0000000e+00
  -1.4141929e+00   1.5816095e-04   4.8019082e-03   0.0000000e+00   7.8885884e-03   0.0000000e+00   1.0000000e+00
  -1.4141898e+00   1.4849802e-04   4.7553515e-03   0.0000000e+00   7.7863222e-03   0.0000000e+00   1.0000000e+00
  -1.4141869e+00   1.3873207e-04   4.7087670e-03   0.0000000e+00   7.6840069e-03   0.0000000e+00   1.0000000e+00
  -1.4141841e+00   1.2889797e-04   4.6621551e-03   0.0000000e+00   7.5816431e-03   0.0000000e+00   1.0000000e+00
  -1.4141816e+00   1.1902946e-04   4.6155160e-03   0.0000000e+00   7.4792316e-03   0.0000000e+00   1.0000000e+00
  -1.4141793e+00   1.0915912e-04   4.5688500e-03   0.0000000e+00   7.3767729e-03   0.0000000e+00   1.0000000e+00
  -1.4141771e+00   9.9318305e-05   4.5221573e-03   0.0000000e+00   7.2742678e-03   0.0000000e+00   1.0000000e+00
  -1.4141752e+00   8.9537069e-05   4.4754383e-03   0.0000000e+00   7.1717168e-03   0.0000000e+00   1.0000000e+00
  -1.4141735e+00   7.9844138e-05   4.4286933e-03   0.0000000e+00   7.0691206e-03   0.0000000e+00   1.0000000e+00
  -1.4141719e+00   7.0266867e-05   4.3819224e-03   0.0000000e+00   6.9664798e-03   0.0000000e+00   1.0000000e+00
  -1.4141706e+00   6.0831201e-05   4.3351259e-03   0.0000000e+00   6.8637952e-03   0.0000000e+00   1.0000000e+00
  -1.4141694e+00   5.1561652e-05   4.2883042e-03   0.0000000e+00   6.7610673e-03   0.0000000e+00   1.0000000e+00
  -1.4141684e+00   4.2481272e-05   4.2414575e-03   0.0000000e+00   6.6582967e-03   0.0000000e+00   1.0000000e+00
  -1.4141676e+00   3.3611636e-05   4.1945861e-03   0.0000000e+00   6.5554843e-03   0.0000000e+00   1.0000000e+00
  -1.4141670e+00   2.4972833e-05   4.1476902e-03   0.0000000e+00   6.4526305e-03   0.0000000e+00   1.0000000e+00
  -1.4141665e+00   1.6583454e-05   4.1007701e-03   0.0000000e+00   6.3497360e-03   0.0000000e+00   1.0000000e+00
  -1.4141662e+00   8.4605938e-06   4.0538262e-03   0.0000000e+00   6.2468015e-03   0.0000000e+00   1.0000000e+00
  -1.4141661e+00   6.1985214e-07   4.0068586e-03   0.0000000e+00   6.1438277e-03   0.0000000e+00   1.0000000e+00
  -1.4141661e+00  -6.9246581e-06   3.9598676e-03   0.0000000e+00   6.0408151e-03   0.0000000e+00   1.0000000e+00
  -1.4141663e+00  -1.4160300e-05   3.9128536e-03   0.0000000e+00   5.9377645e-03   0.0000000e+00   1.0000000e+00
  -1.4141666e+00  -2.1075894e-05   3.8658168e-03   0.0000000e+00   5.8346764e-03   0.0000000e+00   1.0000000e+00
  -1.4141671e+00  -2.7661703e-05   3.8187574e-03   0.0000000e+00   5.7315516e-03   0.0000000e+00   1.0000000e+00
  -1.4141676e+00  -3.3909402e-05   3.7716758e-03   0.0000000e+00   5.6283907e-03   0.0000000e+00   1.0000000e+00
  -1.4141684e+00  -3.9812054e-05   3.7245722e-03   0.0000000e+00   5.5251943e-03   0.0000000e+00   1.0000000e+00
  -1.4141692e+00  -4.5364082e-05   3.6774469e-03   0.0000000e+00   5.4219630e-03   0.0000000e+00   1.0000000e+00
  -1.4141701e+00  -5.0561228e-05   3.6303001e-03   0.0000000e+00   5.3186976e-03   0.0000000e+00   1.0000000e+00
  -1.4141711e+00  -5.5400523e-05   3.5831322e-03   0.0000000e+00   5.2153987e-03   0.0000000e+00   1.0000000e+00
  -1.4141723e+00  -5.9880244e-05   3.5359434e-03   0.0000000e+00   5.1120669e-03   0.0000000e+00   1.0000000e+00
  -1.4141735e+00  -6.3999871e-05   3.4887340e-03   0.0000000e+00   5.0087029e-03   0.0000000e+00   1.0000000e+00
  -1.4141748e+00  -6.7760048e-05   3.4415042e-03   0.0000000e+00   4.9053073e-03   0.0000000e+00   1.0000000e+00
  -1.4141762e+00  -7.1162529e-05   3.3942544e-03   0.0000000e+00   4.8018808e-03   0.0000000e+00   1.0000000e+00
  -1.4141776e+00  -7.4210138e-05   3.3469848e-03   0.0000000e+00   4.6984240e-03   0.0000000e+00   1.0000000e+00
  -1.4141791e+00  -7.6906715e-05   3.2996957e-03   0.0000000e+00   4.5949377e-03   0.0000000e+00   1.0000000e+00
  -1.4141807e+00  -7.9257064e-05   3.2523873e-03   0.0000000e+00   4.4914224e-03   0.0000000e+00   1.0000000e+00
  -1.4141823e+00  -8.1266907e-05   3.2050601e-03   0.0000000e+00   4.3878787e-03   0.0000000e+00   1.0000000e+00
  -1.4141839e+00  -8.2942824e-05   3.1577141e-03   0.0000000e+00   4.2843074e-03   0.0000000e+00   1.0000000e+00
  -1.4141856e+00  -8.4292204e-05   3.1103497e-03   0.0000000e+00   4.1807092e-03   0.0000000e+00   1.0000000e+00
  -1.4141993e+00  -8.4442079e-05   3.0629672e-03   0.0000000e+00   4.0770845e-03   0.0000000e+00   1.0000000e+00
  -1.4142010e+00  -8.3291505e-05   3.0155668e-03   0.0000000e+00   3.9734342e-03   0.0000000e+00   1.0000000e+00
  -1.4142026e+00  -8.1920776e-05   2.9681488e-03   0.0000000e+00   3.8697588e-03   0.0000000e+00   1.0000000e+00
  -1.4142043e+00  -8.0342607e-05   2.9207136e-03   0.0000000e+00   3.7660591e-03   0.0000000e+00   1.0000000e+00
  -1.4142059e+00  -7.8569886e-05   2.8732613e-03   0.0000000e+00   3.6623356e-03   0.0000000e+00   1.0000000e+00
  -1.4142074e+00  -7.6615630e-05   2.8257923e-03   0.0000000e+00   3.5585890e-03   0.0000000e+00   1.0000000e+00
  -1.4142089e+00  -7.4492932e-05   2.7783068e-03   0.0000000e+00   3.4548200e-03   0.0000000e+00   1.0000000e+00
  -1.4142104e+00  -7.2214925e-05   2.7308051e-03   0.0000000e+00   3.3510293e-03   0.0000000e+00   1.0000000e+00
  -1.4142119e+00  -6.9794733e-05   2.6832875e-03   0.0000000e+00   3.2472174e-03   0.0000000e+00   1.0000000e+00
  -1.4142132e+00  -6.7245431e-05   2.6357543e-03   0.0000000e+00   3.1433850e-03   0.0000000e+00   1.0000000e+00
  -1.4142146e+00  -6.4580006e-05   2.5882056e-03   0.0000000e+00   3.0395329e-03   0.0000000e+00   1.0000000e+00
  -1.4142158e+00  -6.1811321e-05   2.5406419e-03   0.0000000e+00   2.9356616e-03   0.0000000e+00   1.0000000e+00
  -1.4142171e+00  -5.8952073e-05   2.4930634e-03   0.0000000e+00   2.8317717e-03   0.0000000e+00   1.0000000e+00
  -1.4142182e+00  -5.6014768e-05   2.4454704e-03   0.0000000e+00   2.7278641e-03   0.0000000e+00   1.0000000e+00
  -1.4142193e+00  -5.3011681e-05   2.3978631e-03   0.0000000e+00   2.6239392e-03   0.0000000e+00   1.0000000e+00
  -1.4142204e+00  -4.9954829e-05   2.3502418e-03   0.0000000e+00   2.5199978e-03   0.0000000e+00   1.0000000e+00
  -1.4142214e+00  -4.6855942e-05   2.3026069e-03   0.0000000e+00   2.4160406e-03   0.0000000e+00   1.0000000e+00
  -1.4142223e+00  -4.3726438e-05   2.2549585e-03   0.0000000e+00   2.3120681e-03   0.0000000e+00   1.0000000e+00
  -1.4142231e+00  -4.0577397e-05   2.2072969e-03   0.0000000e+00   2.2080810e-03   0.0000000e+00   1.0000000e+00
  -1.4142239e+00  -3.7419542e-05   2.1596225e-03   0.0000000e+00   2.1040800e-03   0.0000000e+00   1.0000000e+00
  -1.4142247e+00  -3.4263212e-05   2.1119355e-03   0.0000000e+00   2.0000657e-03   0.0000000e+00   1.0000000e+00
  -1.4142253e+00  -3.1118352e-05   2.0642362e-03   0.0000000e+00   1.8960389e-03   0.0000000e+00   1.0000000e+00
  -1.4142260e+00  -2.7994489e-05   2.0165249e-03   0.0000000e+00   1.7920001e-03   0.0000000e+00   1.0000000e+00
  -1.4142265e+00  -2.4900725e-05   1.9688018e-03   0.0000000e+00   1.6879500e-03   0.0000000e+00   1.0000000e+00
  -1.4142270e+00  -2.1845718e-05   1.9210672e-03   0.0000000e+00   1.5838893e-03   0.0000000e+00   1.0000000e+00
  -1.4142274e+00  -1.8837673e-05   1.8733215e-03   0.0000000e+00   1.4798186e-03   0.0000000e+00   1.0000000e+00
  -1.4142278e+00  -1.5884336e-05   1.8255648e-03   0.0000000e+00   1.3757385e-03   0.0000000e+00   1.0000000e+00
  -1.4142281e+00  -1.2992986e-05   1.7777975e-03   0.0000000e+00   1.2716498e-03   0.0000000e+00   1.0000000e+00
  -1.4142283e+00  -1.0170426e-05   1.7300198e-03   0.0000000e+00   1.1675531e-03   0.0000000e+00   1.0000000e+00
  -1.4142285e+00  -7.4229850e-06   1.6822320e-03   0.0000000e+00   1.0634490e-03   0.0000000e+00   1.0000000e+00
  -1.4142286e+00  -4.7565109e-06   1.6344344e-03   0.0000000e+00   9.5933821e-04   0.0000000e+00   1.0000000e+00
  -1.4142287e+00  -2.1763742e-06   1.5866273e-03   0.0000000e+00   8.5522138e-04   0.0000000e+00   1.0000000e+00
  -1.4142288e+00   3.1253286e-07   1.5388110e-03   0.0000000e+00   7.5109916e-04   0.0000000e+00   1.0000000e+00
  -1.4142287e+00   2.7057932e-06   1.4909857e-03   0.0000000e+00   6.4697221e-04   0.0000000e+00   1.0000000e+00
  -1.4142287e+00   4.9994608e-06   1.4431516e-03   0.0000000e+00   5.4284118e-04   0.0000000e+00   1.0000000e+00
  -1.4142286e+00   7.1900552e-06   1.3953092e-03   0.0000000e+00   4.3870673e-04   0.0000000e+00   1.0000000e+00
  -1.4142284e+00   9.2745550e-06   1.3474587e-03   0.0000000e+00   3.3456951e-04   0.0000000e+00   1.0000000e+00
  -3.2131667e+00  -9.4599987e-01   0.0000000e+00   2.5023253e-02   0.0000000e+00  -4.0035274e-02   2.0000000e+00
  -3.1911413e+00   1.0064928e-01   0.0000000e+00   2.5023098e-02   0.0000000e+00  -4.0034987e-02   2.0000000e+00
  -3.1436058e+00   1.0250199e+00   0.0000000e+00   2.5022789e-02   0.0000000e+00  -4.0034413e-02   2.0000000e+00
  -3.1183180e+00   1.9682579e+00   0.0000000e+00   2.5022326e-02   0.0000000e+00  -4.0033552e-02   2.0000000e+00
  -3.0744691e+00   2.8471693e+00   0.0000000e+00   2.5021708e-02   0.0000000e+00  -4.0032404e-02   2.0000000e+00
  -3.0134148e+00   3.6484946e+00   0.0000000e+00   2.5020936e-02   0.0000000e+00  -4.0030969e-02   2.0000000e+00
  -2.9367633e+00   4.3616963e+00   0.0000000e+00   2.5020009e-02   0.0000000e+00  -4.0029248e-02   2.0000000e+00
  -2.8463183e+00   4.9793489e+00   0.0000000e+00   2.5018928e-02   0.0000000e+00  -4.0027239e-02   2.0000000e+00
  -2.7440156e+00   5.4973232e+00   0.0000000e+00   2.5017692e-02   0.0000000e+00  -4.0024943e-02   2.0000000e+00
  -2.6318570e+00   5.9147606e+00   0.0000000e+00   2.5016302e-02   0.0000000e+00  -4.0022361e-02   2.0000000e+00
  -2.5118458e+00   6.2338514e+00   0.0000000e+00   2.5014758e-02   0.0000000e+00  -4.0019492e-02   2.0000000e+00
  -2.3859279e+00   6.4594478e+00   0.0000000e+00   2.5013059e-02   0.0000000e+00  -4.0016336e-02   2.0000000e+00
  -2.2559404e+00   6.5985577e+00   0.0000000e+00   2.5011206e-02   0.0000000e+00  -4.0012893e-02   2.0000000e+00
  -2.1235716e+00   6.6597723e+00   0.0000000e+00   2.5009198e-02   0.0000000e+00  -4.0009163e-02   2.0000000e+00
  -1.9903324e+00   6.6526807e+00   0.0000000e+00   2.5007036e-02   0.0000000e+00  -4.0005146e-02   2.0000000e+00
  -1.8575391e+00   6.5873198e+00   0.0000000e+00   2.5004720e-02   0.0000000e+00  -4.0000843e-02   2.0000000e+00
  -1.7263066e+00   6.4736953e+00   0.0000000e+00   2.5002249e-02   0.0000000e+00  -3.9996253e-02   2.0000000e+00
  -1.5975516e+00   6.3213944e+00   0.0000000e+00   2.4999624e-02   0.0000000e+00  -3.9991376e-02   2.0000000e+00
  -1.4720022e+00   6.1393007e+00   0.0000000e+00   2.4996844e-02   0.0000000e+00  -3.9986213e-02   2.0000000e+00
  -1.3502130e+00   5.9354077e+00   0.0000000e+00   2.4993911e-02   0.0000000e+00  -3.9980763e-02   2.0000000e+00
  -1.2325838e+00   5.7167195e+00   0.0000000e+00   2.4990823e-02   0.0000000e+00  -3.9975027e-02   2.0000000e+00
  -1.1193792e+00   5.4892230e+00   0.0000000e+00   2.4987581e-02   0.0000000e+00  -3.9969004e-02   2.0000000e+00
  -1.0107493e+00   5.2579157e+00   0.0000000e+00   2.4984184e-02   0.0000000e+00  -3.9962694e-02   2.0000000e+00
  -9.0674873e-01   5.0268706e+00   0.0000000e+00   2.4980633e-02   0.0000000e+00  -3.9956098e-02   2.0000000e+00
  -8.0735515e-01   4.7993247e+00   0.0000000e+00   2.4976928e-02   0.0000000e+00  -3.9949216e-02   2.0000000e+00
  -7.1248518e-01   4.5777791e+00   0.0000000e+00   2.4973069e-02   0.0000000e+00  -3.9942047e-02   2.0000000e+00
  -6.2200877e-01   4.3641020e+00   0.0000000e+00   2.4969056e-02   0.0000000e+00  -3.9934592e-02   2.0000000e+00
  -5.3576126e-01   4.1596282e+00   0.0000000e+00   2.4964889e-02   0.0000000e+00  -3.9926851e-02   2.0000000e+00
  -4.5355361e-01   3.9652512e+00   0.0000000e+00   2.4960567e-02   0.0000000e+00  -3.9918823e-02   2.0000000e+00
  -3.7518082e-01   3.7815055e+00   0.0000000e+00   2.4956092e-02   0.0000000e+00  -3.9910510e-02   2.0000000e+00
  -3.0042870e-01   3.6086390e+00   0.0000000e+00   2.4951462e-02   0.0000000e+00  -3.9901910e-02   2.0000000e+00
  -2.2907931e-01   3.4466742e+00   0.0000000e+00   2.4946679e-02   0.0000000e+00  -3.9893025e-02   2.0000000e+00
  -1.6091518e-01   3.2954603e+00   0.0000000e+00   2.4941741e-02   0.0000000e+00  -3.9883853e-02   2.0000000e+00
  -9.5722570e-02   3.1547159e+00   0.0000000e+00   2.4936649e-02   0.0000000e+00  -3.9874396e-02   2.0000000e+00
  -3.3293864e-02   3.0240636e+00   0.0000000e+00   2.4931404e-02   0.0000000e+00  -3.9864652e-02   2.0000000e+00
   2.6570622e-02   2.9030585e+00   0.0000000e+00   2.4926005e-02   0.0000000e+00  -3.9854623e-02   2.0000000e+00
   8.4061423e-02   2.7912100e+00   0.0000000e+00   2.4920451e-02   0.0000000e+00  -3.9844309e-02   2.0000000e+00
   1.3935910e-01   2.6879994e+00   0.0000000e+00   2.4914744e-02   0.0000000e+00  -3.9833708e-02   2.0000000e+00
   1.9263377e-01   2.5928935e+00   0.0000000e+00   2.4908883e-02   0.0000000e+00  -3.9822823e-02   2.0000000e+00
   2.4404482e-01   2.5053547e+00   0.0000000e+00   2.4902869e-02   0.0000000e+00  -3.9811651e-02   2.0000000e+00
   2.9374092e-01   2.4248483e+00   0.0000000e+00   2.4896700e-02   0.0000000e+00  -3.9800195e-02   2.0000000e+00
   3.4186008e-01   2.3508486e+00   0.0000000e+00   2.4890378e-02   0.0000000e+00  -3.9788453e-02   2.0000000e+00
   3.8852984e-01   2.2828424e+00   0.0000000e+00   2.4883903e-02   0.0000000e+00  -3.9776426e-02   2.0000000e+00
   4.3386757e-01   2.2203317e+00   0.0000000e+00   2.4877273e-02   0.0000000e+00  -3.9764114e-02   2.0000000e+00
   4.7798075e-01   2.1628355e+00   0.0000000e+00   2.4870491e-02   0.0000000e+00  -3.9751517e-02   2.0000000e+00
   5.2096733e-01   2.1098904e+00   0.0000000e+00   2.4863554e-02   0.0000000e+00  -3.9738635e-02   2.0000000e+00
   5.6291608e-01   2.0610512e+00   0.0000000e+00   2.4856464e-02   0.0000000e+00  -3.9725468e-02   2.0000000e+00
   6.0390696e-01   2.0158908e+00   0.0000000e+00   2.4849221e-02   0.0000000e+00  -3.9712016e-02   2.0000000e+00
   6.4401149e-01   1.9740001e+00   0.0000000e+00   2.4841825e-02   0.0000000e+00  -3.9698280e-02   2.0000000e+00
   6.8329307e-01   1.9349870e+00   0.0000000e+00   2.4834275e-02   0.0000000e+00  -3.9684259e-02   2.0000000e+00
   7.2180735e-01   1.8984764e+00   0.0000000e+00   2.4826571e-02   0.0000000e+00  -3.9669954e-02   2.0000000e+00
   7.5960259e-01   1.8641094e+00   0.0000000e+00   2.4818715e-02   0.0000000e+00  -3.9655364e-02   2.0000000e+00
   7.9671990e-01   1.8315426e+00   0.0000000e+00   2.4810705e-02   0.0000000e+00  -3.9640490e-02   2.0000000e+00
   8.3319364e-01   1.8004479e+00   0.0000000e+00   2.4802542e-02   0.0000000e+00  -3.9625332e-02   2.0000000e+00
   8.6905166e-01   1.7705117e+00   0.0000000e+00   2.4794226e-02   0.0000000e+00  -3.9609890e-02   2.0000000e+00
   9.0431561e-01   1.7414348e+00   0.0000000e+00   2.4785757e-02   0.0000000e+00  -3.9594164e-02   2.0000000e+00
   9.3900125e-01   1.7129322e+00   0.0000000e+00   2.4777135e-02   0.0000000e+00  -3.9578154e-02   2.0000000e+00
   9.7311868e-01   1.6847327e+00   0.0000000e+00   2.4768360e-02   0.0000000e+00  -3.9561861e-02   2.0000000e+00
   1.0066727e+00   1.6565795e+00   0.0000000e+00   2.4759432e-02   0.0000000e+00  -3.9545284e-02   2.0000000e+00
   1.0396629e+00   1.6282298e+00   0.0000000e+00   2.4750352e-02   0.0000000e+00  -3.9528423e-02   2.0000000e+00
   1.0720843e+00   1.5994555e+00   0.0000000e+00   2.4741118e-02   0.0000000e+00  -3.9511280e-02   2.0000000e+00
   1.1039273e+00   1.5700431e+00   0.0000000e+00   2.4731732e-02   0.0000000e+00  -3.9493853e-02   2.0000000e+00
   1.1351781e+00   1.5397951e+00   0.0000000e+00   2.4722193e-02   0.0000000e+00  -3.9476142e-02   2.0000000e+00
   1.1658190e+00   1.5085297e+00   0.0000000e+00   2.4712502e-02   0.0000000e+00  -3.9458149e-02   2.0000000e+00
   1.1958289e+00   1.4760819e+00   0.0000000e+00   2.4702658e-02   0.0000000e+00  -3.9439874e-02   2.0000000e+00
   1.2251834e+00   1.4423044e+00   0.0000000e+00   2.4692661e-02   0.0000000e+00  -3.9421315e-02   2.0000000e+00
   1.2538552e+00   1.4070682e+00   0.0000000e+00   2.4682512e-02   0.0000000e+00  -3.9402474e-02   2.0000000e+00
   1.2818146e+00   1.3702632e+00   0.0000000e+00   2.4672211e-02   0.0000000e+00  -3.9383350e-02   2.0000000e+00
   1.3090297e+00   1.3317996e+00   0.0000000e+00   2.4661757e-02   0.0000000e+00  -3.9363944e-02   2.0000000e+00
   1.3354669e+00   1.2916078e+00   0.0000000e+00   2.4651152e-02   0.0000000e+00  -3.9344257e-02   2.0000000e+00
   1.3610915e+00   1.2496399e+00   0.0000000e+00   2.4640394e-02   0.0000000e+00  -3.9324287e-02   2.0000000e+00
   1.3858677e+00   1.2058696e+00   0.0000000e+00   2.4629484e-02   0.0000000e+00  -3.9304035e-02   2.0000000e+00
   1.4097594e+00   1.1602930e+00   0.0000000e+00   2.4618422e-02   0.0000000e+00  -3.9283501e-02   2.0000000e+00
   1.4327307e+00   1.1129288e+00   0.0000000e+00   2.4607208e-02   0.0000000e+00  -3.9262686e-02   2.0000000e+00
   1.4547458e+00   1.0638183e+00   0.0000000e+00   2.4595842e-02   0.0000000e+00  -3.9241589e-02   2.0000000e+00
   1.4757703e+00   1.0130253e+00   0.0000000e+00   2.4584324e-02   0.0000000e+00  -3.9220212e-02   2.0000000e+00
   1.4957708e+00   9.6063567e-01   0.0000000e+00   2.4572654e-02   0.0000000e+00  -3.9198553e-02   2.0000000e+00
   1.5147159e+00   9.0675691e-01   0.0000000e+00   2.4560833e-02   0.0000000e+00  -3.9176613e-02   2.0000000e+00
   1.5325765e+00   8.5151713e-01   0.0000000e+00   2.4548860e-02   0.0000000e+00  -3.9154392e-02   2.0000000e+00
   1.5493259e+00   7.9506394e-01   0.0000000e+00   2.4536736e-02   0.0000000e+00  -3.9131890e-02   2.0000000e+00
   1.5649409e+00   7.3756310e-01   0.0000000e+00   2.4524460e-02   0.0000000e+00  -3.9109109e-02   2.0000000e+00
   1.5794013e+00   6.7919683e-01   0.0000000e+00   2.4512033e-02   0.0000000e+00  -3.9086046e-02   2.0000000e+00
   1.5926908e+00   6.2016197e-01   0.0000000e+00   2.4499454e-02   0.0000000e+00  -3.9062704e-02   2.0000000e+00
   1.6047970e+00   5.6066789e-01   0.0000000e+00   2.4486725e-02   0.0000000e+00  -3.9039082e-02   2.0000000e+00
   1.6157118e+00   5.0093418e-01   0.0000000e+00   2.4473844e-02   0.0000000e+00  -3.9015180e-02   2.0000000e+00
   1.6254317e+00   4.4118826e-01   0.0000000e+00   2.4460812e-02   0.0000000e+00  -3.8990998e-02   2.0000000e+00
   1.6339574e+00   3.8166282e-01   0.0000000e+00   2.4447629e-02   0.0000000e+00  -3.8966536e-02   2.0000000e+00
   1.6412946e+00   3.2259320e-01   0.0000000e+00   2.4434295e-02   0.0000000e+00  -3.8941796e-02   2.0000000e+00
   1.6474535e+00   2.6421479e-01   0.0000000e+00   2.4420810e-02   0.0000000e+00  -3.8916776e-02   2.0000000e+00
   1.6524493e+00   2.0676034e-01   0.0000000e+00   2.4407175e-02   0.0000000e+00  -3.8891477e-02   2.0000000e+00
   1.6563014e+00   1.5045745e-01   0.0000000e+00   2.4393389e-02   0.0000000e+00  -3.8865900e-02   2.0000000e+00
   1.6590340e+00   9.5526109e-02   0.0000000e+00   2.4379452e-02   0.0000000e+00  -3.8840044e-02   2.0000000e+00
   1.6606757e+00   4.2176363e-02   0.0000000e+00   2.4365365e-02   0.0000000e+00  -3.8813910e-02   2.0000000e+00
   1.6612590e+00  -9.3937761e-03   0.0000000e+00   2.4351128e-02   0.0000000e+00  -3.8787497e-02   2.0000000e+00
   1.6608205e+00  -5.9000248e-02   0.0000000e+00   2.4336740e-02   0.0000000e+00  -3.8760806e-02   2.0000000e+00
   1.6594004e+00  -1.0647459e-01   0.0000000e+00   2.4322202e-02   0.0000000e+00  -3.8733838e-02   2.0000000e+00
   1.6570420e+00  -1.5166534e-01   0.0000000e+00   2.4307513e-02   0.0000000e+00  -3.8706592e-02   2.0000000e+00
   1.6537917e+00  -1.9443913e-01   0.0000000e+00   2.4292675e-02   0.0000000e+00  -3.8679068e-02   2.0000000e+00
   1.6496985e+00  -2.3468149e-01   0.0000000e+00   2.4277687e-02   0.0000000e+00  -3.8651267e-02   2.0000000e+00
   1.6448135e+00  -2.7229741e-01   0.0000000e+00   2.4262549e-02   0.0000000e+00  -3.8623190e-02   2.0000000e+00
   1.6391895e+00  -3.0721156e-01   0.0000000e+00   2.4247261e-02   0.0000000e+00  -3.8594835e-02   2.0000000e+00
   1.6328811e+00  -3.3936826e-01   0.0000000e+00   2.4231824e-02   0.0000000e+00  -3.8566204e-02   2.0000000e+00
   1.6259434e+00  -3.6873119e-01   0.0000000e+00   2.4216237e-02   0.0000000e+00  -3.8537296e-02   2.0000000e+00
   1.6184325e+00  -3.9528287e-01   0.0000000e+00   2.4200500e-02   0.0000000e+00  -3.8508112e-02   2.0000000e+00
   1.6104046e+00  -4.1902393e-01   0.0000000e+00   2.4184614e-02   0.0000000e+00  -3.8478652e-02   2.0000000e+00
   1.6019159e+00  -4.3997214e-01   0.0000000e+00   2.4168579e-02   0.0000000e+00  -3.8448916e-02   2.0000000e+00
   1.5930221e+00  -4.5816140e-01   0.0000000e+00   2.4152394e-02   0.0000000e+00  -3.8418905e-02   2.0000000e+00
   1.5837781e+00  -4.7364049e-01   0.0000000e+00   2.4136061e-02   0.0000000e+00  -3.8388618e-02   2.0000000e+00
   1.5742379e+00  -4.8647178e-01   0.0000000e+00   2.4119578e-02   0.0000000e+00  -3.8358056e-02   2.0000000e+00
   1.5644540e+00  -4.9672984e-01   0.0000000e+00   2.4102947e-02   0.0000000e+00  -3.8327219e-02   2.0000000e+00
   1.5544775e+00  -5.0450006e-01   0.0000000e+00   2.4086167e-02   0.0000000e+00  -3.8296108e-02   2.0000000e+00
   1.5443577e+00  -5.0987721e-01   0.0000000e+00   2.4069238e-02   0.0000000e+00  -3.8264722e-02   2.0000000e+00
   1.5341419e+00  -5.1296400e-01   0.0000000e+00   2.4052161e-02   0.0000000e+00  -3.8233062e-02   2.0000000e+00
   1.5238754e+00  -5.1386975e-01   0.0000000e+00   2.4034935e-02   0.0000000e+00  -3.8201127e-02   2.0000000e+00
   1.5136013e+00  -5.1270898e-01   0.0000000e+00   2.4017560e-02   0.0000000e+00  -3.8168919e-02   2.0000000e+00
   1.5033603e+00  -5.0960020e-01   0.0000000e+00   2.4000038e-02   0.0000000e+00  -3.8136437e-02   2.0000000e+00
   1.4931908e+00  -5.0466465e-01   0.0000000e+00   2.3982367e-02   0.0000000e+00  -3.8103682e-02   2.0000000e+00
   1.4831287e+00  -4.9802523e-01   0.0000000e+00   2.3964549e-02   0.0000000e+00  -3.8070654e-02   2.0000000e+00
   1.4732074e+00  -4.8980546e-01   0.0000000e+00   2.3946582e-02   0.0000000e+00  -3.8037353e-02   2.0000000e+00
   1.4634579e+00  -4.8012851e-01   0.0000000e+00   2.3928468e-02   0.0000000e+00  -3.8003779e-02   2.0000000e+00
   1.4539088e+00  -4.6911644e-01   0.0000000e+00   2.3910205e-02   0.0000000e+00  -3.7969933e-02   2.0000000e+00
   1.4445861e+00  -4.5688941e-01   0.0000000e+00   2.3891796e-02   0.0000000e+00  -3.7935815e-02   2.0000000e+00
   1.4355137e+00  -4.4356505e-01   0.0000000e+00   2.3873239e-02   0.0000000e+00  -3.7901424e-02   2.0000000e+00
   1.4267128e+00  -4.2925792e-01   0.0000000e+00   2.3854534e-02   0.0000000e+00  -3.7866762e-02   2.0000000e+00
   1.4182025e+00  -4.1407906e-01   0.0000000e+00   2.3835682e-02   0.0000000e+00  -3.7831829e-02   2.0000000e+00
   1.4099997e+00  -3.9813558e-01   0.0000000e+00   2.3816683e-02   0.0000000e+00  -3.7796625e-02   2.0000000e+00
   1.4021193e+00  -3.8153041e-01   0.0000000e+00   2.3797537e-02   0.0000000e+00  -3.7761149e-02   2.0000000e+00
   1.3945739e+00  -3.6436203e-01   0.0000000e+00   2.3778244e-02   0.0000000e+00  -3.7725403e-02   2.0000000e+00
   1.3873743e+00  -3.4672435e-01   0.0000000e+00   2.3758805e-02   0.0000000e+00  -3.7689387e-02   2.0000000e+00
   1.3805295e+00  -3.2870657e-01   0.0000000e+00   2.3739218e-02   0.0000000e+00  -3.7653100e-02   2.0000000e+00
   1.3740466e+00  -3.1039315e-01   0.0000000e+00   2.3719486e-02   0.0000000e+00  -3.7616544e-02   2.0000000e+00
   1.3679311e+00  -2.9186380e-01   0.0000000e+00   2.3699606e-02   0.0000000e+00  -3.7579717e-02   2.0000000e+00
   1.3621871e+00  -2.7319351e-01   0.0000000e+00   2.3679581e-02   0.0000000e+00  -3.7542622e-02   2.0000000e+00
   1.3568169e+00  -2.5445265e-01   0.0000000e+00   2.3659409e-02   0.0000000e+00  -3.7505257e-02   2.0000000e+00
   1.3518216e+00  -2.3570699e-01   0.0000000e+00   2.3639091e-02   0.0000000e+00  -3.7467624e-02   2.0000000e+00
   1.3472010e+00  -2.1701792e-01   0.0000000e+00   2.3618628e-02   0.0000000e+00  -3.7429722e-02   2.0000000e+00
   1.3429537e+00  -1.9844250e-01   0.0000000e+00   2.3598018e-02   0.0000000e+00  -3.7391552e-02   2.0000000e+00
   1.3390771e+00  -1.8003368e-01   0.0000000e+00   2.3577263e-02   0.0000000e+00  -3.7353113e-02   2.0000000e+00
   1.3355677e+00  -1.6184039e-01   0.0000000e+00   2.3556363e-02   0.0000000e+00  -3.7314407e-02   2.0000000e+00
   1.3324209e+00  -1.4390780e-01   0.0000000e+00   2.3535316e-02   0.0000000e+00  -3.7275434e-02   2.0000000e+00
   1.3296313e+00  -1.2627741e-01   0.0000000e+00   2.3514125e-02   0.0000000e+00  -3.7236193e-02   2.0000000e+00
   1.3271927e+00  -1.0898726e-01   0.0000000e+00   2.3492789e-02   0.0000000e+00  -3.7196686e-02   2.0000000e+00
   1.3250980e+00  -9.2072143e-02   0.0000000e+00   2.3471307e-02   0.0000000e+00  -3.7156912e-02   2.0000000e+00
   1.3233396e+00  -7.5563696e-02   0.0000000e+00   2.3449681e-02   0.0000000e+00  -3.7116871e-02   2.0000000e+00
   1.3219093e+00  -5.9490631e-02   0.0000000e+00   2.3427910e-02   0.0000000e+00  -3.7076565e-02   2.0000000e+00
   1.3207981e+00  -4.3878877e-02   0.0000000e+00   2.3405994e-02   0.0000000e+00  -3.7035992e-02   2.0000000e+00
   1.3199968e+00  -2.8751737e-02   0.0000000e+00   2.3383934e-02   0.0000000e+00  -3.6995155e-02   2.0000000e+00
   1.3194955e+00  -1.4130034e-02   0.0000000e+00   2.3361729e-02   0.0000000e+00  -3.6954052e-02   2.0000000e+00
   1.3192840e+00  -3.2257723e-05   0.0000000e+00   2.3339380e-02   0.0000000e+00  -3.6912684e-02   2.0000000e+00
   1.3193519e+00   1.3525305e-02   0.0000000e+00   2.3316887e-02   0.0000000e+00  -3.6871051e-02   2.0000000e+00
   1.3196881e+00   2.6528447e-02   0.0000000e+00   2.3294251e-02   0.0000000e+00  -3.6829155e-02   2.0000000e+00
   1.3202816e+00   3.8964923e-02   0.0000000e+00   2.3271470e-02   0.0000000e+00  -3.6786994e-02   2.0000000e+00
   1.3211209e+00   5.0824343e-02   0.0000000e+00   2.3248546e-02   0.0000000e+00  -3.6744570e-02   2.0000000e+00
   1.3221945e+00   6.2098074e-02   0.0000000e+00   2.3225478e-02   0.0000000e+00  -3.6701882e-02   2.0000000e+00
   1.3234906e+00   7.2779148e-02   0.0000000e+00   2.3202267e-02   0.0000000e+00  -3.6658931e-02   2.0000000e+00
   1.3249973e+00   8.2862180e-02   0.0000000e+00   2.3178913e-02   0.0000000e+00  -3.6615718e-02   2.0000000e+00
   1.3267027e+00   9.2343290e-02   0.0000000e+00   2.3155415e-02   0.0000000e+00  -3.6572242e-02   2.0000000e+00
   1.3285947e+00   1.0122004e-01   0.0000000e+00   2.3131775e-02   0.0000000e+00  -3.6528504e-02   2.0000000e+00
   1.3306613e+00   1.0949135e-01   0.0000000e+00   2.3107992e-02   0.0000000e+00  -3.6484504e-02   2.0000000e+00
   1.3328902e+00   1.1715750e-01   0.0000000e+00   2.3084066e-02   0.0000000e+00  -3.6440242e-02   2.0000000e+00
   1.3352694e+00   1.2421998e-01   0.0000000e+00   2.3059998e-02   0.0000000e+00  -3.6395720e-02   2.0000000e+00
   1.3377868e+00   1.3068156e-01   0.0000000e+00   2.3035787e-02   0.0000000e+00  -3.6350936e-02   2.0000000e+00
   1.3404305e+00   1.3654615e-01   0.0000000e+00   2.3011435e-02   0.0000000e+00  -3.6305892e-02   2.0000000e+00
   1.3431886e+00   1.4181882e-01   0.0000000e+00   2.2986940e-02   0.0000000e+00  -3.6260588e-02   2.0000000e+00
   1.3460491e+00   1.4650574e-01   0.0000000e+00   2.2962303e-02   0.0000000e+00  -3.6215024e-02   2.0000000e+00
   1.3490005e+00   1.5061415e-01   0.0000000e+00   2.2937525e-02   0.0000000e+00  -3.6169200e-02   2.0000000e+00
   1.3520312e+00   1.5415235e-01   0.0000000e+00   2.2912605e-02   0.0000000e+00  -3.6123117e-02   2.0000000e+00
   1.3551298e+00   1.5712962e-01   0.0000000e+00   2.2887543e-02   0.0000000e+00  -3.6076775e-02   2.0000000e+00
   1.3582852e+00   1.5955627e-01   0.0000000e+00   2.2862340e-02   0.0000000e+00  -3.6030174e-02   2.0000000e+00
   1.3614864e+00   1.6144351e-01   0.0000000e+00   2.2836997e-02   0.0000000e+00  -3.5983315e-02   2.0000000e+00
   1.3647228e+00   1.6280353e-01   0.0000000e+00   2.2811512e-02   0.0000000e+00  -3.5936199e-02   2.0000000e+00
   1.3679837e+00   1.6364939e-01   0.0000000e+00   2.2785886e-02   0.0000000e+00  -3.5888824e-02   2.0000000e+00
   1.3712590e+00   1.6399501e-01   0.0000000e+00   2.2760120e-02   0.0000000e+00  -3.5841193e-02   2.0000000e+00
   1.3745388e+00   1.6385516e-01   0.0000000e+00   2.2734213e-02   0.0000000e+00  -3.5793304e-02   2.0000000e+00
   1.3778134e+00   1.6324541e-01   0.0000000e+00   2.2708166e-02   0.0000000e+00  -3.5745159e-02   2.0000000e+00
   1.3810736e+00   1.6218208e-01   0.0000000e+00   2.2681978e-02   0.0000000e+00  -3.5696758e-02   2.0000000e+00
   1.3843103e+00   1.6068225e-01   0.0000000e+00   2.2655651e-02   0.0000000e+00  -3.5648101e-02   2.0000000e+00
   1.3875148e+00   1.5876365e-01   0.0000000e+00   2.2629184e-02   0.0000000e+00  -3.5599188e-02   2.0000000e+00
   1.3906790e+00   1.5644467e-01   0.0000000e+00   2.2602577e-02   0.0000000e+00  -3.5550021e-02   2.0000000e+00
   1.3937949e+00   1.5374432e-01   0.0000000e+00   2.2575831e-02   0.0000000e+00  -3.5500598e-02   2.0000000e+00
   1.3968549e+00   1.5068213e-01   0.0000000e+00   2.2548945e-02   0.0000000e+00  -3.5450921e-02   2.0000000e+00
   1.3998519e+00   1.4727813e-01   0.0000000e+00   2.2521920e-02   0.0000000e+00  -3.5400990e-02   2.0000000e+00
   1.4027792e+00   1.4355283e-01   0.0000000e+00   2.2494756e-02   0.0000000e+00  -3.5350805e-02   2.0000000e+00
   1.4056305e+00   1.3952710e-01   0.0000000e+00   2.2467453e-02   0.0000000e+00  -3.5300367e-02   2.0000000e+00
   1.4083999e+00   1.3522214e-01   0.0000000e+00   2.2440012e-02   0.0000000e+00  -3.5249675e-02   2.0000000e+00
   1.4110818e+00   1.3065945e-01   0.0000000e+00   2.2412432e-02   0.0000000e+00  -3.5198731e-02   2.0000000e+00
   1.4136713e+00   1.2586070e-01   0.0000000e+00   2.2384714e-02   0.0000000e+00  -3.5147535e-02   2.0000000e+00
   1.4161637e+00   1.2084775e-01   0.0000000e+00   2.2356857e-02   0.0000000e+00  -3.5096087e-02   2.0000000e+00
   1.4185549e+00   1.1564249e-01   0.0000000e+00   2.2328863e-02   0.0000000e+00  -3.5044387e-02   2.0000000e+00
   1.4208410e+00   1.1026686e-01   0.0000000e+00   2.2300730e-02   0.0000000e+00  -3.4992436e-02   2.0000000e+00
   1.4230189e+00   1.0474274e-01   0.0000000e+00   2.2272460e-02   0.0000000e+00  -3.4940235e-02   2.0000000e+00
   1.4250857e+00   9.9091872e-02   0.0000000e+00   2.2244053e-02   0.0000000e+00  -3.4887782e-02   2.0000000e+00
   1.4270388e+00   9.3335824e-02   0.0000000e+00   2.2215508e-02   0.0000000e+00  -3.4835080e-02   2.0000000e+00
   1.4288764e+00   8.7495907e-02   0.0000000e+00   2.2186826e-02   0.0000000e+00  -3.4782128e-02   2.0000000e+00
   1.4305969e+00   8.1593110e-02   0.0000000e+00   2.2158007e-02   0.0000000e+00  -3.4728927e-02   2.0000000e+00
   1.4321991e+00   7.5648037e-02   0.0000000e+00   2.2129052e-02   0.0000000e+00  -3.4675477e-02   2.0000000e+00
   1.4336822e+00   6.9680846e-02   0.0000000e+00   2.2099959e-02   0.0000000e+00  -3.4621778e-02   2.0000000e+00
   1.4350460e+00   6.3711187e-02   0.0000000e+00   2.2070731e-02   0.0000000e+00  -3.4567831e-02   2.0000000e+00
   1.4362904e+00   5.7758147e-02   0.0000000e+00   2.2041366e-02   0.0000000e+00  -3.4513636e-02   2.0000000e+00
   1.4374159e+00   5.1840191e-02   0.0000000e+00   2.2011865e-02   0.0000000e+00  -3.4459194e-02   2.0000000e+00
   1.4384233e+00   4.5975114e-02   0.0000000e+00   2.1982228e-02   0.0000000e+00  -3.4404505e-02   2.0000000e+00
   1.4393138e+00   4.0179992e-02   0.0000000e+00   2.1952455e-02   0.0000000e+00  -3.4349570e-02   2.0000000e+00
   1.4400887e+00   3.4471135e-02   0.0000000e+00   2.1922547e-02   0.0000000e+00  -3.4294388e-02   2.0000000e+00
   1.4407500e+00   2.8864054e-02   0.0000000e+00   2.1892504e-02   0.0000000e+00  -3.4238960e-02   2.0000000e+00
   1.4412996e+00   2.3373416e-02   0.0000000e+00   2.1862325e-02   0.0000000e+00  -3.4183287e-02   2.0000000e+00
   1.4417401e+00   1.8013019e-02   0.0000000e+00   2.1832012e-02   0.0000000e+00  -3.4127369e-02   2.0000000e+00
   1.4420741e+00   1.2795762e-02   0.0000000e+00   2.1801564e-02   0.0000000e+00  -3.4071206e-02   2.0000000e+00
   1.4423045e+00   7.7336243e-03   0.0000000e+00   2.1770981e-02   0.0000000e+00  -3.4014799e-02   2.0000000e+00
   1.4424345e+00   2.8376464e-03   0.0000000e+00   2.1740264e-02   0.0000000e+00  -3.3958149e-02   2.0000000e+00
   1.4424674e+00  -1.8820827e-03   0.0000000e+00   2.1709413e-02   0.0000000e+00  -3.3901255e-02   2.0000000e+00
   1.4424069e+00  -6.4164336e-03   0.0000000e+00   2.1678427e-02   0.0000000e+00  -3.3844117e-02   2.0000000e+00
   1.4422566e+00  -1.0757241e-02   0.0000000e+00   2.1647308e-02   0.0000000e+00  -3.3786738e-02   2.0000000e+00
   1.4420205e+00  -1.4897301e-02   0.0000000e+00   2.1616055e-02   0.0000000e+00  -3.3729116e-02   2.0000000e+00
   1.4417026e+00  -1.8830371e-02   0.0000000e+00   2.1584669e-02   0.0000000e+00  -3.3671252e-02   2.0000000e+00
   1.4413071e+00  -2.2551153e-02   0.0000000e+00   2.1553149e-02   0.0000000e+00  -3.3613147e-02   2.0000000e+00
   1.4408383e+00  -2.6055290e-02   0.0000000e+00   2.1521497e-02   0.0000000e+00  -3.3554801e-02   2.0000000e+00
   1.4403005e+00  -2.9339339e-02   0.0000000e+00   2.1489712e-02   0.0000000e+00  -3.3496215e-02   2.0000000e+00
   1.4396981e+00  -3.2400758e-02   0.0000000e+00   2.1457793e-02   0.0000000e+00  -3.3437388e-02   2.0000000e+00
   1.4390357e+00  -3.5237879e-02   0.0000000e+00   2.1425743e-02   0.0000000e+00  -3.3378322e-02   2.0000000e+00
   1.4383176e+00  -3.7849883e-02   0.0000000e+00   2.1393560e-02   0.0000000e+00  -3.3319017e-02   2.0000000e+00
   1.4375483e+00  -4.0236767e-02   0.0000000e+00   2.1361245e-02   0.0000000e+00  -3.3259472e-02   2.0000000e+00
   1.4367325e+00  -4.2399317e-02   0.0000000e+00   2.1328799e-02   0.0000000e+00  -3.3199690e-02   2.0000000e+00
   1.4358746e+00  -4.4339070e-02   0.0000000e+00   2.1296221e-02   0.0000000e+00  -3.3139669e-02   2.0000000e+00
   1.4349789e+00  -4.6058276e-02   0.0000000e+00   2.1263511e-02   0.0000000e+00  -3.3079411e-02   2.0000000e+00
   1.4340500e+00  -4.7559869e-02   0.0000000e+00   2.1230670e-02   0.0000000e+00  -3.3018916e-02   2.0000000e+00
   1.4330921e+00  -4.8847416e-02   0.0000000e+00   2.1197698e-02   0.0000000e+00  -3.2958184e-02   2.0000000e+00
   1.4321095e+00  -4.9925087e-02   0.0000000e+00   2.1164595e-02   0.0000000e+00  -3.2897216e-02   2.0000000e+00
   1.4311063e+00  -5.0797609e-02   0.0000000e+00   2.1131361e-02   0.0000000e+00  -3.2836012e-02   2.0000000e+00
   1.4300868e+00  -5.1470224e-02   0.0000000e+00   2.1097997e-02   0.0000000e+00  -3.2774572e-02   2.0000000e+00
   1.4290548e+00  -5.1948651e-02   0.0000000e+00   2.1064503e-02   0.0000000e+00  -3.2712898e-02   2.0000000e+00
   1.4280141e+00  -5.2239040e-02   0.0000000e+00   2.1030879e-02   0.0000000e+00  -3.2650989e-02   2.0000000e+00
   1.4269685e+00  -5.2347934e-02   0.0000000e+00   2.0997125e-02   0.0000000e+00  -3.2588847e-02   2.0000000e+00
   1.4259217e+00  -5.2282225e-02   0.0000000e+00   2.0963241e-02   0.0000000e+00  -3.2526470e-02   2.0000000e+00
   1.4248770e+00  -5.2049115e-02   0.0000000e+00   2.0929228e-02   0.0000000e+00  -3.2463861e-02   2.0000000e+00
   1.4238378e+00  -5.1656075e-02   0.0000000e+00   2.0895086e-02   0.0000000e+00  -3.2401019e-02   2.0000000e+00
   1.4228072e+00  -5.1110807e-02   0.0000000e+00   2.0860814e-02   0.0000000e+00  -3.2337944e-02   2.0000000e+00
   1.4217883e+00  -5.0421204e-02   0.0000000e+00   2.0826414e-02   0.0000000e+00  -3.2274638e-02   2.0000000e+00
   1.4207838e+00  -4.9595317e-02   0.0000000e+00   2.0791886e-02   0.0000000e+00  -3.2211100e-02   2.0000000e+00
   1.4197965e+00  -4.8641316e-02   0.0000000e+00   2.0757229e-02   0.0000000e+00  -3.2147332e-02   2.0000000e+00
   1.4188289e+00  -4.7567455e-02   0.0000000e+00   2.0722444e-02   0.0000000e+00  -3.2083333e-02   2.0000000e+00
   1.4178834e+00  -4.6382043e-02   0.0000000e+00   2.0687531e-02   0.0000000e+00  -3.2019104e-02   2.0000000e+00
   1.4169621e+00  -4.5093410e-02   0.0000000e+00   2.0652490e-02   0.0000000e+00  -3.1954646e-02   2.0000000e+00
   1.4160670e+00  -4.3709877e-02   0.0000000e+00   2.0617322e-02   0.0000000e+00  -3.1889959e-02   2.0000000e+00
   1.4152000e+00  -4.2239729e-02   0.0000000e+00   2.0582027e-02   0.0000000e+00  -3.1825043e-02   2.0000000e+00
   1.4143629e+00  -4.0691190e-02   0.0000000e+00   2.0546604e-02   0.0000000e+00  -3.1759899e-02   2.0000000e+00
   1.4135571e+00  -3.9072393e-02   0.0000000e+00   2.0511055e-02   0.0000000e+00  -3.1694527e-02   2.0000000e+00
   1.4127840e+00  -3.7391360e-02   0.0000000e+00   2.0475379e-02   0.0000000e+00  -3.1628928e-02   2.0000000e+00
   1.4120448e+00  -3.5655983e-02   0.0000000e+00   2.0439577e-02   0.0000000e+00  -3.1563102e-02   2.0000000e+00
   1.4113405e+00  -3.3873997e-02   0.0000000e+00   2.0403648e-02   0.0000000e+00  -3.1497051e-02   2.0000000e+00
   1.4106721e+00  -3.2052967e-02   0.0000000e+00   2.0367594e-02   0.0000000e+00  -3.1430773e-02   2.0000000e+00
   1.4100402e+00  -3.0200269e-02   0.0000000e+00   2.0331414e-02   0.0000000e+00  -3.1364270e-02   2.0000000e+00
   1.4094456e+00  -2.8323074e-02   0.0000000e+00   2.0295108e-02   0.0000000e+00  -3.1297542e-02   2.0000000e+00
   1.4088886e+00  -2.6428335e-02   0.0000000e+00   2.0258677e-02   0.0000000e+00  -3.1230590e-02   2.0000000e+00
   1.4083695e+00  -2.4522774e-02   0.0000000e+00   2.0222121e-02   0.0000000e+00  -3.1163415e-02   2.0000000e+00
   1.4078886e+00  -2.2612870e-02   0.0000000e+00   2.0185440e-02   0.0000000e+00  -3.1096015e-02   2.0000000e+00
   1.4074459e+00  -2.0704852e-02   0.0000000e+00   2.0148635e-02   0.0000000e+00  -3.1028393e-02   2.0000000e+00
   1.4070413e+00  -1.8804685e-02   0.0000000e+00   2.0111705e-02   0.0000000e+00  -3.0960549e-02   2.0000000e+00
   1.4066747e+00  -1.6918069e-02   0.0000000e+00   2.0074651e-02   0.0000000e+00  -3.0892482e-02   2.0000000e+00
   1.4063457e+00  -1.5050428e-02   0.0000000e+00   2.0037474e-02   0.0000000e+00  -3.0824194e-02   2.0000000e+00
   1.4060539e+00  -1.3206908e-02   0.0000000e+00   2.0000172e-02   0.0000000e+00  -3.0755686e-02   2.0000000e+00
   1.4057989e+00  -1.1392371e-02   0.0000000e+00   1.9962747e-02   0.0000000e+00  -3.0686956e-02   2.0000000e+00
   1.4055800e+00  -9.6113939e-03   0.0000000e+00   1.9925199e-02   0.0000000e+00  -3.0618007e-02   2.0000000e+00
   1.4053966e+00  -7.8682649e-03   0.0000000e+00   1.9887528e-02   0.0000000e+00  -3.0548838e-02   2.0000000e+00
   1.4052478e+00  -6.1669841e-03   0.0000000e+00   1.9849734e-02   0.0000000e+00  -3.0479451e-02   2.0000000e+00
   1.4051328e+00  -4.5112629e-03   0.0000000e+00   1.9811817e-02   0.0000000e+00  -3.0409845e-02   2.0000000e+00
   1.4050506e+00  -2.9045242e-03   0.0000000e+00   1.9773779e-02   0.0000000e+00  -3.0340021e-02   2.0000000e+00
   1.4050004e+00  -1.3499048e-03   0.0000000e+00   1.9735618e-02   0.0000000e+00  -3.0269979e-02   2.0000000e+00
   1.4049809e+00   1.4974280e-04   0.0000000e+00   1.9697335e-02   0.0000000e+00  -3.0199720e-02   2.0000000e+00
   1.4049912e+00   1.5918472e-03   0.0000000e+00   1.9658931e-02   0.0000000e+00  -3.0129245e-02   2.0000000e+00
   1.4050300e+00   2.9741145e-03   0.0000000e+00   1.9620405e-02   0.0000000e+00  -3.0058554e-02   2.0000000e+00
   1.4050962e+00   4.2945239e-03   0.0000000e+00   1.9581759e-02   0.0000000e+00  -2.9987648e-02   2.0000000e+00
   1.4051885e+00   5.5513229e-03   0.0000000e+00   1.9542991e-02   0.0000000e+00  -2.9916527e-02   2.0000000e+00
   1.4053055e+00   6.7430220e-03   0.0000000e+00   1.9504103e-02   0.0000000e+00  -2.9845191e-02   2.0000000e+00
   1.4054461e+00   7.8683886e-03   0.0000000e+00   1.9465094e-02   0.0000000e+00  -2.9773641e-02   2.0000000e+00
   1.4056088e+00   8.9264408e-03   0.0000000e+00   1.9425965e-02   0.0000000e+00  -2.9701878e-02   2.0000000e+00
   1.4057924e+00   9.9164403e-03   0.0000000e+00   1.9386717e-02   0.0000000e+00  -2.9629902e-02   2.0000000e+00
   1.4059954e+00   1.0837886e-02   0.0000000e+00   1.9347348e-02   0.0000000e+00  -2.9557714e-02   2.0000000e+00
   1.4062165e+00   1.1690505e-02   0.0000000e+00   1.9307861e-02   0.0000000e+00  -2.9485314e-02   2.0000000e+00
   1.4064544e+00   1.2474246e-02   0.0000000e+00   1.9268254e-02   0.0000000e+00  -2.9412702e-02   2.0000000e+00
   1.4067075e+00   1.3189271e-02   0.0000000e+00   1.9228528e-02   0.0000000e+00  -2.9339880e-02   2.0000000e+00
   1.4069746e+00   1.3835945e-02   0.0000000e+00   1.9188683e-02   0.0000000e+00  -2.9266847e-02   2.0000000e+00
   1.4072543e+00   1.4414832e-02   0.0000000e+00   1.9148720e-02   0.0000000e+00  -2.9193604e-02   2.0000000e+00
   1.4075452e+00   1.4926678e-02   0.0000000e+00   1.9108639e-02   0.0000000e+00  -2.9120153e-02   2.0000000e+00
   1.4078461e+00   1.5372412e-02   0.0000000e+00   1.9068440e-02   0.0000000e+00  -2.9046492e-02   2.0000000e+00
   1.4081555e+00   1.5753126e-02   0.0000000e+00   1.9028123e-02   0.0000000e+00  -2.8972624e-02   2.0000000e+00
   1.4084722e+00   1.6070076e-02   0.0000000e+00   1.8987689e-02   0.0000000e+00  -2.8898547e-02   2.0000000e+00
   1.4087950e+00   1.6324665e-02   0.0000000e+00   1.8947137e-02   0.0000000e+00  -2.8824264e-02   2.0000000e+00
   1.4091225e+00   1.6518434e-02   0.0000000e+00   1.8906469e-02   0.0000000e+00  -2.8749774e-02   2.0000000e+00
   1.4094536e+00   1.6653057e-02   0.0000000e+00   1.8865683e-02   0.0000000e+00  -2.8675078e-02   2.0000000e+00
   1.4097872e+00   1.6730328e-02   0.0000000e+00   1.8824782e-02   0.0000000e+00  -2.8600176e-02   2.0000000e+00
   1.4101219e+00   1.6752152e-02   0.0000000e+00   1.8783764e-02   0.0000000e+00  -2.8525069e-02   2.0000000e+00
   1.4104569e+00   1.6720532e-02   0.0000000e+00   1.8742630e-02   0.0000000e+00  -2.8449758e-02   2.0000000e+00
   1.4107910e+00   1.6637566e-02   0.0000000e+00   1.8701381e-02   0.0000000e+00  -2.8374243e-02   2.0000000e+00
   1.4111231e+00   1.6505432e-02   0.0000000e+00   1.8660016e-02   0.0000000e+00  -2.8298525e-02   2.0000000e+00
   1.4114524e+00   1.6326380e-02   0.0000000e+00   1.8618536e-02   0.0000000e+00  -2.8222603e-02   2.0000000e+00
   1.4117778e+00   1.6102724e-02   0.0000000e+00   1.8576941e-02   0.0000000e+00  -2.8146480e-02   2.0000000e+00
   1.4120986e+00   1.5836831e-02   0.0000000e+00   1.8535231e-02   0.0000000e+00  -2.8070154e-02   2.0000000e+00
   1.4124139e+00   1.5531112e-02   0.0000000e+00   1.8493407e-02   0.0000000e+00  -2.7993628e-02   2.0000000e+00
   1.4127228e+00   1.5188014e-02   0.0000000e+00   1.8451468e-02   0.0000000e+00  -2.7916901e-02   2.0000000e+00
   1.4130247e+00   1.4810010e-02   0.0000000e+00   1.8409416e-02   0.0000000e+00  -2.7839974e-02   2.0000000e+00
   1.4133189e+00   1.4399592e-02   0.0000000e+00   1.8367250e-02   0.0000000e+00  -2.7762847e-02   2.0000000e+00
   1.4136048e+00   1.3959262e-02   0.0000000e+00   1.8324971e-02   0.0000000e+00  -2.7685521e-02   2.0000000e+00
   1.4138816e+00   1.3491521e-02   0.0000000e+00   1.8282579e-02   0.0000000e+00  -2.7607997e-02   2.0000000e+00
   1.4141490e+00   1.2998868e-02   0.0000000e+00   1.8240074e-02   0.0000000e+00  -2.7530275e-02   2.0000000e+00
   1.4144065e+00   1.2483786e-02   0.0000000e+00   1.8197456e-02   0.0000000e+00  -2.7452355e-02   2.0000000e+00
   1.4146535e+00   1.1948738e-02   0.0000000e+00   1.8154726e-02   0.0000000e+00  -2.7374239e-02   2.0000000e+00
   1.4148897e+00   1.1396157e-02   0.0000000e+00   1.8111884e-02   0.0000000e+00  -2.7295926e-02   2.0000000e+00
   1.4151148e+00   1.0828444e-02   0.0000000e+00   1.8068930e-02   0.0000000e+00  -2.7217418e-02   2.0000000e+00
   1.4153285e+00   1.0247959e-02   0.0000000e+00   1.8025864e-02   0.0000000e+00  -2.7138715e-02   2.0000000e+00
   1.4155305e+00   9.6570137e-03   0.0000000e+00   1.7982688e-02   0.0000000e+00  -2.7059817e-02   2.0000000e+00
   1.4157207e+00   9.0578692e-03   0.0000000e+00   1.7939400e-02   0.0000000e+00  -2.6980726e-02   2.0000000e+00
   1.4158988e+00   8.4527279e-03   0.0000000e+00   1.7896001e-02   0.0000000e+00  -2.6901441e-02   2.0000000e+00
   1.4160648e+00   7.8437302e-03   0.0000000e+00   1.7852492e-02   0.0000000e+00  -2.6821963e-02   2.0000000e+00
   1.4162186e+00   7.2329491e-03   0.0000000e+00   1.7808873e-02   0.0000000e+00  -2.6742293e-02   2.0000000e+00
   1.4163602e+00   6.6223868e-03   0.0000000e+00   1.7765144e-02   0.0000000e+00  -2.6662431e-02   2.0000000e+00
   1.4164896e+00   6.0139702e-03   0.0000000e+00   1.7721305e-02   0.0000000e+00  -2.6582378e-02   2.0000000e+00
   1.4166069e+00   5.4095478e-03   0.0000000e+00   1.7677357e-02   0.0000000e+00  -2.6502135e-02   2.0000000e+00
   1.4167121e+00   4.8108869e-03   0.0000000e+00   1.7633300e-02   0.0000000e+00  -2.6421701e-02   2.0000000e+00
   1.4168053e+00   4.2196704e-03   0.0000000e+00   1.7589134e-02   0.0000000e+00  -2.6341078e-02   2.0000000e+00
   1.4168868e+00   3.6374948e-03   0.0000000e+00   1.7544859e-02   0.0000000e+00  -2.6260267e-02   2.0000000e+00
   1.4169567e+00   3.0658681e-03   0.0000000e+00   1.7500476e-02   0.0000000e+00  -2.6179267e-02   2.0000000e+00
   1.4170152e+00   2.5062086e-03   0.0000000e+00   1.7455985e-02   0.0000000e+00  -2.6098079e-02   2.0000000e+00
   1.4170626e+00   1.9598430e-03   0.0000000e+00   1.7411387e-02   0.0000000e+00  -2.6016705e-02   2.0000000e+00
   1.4170991e+00   1.4280059e-03   0.0000000e+00   1.7366680e-02   0.0000000e+00  -2.5935144e-02   2.0000000e+00
   1.4171250e+00   9.1183936e-04   0.0000000e+00   1.7321867e-02   0.0000000e+00  -2.5853397e-02   2.0000000e+00
   1.4171408e+00   4.1239228e-04   0.0000000e+00   1.7276947e-02   0.0000000e+00  -2.5771465e-02   2.0000000e+00
   1.4171466e+00  -6.9379262e-05   0.0000000e+00   1.7231920e-02   0.0000000e+00  -2.5689348e-02   2.0000000e+00
   1.4171428e+00  -5.3261173e-04   0.0000000e+00   1.7186786e-02   0.0000000e+00  -2.5607047e-02   2.0000000e+00
   1.4171299e+00  -9.7653345e-04   0.0000000e+00   1.7141547e-02   0.0000000e+00  -2.5524562e-02   2.0000000e+00
   1.4171083e+00  -1.4004637e-03   0.0000000e+00   1.7096202e-02   0.0000000e+00  -2.5441894e-02   2.0000000e+00
   1.4170782e+00  -1.8038113e-03   0.0000000e+00   1.7050751e-02   0.0000000e+00  -2.5359045e-02   2.0000000e+00
   1.4170402e+00  -2.1860736e-03   0.0000000e+00   1.7005195e-02   0.0000000e+00  -2.5276013e-02   2.0000000e+00
   1.4169947e+00  -2.5468344e-03   0.0000000e+00   1.6959534e-02   0.0000000e+00  -2.5192800e-02   2.0000000e+00
   1.4169420e+00  -2.8857619e-03   0.0000000e+00   1.6913768e-02   0.0000000e+00  -2.5109407e-02   2.0000000e+00
   1.4168827e+00  -3.2026070e-03   0.0000000e+00   1.6867898e-02   0.0000000e+00  -2.5025833e-02   2.0000000e+00
   1.4168171e+00  -3.4972010e-03   0.0000000e+00   1.6821924e-02   0.0000000e+00  -2.4942080e-02   2.0000000e+00
   1.4167458e+00  -3.7694524e-03   0.0000000e+00   1.6775846e-02   0.0000000e+00  -2.4858149e-02   2.0000000e+00
   1.4166691e+00  -4.0193450e-03   0.0000000e+00   1.6729664e-02   0.0000000e+00  -2.4774039e-02   2.0000000e+00
   1.4165876e+00  -4.2469349e-03   0.0000000e+00   1.6683379e-02   0.0000000e+00  -2.4689752e-02   2.0000000e+00
   1.4165016e+00  -4.4523473e-03   0.0000000e+00   1.6636991e-02   0.0000000e+00  -2.4605287e-02   2.0000000e+00
   1.4164116e+00  -4.6357737e-03   0.0000000e+00   1.6590501e-02   0.0000000e+00  -2.4520647e-02   2.0000000e+00
   1.4163180e+00  -4.7974685e-03   0.0000000e+00   1.6543908e-02   0.0000000e+00  -2.4435830e-02   2.0000000e+00
   1.4162214e+00  -4.9377463e-03   0.0000000e+00   1.6497213e-02   0.0000000e+00  -2.4350839e-02   2.0000000e+00
   1.4161220e+00  -5.0569778e-03   0.0000000e+00   1.6450416e-02   0.0000000e+00  -2.4265672e-02   2.0000000e+00
   1.4160203e+00  -5.1555871e-03   0.0000000e+00   1.6403517e-02   0.0000000e+00  -2.4180332e-02   2.0000000e+00
   1.4159168e+00  -5.2340479e-03   0.0000000e+00   1.6356517e-02   0.0000000e+00  -2.4094819e-02   2.0000000e+00
   1.4158118e+00  -5.2928801e-03   0.0000000e+00   1.6309417e-02   0.0000000e+00  -2.4009133e-02   2.0000000e+00
   1.4157057e+00  -5.3326467e-03   0.0000000e+00   1.6262215e-02   0.0000000e+00  -2.3923275e-02   2.0000000e+00
   1.4155989e+00  -5.3539498e-03   0.0000000e+00   1.6214914e-02   0.0000000e+00  -2.3837245e-02   2.0000000e+00
   1.4154918e+00  -5.3574274e-03   0.0000000e+00   1.6167512e-02   0.0000000e+00  -2.3751045e-02   2.0000000e+00
   1.4153847e+00  -5.3437500e-03   0.0000000e+00   1.6120010e-02   0.0000000e+00  -2.3664674e-02   2.0000000e+00
   1.4152780e+00  -5.3136170e-03   0.0000000e+00   1.6072409e-02   0.0000000e+00  -2.3578134e-02   2.0000000e+00
   1.4151719e+00  -5.2677538e-03   0.0000000e+00   1.6024709e-02   0.0000000e+00  -2.3491424e-02   2.0000000e+00
   1.4150668e+00  -5.2069077e-03   0.0000000e+00   1.5976909e-02   0.0000000e+00  -2.3404546e-02   2.0000000e+00
   1.4149630e+00  -5.1318452e-03   0.0000000e+00   1.5929011e-02   0.0000000e+00  -2.3317501e-02   2.0000000e+00
   1.4148608e+00  -5.0433489e-03   0.0000000e+00   1.5881015e-02   0.0000000e+00  -2.3230288e-02   2.0000000e+00
   1.4147605e+00  -4.9422139e-03   0.0000000e+00   1.5832921e-02   0.0000000e+00  -2.3142909e-02   2.0000000e+00
   1.4146622e+00  -4.8292449e-03   0.0000000e+00   1.5784729e-02   0.0000000e+00  -2.3055364e-02   2.0000000e+00
   1.4145662e+00  -4.7052536e-03   0.0000000e+00   1.5736440e-02   0.0000000e+00  -2.2967654e-02   2.0000000e+00
   1.4144727e+00  -4.5710555e-03   0.0000000e+00   1.5688053e-02   0.0000000e+00  -2.2879779e-02   2.0000000e+00
   1.4143820e+00  -4.4274672e-03   0.0000000e+00   1.5639570e-02   0.0000000e+00  -2.2791740e-02   2.0000000e+00
   1.4142942e+00  -4.2753038e-03   0.0000000e+00   1.5590990e-02   0.0000000e+00  -2.2703538e-02   2.0000000e+00
   1.4142095e+00  -4.1153763e-03   0.0000000e+00   1.5542314e-02   0.0000000e+00  -2.2615173e-02   2.0000000e+00
   1.4141280e+00  -3.9484892e-03   0.0000000e+00   1.5493541e-02   0.0000000e+00  -2.2526646e-02   2.0000000e+00
   1.4140499e+00  -3.7754383e-03   0.0000000e+00   1.5444674e-02   0.0000000e+00  -2.2437957e-02   2.0000000e+00
   1.4139753e+00  -3.5970083e-03   0.0000000e+00   1.5395711e-02   0.0000000e+00  -2.2349108e-02   2.0000000e+00
   1.4139043e+00  -3.4139708e-03   0.0000000e+00   1.5346652e-02   0.0000000e+00  -2.2260098e-02   2.0000000e+00
   1.4138369e+00  -3.2270827e-03   0.0000000e+00   1.5297500e-02   0.0000000e+00  -2.2170929e-02   2.0000000e+00
   1.4137733e+00  -3.0370835e-03   0.0000000e+00   1.5248252e-02   0.0000000e+00  -2.2081601e-02   2.0000000e+00
   1.4137135e+00  -2.8446948e-03   0.0000000e+00   1.5198911e-02   0.0000000e+00  -2.1992115e-02   2.0000000e+00
   1.4136576e+00  -2.6506177e-03   0.0000000e+00   1.5149476e-02   0.0000000e+00  -2.1902471e-02   2.0000000e+00
   1.4136056e+00  -2.4555317e-03   0.0000000e+00   1.5099947e-02   0.0000000e+00  -2.1812670e-02   2.0000000e+00
   1.4135574e+00  -2.2600938e-03   0.0000000e+00   1.5050325e-02   0.0000000e+00  -2.1722712e-02   2.0000000e+00
   1.4135132e+00  -2.0649366e-03   0.0000000e+00   1.5000610e-02   0.0000000e+00  -2.1632599e-02   2.0000000e+00
   1.4134729e+00  -1.8706677e-03   0.0000000e+00   1.4950803e-02   0.0000000e+00  -2.1542331e-02   2.0000000e+00
   1.4134364e+00  -1.6778687e-03   0.0000000e+00   1.4900903e-02   0.0000000e+00  -2.1451909e-02   2.0000000e+00
   1.4134038e+00  -1.4870940e-03   0.0000000e+00   1.4850911e-02   0.0000000e+00  -2.1361333e-02   2.0000000e+00
   1.4133750e+00  -1.2988707e-03   0.0000000e+00   1.4800828e-02   0.0000000e+00  -2.1270603e-02   2.0000000e+00
   1.4133500e+00  -1.1136974e-03   0.0000000e+00   1.4750653e-02   0.0000000e+00  -2.1179722e-02   2.0000000e+00
   1.4133286e+00  -9.3204419e-04   0.0000000e+00   1.4700387e-02   0.0000000e+00  -2.1088688e-02   2.0000000e+00
   1.4133109e+00  -7.5435187e-04   0.0000000e+00   1.4650031e-02   0.0000000e+00  -2.0997503e-02   2.0000000e+00
   1.4132967e+00  -5.8103198e-04   0.0000000e+00   1.4599584e-02   0.0000000e+00  -2.0906168e-02   2.0000000e+00
   1.4132859e+00  -4.1246649e-04   0.0000000e+00   1.4549047e-02   0.0000000e+00  -2.0814683e-02   2.0000000e+00
   1.4132785e+00  -2.4900775e-04   0.0000000e+00   1.4498420e-02   0.0000000e+00  -2.0723048e-02   2.0000000e+00
   1.4132743e+00  -9.0978532e-05   0.0000000e+00   1.4447704e-02   0.0000000e+00  -2.0631266e-02   2.0000000e+00
   1.4132732e+00   6.1327883e-05   0.0000000e+00   1.4396898e-02   0.0000000e+00  -2.0539335e-02   2.0000000e+00
   1.4132752e+00   2.0764747e-04   0.0000000e+00   1.4346004e-02   0.0000000e+00  -2.0447257e-02   2.0000000e+00
   1.4132801e+00   3.4774518e-04   0.0000000e+00   1.4295021e-02   0.0000000e+00  -2.0355032e-02   2.0000000e+00
   1.4132877e+00   4.8141458e-04   0.0000000e+00   1.4243949e-02   0.0000000e+00  -2.0262662e-02   2.0000000e+00
   1.4132980e+00   6.0847741e-04   0.0000000e+00   1.4192790e-02   0.0000000e+00  -2.0170146e-02   2.0000000e+00
   1.4133108e+00   7.2878307e-04   0.0000000e+00   1.4141543e-02   0.0000000e+00  -2.0077486e-02   2.0000000e+00
   1.4133259e+00   8.4220803e-04   0.0000000e+00   1.4090209e-02   0.0000000e+00  -1.9984682e-02   2.0000000e+00
   1.4133433e+00   9.4865518e-04   0.0000000e+00   1.4038788e-02   0.0000000e+00  -1.9891734e-02   2.0000000e+00
   1.4133628e+00   1.0480531e-03   0.0000000e+00   1.3987281e-02   0.0000000e+00  -1.9798645e-02   2.0000000e+00
   1.4133842e+00   1.1403555e-03   0.0000000e+00   1.3935687e-02   0.0000000e+00  -1.9705413e-02   2.0000000e+00
   1.4134074e+00   1.2255401e-03   0.0000000e+00   1.3884007e-02   0.0000000e+00  -1.9612040e-02   2.0000000e+00
   1.4134324e+00   1.3036080e-03   0.0000000e+00   1.3832241e-02   0.0000000e+00  -1.9518526e-02   2.0000000e+00
   1.4134588e+00   1.3745828e-03   0.0000000e+00   1.3780390e-02   0.0000000e+00  -1.9424872e-02   2.0000000e+00
   1.4134866e+00   1.4385093e-03   0.0000000e+00   1.3728454e-02   0.0000000e+00  -1.9331079e-02   2.0000000e+00
   1.4135157e+00   1.4954534e-03   0.0000000e+00   1.3676433e-02   0.0000000e+00  -1.9237148e-02   2.0000000e+00
   1.4135458e+00   1.5455000e-03   0.0000000e+00   1.3624327e-02   0.0000000e+00  -1.9143079e-02   2.0000000e+00
   1.4135770e+00   1.5887529e-03   0.0000000e+00   1.3572138e-02   0.0000000e+00  -1.9048872e-02   2.0000000e+00
   1.4136089e+00   1.6253334e-03   0.0000000e+00   1.3519865e-02   0.0000000e+00  -1.8954529e-02   2.0000000e+00
   1.4136416e+00   1.6553790e-03   0.0000000e+00   1.3467508e-02   0.0000000e+00  -1.8860050e-02   2.0000000e+00
   1.4136748e+00   1.6790430e-03   0.0000000e+00   1.3415068e-02   0.0000000e+00  -1.8765436e-02   2.0000000e+00
   1.4137085e+00   1.6964928e-03   0.0000000e+00   1.3362545e-02   0.0000000e+00  -1.8670688e-02   2.0000000e+00
   1.4137425e+00   1.7079091e-03   0.0000000e+00   1.3309940e-02   0.0000000e+00  -1.8575805e-02   2.0000000e+00
   1.4137767e+00   1.7134850e-03   0.0000000e+00   1.3257253e-02   0.0000000e+00  -1.8480790e-02   2.0000000e+00
   1.4138110e+00   1.7134245e-03   0.0000000e+00   1.3204484e-02   0.0000000e+00  -1.8385642e-02   2.0000000e+00
   1.4138452e+00   1.7079418e-03   0.0000000e+00   1.3151633e-02   0.0000000e+00  -1.8290362e-02   2.0000000e+00
   1.4138793e+00   1.6972601e-03   0.0000000e+00   1.3098701e-02   0.0000000e+00  -1.8194951e-02   2.0000000e+00
   1.4139132e+00   1.6816107e-03   0.0000000e+00   1.3045689e-02   0.0000000e+00  -1.8099410e-02   2.0000000e+00
   1.4139468e+00   1.6612315e-03   0.0000000e+00   1.2992596e-02   0.0000000e+00  -1.8003739e-02   2.0000000e+00
   1.4139799e+00   1.6363667e-03   0.0000000e+00   1.2939422e-02   0.0000000e+00  -1.7907939e-02   2.0000000e+00
   1.4140124e+00   1.6072652e-03   0.0000000e+00   1.2886169e-02   0.0000000e+00  -1.7812010e-02   2.0000000e+00
   1.4140444e+00   1.5741800e-03   0.0000000e+00   1.2832836e-02   0.0000000e+00  -1.7715954e-02   2.0000000e+00
   1.4140757e+00   1.5373671e-03   0.0000000e+00   1.2779424e-02   0.0000000e+00  -1.7619771e-02   2.0000000e+00
   1.4141063e+00   1.4970844e-03   0.0000000e+00   1.2725933e-02   0.0000000e+00  -1.7523461e-02   2.0000000e+00
   1.4141360e+00   1.4535914e-03   0.0000000e+00   1.2672364e-02   0.0000000e+00  -1.7427026e-02   2.0000000e+00
   1.4141649e+00   1.4071475e-03   0.0000000e+00   1.2618716e-02   0.0000000e+00  -1.7330467e-02   2.0000000e+00
   1.4141928e+00   1.3580118e-03   0.0000000e+00   1.2564991e-02   0.0000000e+00  -1.7233782e-02   2.0000000e+00
   1.4142197e+00   1.3064421e-03   0.0000000e+00   1.2511187e-02   0.0000000e+00  -1.7136975e-02   2.0000000e+00
   1.4142455e+00   1.2526942e-03   0.0000000e+00   1.2457307e-02   0.0000000e+00  -1.7040044e-02   2.0000000e+00
   1.4142703e+00   1.1970210e-03   0.0000000e+00   1.2403350e-02   0.0000000e+00  -1.6942992e-02   2.0000000e+00
   1.4142940e+00   1.1396719e-03   0.0000000e+00   1.2349316e-02   0.0000000e+00  -1.6845818e-02   2.0000000e+00
   1.4143165e+00   1.0808921e-03   0.0000000e+00   1.2295206e-02   0.0000000e+00  -1.6748523e-02   2.0000000e+00
   1.4143378e+00   1.0209223e-03   0.0000000e+00   1.2241020e-02   0.0000000e+00  -1.6651108e-02   2.0000000e+00
   1.4143579e+00   9.5999752e-04   0.0000000e+00   1.2186759e-02   0.0000000e+00  -1.6553574e-02   2.0000000e+00
   1.4143768e+00   8.9834710e-04   0.0000000e+00   1.2132422e-02   0.0000000e+00  -1.6455921e-02   2.0000000e+00
   1.4143944e+00   8.3619390e-04   0.0000000e+00   1.2078010e-02   0.0000000e+00  -1.6358150e-02   2.0000000e+00
   1.4144109e+00   7.7375395e-04   0.0000000e+00   1.2023524e-02   0.0000000e+00  -1.6260262e-02   2.0000000e+00
   1.4144260e+00   7.1123597e-04   0.0000000e+00   1.1968964e-02   0.0000000e+00  -1.6162257e-02   2.0000000e+00
   1.4144399e+00   6.4884102e-04   0.0000000e+00   1.1914329e-02   0.0000000e+00  -1.6064137e-02   2.0000000e+00
   1.4144526e+00   5.8676215e-04   0.0000000e+00   1.1859622e-02   0.0000000e+00  -1.5965901e-02   2.0000000e+00
   1.4144640e+00   5.2518407e-04   0.0000000e+00   1.1804840e-02   0.0000000e+00  -1.5867551e-02   2.0000000e+00
   1.4144742e+00   4.6428291e-04   0.0000000e+00   1.1749987e-02   0.0000000e+00  -1.5769087e-02   2.0000000e+00
   1.4144832e+00   4.0422596e-04   0.0000000e+00   1.1695060e-02   0.0000000e+00  -1.5670511e-02   2.0000000e+00
   1.4144910e+00   3.4517147e-04   0.0000000e+00   1.1640062e-02   0.0000000e+00  -1.5571821e-02   2.0000000e+00
   1.4144976e+00   2.8726852e-04   0.0000000e+00   1.1584991e-02   0.0000000e+00  -1.5473021e-02   2.0000000e+00
   1.4145031e+00   2.3065688e-04   0.0000000e+00   1.1529849e-02   0.0000000e+00  -1.5374109e-02   2.0000000e+00
   1.4145074e+00   1.7546692e-04   0.0000000e+00   1.1474636e-02   0.0000000e+00  -1.5275087e-02   2.0000000e+00
   1.4145106e+00   1.2181954e-04   0.0000000e+00   1.1419352e-02   0.0000000e+00  -1.5175956e-02   2.0000000e+00
   1.4145128e+00   6.9826154e-05   0.0000000e+00   1.1363998e-02   0.0000000e+00  -1.5076716e-02   2.0000000e+00
   1.4145140e+00   1.9588712e-05   0.0000000e+00   1.1308573e-02   0.0000000e+00  -1.4977367e-02   2.0000000e+00
   1.4145141e+00  -2.8800288e-05   0.0000000e+00   1.1253079e-02   0.0000000e+00  -1.4877912e-02   2.0000000e+00
   1.4145133e+00  -7.5257721e-05   0.0000000e+00   1.1197515e-02   0.0000000e+00  -1.4778350e-02   2.0000000e+00
   1.4145116e+00  -1.1970975e-04   0.0000000e+00   1.1141882e-02   0.0000000e+00  -1.4678682e-02   2.0000000e+00
   1.4145090e+00  -1.6209170e-04   0.0000000e+00   1.1086180e-02   0.0000000e+00  -1.4578908e-02   2.0000000e+00
   1.4145055e+00  -2.0234793e-04   0.0000000e+00   1.1030410e-02   0.0000000e+00  -1.4479030e-02   2.0000000e+00
   1.4145013e+00  -2.4043164e-04   0.0000000e+00   1.0974571e-02   0.0000000e+00  -1.4379049e-02   2.0000000e+00
   1.4144963e+00  -2.7630472e-04   0.0000000e+00   1.0918665e-02   0.0000000e+00  -1.4278964e-02   2.0000000e+00
   1.4144906e+00  -3.0993752e-04   0.0000000e+00   1.0862692e-02   0.0000000e+00  -1.4178777e-02   2.0000000e+00
   1.4144842e+00  -3.4130860e-04   0.0000000e+00   1.0806651e-02   0.0000000e+00  -1.4078489e-02   2.0000000e+00
   1.4144772e+00  -3.7040453e-04   0.0000000e+00   1.0750544e-02   0.0000000e+00  -1.3978099e-02   2.0000000e+00
   1.4144697e+00  -3.9721961e-04   0.0000000e+00   1.0694371e-02   0.0000000e+00  -1.3877609e-02   2.0000000e+00
   1.4144616e+00  -4.2175558e-04   0.0000000e+00   1.0638131e-02   0.0000000e+00  -1.3777020e-02   2.0000000e+00
   1.4144531e+00  -4.4402135e-04   0.0000000e+00   1.0581826e-02   0.0000000e+00  -1.3676332e-02   2.0000000e+00
   1.4144441e+00  -4.6403270e-04   0.0000000e+00   1.0525455e-02   0.0000000e+00  -1.3575546e-02   2.0000000e+00
   1.4144347e+00  -4.8181194e-04   0.0000000e+00   1.0469020e-02   0.0000000e+00  -1.3474663e-02   2.0000000e+00
   1.4144250e+00  -4.9738762e-04   0.0000000e+00   1.0412520e-02   0.0000000e+00  -1.3373683e-02   2.0000000e+00
   1.4144150e+00  -5.1079421e-04   0.0000000e+00   1.0355955e-02   0.0000000e+00  -1.3272607e-02   2.0000000e+00
   1.4144047e+00  -5.2207172e-04   0.0000000e+00   1.0299327e-02   0.0000000e+00  -1.3171436e-02   2.0000000e+00
   1.4143942e+00  -5.3126542e-04   0.0000000e+00   1.0242635e-02   0.0000000e+00  -1.3070171e-02   2.0000000e+00
   1.4143836e+00  -5.3842544e-04   0.0000000e+00   1.0185880e-02   0.0000000e+00  -1.2968812e-02   2.0000000e+00
   1.4143728e+00  -5.4360646e-04   0.0000000e+00   1.0129062e-02   0.0000000e+00  -1.2867360e-02   2.0000000e+00
   1.4143619e+00  -5.4686736e-04   0.0000000e+00   1.0072181e-02   0.0000000e+00  -1.2765816e-02   2.0000000e+00
   1.4143509e+00  -5.4827087e-04   0.0000000e+00   1.0015239e-02   0.0000000e+00  -1.2664180e-02   2.0000000e+00
   1.4143400e+00  -5.4788322e-04   0.0000000e+00   9.9582340e-03   0.0000000e+00  -1.2562454e-02   2.0000000e+00
   1.4143290e+00  -5.4577379e-04   0.0000000e+00   9.9011680e-03   0.0000000e+00  -1.2460637e-02   2.0000000e+00
   1.4143181e+00  -5.4201478e-04   0.0000000e+00   9.8440408e-03   0.0000000e+00  -1.2358731e-02   2.0000000e+00
   1.4143073e+00  -5.3668089e-04   0.0000000e+00   9.7868529e-03   0.0000000e+00  -1.2256737e-02   2.0000000e+00
   1.4142966e+00  -5.2984895e-04   0.0000000e+00   9.7296046e-03   0.0000000e+00  -1.2154655e-02   2.0000000e+00
   1.4142860e+00  -5.2159762e-04   0.0000000e+00   9.6722963e-03   0.0000000e+00  -1.2052486e-02   2.0000000e+00
   1.4142757e+00  -5.1200708e-04   0.0000000e+00   9.6149282e-03   0.0000000e+00  -1.1950230e-02   2.0000000e+00
   1.4142655e+00  -5.0115868e-04   0.0000000e+00   9.5575008e-03   0.0000000e+00  -1.1847888e-02   2.0000000e+00
   1.4142555e+00  -4.8913466e-04   0.0000000e+00   9.5000144e-03   0.0000000e+00  -1.1745462e-02   2.0000000e+00
   1.4142458e+00  -4.7601789e-04   0.0000000e+00   9.4424693e-03   0.0000000e+00  -1.1642952e-02   2.0000000e+00
   1.4142363e+00  -4.6189152e-04   0.0000000e+00   9.3848660e-03   0.0000000e+00  -1.1540358e-02   2.0000000e+00
   1.4142272e+00  -4.4683873e-04   0.0000000e+00   9.3272047e-03   0.0000000e+00  -1.1437681e-02   2.0000000e+00
   1.4142183e+00  -4.3094249e-04   0.0000000e+00   9.2694858e-03   0.0000000e+00  -1.1334922e-02   2.0000000e+00
   1.4142098e+00  -4.1428526e-04   0.0000000e+00   9.2117098e-03   0.0000000e+00  -1.1232082e-02   2.0000000e+00
   1.4142016e+00  -3.9694881e-04   0.0000000e+00   9.1538769e-03   0.0000000e+00  -1.1129162e-02   2.0000000e+00
   1.4141937e+00  -3.7901391e-04   0.0000000e+00   9.0959874e-03   0.0000000e+00  -1.1026162e-02   2.0000000e+00
   1.4141862e+00  -3.6056018e-04   0.0000000e+00   9.0380418e-03   0.0000000e+00  -1.0923083e-02   2.0000000e+00
   1.4141791e+00  -3.4166583e-04   0.0000000e+00   8.9800405e-03   0.0000000e+00  -1.0819925e-02   2.0000000e+00
   1.4141724e+00  -3.2240751e-04   0.0000000e+00   8.9219837e-03   0.0000000e+00  -1.0716690e-02   2.0000000e+00
   1.4141660e+00  -3.0286009e-04   0.0000000e+00   8.8638718e-03   0.0000000e+00  -1.0613378e-02   2.0000000e+00
   1.4141601e+00  -2.8309652e-04   0.0000000e+00   8.8057052e-03   0.0000000e+00  -1.0509990e-02   2.0000000e+00
   1.4141545e+00  -2.6318765e-04   0.0000000e+00   8.7474843e-03   0.0000000e+00  -1.0406527e-02   2.0000000e+00
   1.4141493e+00  -2.4320208e-04   0.0000000e+00   8.6892093e-03   0.0000000e+00  -1.0302989e-02   2.0000000e+00
   1.4141446e+00  -2.2320608e-04   0.0000000e+00   8.6308807e-03   0.0000000e+00  -1.0199377e-02   2.0000000e+00
   1.4141402e+00  -2.0326338e-04   0.0000000e+00   8.5724989e-03   0.0000000e+00  -1.0095692e-02   2.0000000e+00
   1.4141363e+00  -1.8343516e-04   0.0000000e+00   8.5140641e-03   0.0000000e+00  -9.9919352e-03   2.0000000e+00
   1.4141327e+00  -1.6377989e-04   0.0000000e+00   8.4555768e-03   0.0000000e+00  -9.8881064e-03   2.0000000e+00
   1.4141295e+00  -1.4435327e-04   0.0000000e+00   8.3970373e-03   0.0000000e+00  -9.7842067e-03   2.0000000e+00
   1.4141267e+00  -1.2520814e-04   0.0000000e+00   8.3384459e-03   0.0000000e+00  -9.6802369e-03   2.0000000e+00
   1.4141243e+00  -1.0639446e-04   0.0000000e+00   8.2798031e-03   0.0000000e+00  -9.5761977e-03   2.0000000e+00
   1.4141223e+00  -8.7959226e-05   0.0000000e+00   8.2211092e-03   0.0000000e+00  -9.4720898e-03   2.0000000e+00
   1.4141206e+00  -6.9946457e-05   0.0000000e+00   8.1623645e-03   0.0000000e+00  -9.3679141e-03   2.0000000e+00
   1.4141193e+00  -5.2397150e-05   0.0000000e+00   8.1035694e-03   0.0000000e+00  -9.2636712e-03   2.0000000e+00
   1.4141183e+00  -3.5349275e-05   0.0000000e+00   8.0447244e-03   0.0000000e+00  -9.1593619e-03   2.0000000e+00
   1.4141177e+00  -1.8837772e-05   0.0000000e+00   7.9858296e-03   0.0000000e+00  -9.0549870e-03   2.0000000e+00
   1.4141174e+00  -2.8945508e-06   0.0000000e+00   7.9268856e-03   0.0000000e+00  -8.9505471e-03   2.0000000e+00
   1.4141174e+00   1.2451493e-05   0.0000000e+00   7.8678926e-03   0.0000000e+00  -8.8460431e-03   2.0000000e+00
   1.4141178e+00   2.7174455e-05   0.0000000e+00   7.8088511e-03   0.0000000e+00  -8.7414757e-03   2.0000000e+00
   1.4141184e+00   4.1251389e-05   0.0000000e+00   7.7497613e-03   0.0000000e+00  -8.6368457e-03   2.0000000e+00
   1.4141193e+00   5.4662269e-05   0.0000000e+00   7.6906238e-03   0.0000000e+00  -8.5321537e-03   2.0000000e+00
   1.4141204e+00   6.7389939e-05   0.0000000e+00   7.6314387e-03   0.0000000e+00  -8.4274006e-03   2.0000000e+00
   1.4141218e+00   7.9420060e-05   0.0000000e+00   7.5722066e-03   0.0000000e+00  -8.3225870e-03   2.0000000e+00
   1.4141235e+00   9.0741050e-05   0.0000000e+00   7.5129277e-03   0.0000000e+00  -8.2177139e-03   2.0000000e+00
   1.4141253e+00   1.0134401e-04   0.0000000e+00   7.4536024e-03   0.0000000e+00  -8.1127818e-03   2.0000000e+00
   1.4141274e+00   1.1122266e-04   0.0000000e+00   7.3942311e-03   0.0000000e+00  -8.0077915e-03   2.0000000e+00
   1.4141297e+00   1.2037325e-04   0.0000000e+00   7.3348142e-03   0.0000000e+00  -7.9027439e-03   2.0000000e+00
   1.4141321e+00   1.2879447e-04   0.0000000e+00   7.2753520e-03   0.0000000e+00  -7.7976396e-03   2.0000000e+00
   1.4141348e+00   1.3648739e-04   0.0000000e+00   7.2158449e-03   0.0000000e+00  -7.6924795e-03   2.0000000e+00
   1.4141375e+00   1.4345532e-04   0.0000000e+00   7.1562933e-03   0.0000000e+00  -7.5872642e-03   2.0000000e+00
   1.4141404e+00   1.4970376e-04   0.0000000e+00   7.0966974e-03   0.0000000e+00  -7.4819945e-03   2.0000000e+00
   1.4141434e+00   1.5524028e-04   0.0000000e+00   7.0370578e-03   0.0000000e+00  -7.3766711e-03   2.0000000e+00
   1.4141466e+00   1.6007442e-04   0.0000000e+00   6.9773747e-03   0.0000000e+00  -7.2712950e-03   2.0000000e+00
   1.4141498e+00   1.6421755e-04   0.0000000e+00   6.9176486e-03   0.0000000e+00  -7.1658666e-03   2.0000000e+00
   1.4141531e+00   1.6768284e-04   0.0000000e+00   6.8578798e-03   0.0000000e+00  -7.0603870e-03   2.0000000e+00
   1.4141565e+00   1.7048508e-04   0.0000000e+00   6.7980686e-03   0.0000000e+00  -6.9548567e-03   2.0000000e+00
   1.4141599e+00   1.7264060e-04   0.0000000e+00   6.7382155e-03   0.0000000e+00  -6.8492766e-03   2.0000000e+00
   1.4141634e+00   1.7416718e-04   0.0000000e+00   6.6783207e-03   0.0000000e+00  -6.7436473e-03   2.0000000e+00
   1.4141668e+00   1.7508388e-04   0.0000000e+00   6.6183848e-03   0.0000000e+00  -6.6379698e-03   2.0000000e+00
   1.4141703e+00   1.7541100e-04   0.0000000e+00   6.5584080e-03   0.0000000e+00  -6.5322446e-03   2.0000000e+00
   1.4141739e+00   1.7516991e-04   0.0000000e+00   6.4983907e-03   0.0000000e+00  -6.4264727e-03   2.0000000e+00
   1.4141774e+00   1.7438299e-04   0.0000000e+00   6.4383333e-03   0.0000000e+00  -6.3206546e-03   2.0000000e+00
   1.4141808e+00   1.7307349e-04   0.0000000e+00   6.3782362e-03   0.0000000e+00  -6.2147913e-03   2.0000000e+00
   1.4141843e+00   1.7126542e-04   0.0000000e+00   6.3180997e-03   0.0000000e+00  -6.1088834e-03   2.0000000e+00
   1.4141877e+00   1.6898347e-04   0.0000000e+00   6.2579241e-03   0.0000000e+00  -6.0029318e-03   2.0000000e+00
   1.4141911e+00   1.6625289e-04   0.0000000e+00   6.1977100e-03   0.0000000e+00  -5.8969371e-03   2.0000000e+00
   1.4141944e+00   1.6309938e-04   0.0000000e+00   6.1374576e-03   0.0000000e+00  -5.7909001e-03   2.0000000e+00
   1.4141976e+00   1.5954903e-04   0.0000000e+00   6.0771673e-03   0.0000000e+00  -5.6848216e-03   2.0000000e+00
   1.4142008e+00   1.5562818e-04   0.0000000e+00   6.0168395e-03   0.0000000e+00  -5.5787024e-03   2.0000000e+00
   1.4142039e+00   1.5136332e-04   0.0000000e+00   5.9564746e-03   0.0000000e+00  -5.4725432e-03   2.0000000e+00
   1.4142069e+00   1.4678105e-04   0.0000000e+00   5.8960729e-03   0.0000000e+00  -5.3663448e-03   2.0000000e+00
   1.4142098e+00   1.4190797e-04   0.0000000e+00   5.8356348e-03   0.0000000e+00  -5.2601079e-03   2.0000000e+00
   1.4142126e+00   1.3677057e-04   0.0000000e+00   5.7751607e-03   0.0000000e+00  -5.1538333e-03   2.0000000e+00
   1.4142153e+00   1.3139518e-04   0.0000000e+00   5.7146509e-03   0.0000000e+00  -5.0475218e-03   2.0000000e+00
   1.4142179e+00   1.2580787e-04   0.0000000e+00   5.6541059e-03   0.0000000e+00  -4.9411741e-03   2.0000000e+00
   1.4142204e+00   1.2003442e-04   0.0000000e+00   5.5935259e-03   0.0000000e+00  -4.8347909e-03   2.0000000e+00
   1.4142228e+00   1.1410019e-04   0.0000000e+00   5.5329114e-03   0.0000000e+00  -4.7283732e-03   2.0000000e+00
   1.4142250e+00   1.0803010e-04   0.0000000e+00   5.4722628e-03   0.0000000e+00  -4.6219215e-03   2.0000000e+00
   1.4142272e+00   1.0184855e-04   0.0000000e+00   5.4115804e-03   0.0000000e+00  -4.5154367e-03   2.0000000e+00
   1.4142292e+00   9.5579359e-05   0.0000000e+00   5.3508646e-03   0.0000000e+00  -4.4089195e-03   2.0000000e+00
   1.4142310e+00   8.9245730e-05   0.0000000e+00   5.2901158e-03   0.0000000e+00  -4.3023707e-03   2.0000000e+00
   1.4142328e+00   8.2870181e-05   0.0000000e+00   5.2293343e-03   0.0000000e+00  -4.1957911e-03   2.0000000e+00
   1.4142344e+00   7.6474507e-05   0.0000000e+00   5.1685205e-03   0.0000000e+00  -4.0891814e-03   2.0000000e+00
   1.4142359e+00   7.0079738e-05   0.0000000e+00   5.1076748e-03   0.0000000e+00  -3.9825424e-03   2.0000000e+00
   1.4142373e+00   6.3706104e-05   0.0000000e+00   5.0467976e-03   0.0000000e+00  -3.8758749e-03   2.0000000e+00
   1.4142385e+00   5.7372997e-05   0.0000000e+00   4.9858892e-03   0.0000000e+00  -3.7691796e-03   2.0000000e+00
   1.4142397e+00   5.1098942e-05   0.0000000e+00   4.9249501e-03   0.0000000e+00  -3.6624572e-03   2.0000000e+00
   1.4142406e+00   4.4901575e-05   0.0000000e+00   4.8639806e-03   0.0000000e+00  -3.5557086e-03   2.0000000e+00
   1.4142415e+00   3.8797618e-05   0.0000000e+00   4.8029810e-03   0.0000000e+00  -3.4489346e-03   2.0000000e+00
   1.4142423e+00   3.2802859e-05   0.0000000e+00   4.7419518e-03   0.0000000e+00  -3.3421358e-03   2.0000000e+00
   1.4142429e+00   2.6932142e-05   0.0000000e+00   4.6808933e-03   0.0000000e+00  -3.2353130e-03   2.0000000e+00
   1.4142434e+00   2.1199353e-05   0.0000000e+00   4.6198059e-03   0.0000000e+00  -3.1284671e-03   2.0000000e+00
   1.4142438e+00   1.5617412e-05   0.0000000e+00   4.5586901e-03   0.0000000e+00  -3.0215987e-03   2.0000000e+00
   1.4142441e+00   1.0198270e-05   0.0000000e+00   4.4975460e-03   0.0000000e+00  -2.9147087e-03   2.0000000e+00
   1.4142443e+00   4.9529083e-06   0.0000000e+00   4.4363742e-03   0.0000000e+00  -2.8077977e-03   2.0000000e+00
   1.4142443e+00  -1.0866064e-07   0.0000000e+00   4.3751751e-03   0.0000000e+00  -2.7008667e-03   2.0000000e+00
   1.4142443e+00  -4.9773874e-06   0.0000000e+00   4.3139489e-03   0.0000000e+00  -2.5939163e-03   2.0000000e+00
   1.4142442e+00  -9.6451777e-06   0.0000000e+00   4.2526961e-03   0.0000000e+00  -2.4869473e-03   2.0000000e+00
   1.4142440e+00  -1.4104882e-05   0.0000000e+00   4.1914170e-03   0.0000000e+00  -2.3799605e-03   2.0000000e+00
   1.4142437e+00  -1.8350282e-05   0.0000000e+00   4.1301121e-03   0.0000000e+00  -2.2729566e-03   2.0000000e+00
   1.4142433e+00  -2.2376075e-05   0.0000000e+00   4.0687816e-03   0.0000000e+00  -2.1659364e-03   2.0000000e+00
   1.4142428e+00  -2.6177857e-05   0.0000000e+00   4.0074261e-03   0.0000000e+00  -2.0589007e-03   2.0000000e+00
   1.4142423e+00  -2.9752098e-05   0.0000000e+00   3.9460458e-03   0.0000000e+00  -1.9518503e-03   2.0000000e+00
   1.4142416e+00  -3.3096127e-05   0.0000000e+00   3.8846412e-03   0.0000000e+00  -1.8447858e-03   2.0000000e+00
   1.4142410e+00  -3.6208103e-05   0.0000000e+00   3.8232126e-03   0.0000000e+00  -1.7377082e-03   2.0000000e+00
   1.4142402e+00  -3.9086989e-05   0.0000000e+00   3.7617603e-03   0.0000000e+00  -1.6306180e-03   2.0000000e+00
   1.4142394e+00  -4.1732529e-05   0.0000000e+00   3.7002849e-03   0.0000000e+00  -1.5235162e-03   2.0000000e+00
   1.4142386e+00  -4.4145212e-05   0.0000000e+00   3.6387866e-03   0.0000000e+00  -1.4164035e-03   2.0000000e+00
   1.4142377e+00  -4.6326250e-05   0.0000000e+00   3.5772659e-03   0.0000000e+00  -1.3092806e-03   2.0000000e+00
   1.4142368e+00  -4.8277543e-05   0.0000000e+00   3.5157230e-03   0.0000000e+00  -1.2021484e-03   2.0000000e+00
   1.4142128e+00  -4.1663110e-05   0.0000000e+00   3.4541585e-03   0.0000000e+00  -1.0950075e-03   2.0000000e+00
   1.4142120e+00  -3.9862548e-05   0.0000000e+00   3.3925727e-03   0.0000000e+00  -9.8785874e-04   2.0000000e+00
   1.4142112e+00  -3.8004154e-05   0.0000000e+00   3.3309659e-03   0.0000000e+00  -8.8070292e-04   2.0000000e+00
   1.4142105e+00  -3.6096017e-05   0.0000000e+00   3.2693385e-03   0.0000000e+00  -7.7354080e-04   2.0000000e+00
   1.4142097e+00  -3.4146073e-05   0.0000000e+00   3.2076910e-03   0.0000000e+00  -6.6637313e-04   2.0000000e+00
   1.4142091e+00  -3.2162093e-05   0.0000000e+00   3.1460237e-03   0.0000000e+00  -5.5920068e-04   2.0000000e+00
   1.4142084e+00  -3.0151658e-05   0.0000000e+00   3.0843369e-03   0.0000000e+00  -4.5202422e-04   2.0000000e+00
   1.4142078e+00  -2.8122143e-05   0.0000000e+00   3.0226311e-03   0.0000000e+00  -3.4484453e-04   2.0000000e+00
   1.4142073e+00  -2.6080705e-05   0.0000000e+00   2.9609067e-03   0.0000000e+00  -2.3766236e-04   2.0000000e+00
   1.4142068e+00  -2.4034266e-05   0.0000000e+00   2.8991640e-03   0.0000000e+00  -1.3047849e-04   2.0000000e+00
   1.4142063e+00  -2.1989502e-05   0.0000000e+00   2.8374033e-03   0.0000000e+00  -2.3293685e-05   2.0000000e+00
   1.4142059e+00  -1.9952827e-05   0.0000000e+00   2.7756252e-03   0.0000000e+00   8.3891288e-05   2.0000000e+00
   1.4142055e+00  -1.7930387e-05   0.0000000e+00   2.7138299e-03   0.0000000e+00   1.9107566e-04   2.0000000e+00
   1.4142051e+00  -1.5928049e-05   0.0000000e+00   2.6520179e-03   0.0000000e+00   2.9825866e-04   2.0000000e+00
   1.4142048e+00  -1.3951393e-05   0.0000000e+00   2.5901895e-03   0.0000000e+00   4.0543953e-04   2.0000000e+00
   2.3879339e+00   4.0611998e+00   0.0000000e+00  -4.5795349e-02   0.0000000e+00  -2.4326029e-03   2.0000000e+00
   2.4492616e+00   3.4858331e+00   0.0000000e+00  -4.5795067e-02   0.0000000e+00  -2.4325855e-03   2.0000000e+00
   2.4946584e+00   2.8986049e+00   0.0000000e+00  -4.5794501e-02   0.0000000e+00  -2.4325506e-03   2.0000000e+00
   2.5498646e+00   2.3423266e+00   0.0000000e+00  -4.5793653e-02   0.0000000e+00  -2.4324983e-03   2.0000000e+00
   2.5938904e+00   1.7765616e+00   0.0000000e+00  -4.5792523e-02   0.0000000e+00  -2.4324285e-03   2.0000000e+00
   2.6265763e+00   1.2074790e+00   0.0000000e+00  -4.5791109e-02   0.0000000e+00  -2.4323414e-03   2.0000000e+00
   2.6478888e+00   6.4175187e-01   0.0000000e+00  -4.5789413e-02   0.0000000e+00  -2.4322367e-03   2.0000000e+00
   2.6579294e+00   8.6302152e-02   0.0000000e+00  -4.5787435e-02   0.0000000e+00  -2.4321147e-03   2.0000000e+00
   2.6569384e+00  -4.5196641e-01   0.0000000e+00  -4.5785173e-02   0.0000000e+00  -2.4319752e-03   2.0000000e+00
   2.6452930e+00  -9.6643069e-01   0.0000000e+00  -4.5782629e-02   0.0000000e+00  -2.4318183e-03   2.0000000e+00
   2.6235006e+00  -1.4509926e+00   0.0000000e+00  -4.5779803e-02   0.0000000e+00  -2.4316440e-03   2.0000000e+00
   2.5921872e+00  -1.9002926e+00   0.0000000e+00  -4.5776694e-02   0.0000000e+00  -2.4314522e-03   2.0000000e+00
   2.5520814e+00  -2.3098807e+00   0.0000000e+00  -4.5773302e-02   0.0000000e+00  -2.4312430e-03   2.0000000e+00
   2.5039959e+00  -2.6763378e+00   0.0000000e+00  -4.5769628e-02   0.0000000e+00  -2.4310164e-03   2.0000000e+00
   2.4488062e+00  -2.9973436e+00   0.0000000e+00  -4.5765671e-02   0.0000000e+00  -2.4307723e-03   2.0000000e+00
   2.3874290e+00  -3.2716892e+00   0.0000000e+00  -4.5761432e-02   0.0000000e+00  -2.4305108e-03   2.0000000e+00
   2.3207993e+00  -3.4992387e+00   0.0000000e+00  -4.5756910e-02   0.0000000e+00  -2.4302320e-03   2.0000000e+00
   2.2498499e+00  -3.6808470e+00   0.0000000e+00  -4.5752106e-02   0.0000000e+00  -2.4299356e-03   2.0000000e+00
   2.1754921e+00  -3.8182408e+00   0.0000000e+00  -4.5747019e-02   0.0000000e+00  -2.4296219e-03   2.0000000e+00
   2.0985987e+00  -3.9138756e+00   0.0000000e+00  -4.5741650e-02   0.0000000e+00  -2.4292908e-03   2.0000000e+00
   2.0199903e+00  -3.9707789e+00   0.0000000e+00  -4.5735999e-02   0.0000000e+00  -2.4289422e-03   2.0000000e+00
   1.9404249e+00  -3.9923890e+00   0.0000000e+00  -4.5730065e-02   0.0000000e+00  -2.4285762e-03   2.0000000e+00
   1.8605899e+00  -3.9824011e+00   0.0000000e+00  -4.5723849e-02   0.0000000e+00  -2.4281929e-03   2.0000000e+00
   1.7810984e+00  -3.9446257e+00   0.0000000e+00  -4.5717351e-02   0.0000000e+00  -2.4277921e-03   2.0000000e+00
   1.7024871e+00  -3.8828655e+00   0.0000000e+00  -4.5710571e-02   0.0000000e+00  -2.4273739e-03   2.0000000e+00
   1.6252169e+00  -3.8008144e+00   0.0000000e+00  -4.5703508e-02   0.0000000e+00  -2.4269383e-03   2.0000000e+00
   1.5496759e+00  -3.7019774e+00   0.0000000e+00  -4.5696163e-02   0.0000000e+00  -2.4264853e-03   2.0000000e+00
   1.4761832e+00  -3.5896137e+00   0.0000000e+00  -4.5688537e-02   0.0000000e+00  -2.4260150e-03   2.0000000e+00
   1.4049940e+00  -3.4666985e+00   0.0000000e+00  -4.5680628e-02   0.0000000e+00  -2.4255272e-03   2.0000000e+00
   1.3363058e+00  -3.3359025e+00   0.0000000e+00  -4.5672437e-02   0.0000000e+00  -2.4250221e-03   2.0000000e+00
   1.2702637e+00  -3.1995858e+00   0.0000000e+00  -4.5663964e-02   0.0000000e+00  -2.4244995e-03   2.0000000e+00
   1.2069678e+00  -3.0598029e+00   0.0000000e+00  -4.5655210e-02   0.0000000e+00  -2.4239596e-03   2.0000000e+00
   1.1464780e+00  -2.9183163e+00   0.0000000e+00  -4.5646174e-02   0.0000000e+00  -2.4234024e-03   2.0000000e+00
   1.0888208e+00  -2.7766152e+00   0.0000000e+00  -4.5636855e-02   0.0000000e+00  -2.4228277e-03   2.0000000e+00
   1.0339938e+00  -2.6359391e+00   0.0000000e+00  -4.5627256e-02   0.0000000e+00  -2.4222357e-03   2.0000000e+00
   9.8197130e-01  -2.4973022e+00   0.0000000e+00  -4.5617374e-02   0.0000000e+00  -2.4216263e-03   2.0000000e+00
   9.3270818e-01  -2.3615185e+00   0.0000000e+00  -4.5607211e-02   0.0000000e+00  -2.4209996e-03   2.0000000e+00
   8.8614397e-01  -2.2292271e+00   0.0000000e+00  -4.5596766e-02   0.0000000e+00  -2.4203555e-03   2.0000000e+00
   8.4220621e-01  -2.1009152e+00   0.0000000e+00  -4.5586040e-02   0.0000000e+00  -2.4196941e-03   2.0000000e+00
   8.0081338e-01  -1.9769403e+00   0.0000000e+00  -4.5575033e-02   0.0000000e+00  -2.4190153e-03   2.0000000e+00
   7.6187738e-01  -1.8575498e+00   0.0000000e+00  -4.5563744e-02   0.0000000e+00  -2.4183192e-03   2.0000000e+00
   7.2530562e-01  -1.7428991e+00   0.0000000e+00  -4.5552174e-02   0.0000000e+00  -2.4176057e-03   2.0000000e+00
   6.9100285e-01  -1.6330672e+00   0.0000000e+00  -4.5540323e-02   0.0000000e+00  -2.4168749e-03   2.0000000e+00
   6.5887252e-01  -1.5280707e+00   0.0000000e+00  -4.5528191e-02   0.0000000e+00  -2.4161268e-03   2.0000000e+00
   6.2881805e-01  -1.4278754e+00   0.0000000e+00  -4.5515777e-02   0.0000000e+00  -2.4153614e-03   2.0000000e+00
   6.0074373e-01  -1.3324071e+00   0.0000000e+00  -4.5503083e-02   0.0000000e+00  -2.4145787e-03   2.0000000e+00
   5.7455552e-01  -1.2415596e+00   0.0000000e+00  -4.5490108e-02   0.0000000e+00  -2.4137786e-03   2.0000000e+00
   5.5016164e-01  -1.1552028e+00   0.0000000e+00  -4.5476852e-02   0.0000000e+00  -2.4129613e-03   2.0000000e+00
   5.2747299e-01  -1.0731882e+00   0.0000000e+00  -4.5463315e-02   0.0000000e+00  -2.4121266e-03   2.0000000e+00
   5.0640351e-01  -9.9535456e-01   0.0000000e+00  -4.5449498e-02   0.0000000e+00  -2.4112747e-03   2.0000000e+00
   4.8687044e-01  -9.2153183e-01   0.0000000e+00  -4.5435400e-02   0.0000000e+00  -2.4104055e-03   2.0000000e+00
   4.6879442e-01  -8.5154466e-01   0.0000000e+00  -4.5421022e-02   0.0000000e+00  -2.4095190e-03   2.0000000e+00
   4.5209964e-01  -7.8521523e-01   0.0000000e+00  -4.5406363e-02   0.0000000e+00  -2.4086153e-03   2.0000000e+00
   4.3671382e-01  -7.2236548e-01   0.0000000e+00  -4.5391424e-02   0.0000000e+00  -2.4076942e-03   2.0000000e+00
   4.2256826e-01  -6.6281892e-01   0.0000000e+00  -4.5376205e-02   0.0000000e+00  -2.4067559e-03   2.0000000e+00
   4.0959778e-01  -6.0640203e-01   0.0000000e+00  -4.5360706e-02   0.0000000e+00  -2.4058004e-03   2.0000000e+00
   3.9774061e-01  -5.5294530e-01   0.0000000e+00  -4.5344927e-02   0.0000000e+00  -2.4048276e-03   2.0000000e+00
   3.8693841e-01  -5.0228411e-01   0.0000000e+00  -4.5328867e-02   0.0000000e+00  -2.4038376e-03   2.0000000e+00
   3.7713605e-01  -4.5425924e-01   0.0000000e+00  -4.5312528e-02   0.0000000e+00  -2.4028304e-03   2.0000000e+00
   3.6828158e-01  -4.0871734e-01   0.0000000e+00  -4.5295910e-02   0.0000000e+00  -2.4018059e-03   2.0000000e+00
   3.6032610e-01  -3.6551117e-01   0.0000000e+00  -4.5279011e-02   0.0000000e+00  -2.4007642e-03   2.0000000e+00
   3.5322359e-01  -3.2449977e-01   0.0000000e+00  -4.5261834e-02   0.0000000e+00  -2.3997053e-03   2.0000000e+00
   3.4693084e-01  -2.8554849e-01   0.0000000e+00  -4.5244376e-02   0.0000000e+00  -2.3986293e-03   2.0000000e+00
   3.4140731e-01  -2.4852898e-01   0.0000000e+00  -4.5226640e-02   0.0000000e+00  -2.3975360e-03   2.0000000e+00
   3.3661497e-01  -2.1331912e-01   0.0000000e+00  -4.5208624e-02   0.0000000e+00  -2.3964255e-03   2.0000000e+00
   3.3251821e-01  -1.7980289e-01   0.0000000e+00  -4.5190330e-02   0.0000000e+00  -2.3952979e-03   2.0000000e+00
   3.2908373e-01  -1.4787021e-01   0.0000000e+00  -4.5171756e-02   0.0000000e+00  -2.3941530e-03   2.0000000e+00
   3.2628038e-01  -1.1741674e-01   0.0000000e+00  -4.5152904e-02   0.0000000e+00  -2.3929911e-03   2.0000000e+00
   3.2407908e-01  -8.8343747e-02   0.0000000e+00  -4.5133772e-02   0.0000000e+00  -2.3918119e-03   2.0000000e+00
   3.2245268e-01  -6.0557806e-02   0.0000000e+00  -4.5114363e-02   0.0000000e+00  -2.3906157e-03   2.0000000e+00
   3.2137591e-01  -3.3970641e-02   0.0000000e+00  -4.5094674e-02   0.0000000e+00  -2.3894023e-03   2.0000000e+00
   3.2082520e-01  -8.4988824e-03   0.0000000e+00  -4.5074708e-02   0.0000000e+00  -2.3881717e-03   2.0000000e+00
   3.2077864e-01   1.5936149e-02   0.0000000e+00  -4.5054463e-02   0.0000000e+00  -2.3869241e-03   2.0000000e+00
   3.2121589e-01   3.9408665e-02   0.0000000e+00  -4.5033940e-02   0.0000000e+00  -2.3856593e-03   2.0000000e+00
   3.2211803e-01   6.1988618e-02   0.0000000e+00  -4.5013139e-02   0.0000000e+00  -2.3843775e-03   2.0000000e+00
   3.2346757e-01   8.3741917e-02   0.0000000e+00  -4.4992060e-02   0.0000000e+00  -2.3830785e-03   2.0000000e+00
   3.2524827e-01   1.0473062e-01   0.0000000e+00  -4.4970704e-02   0.0000000e+00  -2.3817625e-03   2.0000000e+00
   3.2744514e-01   1.2501314e-01   0.0000000e+00  -4.4949070e-02   0.0000000e+00  -2.3804294e-03   2.0000000e+00
   3.3004434e-01   1.4464441e-01   0.0000000e+00  -4.4927158e-02   0.0000000e+00  -2.3790792e-03   2.0000000e+00
   3.3303310e-01   1.6367610e-01   0.0000000e+00  -4.4904969e-02   0.0000000e+00  -2.3777120e-03   2.0000000e+00
   3.3639969e-01   1.8215672e-01   0.0000000e+00  -4.4882503e-02   0.0000000e+00  -2.3763277e-03   2.0000000e+00
   3.4013330e-01   2.0013184e-01   0.0000000e+00  -4.4859760e-02   0.0000000e+00  -2.3749264e-03   2.0000000e+00
   3.4422406e-01   2.1764423e-01   0.0000000e+00  -4.4836740e-02   0.0000000e+00  -2.3735081e-03   2.0000000e+00
   3.4866289e-01   2.3473394e-01   0.0000000e+00  -4.4813443e-02   0.0000000e+00  -2.3720728e-03   2.0000000e+00
   3.5344155e-01   2.5143854e-01   0.0000000e+00  -4.4789870e-02   0.0000000e+00  -2.3706205e-03   2.0000000e+00
   3.5855251e-01   2.6779313e-01   0.0000000e+00  -4.4766020e-02   0.0000000e+00  -2.3691511e-03   2.0000000e+00
   3.6398894e-01   2.8383053e-01   0.0000000e+00  -4.4741893e-02   0.0000000e+00  -2.3676648e-03   2.0000000e+00
   3.6974465e-01   2.9958137e-01   0.0000000e+00  -4.4717491e-02   0.0000000e+00  -2.3661616e-03   2.0000000e+00
   3.7581404e-01   3.1507416e-01   0.0000000e+00  -4.4692812e-02   0.0000000e+00  -2.3646413e-03   2.0000000e+00
   3.8219210e-01   3.3033541e-01   0.0000000e+00  -4.4667858e-02   0.0000000e+00  -2.3631041e-03   2.0000000e+00
   3.8887433e-01   3.4538971e-01   0.0000000e+00  -4.4642628e-02   0.0000000e+00  -2.3615500e-03   2.0000000e+00
   3.9585669e-01   3.6025978e-01   0.0000000e+00  -4.4617122e-02   0.0000000e+00  -2.3599790e-03   2.0000000e+00
   4.0313561e-01   3.7496658e-01   0.0000000e+00  -4.4591341e-02   0.0000000e+00  -2.3583910e-03   2.0000000e+00
   4.1070793e-01   3.8952933e-01   0.0000000e+00  -4.4565285e-02   0.0000000e+00  -2.3567861e-03   2.0000000e+00
   4.1857084e-01   4.0396558e-01   0.0000000e+00  -4.4538954e-02   0.0000000e+00  -2.3551644e-03   2.0000000e+00
   4.2672191e-01   4.1829126e-01   0.0000000e+00  -4.4512347e-02   0.0000000e+00  -2.3535257e-03   2.0000000e+00
   4.3515899e-01   4.3252073e-01   0.0000000e+00  -4.4485466e-02   0.0000000e+00  -2.3518702e-03   2.0000000e+00
   4.4388024e-01   4.4666680e-01   0.0000000e+00  -4.4458311e-02   0.0000000e+00  -2.3501978e-03   2.0000000e+00
   4.5288403e-01   4.6074076e-01   0.0000000e+00  -4.4430881e-02   0.0000000e+00  -2.3485086e-03   2.0000000e+00
   4.6216897e-01   4.7475239e-01   0.0000000e+00  -4.4403176e-02   0.0000000e+00  -2.3468026e-03   2.0000000e+00
   4.7173387e-01   4.8871004e-01   0.0000000e+00  -4.4375198e-02   0.0000000e+00  -2.3450797e-03   2.0000000e+00
   4.8157768e-01   5.0262056e-01   0.0000000e+00  -4.4346945e-02   0.0000000e+00  -2.3433400e-03   2.0000000e+00
   4.9169948e-01   5.1648937e-01   0.0000000e+00  -4.4318419e-02   0.0000000e+00  -2.3415835e-03   2.0000000e+00
   5.0209847e-01   5.3032044e-01   0.0000000e+00  -4.4289620e-02   0.0000000e+00  -2.3398103e-03   2.0000000e+00
   5.1277390e-01   5.4411628e-01   0.0000000e+00  -4.4260547e-02   0.0000000e+00  -2.3380203e-03   2.0000000e+00
   5.2372508e-01   5.5787794e-01   0.0000000e+00  -4.4231200e-02   0.0000000e+00  -2.3362135e-03   2.0000000e+00
   5.3495132e-01   5.7160504e-01   0.0000000e+00  -4.4201581e-02   0.0000000e+00  -2.3343899e-03   2.0000000e+00
   5.4645192e-01   5.8529570e-01   0.0000000e+00  -4.4171689e-02   0.0000000e+00  -2.3325497e-03   2.0000000e+00
   5.5822614e-01   5.9894655e-01   0.0000000e+00  -4.4141524e-02   0.0000000e+00  -2.3306927e-03   2.0000000e+00
   5.7027316e-01   6.1255272e-01   0.0000000e+00  -4.4111087e-02   0.0000000e+00  -2.3288190e-03   2.0000000e+00
   5.8259206e-01   6.2610781e-01   0.0000000e+00  -4.4080377e-02   0.0000000e+00  -2.3269286e-03   2.0000000e+00
   5.9518178e-01   6.3960385e-01   0.0000000e+00  -4.4049396e-02   0.0000000e+00  -2.3250215e-03   2.0000000e+00
   6.0804108e-01   6.5303132e-01   0.0000000e+00  -4.4018142e-02   0.0000000e+00  -2.3230978e-03   2.0000000e+00
   6.2116855e-01   6.6637907e-01   0.0000000e+00  -4.3986617e-02   0.0000000e+00  -2.3211574e-03   2.0000000e+00
   6.3456254e-01   6.7963434e-01   0.0000000e+00  -4.3954820e-02   0.0000000e+00  -2.3192004e-03   2.0000000e+00
   6.4822111e-01   6.9278272e-01   0.0000000e+00  -4.3922752e-02   0.0000000e+00  -2.3172268e-03   2.0000000e+00
   6.6214205e-01   7.0580809e-01   0.0000000e+00  -4.3890413e-02   0.0000000e+00  -2.3152365e-03   2.0000000e+00
   6.7632283e-01   7.1869266e-01   0.0000000e+00  -4.3857802e-02   0.0000000e+00  -2.3132297e-03   2.0000000e+00
   6.9076051e-01   7.3141689e-01   0.0000000e+00  -4.3824921e-02   0.0000000e+00  -2.3112062e-03   2.0000000e+00
   7.0545181e-01   7.4395950e-01   0.0000000e+00  -4.3791770e-02   0.0000000e+00  -2.3091663e-03   2.0000000e+00
   7.2039296e-01   7.5629745e-01   0.0000000e+00  -4.3758348e-02   0.0000000e+00  -2.3071097e-03   2.0000000e+00
   7.3557975e-01   7.6840595e-01   0.0000000e+00  -4.3724656e-02   0.0000000e+00  -2.3050366e-03   2.0000000e+00
   7.5100747e-01   7.8025841e-01   0.0000000e+00  -4.3690695e-02   0.0000000e+00  -2.3029470e-03   2.0000000e+00
   7.6667085e-01   7.9182649e-01   0.0000000e+00  -4.3656463e-02   0.0000000e+00  -2.3008409e-03   2.0000000e+00
   7.8256406e-01   8.0308008e-01   0.0000000e+00  -4.3621962e-02   0.0000000e+00  -2.2987183e-03   2.0000000e+00
   7.9868065e-01   8.1398735e-01   0.0000000e+00  -4.3587192e-02   0.0000000e+00  -2.2965792e-03   2.0000000e+00
   8.1501353e-01   8.2451475e-01   0.0000000e+00  -4.3552153e-02   0.0000000e+00  -2.2944237e-03   2.0000000e+00
   8.3155493e-01   8.3462709e-01   0.0000000e+00  -4.3516845e-02   0.0000000e+00  -2.2922517e-03   2.0000000e+00
   8.4829637e-01   8.4428756e-01   0.0000000e+00  -4.3481268e-02   0.0000000e+00  -2.2900633e-03   2.0000000e+00
   8.6522860e-01   8.5345783e-01   0.0000000e+00  -4.3445423e-02   0.0000000e+00  -2.2878585e-03   2.0000000e+00
   8.8234165e-01   8.6209814e-01   0.0000000e+00  -4.3409310e-02   0.0000000e+00  -2.2856373e-03   2.0000000e+00
   8.9962470e-01   8.7016738e-01   0.0000000e+00  -4.3372929e-02   0.0000000e+00  -2.2833996e-03   2.0000000e+00
   9.1706612e-01   8.7762324e-01   0.0000000e+00  -4.3336280e-02   0.0000000e+00  -2.2811457e-03   2.0000000e+00
   9.3465343e-01   8.8442234e-01   0.0000000e+00  -4.3299363e-02   0.0000000e+00  -2.2788753e-03   2.0000000e+00
   9.5237327e-01   8.9052042e-01   0.0000000e+00  -4.3262179e-02   0.0000000e+00  -2.2765887e-03   2.0000000e+00
   9.7021140e-01   8.9587249e-01   0.0000000e+00  -4.3224729e-02   0.0000000e+00  -2.2742857e-03   2.0000000e+00
   9.8815267e-01   9.0043307e-01   0.0000000e+00  -4.3187011e-02   0.0000000e+00  -2.2719664e-03   2.0000000e+00
   1.0061810e+00   9.0415640e-01   0.0000000e+00  -4.3149027e-02   0.0000000e+00  -2.2696308e-03   2.0000000e+00
   1.0242795e+00   9.0699674e-01   0.0000000e+00  -4.3110776e-02   0.0000000e+00  -2.2672790e-03   2.0000000e+00
   1.0424302e+00   9.0890858e-01   0.0000000e+00  -4.3072260e-02   0.0000000e+00  -2.2649109e-03   2.0000000e+00
   1.0606143e+00   9.0984703e-01   0.0000000e+00  -4.3033477e-02   0.0000000e+00  -2.2625266e-03   2.0000000e+00
   1.0788121e+00   9.0976807e-01   0.0000000e+00  -4.2994429e-02   0.0000000e+00  -2.2601261e-03   2.0000000e+00
   1.0970031e+00   9.0862895e-01   0.0000000e+00  -4.2955115e-02   0.0000000e+00  -2.2577093e-03   2.0000000e+00
   1.1151659e+00   9.0638853e-01   0.0000000e+00  -4.2915537e-02   0.0000000e+00  -2.2552764e-03   2.0000000e+00
   1.1332782e+00   9.0300767e-01   0.0000000e+00  -4.2875693e-02   0.0000000e+00  -2.2528273e-03   2.0000000e+00
   1.1513171e+00   8.9844964e-01   0.0000000e+00  -4.2835585e-02   0.0000000e+00  -2.2503621e-03   2.0000000e+00
   1.1692588e+00   8.9268055e-01   0.0000000e+00  -4.2795212e-02   0.0000000e+00  -2.2478807e-03   2.0000000e+00
   1.1870789e+00   8.8566972e-01   0.0000000e+00  -4.2754575e-02   0.0000000e+00  -2.2453833e-03   2.0000000e+00
   1.2047525e+00   8.7739017e-01   0.0000000e+00  -4.2713674e-02   0.0000000e+00  -2.2428697e-03   2.0000000e+00
   1.2222541e+00   8.6781900e-01   0.0000000e+00  -4.2672510e-02   0.0000000e+00  -2.2403400e-03   2.0000000e+00
   1.2395577e+00   8.5693784e-01   0.0000000e+00  -4.2631082e-02   0.0000000e+00  -2.2377943e-03   2.0000000e+00
   1.2566371e+00   8.4473326e-01   0.0000000e+00  -4.2589391e-02   0.0000000e+00  -2.2352326e-03   2.0000000e+00
   1.2734657e+00   8.3119715e-01   0.0000000e+00  -4.2547437e-02   0.0000000e+00  -2.2326548e-03   2.0000000e+00
   1.2900170e+00   8.1632712e-01   0.0000000e+00  -4.2505221e-02   0.0000000e+00  -2.2300611e-03   2.0000000e+00
   1.3062642e+00   8.0012681e-01   0.0000000e+00  -4.2462742e-02   0.0000000e+00  -2.2274513e-03   2.0000000e+00
   1.3221808e+00   7.8260623e-01   0.0000000e+00  -4.2420001e-02   0.0000000e+00  -2.2248256e-03   2.0000000e+00
   1.3377404e+00   7.6378204e-01   0.0000000e+00  -4.2376998e-02   0.0000000e+00  -2.2221839e-03   2.0000000e+00
   1.3529171e+00   7.4367771e-01   0.0000000e+00  -4.2333734e-02   0.0000000e+00  -2.2195263e-03   2.0000000e+00
   1.3676854e+00   7.2232375e-01   0.0000000e+00  -4.2290208e-02   0.0000000e+00  -2.2168528e-03   2.0000000e+00
   1.3820206e+00   6.9975779e-01   0.0000000e+00  -4.2246421e-02   0.0000000e+00  -2.2141634e-03   2.0000000e+00
   1.3958985e+00   6.7602462e-01   0.0000000e+00  -4.2202374e-02   0.0000000e+00  -2.2114582e-03   2.0000000e+00
   1.4092961e+00   6.5117617e-01   0.0000000e+00  -4.2158066e-02   0.0000000e+00  -2.2087371e-03   2.0000000e+00
   1.4221914e+00   6.2527141e-01   0.0000000e+00  -4.2113497e-02   0.0000000e+00  -2.2060001e-03   2.0000000e+00
   1.4345635e+00   5.9837616e-01   0.0000000e+00  -4.2068669e-02   0.0000000e+00  -2.2032474e-03   2.0000000e+00
   1.4463931e+00   5.7056286e-01   0.0000000e+00  -4.2023581e-02   0.0000000e+00  -2.2004788e-03   2.0000000e+00
   1.4576621e+00   5.4191026e-01   0.0000000e+00  -4.1978234e-02   0.0000000e+00  -2.1976945e-03   2.0000000e+00
   1.4683541e+00   5.1250296e-01   0.0000000e+00  -4.1932627e-02   0.0000000e+00  -2.1948944e-03   2.0000000e+00
   1.4784546e+00   4.8243100e-01   0.0000000e+00  -4.1886762e-02   0.0000000e+00  -2.1920786e-03   2.0000000e+00
   1.4879506e+00   4.5178928e-01   0.0000000e+00  -4.1840638e-02   0.0000000e+00  -2.1892471e-03   2.0000000e+00
   1.4968314e+00   4.2067699e-01   0.0000000e+00  -4.1794256e-02   0.0000000e+00  -2.1863999e-03   2.0000000e+00
   1.5050879e+00   3.8919689e-01   0.0000000e+00  -4.1747616e-02   0.0000000e+00  -2.1835370e-03   2.0000000e+00
   1.5127134e+00   3.5745468e-01   0.0000000e+00  -4.1700718e-02   0.0000000e+00  -2.1806585e-03   2.0000000e+00
   1.5197032e+00   3.2555816e-01   0.0000000e+00  -4.1653563e-02   0.0000000e+00  -2.1777643e-03   2.0000000e+00
   1.5260546e+00   2.9361652e-01   0.0000000e+00  -4.1606150e-02   0.0000000e+00  -2.1748545e-03   2.0000000e+00
   1.5317674e+00   2.6173951e-01   0.0000000e+00  -4.1558481e-02   0.0000000e+00  -2.1719292e-03   2.0000000e+00
   1.5368434e+00   2.3003660e-01   0.0000000e+00  -4.1510556e-02   0.0000000e+00  -2.1689882e-03   2.0000000e+00
   1.5412866e+00   1.9861619e-01   0.0000000e+00  -4.1462374e-02   0.0000000e+00  -2.1660317e-03   2.0000000e+00
   1.5451032e+00   1.6758481e-01   0.0000000e+00  -4.1413936e-02   0.0000000e+00  -2.1630597e-03   2.0000000e+00
   1.5483015e+00   1.3704633e-01   0.0000000e+00  -4.1365242e-02   0.0000000e+00  -2.1600722e-03   2.0000000e+00
   1.5508919e+00   1.0710121e-01   0.0000000e+00  -4.1316293e-02   0.0000000e+00  -2.1570692e-03   2.0000000e+00
   1.5528868e+00   7.7845784e-02   0.0000000e+00  -4.1267090e-02   0.0000000e+00  -2.1540508e-03   2.0000000e+00
   1.5543003e+00   4.9371599e-02   0.0000000e+00  -4.1217631e-02   0.0000000e+00  -2.1510169e-03   2.0000000e+00
   1.5551485e+00   2.1764833e-02   0.0000000e+00  -4.1167918e-02   0.0000000e+00  -2.1479676e-03   2.0000000e+00
   1.5554493e+00  -4.8942570e-03   0.0000000e+00  -4.1117951e-02   0.0000000e+00  -2.1449029e-03   2.0000000e+00
   1.5552219e+00  -3.0531796e-02   0.0000000e+00  -4.1067730e-02   0.0000000e+00  -2.1418228e-03   2.0000000e+00
   1.5544871e+00  -5.5080685e-02   0.0000000e+00  -4.1017255e-02   0.0000000e+00  -2.1387274e-03   2.0000000e+00
   1.5532670e+00  -7.8480912e-02   0.0000000e+00  -4.0966528e-02   0.0000000e+00  -2.1356166e-03   2.0000000e+00
   1.5515849e+00  -1.0067979e-01   0.0000000e+00  -4.0915547e-02   0.0000000e+00  -2.1324906e-03   2.0000000e+00
   1.5494650e+00  -1.2163212e-01   0.0000000e+00  -4.0864314e-02   0.0000000e+00  -2.1293492e-03   2.0000000e+00
   1.5469323e+00  -1.4130024e-01   0.0000000e+00  -4.0812829e-02   0.0000000e+00  -2.1261926e-03   2.0000000e+00
   1.5440129e+00  -1.5965410e-01   0.0000000e+00  -4.0761092e-02   0.0000000e+00  -2.1230207e-03   2.0000000e+00
   1.5407331e+00  -1.7667110e-01   0.0000000e+00  -4.0709103e-02   0.0000000e+00  -2.1198337e-03   2.0000000e+00
   1.5371196e+00  -1.9233604e-01   0.0000000e+00  -4.0656862e-02   0.0000000e+00  -2.1166314e-03   2.0000000e+00
   1.5331997e+00  -2.0664089e-01   0.0000000e+00  -4.0604371e-02   0.0000000e+00  -2.1134139e-03   2.0000000e+00
   1.5290004e+00  -2.1958450e-01   0.0000000e+00  -4.0551630e-02   0.0000000e+00  -2.1101814e-03   2.0000000e+00
   1.5245491e+00  -2.3117240e-01   0.0000000e+00  -4.0498638e-02   0.0000000e+00  -2.1069336e-03   2.0000000e+00
   1.5198728e+00  -2.4141633e-01   0.0000000e+00  -4.0445395e-02   0.0000000e+00  -2.1036708e-03   2.0000000e+00
   1.5149982e+00  -2.5033397e-01   0.0000000e+00  -4.0391904e-02   0.0000000e+00  -2.1003929e-03   2.0000000e+00
   1.5099519e+00  -2.5794845e-01   0.0000000e+00  -4.0338163e-02   0.0000000e+00  -2.0971000e-03   2.0000000e+00
   1.5047596e+00  -2.6428796e-01   0.0000000e+00  -4.0284173e-02   0.0000000e+00  -2.0937920e-03   2.0000000e+00
   1.4994468e+00  -2.6938532e-01   0.0000000e+00  -4.0229934e-02   0.0000000e+00  -2.0904690e-03   2.0000000e+00
   1.4940382e+00  -2.7327744e-01   0.0000000e+00  -4.0175447e-02   0.0000000e+00  -2.0871311e-03   2.0000000e+00
   1.4885576e+00  -2.7600497e-01   0.0000000e+00  -4.0120712e-02   0.0000000e+00  -2.0837781e-03   2.0000000e+00
   1.4830281e+00  -2.7761175e-01   0.0000000e+00  -4.0065729e-02   0.0000000e+00  -2.0804103e-03   2.0000000e+00
   1.4774719e+00  -2.7814440e-01   0.0000000e+00  -4.0010499e-02   0.0000000e+00  -2.0770275e-03   2.0000000e+00
   1.4719102e+00  -2.7765188e-01   0.0000000e+00  -3.9955022e-02   0.0000000e+00  -2.0736298e-03   2.0000000e+00
   1.4663633e+00  -2.7618504e-01   0.0000000e+00  -3.9899298e-02   0.0000000e+00  -2.0702173e-03   2.0000000e+00
   1.4608504e+00  -2.7379625e-01   0.0000000e+00  -3.9843329e-02   0.0000000e+00  -2.0667899e-03   2.0000000e+00
   1.4553897e+00  -2.7053896e-01   0.0000000e+00  -3.9787113e-02   0.0000000e+00  -2.0633477e-03   2.0000000e+00
   1.4499983e+00  -2.6646739e-01   0.0000000e+00  -3.9730651e-02   0.0000000e+00  -2.0598908e-03   2.0000000e+00
   1.4446922e+00  -2.6163616e-01   0.0000000e+00  -3.9673945e-02   0.0000000e+00  -2.0564190e-03   2.0000000e+00
   1.4394863e+00  -2.5609996e-01   0.0000000e+00  -3.9616993e-02   0.0000000e+00  -2.0529325e-03   2.0000000e+00
   1.4343945e+00  -2.4991331e-01   0.0000000e+00  -3.9559797e-02   0.0000000e+00  -2.0494314e-03   2.0000000e+00
   1.4294294e+00  -2.4313024e-01   0.0000000e+00  -3.9502356e-02   0.0000000e+00  -2.0459155e-03   2.0000000e+00
   1.4246028e+00  -2.3580410e-01   0.0000000e+00  -3.9444672e-02   0.0000000e+00  -2.0423849e-03   2.0000000e+00
   1.4199252e+00  -2.2798732e-01   0.0000000e+00  -3.9386745e-02   0.0000000e+00  -2.0388397e-03   2.0000000e+00
   1.4154062e+00  -2.1973126e-01   0.0000000e+00  -3.9328574e-02   0.0000000e+00  -2.0352799e-03   2.0000000e+00
   1.4110544e+00  -2.1108600e-01   0.0000000e+00  -3.9270160e-02   0.0000000e+00  -2.0317056e-03   2.0000000e+00
   1.4068772e+00  -2.0210023e-01   0.0000000e+00  -3.9211504e-02   0.0000000e+00  -2.0281166e-03   2.0000000e+00
   1.4028812e+00  -1.9282113e-01   0.0000000e+00  -3.9152606e-02   0.0000000e+00  -2.0245131e-03   2.0000000e+00
   1.3990722e+00  -1.8329428e-01   0.0000000e+00  -3.9093467e-02   0.0000000e+00  -2.0208951e-03   2.0000000e+00
   1.3954547e+00  -1.7356356e-01   0.0000000e+00  -3.9034086e-02   0.0000000e+00  -2.0172626e-03   2.0000000e+00
   1.3920327e+00  -1.6367110e-01   0.0000000e+00  -3.8974464e-02   0.0000000e+00  -2.0136157e-03   2.0000000e+00
   1.3888093e+00  -1.5365725e-01   0.0000000e+00  -3.8914601e-02   0.0000000e+00  -2.0099543e-03   2.0000000e+00
   1.3857865e+00  -1.4356054e-01   0.0000000e+00  -3.8854499e-02   0.0000000e+00  -2.0062785e-03   2.0000000e+00
   1.3829660e+00  -1.3341764e-01   0.0000000e+00  -3.8794156e-02   0.0000000e+00  -2.0025884e-03   2.0000000e+00
   1.3803484e+00  -1.2326338e-01   0.0000000e+00  -3.8733574e-02   0.0000000e+00  -1.9988839e-03   2.0000000e+00
   1.3779338e+00  -1.1313074e-01   0.0000000e+00  -3.8672753e-02   0.0000000e+00  -1.9951650e-03   2.0000000e+00
   1.3757217e+00  -1.0305088e-01   0.0000000e+00  -3.8611693e-02   0.0000000e+00  -1.9914319e-03   2.0000000e+00
   1.3737108e+00  -9.3053127e-02   0.0000000e+00  -3.8550395e-02   0.0000000e+00  -1.9876844e-03   2.0000000e+00
   1.3718993e+00  -8.3165029e-02   0.0000000e+00  -3.8488859e-02   0.0000000e+00  -1.9839228e-03   2.0000000e+00
   1.3702850e+00  -7.3412377e-02   0.0000000e+00  -3.8427085e-02   0.0000000e+00  -1.9801469e-03   2.0000000e+00
   1.3688649e+00  -6.3819236e-02   0.0000000e+00  -3.8365074e-02   0.0000000e+00  -1.9763568e-03   2.0000000e+00
   1.3676358e+00  -5.4407993e-02   0.0000000e+00  -3.8302826e-02   0.0000000e+00  -1.9725526e-03   2.0000000e+00
   1.3665940e+00  -4.5199390e-02   0.0000000e+00  -3.8240342e-02   0.0000000e+00  -1.9687342e-03   2.0000000e+00
   1.3657352e+00  -3.6212572e-02   0.0000000e+00  -3.8177622e-02   0.0000000e+00  -1.9649017e-03   2.0000000e+00
   1.3650550e+00  -2.7465132e-02   0.0000000e+00  -3.8114666e-02   0.0000000e+00  -1.9610551e-03   2.0000000e+00
   1.3645485e+00  -1.8973155e-02   0.0000000e+00  -3.8051475e-02   0.0000000e+00  -1.9571945e-03   2.0000000e+00
   1.3642105e+00  -1.0751268e-02   0.0000000e+00  -3.7988049e-02   0.0000000e+00  -1.9533198e-03   2.0000000e+00
   1.3640355e+00  -2.8126806e-03   0.0000000e+00  -3.7924388e-02   0.0000000e+00  -1.9494311e-03   2.0000000e+00
   1.3640179e+00   4.8307632e-03   0.0000000e+00  -3.7860494e-02   0.0000000e+00  -1.9455285e-03   2.0000000e+00
   1.3641515e+00   1.2168543e-02   0.0000000e+00  -3.7796365e-02   0.0000000e+00  -1.9416119e-03   2.0000000e+00
   1.3644304e+00   1.9191417e-02   0.0000000e+00  -3.7732004e-02   0.0000000e+00  -1.9376814e-03   2.0000000e+00
   1.3648482e+00   2.5891376e-02   0.0000000e+00  -3.7667409e-02   0.0000000e+00  -1.9337370e-03   2.0000000e+00
   1.3653983e+00   3.2261604e-02   0.0000000e+00  -3.7602582e-02   0.0000000e+00  -1.9297788e-03   2.0000000e+00
   1.3660741e+00   3.8296435e-02   0.0000000e+00  -3.7537523e-02   0.0000000e+00  -1.9258067e-03   2.0000000e+00
   1.3668689e+00   4.3991313e-02   0.0000000e+00  -3.7472232e-02   0.0000000e+00  -1.9218208e-03   2.0000000e+00
   1.3677759e+00   4.9342751e-02   0.0000000e+00  -3.7406710e-02   0.0000000e+00  -1.9178211e-03   2.0000000e+00
   1.3687883e+00   5.4348295e-02   0.0000000e+00  -3.7340957e-02   0.0000000e+00  -1.9138077e-03   2.0000000e+00
   1.3698989e+00   5.9006487e-02   0.0000000e+00  -3.7274973e-02   0.0000000e+00  -1.9097806e-03   2.0000000e+00
   1.3711011e+00   6.3316827e-02   0.0000000e+00  -3.7208759e-02   0.0000000e+00  -1.9057398e-03   2.0000000e+00
   1.3723876e+00   6.7279739e-02   0.0000000e+00  -3.7142316e-02   0.0000000e+00  -1.9016853e-03   2.0000000e+00
   1.3737518e+00   7.0896535e-02   0.0000000e+00  -3.7075643e-02   0.0000000e+00  -1.8976172e-03   2.0000000e+00
   1.3751865e+00   7.4169385e-02   0.0000000e+00  -3.7008742e-02   0.0000000e+00  -1.8935355e-03   2.0000000e+00
   1.3766849e+00   7.7101277e-02   0.0000000e+00  -3.6941612e-02   0.0000000e+00  -1.8894402e-03   2.0000000e+00
   1.3782404e+00   7.9695992e-02   0.0000000e+00  -3.6874254e-02   0.0000000e+00  -1.8853314e-03   2.0000000e+00
   1.3798460e+00   8.1958064e-02   0.0000000e+00  -3.6806668e-02   0.0000000e+00  -1.8812091e-03   2.0000000e+00
   1.3814953e+00   8.3892754e-02   0.0000000e+00  -3.6738856e-02   0.0000000e+00  -1.8770733e-03   2.0000000e+00
   1.3831816e+00   8.5506011e-02   0.0000000e+00  -3.6670816e-02   0.0000000e+00  -1.8729240e-03   2.0000000e+00
   1.3848986e+00   8.6804447e-02   0.0000000e+00  -3.6602550e-02   0.0000000e+00  -1.8687613e-03   2.0000000e+00
   1.3866400e+00   8.7795297e-02   0.0000000e+00  -3.6534058e-02   0.0000000e+00  -1.8645852e-03   2.0000000e+00
   1.3883997e+00   8.8486392e-02   0.0000000e+00  -3.6465341e-02   0.0000000e+00  -1.8603957e-03   2.0000000e+00
   1.3901718e+00   8.8886122e-02   0.0000000e+00  -3.6396398e-02   0.0000000e+00  -1.8561929e-03   2.0000000e+00
   1.3919505e+00   8.9003406e-02   0.0000000e+00  -3.6327231e-02   0.0000000e+00  -1.8519769e-03   2.0000000e+00
   1.3937301e+00   8.8847653e-02   0.0000000e+00  -3.6257840e-02   0.0000000e+00  -1.8477475e-03   2.0000000e+00
   1.3955053e+00   8.8428734e-02   0.0000000e+00  -3.6188225e-02   0.0000000e+00  -1.8435049e-03   2.0000000e+00
   1.3972708e+00   8.7756942e-02   0.0000000e+00  -3.6118386e-02   0.0000000e+00  -1.8392490e-03   2.0000000e+00
   1.3990217e+00   8.6842957e-02   0.0000000e+00  -3.6048325e-02   0.0000000e+00  -1.8349800e-03   2.0000000e+00
   1.4007531e+00   8.5697813e-02   0.0000000e+00  -3.5978041e-02   0.0000000e+00  -1.8306979e-03   2.0000000e+00
   1.4024605e+00   8.4332860e-02   0.0000000e+00  -3.5907534e-02   0.0000000e+00  -1.8264026e-03   2.0000000e+00
   1.4041395e+00   8.2759725e-02   0.0000000e+00  -3.5836807e-02   0.0000000e+00  -1.8220942e-03   2.0000000e+00
   1.4057861e+00   8.0990281e-02   0.0000000e+00  -3.5765858e-02   0.0000000e+00  -1.8177728e-03   2.0000000e+00
   1.4073964e+00   7.9036601e-02   0.0000000e+00  -3.5694688e-02   0.0000000e+00  -1.8134383e-03   2.0000000e+00
   1.4089667e+00   7.6910927e-02   0.0000000e+00  -3.5623298e-02   0.0000000e+00  -1.8090908e-03   2.0000000e+00
   1.4104937e+00   7.4625630e-02   0.0000000e+00  -3.5551688e-02   0.0000000e+00  -1.8047304e-03   2.0000000e+00
   1.4119742e+00   7.2193172e-02   0.0000000e+00  -3.5479858e-02   0.0000000e+00  -1.8003570e-03   2.0000000e+00
   1.4134054e+00   6.9626068e-02   0.0000000e+00  -3.5407810e-02   0.0000000e+00  -1.7959707e-03   2.0000000e+00
   1.4147846e+00   6.6936849e-02   0.0000000e+00  -3.5335543e-02   0.0000000e+00  -1.7915716e-03   2.0000000e+00
   1.4161095e+00   6.4138025e-02   0.0000000e+00  -3.5263058e-02   0.0000000e+00  -1.7871596e-03   2.0000000e+00
   1.4173779e+00   6.1242046e-02   0.0000000e+00  -3.5190355e-02   0.0000000e+00  -1.7827348e-03   2.0000000e+00
   1.4185879e+00   5.8261270e-02   0.0000000e+00  -3.5117435e-02   0.0000000e+00  -1.7782972e-03   2.0000000e+00
   1.4197379e+00   5.5207925e-02   0.0000000e+00  -3.5044298e-02   0.0000000e+00  -1.7738469e-03   2.0000000e+00
   1.4208266e+00   5.2094075e-02   0.0000000e+00  -3.4970945e-02   0.0000000e+00  -1.7693839e-03   2.0000000e+00
   1.4218527e+00   4.8931585e-02   0.0000000e+00  -3.4897376e-02   0.0000000e+00  -1.7649082e-03   2.0000000e+00
   1.4228154e+00   4.5732094e-02   0.0000000e+00  -3.4823592e-02   0.0000000e+00  -1.7604198e-03   2.0000000e+00
   1.4237139e+00   4.2506976e-02   0.0000000e+00  -3.4749592e-02   0.0000000e+00  -1.7559188e-03   2.0000000e+00
   1.4245479e+00   3.9267318e-02   0.0000000e+00  -3.4675379e-02   0.0000000e+00  -1.7514052e-03   2.0000000e+00
   1.4253170e+00   3.6023889e-02   0.0000000e+00  -3.4600951e-02   0.0000000e+00  -1.7468791e-03   2.0000000e+00
   1.4260213e+00   3.2787111e-02   0.0000000e+00  -3.4526309e-02   0.0000000e+00  -1.7423404e-03   2.0000000e+00
   1.4266609e+00   2.9567040e-02   0.0000000e+00  -3.4451455e-02   0.0000000e+00  -1.7377893e-03   2.0000000e+00
   1.4272362e+00   2.6373340e-02   0.0000000e+00  -3.4376387e-02   0.0000000e+00  -1.7332257e-03   2.0000000e+00
   1.4277479e+00   2.3215261e-02   0.0000000e+00  -3.4301108e-02   0.0000000e+00  -1.7286497e-03   2.0000000e+00
   1.4281965e+00   2.0101623e-02   0.0000000e+00  -3.4225617e-02   0.0000000e+00  -1.7240613e-03   2.0000000e+00
   1.4285832e+00   1.7040798e-02   0.0000000e+00  -3.4149914e-02   0.0000000e+00  -1.7194605e-03   2.0000000e+00
   1.4289089e+00   1.4040697e-02   0.0000000e+00  -3.4074001e-02   0.0000000e+00  -1.7148474e-03   2.0000000e+00
   1.4291750e+00   1.1108754e-02   0.0000000e+00  -3.3997878e-02   0.0000000e+00  -1.7102221e-03   2.0000000e+00
   1.4293828e+00   8.2519182e-03   0.0000000e+00  -3.3921544e-02   0.0000000e+00  -1.7055844e-03   2.0000000e+00
   1.4295338e+00   5.4766466e-03   0.0000000e+00  -3.3845001e-02   0.0000000e+00  -1.7009346e-03   2.0000000e+00
   1.4296298e+00   2.7888952e-03   0.0000000e+00  -3.3768250e-02   0.0000000e+00  -1.6962725e-03   2.0000000e+00
   1.4296725e+00   1.9411696e-04   0.0000000e+00  -3.3691289e-02   0.0000000e+00  -1.6915983e-03   2.0000000e+00
   1.4296638e+00  -2.3027409e-03   0.0000000e+00  -3.3614121e-02   0.0000000e+00  -1.6869119e-03   2.0000000e+00
   1.4296056e+00  -4.6972367e-03   0.0000000e+00  -3.3536746e-02   0.0000000e+00  -1.6822135e-03   2.0000000e+00
   1.4295001e+00  -6.9854320e-03   0.0000000e+00  -3.3459163e-02   0.0000000e+00  -1.6775030e-03   2.0000000e+00
   1.4293494e+00  -9.1638879e-03   0.0000000e+00  -3.3381374e-02   0.0000000e+00  -1.6727805e-03   2.0000000e+00
   1.4291556e+00  -1.1229659e-02   0.0000000e+00  -3.3303378e-02   0.0000000e+00  -1.6680460e-03   2.0000000e+00
   1.4289211e+00  -1.3180288e-02   0.0000000e+00  -3.3225178e-02   0.0000000e+00  -1.6632996e-03   2.0000000e+00
   1.4286482e+00  -1.5013791e-02   0.0000000e+00  -3.3146772e-02   0.0000000e+00  -1.6585412e-03   2.0000000e+00
   1.4283392e+00  -1.6728654e-02   0.0000000e+00  -3.3068161e-02   0.0000000e+00  -1.6537709e-03   2.0000000e+00
   1.4279965e+00  -1.8323816e-02   0.0000000e+00  -3.2989347e-02   0.0000000e+00  -1.6489888e-03   2.0000000e+00
   1.4276225e+00  -1.9798657e-02   0.0000000e+00  -3.2910328e-02   0.0000000e+00  -1.6441948e-03   2.0000000e+00
   1.4272196e+00  -2.1152984e-02   0.0000000e+00  -3.2831107e-02   0.0000000e+00  -1.6393891e-03   2.0000000e+00
   1.4267902e+00  -2.2387014e-02   0.0000000e+00  -3.2751683e-02   0.0000000e+00  -1.6345716e-03   2.0000000e+00
   1.4263368e+00  -2.3501359e-02   0.0000000e+00  -3.2672056e-02   0.0000000e+00  -1.6297424e-03   2.0000000e+00
   1.4258616e+00  -2.4497005e-02   0.0000000e+00  -3.2592229e-02   0.0000000e+00  -1.6249016e-03   2.0000000e+00
   1.4253671e+00  -2.5375298e-02   0.0000000e+00  -3.2512199e-02   0.0000000e+00  -1.6200490e-03   2.0000000e+00
   1.4248557e+00  -2.6137924e-02   0.0000000e+00  -3.2431970e-02   0.0000000e+00  -1.6151849e-03   2.0000000e+00
   1.4243295e+00  -2.6786887e-02   0.0000000e+00  -3.2351540e-02   0.0000000e+00  -1.6103092e-03   2.0000000e+00
   1.4237910e+00  -2.7324492e-02   0.0000000e+00  -3.2270910e-02   0.0000000e+00  -1.6054219e-03   2.0000000e+00
   1.4232422e+00  -2.7753321e-02   0.0000000e+00  -3.2190081e-02   0.0000000e+00  -1.6005232e-03   2.0000000e+00
   1.4226854e+00  -2.8076220e-02   0.0000000e+00  -3.2109053e-02   0.0000000e+00  -1.5956129e-03   2.0000000e+00
   1.4221226e+00  -2.8296269e-02   0.0000000e+00  -3.2027828e-02   0.0000000e+00  -1.5906913e-03   2.0000000e+00
   1.4215560e+00  -2.8416769e-02   0.0000000e+00  -3.1946404e-02   0.0000000e+00  -1.5857582e-03   2.0000000e+00
   1.4209874e+00  -2.8441219e-02   0.0000000e+00  -3.1864783e-02   0.0000000e+00  -1.5808138e-03   2.0000000e+00
   1.4204188e+00  -2.8373295e-02   0.0000000e+00  -3.1782966e-02   0.0000000e+00  -1.5758580e-03   2.0000000e+00
   1.4198520e+00  -2.8216830e-02   0.0000000e+00  -3.1700952e-02   0.0000000e+00  -1.5708909e-03   2.0000000e+00
   1.4192888e+00  -2.7975797e-02   0.0000000e+00  -3.1618743e-02   0.0000000e+00  -1.5659126e-03   2.0000000e+00
   1.4187308e+00  -2.7654286e-02   0.0000000e+00  -3.1536339e-02   0.0000000e+00  -1.5609231e-03   2.0000000e+00
   1.4181796e+00  -2.7256487e-02   0.0000000e+00  -3.1453740e-02   0.0000000e+00  -1.5559223e-03   2.0000000e+00
   1.4176367e+00  -2.6786672e-02   0.0000000e+00  -3.1370946e-02   0.0000000e+00  -1.5509104e-03   2.0000000e+00
   1.4171036e+00  -2.6249178e-02   0.0000000e+00  -3.1287960e-02   0.0000000e+00  -1.5458874e-03   2.0000000e+00
   1.4165815e+00  -2.5648386e-02   0.0000000e+00  -3.1204779e-02   0.0000000e+00  -1.5408533e-03   2.0000000e+00
   1.4160718e+00  -2.4988708e-02   0.0000000e+00  -3.1121407e-02   0.0000000e+00  -1.5358082e-03   2.0000000e+00
   1.4155755e+00  -2.4274570e-02   0.0000000e+00  -3.1037842e-02   0.0000000e+00  -1.5307521e-03   2.0000000e+00
   1.4150938e+00  -2.3510396e-02   0.0000000e+00  -3.0954086e-02   0.0000000e+00  -1.5256850e-03   2.0000000e+00
   1.4146276e+00  -2.2700596e-02   0.0000000e+00  -3.0870138e-02   0.0000000e+00  -1.5206069e-03   2.0000000e+00
   1.4141778e+00  -2.1849547e-02   0.0000000e+00  -3.0786000e-02   0.0000000e+00  -1.5155180e-03   2.0000000e+00
   1.4137452e+00  -2.0961587e-02   0.0000000e+00  -3.0701672e-02   0.0000000e+00  -1.5104182e-03   2.0000000e+00
   1.4133305e+00  -2.0040995e-02   0.0000000e+00  -3.0617155e-02   0.0000000e+00  -1.5053075e-03   2.0000000e+00
   1.4129344e+00  -1.9091985e-02   0.0000000e+00  -3.0532448e-02   0.0000000e+00  -1.5001861e-03   2.0000000e+00
   1.4125574e+00  -1.8118694e-02   0.0000000e+00  -3.0447553e-02   0.0000000e+00  -1.4950539e-03   2.0000000e+00
   1.4122000e+00  -1.7125169e-02   0.0000000e+00  -3.0362470e-02   0.0000000e+00  -1.4899110e-03   2.0000000e+00
   1.4118625e+00  -1.6115363e-02   0.0000000e+00  -3.0277200e-02   0.0000000e+00  -1.4847575e-03   2.0000000e+00
   1.4115453e+00  -1.5093121e-02   0.0000000e+00  -3.0191743e-02   0.0000000e+00  -1.4795932e-03   2.0000000e+00
   1.4112486e+00  -1.4062174e-02   0.0000000e+00  -3.0106099e-02   0.0000000e+00  -1.4744184e-03   2.0000000e+00
   1.4109725e+00  -1.3026134e-02   0.0000000e+00  -3.0020270e-02   0.0000000e+00  -1.4692330e-03   2.0000000e+00
   1.4107172e+00  -1.1988484e-02   0.0000000e+00  -2.9934255e-02   0.0000000e+00  -1.4640371e-03   2.0000000e+00
   1.4104826e+00  -1.0952576e-02   0.0000000e+00  -2.9848055e-02   0.0000000e+00  -1.4588307e-03   2.0000000e+00
   1.4102687e+00  -9.9216209e-03   0.0000000e+00  -2.9761672e-02   0.0000000e+00  -1.4536138e-03   2.0000000e+00
   1.4100754e+00  -8.8986902e-03   0.0000000e+00  -2.9675104e-02   0.0000000e+00  -1.4483865e-03   2.0000000e+00
   1.4099025e+00  -7.8867075e-03   0.0000000e+00  -2.9588353e-02   0.0000000e+00  -1.4431489e-03   2.0000000e+00
   1.4097498e+00  -6.8884470e-03   0.0000000e+00  -2.9501420e-02   0.0000000e+00  -1.4379009e-03   2.0000000e+00
   1.4096169e+00  -5.9065309e-03   0.0000000e+00  -2.9414305e-02   0.0000000e+00  -1.4326425e-03   2.0000000e+00
   1.4095037e+00  -4.9434275e-03   0.0000000e+00  -2.9327008e-02   0.0000000e+00  -1.4273739e-03   2.0000000e+00
   1.4094095e+00  -4.0014494e-03   0.0000000e+00  -2.9239530e-02   0.0000000e+00  -1.4220951e-03   2.0000000e+00
   1.4093341e+00  -3.0827527e-03   0.0000000e+00  -2.9151871e-02   0.0000000e+00  -1.4168061e-03   2.0000000e+00
   1.4092770e+00  -2.1893368e-03   0.0000000e+00  -2.9064033e-02   0.0000000e+00  -1.4115069e-03   2.0000000e+00
   1.4092375e+00  -1.3230443e-03   0.0000000e+00  -2.8976015e-02   0.0000000e+00  -1.4061977e-03   2.0000000e+00
   1.4092153e+00  -4.8556158e-04   0.0000000e+00  -2.8887818e-02   0.0000000e+00  -1.4008783e-03   2.0000000e+00
   1.4092097e+00   3.2158031e-04   0.0000000e+00  -2.8799443e-02   0.0000000e+00  -1.3955489e-03   2.0000000e+00
   1.4092200e+00   1.0970040e-03   0.0000000e+00  -2.8710890e-02   0.0000000e+00  -1.3902095e-03   2.0000000e+00
   1.4092457e+00   1.8394842e-03   0.0000000e+00  -2.8622160e-02   0.0000000e+00  -1.3848601e-03   2.0000000e+00
   1.4092861e+00   2.5479455e-03   0.0000000e+00  -2.8533254e-02   0.0000000e+00  -1.3795008e-03   2.0000000e+00
   1.4093405e+00   3.2214595e-03   0.0000000e+00  -2.8444171e-02   0.0000000e+00  -1.3741316e-03   2.0000000e+00
   1.4094081e+00   3.8592425e-03   0.0000000e+00  -2.8354912e-02   0.0000000e+00  -1.3687526e-03   2.0000000e+00
   1.4094884e+00   4.4606519e-03   0.0000000e+00  -2.8265479e-02   0.0000000e+00  -1.3633637e-03   2.0000000e+00
   1.4095804e+00   5.0251829e-03   0.0000000e+00  -2.8175871e-02   0.0000000e+00  -1.3579651e-03   2.0000000e+00
   1.4096836e+00   5.5524646e-03   0.0000000e+00  -2.8086089e-02   0.0000000e+00  -1.3525567e-03   2.0000000e+00
   1.4097972e+00   6.0422561e-03   0.0000000e+00  -2.7996134e-02   0.0000000e+00  -1.3471387e-03   2.0000000e+00
   1.4099203e+00   6.4944426e-03   0.0000000e+00  -2.7906006e-02   0.0000000e+00  -1.3417110e-03   2.0000000e+00
   1.4100523e+00   6.9090302e-03   0.0000000e+00  -2.7815706e-02   0.0000000e+00  -1.3362737e-03   2.0000000e+00
   1.4101925e+00   7.2861421e-03   0.0000000e+00  -2.7725234e-02   0.0000000e+00  -1.3308268e-03   2.0000000e+00
   1.4103399e+00   7.6260134e-03   0.0000000e+00  -2.7634591e-02   0.0000000e+00  -1.3253703e-03   2.0000000e+00
   1.4104940e+00   7.9289861e-03   0.0000000e+00  -2.7543777e-02   0.0000000e+00  -1.3199044e-03   2.0000000e+00
   1.4106540e+00   8.1955044e-03   0.0000000e+00  -2.7452793e-02   0.0000000e+00  -1.3144290e-03   2.0000000e+00
   1.4108191e+00   8.4261091e-03   0.0000000e+00  -2.7361640e-02   0.0000000e+00  -1.3089442e-03   2.0000000e+00
   1.4109886e+00   8.6214328e-03   0.0000000e+00  -2.7270318e-02   0.0000000e+00  -1.3034500e-03   2.0000000e+00
   1.4111619e+00   8.7821938e-03   0.0000000e+00  -2.7178828e-02   0.0000000e+00  -1.2979464e-03   2.0000000e+00
   1.4113382e+00   8.9091918e-03   0.0000000e+00  -2.7087169e-02   0.0000000e+00  -1.2924336e-03   2.0000000e+00
   1.4115169e+00   9.0033013e-03   0.0000000e+00  -2.6995344e-02   0.0000000e+00  -1.2869114e-03   2.0000000e+00
   1.4116973e+00   9.0654669e-03   0.0000000e+00  -2.6903352e-02   0.0000000e+00  -1.2813801e-03   2.0000000e+00
   1.4118788e+00   9.0966975e-03   0.0000000e+00  -2.6811194e-02   0.0000000e+00  -1.2758396e-03   2.0000000e+00
   1.4120608e+00   9.0980609e-03   0.0000000e+00  -2.6718870e-02   0.0000000e+00  -1.2702899e-03   2.0000000e+00
   1.4122427e+00   9.0706783e-03   0.0000000e+00  -2.6626382e-02   0.0000000e+00  -1.2647311e-03   2.0000000e+00
   1.4124238e+00   9.0157189e-03   0.0000000e+00  -2.6533729e-02   0.0000000e+00  -1.2591633e-03   2.0000000e+00
   1.4126038e+00   8.9343945e-03   0.0000000e+00  -2.6440912e-02   0.0000000e+00  -1.2535864e-03   2.0000000e+00
   1.4127820e+00   8.8279542e-03   0.0000000e+00  -2.6347932e-02   0.0000000e+00  -1.2480006e-03   2.0000000e+00
   1.4129579e+00   8.6976791e-03   0.0000000e+00  -2.6254790e-02   0.0000000e+00  -1.2424058e-03   2.0000000e+00
   1.4131311e+00   8.5448773e-03   0.0000000e+00  -2.6161485e-02   0.0000000e+00  -1.2368021e-03   2.0000000e+00
   1.4133012e+00   8.3708787e-03   0.0000000e+00  -2.6068019e-02   0.0000000e+00  -1.2311895e-03   2.0000000e+00
   1.4134676e+00   8.1770301e-03   0.0000000e+00  -2.5974392e-02   0.0000000e+00  -1.2255681e-03   2.0000000e+00
   1.4136301e+00   7.9646904e-03   0.0000000e+00  -2.5880605e-02   0.0000000e+00  -1.2199380e-03   2.0000000e+00
   1.4137883e+00   7.7352259e-03   0.0000000e+00  -2.5786658e-02   0.0000000e+00  -1.2142991e-03   2.0000000e+00
   1.4139418e+00   7.4900058e-03   0.0000000e+00  -2.5692552e-02   0.0000000e+00  -1.2086514e-03   2.0000000e+00
   1.4140903e+00   7.2303979e-03   0.0000000e+00  -2.5598287e-02   0.0000000e+00  -1.2029951e-03   2.0000000e+00
   1.4142336e+00   6.9577639e-03   0.0000000e+00  -2.5503864e-02   0.0000000e+00  -1.1973302e-03   2.0000000e+00
   1.4143713e+00   6.6734562e-03   0.0000000e+00  -2.5409284e-02   0.0000000e+00  -1.1916568e-03   2.0000000e+00
   1.4145033e+00   6.3788131e-03   0.0000000e+00  -2.5314547e-02   0.0000000e+00  -1.1859747e-03   2.0000000e+00
   1.4146294e+00   6.0751556e-03   0.0000000e+00  -2.5219653e-02   0.0000000e+00  -1.1802842e-03   2.0000000e+00
   1.4147494e+00   5.7637840e-03   0.0000000e+00  -2.5124604e-02   0.0000000e+00  -1.1745852e-03   2.0000000e+00
   1.4148631e+00   5.4459740e-03   0.0000000e+00  -2.5029400e-02   0.0000000e+00  -1.1688778e-03   2.0000000e+00
   1.4149704e+00   5.1229742e-03   0.0000000e+00  -2.4934042e-02   0.0000000e+00  -1.1631620e-03   2.0000000e+00
   1.4150712e+00   4.7960028e-03   0.0000000e+00  -2.4838529e-02   0.0000000e+00  -1.1574379e-03   2.0000000e+00
   1.4151655e+00   4.4662448e-03   0.0000000e+00  -2.4742863e-02   0.0000000e+00  -1.1517054e-03   2.0000000e+00
   1.4152531e+00   4.1348499e-03   0.0000000e+00  -2.4647044e-02   0.0000000e+00  -1.1459648e-03   2.0000000e+00
   1.4153342e+00   3.8029296e-03   0.0000000e+00  -2.4551074e-02   0.0000000e+00  -1.1402159e-03   2.0000000e+00
   1.4154086e+00   3.4715556e-03   0.0000000e+00  -2.4454951e-02   0.0000000e+00  -1.1344588e-03   2.0000000e+00
   1.4154764e+00   3.1417574e-03   0.0000000e+00  -2.4358678e-02   0.0000000e+00  -1.1286936e-03   2.0000000e+00
   1.4155375e+00   2.8145211e-03   0.0000000e+00  -2.4262255e-02   0.0000000e+00  -1.1229203e-03   2.0000000e+00
   1.4155922e+00   2.4907873e-03   0.0000000e+00  -2.4165681e-02   0.0000000e+00  -1.1171390e-03   2.0000000e+00
   1.4156404e+00   2.1714504e-03   0.0000000e+00  -2.4068959e-02   0.0000000e+00  -1.1113497e-03   2.0000000e+00
   1.4156823e+00   1.8573568e-03   0.0000000e+00  -2.3972088e-02   0.0000000e+00  -1.1055523e-03   2.0000000e+00
   1.4157179e+00   1.5493048e-03   0.0000000e+00  -2.3875068e-02   0.0000000e+00  -1.0997471e-03   2.0000000e+00
   1.4157473e+00   1.2480430e-03   0.0000000e+00  -2.3777902e-02   0.0000000e+00  -1.0939340e-03   2.0000000e+00
   1.4157708e+00   9.5427042e-04   0.0000000e+00  -2.3680589e-02   0.0000000e+00  -1.0881130e-03   2.0000000e+00
   1.4157885e+00   6.6863576e-04   0.0000000e+00  -2.3583129e-02   0.0000000e+00  -1.0822843e-03   2.0000000e+00
   1.4158005e+00   3.9173736e-04   0.0000000e+00  -2.3485524e-02   0.0000000e+00  -1.0764478e-03   2.0000000e+00
   1.4158069e+00   1.2412314e-04   0.0000000e+00  -2.3387774e-02   0.0000000e+00  -1.0706035e-03   2.0000000e+00
   1.4158081e+00  -1.3370928e-04   0.0000000e+00  -2.3289880e-02   0.0000000e+00  -1.0647516e-03   2.0000000e+00
   1.4158042e+00  -3.8131224e-04   0.0000000e+00  -2.3191842e-02   0.0000000e+00  -1.0588921e-03   2.0000000e+00
   1.4157954e+00  -6.1828762e-04   0.0000000e+00  -2.3093661e-02   0.0000000e+00  -1.0530250e-03   2.0000000e+00
   1.4157819e+00  -8.4428625e-04   0.0000000e+00  -2.2995337e-02   0.0000000e+00  -1.0471503e-03   2.0000000e+00
   1.4157639e+00  -1.0590072e-03   0.0000000e+00  -2.2896871e-02   0.0000000e+00  -1.0412681e-03   2.0000000e+00
   1.4157417e+00  -1.2621967e-03   0.0000000e+00  -2.2798264e-02   0.0000000e+00  -1.0353785e-03   2.0000000e+00
   1.4157155e+00  -1.4536477e-03   0.0000000e+00  -2.2699516e-02   0.0000000e+00  -1.0294814e-03   2.0000000e+00
   1.4156855e+00  -1.6331981e-03   0.0000000e+00  -2.2600628e-02   0.0000000e+00  -1.0235770e-03   2.0000000e+00
   1.4156520e+00  -1.8007301e-03   0.0000000e+00  -2.2501601e-02   0.0000000e+00  -1.0176652e-03   2.0000000e+00
   1.4156151e+00  -1.9561685e-03   0.0000000e+00  -2.2402435e-02   0.0000000e+00  -1.0117461e-03   2.0000000e+00
   1.4155753e+00  -2.0994797e-03   0.0000000e+00  -2.2303130e-02   0.0000000e+00  -1.0058198e-03   2.0000000e+00
   1.4155326e+00  -2.2306699e-03   0.0000000e+00  -2.2203688e-02   0.0000000e+00  -9.9988627e-04   2.0000000e+00
   1.4154874e+00  -2.3497837e-03   0.0000000e+00  -2.2104108e-02   0.0000000e+00  -9.9394557e-04   2.0000000e+00
   1.4154399e+00  -2.4569025e-03   0.0000000e+00  -2.2004393e-02   0.0000000e+00  -9.8799775e-04   2.0000000e+00
   1.4153902e+00  -2.5521428e-03   0.0000000e+00  -2.1904541e-02   0.0000000e+00  -9.8204284e-04   2.0000000e+00
   1.4153388e+00  -2.6356545e-03   0.0000000e+00  -2.1804554e-02   0.0000000e+00  -9.7608089e-04   2.0000000e+00
   1.4152857e+00  -2.7076193e-03   0.0000000e+00  -2.1704433e-02   0.0000000e+00  -9.7011195e-04   2.0000000e+00
   1.4152312e+00  -2.7682485e-03   0.0000000e+00  -2.1604177e-02   0.0000000e+00  -9.6413606e-04   2.0000000e+00
   1.4151756e+00  -2.8177816e-03   0.0000000e+00  -2.1503789e-02   0.0000000e+00  -9.5815325e-04   2.0000000e+00
   1.4151190e+00  -2.8564843e-03   0.0000000e+00  -2.1403267e-02   0.0000000e+00  -9.5216357e-04   2.0000000e+00
   1.4150617e+00  -2.8846465e-03   0.0000000e+00  -2.1302614e-02   0.0000000e+00  -9.4616708e-04   2.0000000e+00
   1.4150039e+00  -2.9025808e-03   0.0000000e+00  -2.1201829e-02   0.0000000e+00  -9.4016379e-04   2.0000000e+00
   1.4149458e+00  -2.9106202e-03   0.0000000e+00  -2.1100913e-02   0.0000000e+00  -9.3415377e-04   2.0000000e+00
   1.4148876e+00  -2.9091166e-03   0.0000000e+00  -2.0999866e-02   0.0000000e+00  -9.2813706e-04   2.0000000e+00
   1.4148295e+00  -2.8984387e-03   0.0000000e+00  -2.0898690e-02   0.0000000e+00  -9.2211369e-04   2.0000000e+00
   1.4147716e+00  -2.8789705e-03   0.0000000e+00  -2.0797386e-02   0.0000000e+00  -9.1608371e-04   2.0000000e+00
   1.4147141e+00  -2.8511090e-03   0.0000000e+00  -2.0695952e-02   0.0000000e+00  -9.1004717e-04   2.0000000e+00
   1.4146573e+00  -2.8152630e-03   0.0000000e+00  -2.0594391e-02   0.0000000e+00  -9.0400410e-04   2.0000000e+00
   1.4146012e+00  -2.7718507e-03   0.0000000e+00  -2.0492703e-02   0.0000000e+00  -8.9795455e-04   2.0000000e+00
   1.4145460e+00  -2.7212987e-03   0.0000000e+00  -2.0390889e-02   0.0000000e+00  -8.9189857e-04   2.0000000e+00
   1.4144919e+00  -2.6640398e-03   0.0000000e+00  -2.0288948e-02   0.0000000e+00  -8.8583620e-04   2.0000000e+00
   1.4144389e+00  -2.6005116e-03   0.0000000e+00  -2.0186883e-02   0.0000000e+00  -8.7976747e-04   2.0000000e+00
   1.4143872e+00  -2.5311549e-03   0.0000000e+00  -2.0084692e-02   0.0000000e+00  -8.7369244e-04   2.0000000e+00
   1.4143370e+00  -2.4564120e-03   0.0000000e+00  -1.9982378e-02   0.0000000e+00  -8.6761115e-04   2.0000000e+00
   1.4142882e+00  -2.3767257e-03   0.0000000e+00  -1.9879940e-02   0.0000000e+00  -8.6152363e-04   2.0000000e+00
   1.4142411e+00  -2.2925371e-03   0.0000000e+00  -1.9777380e-02   0.0000000e+00  -8.5542995e-04   2.0000000e+00
   1.4141957e+00  -2.2042852e-03   0.0000000e+00  -1.9674697e-02   0.0000000e+00  -8.4933013e-04   2.0000000e+00
   1.4141521e+00  -2.1124048e-03   0.0000000e+00  -1.9571894e-02   0.0000000e+00  -8.4322422e-04   2.0000000e+00
   1.4141103e+00  -2.0173256e-03   0.0000000e+00  -1.9468969e-02   0.0000000e+00  -8.3711227e-04   2.0000000e+00
   1.4140704e+00  -1.9194712e-03   0.0000000e+00  -1.9365924e-02   0.0000000e+00  -8.3099432e-04   2.0000000e+00
   1.4140325e+00  -1.8192576e-03   0.0000000e+00  -1.9262760e-02   0.0000000e+00  -8.2487041e-04   2.0000000e+00
   1.4139967e+00  -1.7170926e-03   0.0000000e+00  -1.9159476e-02   0.0000000e+00  -8.1874059e-04   2.0000000e+00
   1.4139628e+00  -1.6133743e-03   0.0000000e+00  -1.9056075e-02   0.0000000e+00  -8.1260490e-04   2.0000000e+00
   1.4139311e+00  -1.5084907e-03   0.0000000e+00  -1.8952555e-02   0.0000000e+00  -8.0646339e-04   2.0000000e+00
   1.4139014e+00  -1.4028188e-03   0.0000000e+00  -1.8848919e-02   0.0000000e+00  -8.0031610e-04   2.0000000e+00
   1.4138739e+00  -1.2967234e-03   0.0000000e+00  -1.8745167e-02   0.0000000e+00  -7.9416307e-04   2.0000000e+00
   1.4138485e+00  -1.1905568e-03   0.0000000e+00  -1.8641298e-02   0.0000000e+00  -7.8800434e-04   2.0000000e+00
   1.4138252e+00  -1.0846583e-03   0.0000000e+00  -1.8537315e-02   0.0000000e+00  -7.8183997e-04   2.0000000e+00
   1.4138041e+00  -9.7935298e-04   0.0000000e+00  -1.8433217e-02   0.0000000e+00  -7.7567000e-04   2.0000000e+00
   1.4137850e+00  -8.7495199e-04   0.0000000e+00  -1.8329006e-02   0.0000000e+00  -7.6949446e-04   2.0000000e+00
   1.4137680e+00  -7.7175157e-04   0.0000000e+00  -1.8224681e-02   0.0000000e+00  -7.6331341e-04   2.0000000e+00
   1.4137531e+00  -6.7003289e-04   0.0000000e+00  -1.8120244e-02   0.0000000e+00  -7.5712689e-04   2.0000000e+00
   1.4137402e+00  -5.7006170e-04   0.0000000e+00  -1.8015695e-02   0.0000000e+00  -7.5093495e-04   2.0000000e+00
   1.4137293e+00  -4.7208808e-04   0.0000000e+00  -1.7911035e-02   0.0000000e+00  -7.4473762e-04   2.0000000e+00
   1.4137203e+00  -3.7634624e-04   0.0000000e+00  -1.7806264e-02   0.0000000e+00  -7.3853495e-04   2.0000000e+00
   1.4137133e+00  -2.8305442e-04   0.0000000e+00  -1.7701383e-02   0.0000000e+00  -7.3232699e-04   2.0000000e+00
   1.4137081e+00  -1.9241476e-04   0.0000000e+00  -1.7596393e-02   0.0000000e+00  -7.2611377e-04   2.0000000e+00
   1.4137047e+00  -1.0461333e-04   0.0000000e+00  -1.7491295e-02   0.0000000e+00  -7.1989536e-04   2.0000000e+00
   1.4137030e+00  -1.9820104e-05   0.0000000e+00  -1.7386088e-02   0.0000000e+00  -7.1367178e-04   2.0000000e+00
   1.4137030e+00   6.1810919e-05   0.0000000e+00  -1.7280774e-02   0.0000000e+00  -7.0744309e-04   2.0000000e+00
   1.4137046e+00   1.4014162e-04   0.0000000e+00  -1.7175354e-02   0.0000000e+00  -7.0120933e-04   2.0000000e+00
   1.4137078e+00   2.1504957e-04   0.0000000e+00  -1.7069827e-02   0.0000000e+00  -6.9497054e-04   2.0000000e+00
   1.4137125e+00   2.8642783e-04   0.0000000e+00  -1.6964195e-02   0.0000000e+00  -6.8872677e-04   2.0000000e+00
   1.4137186e+00   3.5418472e-04   0.0000000e+00  -1.6858458e-02   0.0000000e+00  -6.8247807e-04   2.0000000e+00
   1.4137260e+00   4.1824346e-04   0.0000000e+00  -1.6752618e-02   0.0000000e+00  -6.7622447e-04   2.0000000e+00
   1.4137346e+00   4.7854193e-04   0.0000000e+00  -1.6646674e-02   0.0000000e+00  -6.6996602e-04   2.0000000e+00
   1.4137445e+00   5.3503224e-04   0.0000000e+00  -1.6540627e-02   0.0000000e+00  -6.6370278e-04   2.0000000e+00
   1.4137555e+00   5.8768038e-04   0.0000000e+00  -1.6434478e-02   0.0000000e+00  -6.5743477e-04   2.0000000e+00
   1.4137675e+00   6.3646578e-04   0.0000000e+00  -1.6328227e-02   0.0000000e+00  -6.5116206e-04   2.0000000e+00
   1.4137804e+00   6.8138087e-04   0.0000000e+00  -1.6221876e-02   0.0000000e+00  -6.4488467e-04   2.0000000e+00
   1.4137943e+00   7.2243061e-04   0.0000000e+00  -1.6115425e-02   0.0000000e+00  -6.3860267e-04   2.0000000e+00
   1.4138089e+00   7.5963199e-04   0.0000000e+00  -1.6008874e-02   0.0000000e+00  -6.3231608e-04   2.0000000e+00
   1.4138243e+00   7.9301354e-04   0.0000000e+00  -1.5902224e-02   0.0000000e+00  -6.2602497e-04   2.0000000e+00
   1.4138403e+00   8.2261478e-04   0.0000000e+00  -1.5795476e-02   0.0000000e+00  -6.1972936e-04   2.0000000e+00
   1.4138569e+00   8.4848568e-04   0.0000000e+00  -1.5688631e-02   0.0000000e+00  -6.1342932e-04   2.0000000e+00
   1.4138740e+00   8.7068611e-04   0.0000000e+00  -1.5581689e-02   0.0000000e+00  -6.0712488e-04   2.0000000e+00
   1.4138915e+00   8.8928529e-04   0.0000000e+00  -1.5474651e-02   0.0000000e+00  -6.0081608e-04   2.0000000e+00
   1.4139093e+00   9.0436121e-04   0.0000000e+00  -1.5367517e-02   0.0000000e+00  -5.9450298e-04   2.0000000e+00
   1.4139275e+00   9.1600000e-04   0.0000000e+00  -1.5260288e-02   0.0000000e+00  -5.8818562e-04   2.0000000e+00
   1.4139458e+00   9.2429544e-04   0.0000000e+00  -1.5152965e-02   0.0000000e+00  -5.8186404e-04   2.0000000e+00
   1.4139644e+00   9.2934831e-04   0.0000000e+00  -1.5045549e-02   0.0000000e+00  -5.7553830e-04   2.0000000e+00
   1.4139830e+00   9.3126581e-04   0.0000000e+00  -1.4938039e-02   0.0000000e+00  -5.6920842e-04   2.0000000e+00
   1.4140016e+00   9.3016101e-04   0.0000000e+00  -1.4830438e-02   0.0000000e+00  -5.6287447e-04   2.0000000e+00
   1.4140202e+00   9.2615224e-04   0.0000000e+00  -1.4722745e-02   0.0000000e+00  -5.5653648e-04   2.0000000e+00
   1.4140387e+00   9.1936252e-04   0.0000000e+00  -1.4614961e-02   0.0000000e+00  -5.5019450e-04   2.0000000e+00
   1.4140570e+00   9.0991903e-04   0.0000000e+00  -1.4507087e-02   0.0000000e+00  -5.4384858e-04   2.0000000e+00
   1.4140751e+00   8.9795248e-04   0.0000000e+00  -1.4399123e-02   0.0000000e+00  -5.3749877e-04   2.0000000e+00
   1.4140930e+00   8.8359664e-04   0.0000000e+00  -1.4291070e-02   0.0000000e+00  -5.3114509e-04   2.0000000e+00
   1.4141106e+00   8.6698774e-04   0.0000000e+00  -1.4182929e-02   0.0000000e+00  -5.2478762e-04   2.0000000e+00
   1.4141279e+00   8.4826399e-04   0.0000000e+00  -1.4074701e-02   0.0000000e+00  -5.1842638e-04   2.0000000e+00
   1.4141447e+00   8.2756503e-04   0.0000000e+00  -1.3966386e-02   0.0000000e+00  -5.1206142e-04   2.0000000e+00
   1.4141612e+00   8.0503147e-04   0.0000000e+00  -1.3857984e-02   0.0000000e+00  -5.0569279e-04   2.0000000e+00
   1.4141772e+00   7.8080438e-04   0.0000000e+00  -1.3749497e-02   0.0000000e+00  -4.9932054e-04   2.0000000e+00
   1.4141927e+00   7.5502483e-04   0.0000000e+00  -1.3640925e-02   0.0000000e+00  -4.9294471e-04   2.0000000e+00
   1.4142076e+00   7.2783348e-04   0.0000000e+00  -1.3532269e-02   0.0000000e+00  -4.8656535e-04   2.0000000e+00
   1.4142220e+00   6.9937010e-04   0.0000000e+00  -1.3423530e-02   0.0000000e+00  -4.8018250e-04   2.0000000e+00
   1.4142359e+00   6.6977318e-04   0.0000000e+00  -1.3314707e-02   0.0000000e+00  -4.7379621e-04   2.0000000e+00
   1.4142491e+00   6.3917954e-04   0.0000000e+00  -1.3205803e-02   0.0000000e+00  -4.6740652e-04   2.0000000e+00
   1.4142617e+00   6.0772399e-04   0.0000000e+00  -1.3096816e-02   0.0000000e+00  -4.6101348e-04   2.0000000e+00
   1.4142737e+00   5.7553893e-04   0.0000000e+00  -1.2987749e-02   0.0000000e+00  -4.5461714e-04   2.0000000e+00
   1.4142851e+00   5.4275403e-04   0.0000000e+00  -1.2878602e-02   0.0000000e+00  -4.4821753e-04   2.0000000e+00
   1.4142958e+00   5.0949598e-04   0.0000000e+00  -1.2769376e-02   0.0000000e+00  -4.4181472e-04   2.0000000e+00
   1.4143058e+00   4.7588811e-04   0.0000000e+00  -1.2660070e-02   0.0000000e+00  -4.3540874e-04   2.0000000e+00
   1.4143151e+00   4.4205021e-04   0.0000000e+00  -1.2550686e-02   0.0000000e+00  -4.2899964e-04   2.0000000e+00
   1.4143238e+00   4.0809824e-04   0.0000000e+00  -1.2441225e-02   0.0000000e+00  -4.2258746e-04   2.0000000e+00
   1.4143318e+00   3.7414410e-04   0.0000000e+00  -1.2331687e-02   0.0000000e+00  -4.1617225e-04   2.0000000e+00
   1.4143391e+00   3.4029548e-04   0.0000000e+00  -1.2222073e-02   0.0000000e+00  -4.0975406e-04   2.0000000e+00
   1.4143458e+00   3.0665561e-04   0.0000000e+00  -1.2112384e-02   0.0000000e+00  -4.0333294e-04   2.0000000e+00
   1.4143517e+00   2.7332318e-04   0.0000000e+00  -1.2002620e-02   0.0000000e+00  -3.9690892e-04   2.0000000e+00
   1.4143570e+00   2.4039210e-04   0.0000000e+00  -1.1892781e-02   0.0000000e+00  -3.9048206e-04   2.0000000e+00
   1.4143617e+00   2.0795150e-04   0.0000000e+00  -1.1782870e-02   0.0000000e+00  -3.8405240e-04   2.0000000e+00
   1.4143657e+00   1.7608552e-04   0.0000000e+00  -1.1672885e-02   0.0000000e+00  -3.7761998e-04   2.0000000e+00
   1.4143690e+00   1.4487331e-04   0.0000000e+00  -1.1562829e-02   0.0000000e+00  -3.7118486e-04   2.0000000e+00
   1.4143718e+00   1.1438894e-04   0.0000000e+00  -1.1452701e-02   0.0000000e+00  -3.6474708e-04   2.0000000e+00
   1.4143739e+00   8.4701339e-05   0.0000000e+00  -1.1342502e-02   0.0000000e+00  -3.5830669e-04   2.0000000e+00
   1.4143755e+00   5.5874311e-05   0.0000000e+00  -1.1232233e-02   0.0000000e+00  -3.5186372e-04   2.0000000e+00
   1.4143764e+00   2.7966495e-05   0.0000000e+00  -1.1121895e-02   0.0000000e+00  -3.4541824e-04   2.0000000e+00
   1.4143769e+00   1.0313927e-06   0.0000000e+00  -1.1011489e-02   0.0000000e+00  -3.3897028e-04   2.0000000e+00
   1.4143768e+00  -2.4882615e-05   0.0000000e+00  -1.0901014e-02   0.0000000e+00  -3.3251988e-04   2.0000000e+00
   1.4143761e+00  -4.9732220e-05   0.0000000e+00  -1.0790472e-02   0.0000000e+00  -3.2606711e-04   2.0000000e+00
   1.4143750e+00  -7.3479139e-05   0.0000000e+00  -1.0679864e-02   0.0000000e+00  -3.1961200e-04   2.0000000e+00
   1.4143734e+00  -9.6090036e-05   0.0000000e+00  -1.0569189e-02   0.0000000e+00  -3.1315459e-04   2.0000000e+00
   1.4143714e+00  -1.1753645e-04   0.0000000e+00  -1.0458450e-02   0.0000000e+00  -3.0669495e-04   2.0000000e+00
   1.4143690e+00  -1.3779468e-04   0.0000000e+00  -1.0347646e-02   0.0000000e+00  -3.0023310e-04   2.0000000e+00
   1.4143661e+00  -1.5684572e-04   0.0000000e+00  -1.0236778e-02   0.0000000e+00  -2.9376910e-04   2.0000000e+00
   1.4143629e+00  -1.7467508e-04   0.0000000e+00  -1.0125846e-02   0.0000000e+00  -2.8730300e-04   2.0000000e+00
   1.4143593e+00  -1.9127273e-04   0.0000000e+00  -1.0014853e-02   0.0000000e+00  -2.8083484e-04   2.0000000e+00
   1.4143554e+00  -2.0663289e-04   0.0000000e+00  -9.9037970e-03   0.0000000e+00  -2.7436466e-04   2.0000000e+00
   1.4143512e+00  -2.2075396e-04   0.0000000e+00  -9.7926802e-03   0.0000000e+00  -2.6789252e-04   2.0000000e+00
   1.4143467e+00  -2.3363829e-04   0.0000000e+00  -9.6815031e-03   0.0000000e+00  -2.6141846e-04   2.0000000e+00
   1.4143420e+00  -2.4529211e-04   0.0000000e+00  -9.5702661e-03   0.0000000e+00  -2.5494252e-04   2.0000000e+00
   1.4143370e+00  -2.5572526e-04   0.0000000e+00  -9.4589701e-03   0.0000000e+00  -2.4846476e-04   2.0000000e+00
   1.4143319e+00  -2.6495113e-04   0.0000000e+00  -9.3476157e-03   0.0000000e+00  -2.4198521e-04   2.0000000e+00
   1.4143265e+00  -2.7298638e-04   0.0000000e+00  -9.2362037e-03   0.0000000e+00  -2.3550394e-04   2.0000000e+00
   1.4143210e+00  -2.7985084e-04   0.0000000e+00  -9.1247346e-03   0.0000000e+00  -2.2902097e-04   2.0000000e+00
   1.4143154e+00  -2.8556729e-04   0.0000000e+00  -9.0132091e-03   0.0000000e+00  -2.2253636e-04   2.0000000e+00
   1.4143097e+00  -2.9016128e-04   0.0000000e+00  -8.9016281e-03   0.0000000e+00  -2.1605016e-04   2.0000000e+00
   1.4143038e+00  -2.9366096e-04   0.0000000e+00  -8.7899920e-03   0.0000000e+00  -2.0956240e-04   2.0000000e+00
   1.4142979e+00  -2.9609685e-04   0.0000000e+00  -8.6783018e-03   0.0000000e+00  -2.0307315e-04   2.0000000e+00
   1.4142920e+00  -2.9750171e-04   0.0000000e+00  -8.5665579e-03   0.0000000e+00  -1.9658244e-04   2.0000000e+00
   1.4142861e+00  -2.9791031e-04   0.0000000e+00  -8.4547612e-03   0.0000000e+00  -1.9009032e-04   2.0000000e+00
   1.4142801e+00  -2.9735924e-04   0.0000000e+00  -8.3429123e-03   0.0000000e+00  -1.8359684e-04   2.0000000e+00
   1.4142742e+00  -2.9588678e-04   0.0000000e+00  -8.2310119e-03   0.0000000e+00  -1.7710204e-04   2.0000000e+00
   1.4142683e+00  -2.9353263e-04   0.0000000e+00  -8.1190607e-03   0.0000000e+00  -1.7060598e-04   2.0000000e+00
   1.4142624e+00  -2.9033780e-04   0.0000000e+00  -8.0070594e-03   0.0000000e+00  -1.6410869e-04   2.0000000e+00
   1.4142566e+00  -2.8634440e-04   0.0000000e+00  -7.8950086e-03   0.0000000e+00  -1.5761022e-04   2.0000000e+00
   1.4142509e+00  -2.8159546e-04   0.0000000e+00  -7.7829091e-03   0.0000000e+00  -1.5111063e-04   2.0000000e+00
   1.4142453e+00  -2.7613478e-04   0.0000000e+00  -7.6707616e-03   0.0000000e+00  -1.4460995e-04   2.0000000e+00
   1.4142398e+00  -2.7000674e-04   0.0000000e+00  -7.5585667e-03   0.0000000e+00  -1.3810823e-04   2.0000000e+00
   1.4142344e+00  -2.6325615e-04   0.0000000e+00  -7.4463251e-03   0.0000000e+00  -1.3160553e-04   2.0000000e+00
   1.4142292e+00  -2.5592809e-04   0.0000000e+00  -7.3340376e-03   0.0000000e+00  -1.2510188e-04   2.0000000e+00
   1.4142241e+00  -2.4806775e-04   0.0000000e+00  -7.2217049e-03   0.0000000e+00  -1.1859733e-04   2.0000000e+00
   1.4142192e+00  -2.3972028e-04   0.0000000e+00  -7.1093275e-03   0.0000000e+00  -1.1209194e-04   2.0000000e+00
   1.4142145e+00  -2.3093068e-04   0.0000000e+00  -6.9969063e-03   0.0000000e+00  -1.0558574e-04   2.0000000e+00
   1.4142099e+00  -2.2174361e-04   0.0000000e+00  -6.8844418e-03   0.0000000e+00  -9.9078784e-05   2.0000000e+00
   1.4142055e+00  -2.1220332e-04   0.0000000e+00  -6.7719349e-03   0.0000000e+00  -9.2571118e-05   2.0000000e+00
   1.4142013e+00  -2.0235347e-04   0.0000000e+00  -6.6593862e-03   0.0000000e+00  -8.6062789e-05   2.0000000e+00
   1.4141973e+00  -1.9223705e-04   0.0000000e+00  -6.5467964e-03   0.0000000e+00  -7.9553843e-05   2.0000000e+00
   1.4141935e+00  -1.8189625e-04   0.0000000e+00  -6.4341661e-03   0.0000000e+00  -7.3044327e-05   2.0000000e+00
   1.4141899e+00  -1.7137239e-04   0.0000000e+00  -6.3214961e-03   0.0000000e+00  -6.6534287e-05   2.0000000e+00
   1.4141866e+00  -1.6070577e-04   0.0000000e+00  -6.2087872e-03   0.0000000e+00  -6.0023770e-05   2.0000000e+00
   1.4141834e+00  -1.4993562e-04   0.0000000e+00  -6.0960399e-03   0.0000000e+00  -5.3512823e-05   2.0000000e+00
   1.4141805e+00  -1.3910001e-04   0.0000000e+00  -5.9832549e-03   0.0000000e+00  -4.7001493e-05   2.0000000e+00
   1.4141777e+00  -1.2823577e-04   0.0000000e+00  -5.8704331e-03   0.0000000e+00  -4.0489825e-05   2.0000000e+00
   1.4141752e+00  -1.1737840e-04   0.0000000e+00  -5.7575749e-03   0.0000000e+00  -3.3977868e-05   2.0000000e+00
   1.4141729e+00  -1.0656206e-04   0.0000000e+00  -5.6446813e-03   0.0000000e+00  -2.7465666e-05   2.0000000e+00
   1.4141708e+00  -9.5819442e-05   0.0000000e+00  -5.5317528e-03   0.0000000e+00  -2.0953268e-05   2.0000000e+00
   1.4141690e+00  -8.5181793e-05   0.0000000e+00  -5.4187902e-03   0.0000000e+00  -1.4440720e-05   2.0000000e+00
   1.4141673e+00  -7.4678822e-05   0.0000000e+00  -5.3057941e-03   0.0000000e+00  -7.9280684e-06   2.0000000e+00
   1.4141659e+00  -6.4338687e-05   0.0000000e+00  -5.1927653e-03   0.0000000e+00  -1.4153598e-06   2.0000000e+00
   1.4141647e+00  -5.4187956e-05   0.0000000e+00  -5.0797044e-03   0.0000000e+00   5.0973589e-06   2.0000000e+00
   1.4141636e+00  -4.4251587e-05   0.0000000e+00  -4.9666121e-03   0.0000000e+00   1.1610041e-05   2.0000000e+00
   1.4141628e+00  -3.4552909e-05   0.0000000e+00  -4.8534892e-03   0.0000000e+00   1.8122640e-05   2.0000000e+00
   1.4141621e+00  -2.5113613e-05   0.0000000e+00  -4.7403363e-03   0.0000000e+00   2.4635109e-05   2.0000000e+00
   1.4141617e+00  -1.5953740e-05   0.0000000e+00  -4.6271542e-03   0.0000000e+00   3.1147402e-05   2.0000000e+00
   1.4141614e+00  -7.0916839e-06   0.0000000e+00  -4.5139435e-03   0.0000000e+00   3.7659471e-05   2.0000000e+00
   1.4141613e+00   1.4558029e-06   0.0000000e+00  -4.4007050e-03   0.0000000e+00   4.4171270e-05   2.0000000e+00
   1.4141614e+00   9.6736034e-06   0.0000000e+00  -4.2874393e-03   0.0000000e+00   5.0682753e-05   2.0000000e+00
   1.4141616e+00   1.7548219e-05   0.0000000e+00  -4.1741471e-03   0.0000000e+00   5.7193872e-05   2.0000000e+00
   1.4141620e+00   2.5067754e-05   0.0000000e+00  -4.0608291e-03   0.0000000e+00   6.3704582e-05   2.0000000e+00
   1.4141625e+00   3.2221886e-05   0.0000000e+00  -3.9474861e-03   0.0000000e+00   7.0214834e-05   2.0000000e+00
   1.4141632e+00   3.9001848e-05   0.0000000e+00  -3.8341188e-03   0.0000000e+00   7.6724584e-05   2.0000000e+00
   1.4141640e+00   4.5400386e-05   0.0000000e+00  -3.7207277e-03   0.0000000e+00   8.3233784e-05   2.0000000e+00
   1.4141650e+00   5.1411736e-05   0.0000000e+00  -3.6073137e-03   0.0000000e+00   8.9742387e-05   2.0000000e+00
   1.4141660e+00   5.7031577e-05   0.0000000e+00  -3.4938774e-03   0.0000000e+00   9.6250346e-05   2.0000000e+00
   1.4141672e+00   6.2256991e-05   0.0000000e+00  -3.3804196e-03   0.0000000e+00   1.0275762e-04   2.0000000e+00
   1.4141685e+00   6.7086424e-05   0.0000000e+00  -3.2669409e-03   0.0000000e+00   1.0926415e-04   2.0000000e+00
   1.4141698e+00   7.1519633e-05   0.0000000e+00  -3.1534420e-03   0.0000000e+00   1.1576990e-04   2.0000000e+00
   1.4141713e+00   7.5557642e-05   0.0000000e+00  -3.0399236e-03   0.0000000e+00   1.2227482e-04   2.0000000e+00
   1.4141728e+00   7.9202685e-05   0.0000000e+00  -2.9263865e-03   0.0000000e+00   1.2877886e-04   2.0000000e+00
   1.4141744e+00   8.2458159e-05   0.0000000e+00  -2.8128314e-03   0.0000000e+00   1.3528198e-04   2.0000000e+00
   1.4141761e+00   8.5328563e-05   0.0000000e+00  -2.6992588e-03   0.0000000e+00   1.4178414e-04   2.0000000e+00
   1.4141778e+00   8.7819447e-05   0.0000000e+00  -2.5856696e-03   0.0000000e+00   1.4828527e-04   2.0000000e+00
   1.4141796e+00   8.9937352e-05   0.0000000e+00  -2.4720645e-03   0.0000000e+00   1.5478534e-04   2.0000000e+00
   1.4141814e+00   9.1689751e-05   0.0000000e+00  -2.3584440e-03   0.0000000e+00   1.6128431e-04   2.0000000e+00
   1.4141832e+00   9.3084992e-05   0.0000000e+00  -2.2448091e-03   0.0000000e+00   1.6778211e-04   2.0000000e+00
   1.4141851e+00   9.4132236e-05   0.0000000e+00  -2.1311602e-03   0.0000000e+00   1.7427872e-04   2.0000000e+00
   1.4141927e+00   9.5049608e-05   0.0000000e+00  -2.0174982e-03   0.0000000e+00   1.8077407e-04   2.0000000e+00
   1.4141946e+00   9.4518584e-05   0.0000000e+00  -1.9038238e-03   0.0000000e+00   1.8726813e-04   2.0000000e+00
   1.4141965e+00   9.3708274e-05   0.0000000e+00  -1.7901376e-03   0.0000000e+00   1.9376085e-04   2.0000000e+00
   1.4141983e+00   9.2631864e-05   0.0000000e+00  -1.6764404e-03   0.0000000e+00   2.0025217e-04   2.0000000e+00
   1.4142002e+00   9.1302884e-05   0.0000000e+00  -1.5627328e-03   0.0000000e+00   2.0674207e-04   2.0000000e+00
   1.4142020e+00   8.9735150e-05   0.0000000e+00  -1.4490155e-03   0.0000000e+00   2.1323048e-04   2.0000000e+00
   1.4142038e+00   8.7942709e-05   0.0000000e+00  -1.3352893e-03   0.0000000e+00   2.1971736e-04   2.0000000e+00
   1.4142055e+00   8.5939784e-05   0.0000000e+00  -1.2215549e-03   0.0000000e+00   2.2620267e-04   2.0000000e+00
   1.4142072e+00   8.3740726e-05   0.0000000e+00  -1.1078130e-03   0.0000000e+00   2.3268635e-04   2.0000000e+00
   1.4142089e+00   8.1359961e-05   0.0000000e+00  -9.9406415e-04   0.0000000e+00   2.3916837e-04   2.0000000e+00
   1.4142105e+00   7.8811942e-05   0.0000000e+00  -8.8030921e-04   0.0000000e+00   2.4564868e-04   2.0000000e+00
   1.4142121e+00   7.6111104e-05   0.0000000e+00  -7.6654884e-04   0.0000000e+00   2.5212722e-04   2.0000000e+00
   1.4142136e+00   7.3271815e-05   0.0000000e+00  -6.5278374e-04   0.0000000e+00   2.5860395e-04   2.0000000e+00
   1.4142150e+00   7.0308336e-05   0.0000000e+00  -5.3901460e-04   0.0000000e+00   2.6507884e-04   2.0000000e+00
   1.4142164e+00   6.7234781e-05   0.0000000e+00  -4.2524214e-04   0.0000000e+00   2.7155182e-04   2.0000000e+00
   1.4142178e+00   6.4065074e-05   0.0000000e+00  -3.1146705e-04   0.0000000e+00   2.7802286e-04   2.0000000e+00
   1.4142190e+00   6.0812914e-05   0.0000000e+00  -1.9769004e-04   0.0000000e+00   2.8449190e-04   2.0000000e+00
   1.4142202e+00   5.7491742e-05   0.0000000e+00  -8.3911811e-05   0.0000000e+00   2.9095890e-04   2.0000000e+00
   1.4142214e+00   5.4114707e-05   0.0000000e+00   2.9866937e-05   0.0000000e+00   2.9742382e-04   2.0000000e+00
   1.4142224e+00   5.0694632e-05   0.0000000e+00   1.4364550e-04   0.0000000e+00   3.0388661e-04   2.0000000e+00
   1.4142234e+00   4.7243991e-05   0.0000000e+00   2.5742318e-04   0.0000000e+00   3.1034722e-04   2.0000000e+00
   1.4142243e+00   4.3774881e-05   0.0000000e+00   3.7119927e-04   0.0000000e+00   3.1680560e-04   2.0000000e+00
   1.4142252e+00   4.0298996e-05   0.0000000e+00   4.8497306e-04   0.0000000e+00   3.2326171e-04   2.0000000e+00
   1.4142260e+00   3.6827608e-05   0.0000000e+00   5.9874387e-04   0.0000000e+00   3.2971551e-04   2.0000000e+00
   1.4142267e+00   3.3371545e-05   0.0000000e+00   7.1251097e-04   0.0000000e+00   3.3616694e-04   2.0000000e+00
   1.4142274e+00   2.9941175e-05   0.0000000e+00   8.2627368e-04   0.0000000e+00   3.4261597e-04   2.0000000e+00
   1.4142279e+00   2.6546392e-05   0.0000000e+00   9.4003129e-04   0.0000000e+00   3.4906253e-04   2.0000000e+00
   1.4142285e+00   2.3196598e-05   0.0000000e+00   1.0537831e-03   0.0000000e+00   3.5550660e-04   2.0000000e+00
   1.4142289e+00   1.9900697e-05   0.0000000e+00   1.1675284e-03   0.0000000e+00   3.6194812e-04   2.0000000e+00
   1.4142293e+00   1.6667084e-05   0.0000000e+00   1.2812665e-03   0.0000000e+00   3.6838704e-04   2.0000000e+00
   1.4142296e+00   1.3503636e-05   0.0000000e+00   1.3949967e-03   0.0000000e+00   3.7482332e-04   2.0000000e+00
   1.4142299e+00   1.0417708e-05   0.0000000e+00   1.5087183e-03   0.0000000e+00   3.8125692e-04   2.0000000e+00
   1.4142300e+00   7.4161317e-06   0.0000000e+00   1.6224305e-03   0.0000000e+00   3.8768778e-04   2.0000000e+00
   1.4142302e+00   4.5052089e-06   0.0000000e+00   1.7361328e-03   0.0000000e+00   3.9411587e-04   2.0000000e+00
   1.4142303e+00   1.6907164e-06   0.0000000e+00   1.8498243e-03   0.0000000e+00   4.0054112e-04   2.0000000e+00
   1.4142303e+00  -1.0220946e-06   0.0000000e+00   1.9635044e-03   0.0000000e+00   4.0696351e-04   2.0000000e+00
   1.4142302e+00  -3.6284952e-06   0.0000000e+00   2.0771724e-03   0.0000000e+00   4.1338298e-04   2.0000000e+00
   1.4142302e+00  -6.1242731e-06   0.0000000e+00   2.1908276e-03   0.0000000e+00   4.1979949e-04   2.0000000e+00
   1.4142300e+00  -8.5057271e-06   0.0000000e+00   2.3044692e-03   0.0000000e+00   4.2621299e-04   2.0000000e+00
   1.4142298e+00  -1.0769659e-05   0.0000000e+00   2.4180966e-03   0.0000000e+00   4.3262344e-04   2.0000000e+00
   1.4142296e+00  -1.2913364e-05   0.0000000e+00   2.5317091e-03   0.0000000e+00   4.3903078e-04   2.0000000e+00
   8.7009315e-01   4.4200242e+00   0.0000000e+00   2.0986939e-02   0.0000000e+00   4.2426811e-02   2.0000000e+00
   9.5352133e-01   4.2873922e+00   0.0000000e+00   2.0986809e-02   0.0000000e+00   4.2426507e-02   2.0000000e+00
   1.0334332e+00   4.1531351e+00   0.0000000e+00   2.0986550e-02   0.0000000e+00   4.2425898e-02   2.0000000e+00
   1.1158021e+00   4.0146104e+00   0.0000000e+00   2.0986162e-02   0.0000000e+00   4.2424986e-02   2.0000000e+00
   1.1954033e+00   3.8762841e+00   0.0000000e+00   2.0985643e-02   0.0000000e+00   4.2423770e-02   2.0000000e+00
   1.2722336e+00   3.7367267e+00   0.0000000e+00   2.0984996e-02   0.0000000e+00   4.2422249e-02   2.0000000e+00
   1.3462616e+00   3.5946298e+00   0.0000000e+00   2.0984218e-02   0.0000000e+00   4.2420425e-02   2.0000000e+00
   1.4174305e+00   3.4488245e+00   0.0000000e+00   2.0983312e-02   0.0000000e+00   4.2418296e-02   2.0000000e+00
   1.4856608e+00   3.2982974e+00   0.0000000e+00   2.0982275e-02   0.0000000e+00   4.2415863e-02   2.0000000e+00
   1.5508537e+00   3.1422071e+00   0.0000000e+00   2.0981109e-02   0.0000000e+00   4.2413127e-02   2.0000000e+00
   1.6128944e+00   2.9798983e+00   0.0000000e+00   2.0979814e-02   0.0000000e+00   4.2410086e-02   2.0000000e+00
   1.6716560e+00   2.8109144e+00   0.0000000e+00   2.0978389e-02   0.0000000e+00   4.2406741e-02   2.0000000e+00
   1.7270035e+00   2.6350072e+00   0.0000000e+00   2.0976835e-02   0.0000000e+00   4.2403093e-02   2.0000000e+00
   1.7787980e+00   2.4521443e+00   0.0000000e+00   2.0975151e-02   0.0000000e+00   4.2399140e-02   2.0000000e+00
   1.8269009e+00   2.2625112e+00   0.0000000e+00   2.0973338e-02   0.0000000e+00   4.2394884e-02   2.0000000e+00
   1.8711788e+00   2.0665106e+00   0.0000000e+00   2.0971395e-02   0.0000000e+00   4.2390323e-02   2.0000000e+00
   1.9115069e+00   1.8647563e+00   0.0000000e+00   2.0969323e-02   0.0000000e+00   4.2385459e-02   2.0000000e+00
   1.9477742e+00   1.6580615e+00   0.0000000e+00   2.0967121e-02   0.0000000e+00   4.2380291e-02   2.0000000e+00
   1.9798865e+00   1.4474229e+00   0.0000000e+00   2.0964790e-02   0.0000000e+00   4.2374819e-02   2.0000000e+00
   2.0077705e+00   1.2339994e+00   0.0000000e+00   2.0962330e-02   0.0000000e+00   4.2369044e-02   2.0000000e+00
   2.0313769e+00   1.0190866e+00   0.0000000e+00   2.0959740e-02   0.0000000e+00   4.2362965e-02   2.0000000e+00
   2.0506829e+00   8.0408673e-01   0.0000000e+00   2.0957021e-02   0.0000000e+00   4.2356582e-02   2.0000000e+00
   2.0656939e+00   5.9047655e-01   0.0000000e+00   2.0954172e-02   0.0000000e+00   4.2349896e-02   2.0000000e+00
   2.0764453e+00   3.7977229e-01   0.0000000e+00   2.0951194e-02   0.0000000e+00   4.2342906e-02   2.0000000e+00
   2.0830029e+00   1.7349429e-01   0.0000000e+00   2.0948087e-02   0.0000000e+00   4.2335612e-02   2.0000000e+00
   2.0854627e+00  -2.6868252e-02   0.0000000e+00   2.0944850e-02   0.0000000e+00   4.2328015e-02   2.0000000e+00
   2.0839501e+00  -2.1989101e-01   0.0000000e+00   2.0941484e-02   0.0000000e+00   4.2320115e-02   2.0000000e+00
   2.0786189e+00  -4.0424556e-01   0.0000000e+00   2.0937989e-02   0.0000000e+00   4.2311911e-02   2.0000000e+00
   2.0696486e+00  -5.7872682e-01   0.0000000e+00   2.0934365e-02   0.0000000e+00   4.2303404e-02   2.0000000e+00
   2.0572420e+00  -7.4227599e-01   0.0000000e+00   2.0930611e-02   0.0000000e+00   4.2294594e-02   2.0000000e+00
   2.0416226e+00  -8.9399843e-01   0.0000000e+00   2.0926728e-02   0.0000000e+00   4.2285481e-02   2.0000000e+00
   2.0230307e+00  -1.0331760e+00   0.0000000e+00   2.0922716e-02   0.0000000e+00   4.2276064e-02   2.0000000e+00
   2.0017201e+00  -1.1592742e+00   0.0000000e+00   2.0918575e-02   0.0000000e+00   4.2266345e-02   2.0000000e+00
   1.9779543e+00  -1.2719433e+00   0.0000000e+00   2.0914305e-02   0.0000000e+00   4.2256322e-02   2.0000000e+00
   1.9520031e+00  -1.3710147e+00   0.0000000e+00   2.0909905e-02   0.0000000e+00   4.2245997e-02   2.0000000e+00
   1.9241384e+00  -1.4564932e+00   0.0000000e+00   2.0905377e-02   0.0000000e+00   4.2235369e-02   2.0000000e+00
   1.8946317e+00  -1.5285445e+00   0.0000000e+00   2.0900719e-02   0.0000000e+00   4.2224438e-02   2.0000000e+00
   1.8637500e+00  -1.5874801e+00   0.0000000e+00   2.0895933e-02   0.0000000e+00   4.2213205e-02   2.0000000e+00
   1.8317536e+00  -1.6337401e+00   0.0000000e+00   2.0891017e-02   0.0000000e+00   4.2201669e-02   2.0000000e+00
   1.7988933e+00  -1.6678743e+00   0.0000000e+00   2.0885973e-02   0.0000000e+00   4.2189830e-02   2.0000000e+00
   1.7654087e+00  -1.6905222e+00   0.0000000e+00   2.0880800e-02   0.0000000e+00   4.2177689e-02   2.0000000e+00
   1.7315259e+00  -1.7023940e+00   0.0000000e+00   2.0875497e-02   0.0000000e+00   4.2165246e-02   2.0000000e+00
   1.6974567e+00  -1.7042514e+00   0.0000000e+00   2.0870066e-02   0.0000000e+00   4.2152501e-02   2.0000000e+00
   1.6633974e+00  -1.6968897e+00   0.0000000e+00   2.0864506e-02   0.0000000e+00   4.2139453e-02   2.0000000e+00
   1.6295285e+00  -1.6811216e+00   0.0000000e+00   2.0858818e-02   0.0000000e+00   4.2126103e-02   2.0000000e+00
   1.5960139e+00  -1.6577626e+00   0.0000000e+00   2.0853000e-02   0.0000000e+00   4.2112452e-02   2.0000000e+00
   1.5630013e+00  -1.6276184e+00   0.0000000e+00   2.0847054e-02   0.0000000e+00   4.2098498e-02   2.0000000e+00
   1.5306227e+00  -1.5914740e+00   0.0000000e+00   2.0840979e-02   0.0000000e+00   4.2084243e-02   2.0000000e+00
   1.4989940e+00  -1.5500856e+00   0.0000000e+00   2.0834775e-02   0.0000000e+00   4.2069686e-02   2.0000000e+00
   1.4682167e+00  -1.5041728e+00   0.0000000e+00   2.0828443e-02   0.0000000e+00   4.2054828e-02   2.0000000e+00
   1.4383776e+00  -1.4544145e+00   0.0000000e+00   2.0821983e-02   0.0000000e+00   4.2039668e-02   2.0000000e+00
   1.4095505e+00  -1.4014444e+00   0.0000000e+00   2.0815393e-02   0.0000000e+00   4.2024207e-02   2.0000000e+00
   1.3817967e+00  -1.3458499e+00   0.0000000e+00   2.0808676e-02   0.0000000e+00   4.2008444e-02   2.0000000e+00
   1.3551658e+00  -1.2881703e+00   0.0000000e+00   2.0801829e-02   0.0000000e+00   4.1992381e-02   2.0000000e+00
   1.3296970e+00  -1.2288971e+00   0.0000000e+00   2.0794855e-02   0.0000000e+00   4.1976016e-02   2.0000000e+00
   1.3054200e+00  -1.1684752e+00   0.0000000e+00   2.0787752e-02   0.0000000e+00   4.1959351e-02   2.0000000e+00
   1.2823557e+00  -1.1073040e+00   0.0000000e+00   2.0780521e-02   0.0000000e+00   4.1942385e-02   2.0000000e+00
   1.2605171e+00  -1.0457396e+00   0.0000000e+00   2.0773161e-02   0.0000000e+00   4.1925118e-02   2.0000000e+00
   1.2399106e+00  -9.8409747e-01   0.0000000e+00   2.0765673e-02   0.0000000e+00   4.1907551e-02   2.0000000e+00
   1.2205363e+00  -9.2265450e-01   0.0000000e+00   2.0758057e-02   0.0000000e+00   4.1889683e-02   2.0000000e+00
   1.2023889e+00  -8.6165226e-01   0.0000000e+00   2.0750313e-02   0.0000000e+00   4.1871515e-02   2.0000000e+00
   1.1854586e+00  -8.0129965e-01   0.0000000e+00   2.0742441e-02   0.0000000e+00   4.1853047e-02   2.0000000e+00
   1.1697313e+00  -7.4177574e-01   0.0000000e+00   2.0734441e-02   0.0000000e+00   4.1834279e-02   2.0000000e+00
   1.1551899e+00  -6.8323262e-01   0.0000000e+00   2.0726313e-02   0.0000000e+00   4.1815211e-02   2.0000000e+00
   1.1418138e+00  -6.2579800e-01   0.0000000e+00   2.0718056e-02   0.0000000e+00   4.1795844e-02   2.0000000e+00
   1.1295805e+00  -5.6957783e-01   0.0000000e+00   2.0709672e-02   0.0000000e+00   4.1776177e-02   2.0000000e+00
   1.1184653e+00  -5.1465871e-01   0.0000000e+00   2.0701161e-02   0.0000000e+00   4.1756210e-02   2.0000000e+00
   1.1084416e+00  -4.6111012e-01   0.0000000e+00   2.0692521e-02   0.0000000e+00   4.1735944e-02   2.0000000e+00
   1.0994818e+00  -4.0898656e-01   0.0000000e+00   2.0683754e-02   0.0000000e+00   4.1715379e-02   2.0000000e+00
   1.0915572e+00  -3.5832944e-01   0.0000000e+00   2.0674858e-02   0.0000000e+00   4.1694515e-02   2.0000000e+00
   1.0846383e+00  -3.0916888e-01   0.0000000e+00   2.0665836e-02   0.0000000e+00   4.1673352e-02   2.0000000e+00
   1.0786951e+00  -2.6152531e-01   0.0000000e+00   2.0656686e-02   0.0000000e+00   4.1651891e-02   2.0000000e+00
   1.0736970e+00  -2.1541091e-01   0.0000000e+00   2.0647408e-02   0.0000000e+00   4.1630130e-02   2.0000000e+00
   1.0696136e+00  -1.7083092e-01   0.0000000e+00   2.0638003e-02   0.0000000e+00   4.1608072e-02   2.0000000e+00
   1.0664142e+00  -1.2778483e-01   0.0000000e+00   2.0628470e-02   0.0000000e+00   4.1585715e-02   2.0000000e+00
   1.0640680e+00  -8.6267425e-02   0.0000000e+00   2.0618810e-02   0.0000000e+00   4.1563060e-02   2.0000000e+00
   1.0625445e+00  -4.6269680e-02   0.0000000e+00   2.0609023e-02   0.0000000e+00   4.1540107e-02   2.0000000e+00
   1.0618134e+00  -7.7796069e-03   0.0000000e+00   2.0599109e-02   0.0000000e+00   4.1516857e-02   2.0000000e+00
   1.0618447e+00   2.9217045e-02   0.0000000e+00   2.0589067e-02   0.0000000e+00   4.1493309e-02   2.0000000e+00
   1.0626085e+00   6.4736162e-02   0.0000000e+00   2.0578898e-02   0.0000000e+00   4.1469463e-02   2.0000000e+00
   1.0640753e+00   9.8794729e-02   0.0000000e+00   2.0568603e-02   0.0000000e+00   4.1445320e-02   2.0000000e+00
   1.0662160e+00   1.3141037e-01   0.0000000e+00   2.0558180e-02   0.0000000e+00   4.1420881e-02   2.0000000e+00
   1.0690020e+00   1.6260094e-01   0.0000000e+00   2.0547630e-02   0.0000000e+00   4.1396144e-02   2.0000000e+00
   1.0724047e+00   1.9238424e-01   0.0000000e+00   2.0536954e-02   0.0000000e+00   4.1371110e-02   2.0000000e+00
   1.0763960e+00   2.2077769e-01   0.0000000e+00   2.0526151e-02   0.0000000e+00   4.1345780e-02   2.0000000e+00
   1.0809484e+00   2.4779816e-01   0.0000000e+00   2.0515221e-02   0.0000000e+00   4.1320154e-02   2.0000000e+00
   1.0860344e+00   2.7346175e-01   0.0000000e+00   2.0504165e-02   0.0000000e+00   4.1294232e-02   2.0000000e+00
   1.0916269e+00   2.9778374e-01   0.0000000e+00   2.0492981e-02   0.0000000e+00   4.1268013e-02   2.0000000e+00
   1.0976992e+00   3.2077843e-01   0.0000000e+00   2.0481672e-02   0.0000000e+00   4.1241499e-02   2.0000000e+00
   1.1042248e+00   3.4245911e-01   0.0000000e+00   2.0470236e-02   0.0000000e+00   4.1214689e-02   2.0000000e+00
   1.1111775e+00   3.6283806e-01   0.0000000e+00   2.0458674e-02   0.0000000e+00   4.1187584e-02   2.0000000e+00
   1.1185313e+00   3.8192657e-01   0.0000000e+00   2.0446985e-02   0.0000000e+00   4.1160183e-02   2.0000000e+00
   1.1262605e+00   3.9973493e-01   0.0000000e+00   2.0435170e-02   0.0000000e+00   4.1132488e-02   2.0000000e+00
   1.1343394e+00   4.1627256e-01   0.0000000e+00   2.0423229e-02   0.0000000e+00   4.1104497e-02   2.0000000e+00
   1.1427428e+00   4.3154803e-01   0.0000000e+00   2.0411162e-02   0.0000000e+00   4.1076212e-02   2.0000000e+00
   1.1514455e+00   4.4556923e-01   0.0000000e+00   2.0398969e-02   0.0000000e+00   4.1047633e-02   2.0000000e+00
   1.1604223e+00   4.5834345e-01   0.0000000e+00   2.0386650e-02   0.0000000e+00   4.1018759e-02   2.0000000e+00
   1.1696484e+00   4.6987756e-01   0.0000000e+00   2.0374205e-02   0.0000000e+00   4.0989591e-02   2.0000000e+00
   1.1790990e+00   4.8017811e-01   0.0000000e+00   2.0361635e-02   0.0000000e+00   4.0960130e-02   2.0000000e+00
   1.1887494e+00   4.8925158e-01   0.0000000e+00   2.0348938e-02   0.0000000e+00   4.0930375e-02   2.0000000e+00
   1.1985752e+00   4.9710449e-01   0.0000000e+00   2.0336117e-02   0.0000000e+00   4.0900326e-02   2.0000000e+00
   1.2085520e+00   5.0374362e-01   0.0000000e+00   2.0323169e-02   0.0000000e+00   4.0869985e-02   2.0000000e+00
   1.2186556e+00   5.0917622e-01   0.0000000e+00   2.0310096e-02   0.0000000e+00   4.0839350e-02   2.0000000e+00
   1.2288618e+00   5.1341018e-01   0.0000000e+00   2.0296898e-02   0.0000000e+00   4.0808423e-02   2.0000000e+00
   1.2391467e+00   5.1645423e-01   0.0000000e+00   2.0283575e-02   0.0000000e+00   4.0777203e-02   2.0000000e+00
   1.2494865e+00   5.1831821e-01   0.0000000e+00   2.0270126e-02   0.0000000e+00   4.0745691e-02   2.0000000e+00
   1.2598578e+00   5.1901317e-01   0.0000000e+00   2.0256552e-02   0.0000000e+00   4.0713887e-02   2.0000000e+00
   1.2702372e+00   5.1855166e-01   0.0000000e+00   2.0242853e-02   0.0000000e+00   4.0681791e-02   2.0000000e+00
   1.2806017e+00   5.1694788e-01   0.0000000e+00   2.0229029e-02   0.0000000e+00   4.0649404e-02   2.0000000e+00
   1.2909284e+00   5.1421785e-01   0.0000000e+00   2.0215081e-02   0.0000000e+00   4.0616725e-02   2.0000000e+00
   1.3011949e+00   5.1037964e-01   0.0000000e+00   2.0201007e-02   0.0000000e+00   4.0583755e-02   2.0000000e+00
   1.3113792e+00   5.0545346e-01   0.0000000e+00   2.0186809e-02   0.0000000e+00   4.0550494e-02   2.0000000e+00
   1.3214596e+00   4.9946185e-01   0.0000000e+00   2.0172486e-02   0.0000000e+00   4.0516942e-02   2.0000000e+00
   1.3314150e+00   4.9242981e-01   0.0000000e+00   2.0158039e-02   0.0000000e+00   4.0483100e-02   2.0000000e+00
   1.3412246e+00   4.8438488e-01   0.0000000e+00   2.0143467e-02   0.0000000e+00   4.0448968e-02   2.0000000e+00
   1.3508684e+00   4.7535725e-01   0.0000000e+00   2.0128771e-02   0.0000000e+00   4.0414546e-02   2.0000000e+00
   1.3603268e+00   4.6537980e-01   0.0000000e+00   2.0113951e-02   0.0000000e+00   4.0379834e-02   2.0000000e+00
   1.3695811e+00   4.5448815e-01   0.0000000e+00   2.0099006e-02   0.0000000e+00   4.0344833e-02   2.0000000e+00
   1.3786131e+00   4.4272069e-01   0.0000000e+00   2.0083938e-02   0.0000000e+00   4.0309542e-02   2.0000000e+00
   1.3874055e+00   4.3011852e-01   0.0000000e+00   2.0068745e-02   0.0000000e+00   4.0273963e-02   2.0000000e+00
   1.3959418e+00   4.1672543e-01   0.0000000e+00   2.0053429e-02   0.0000000e+00   4.0238095e-02   2.0000000e+00
   1.4042066e+00   4.0258785e-01   0.0000000e+00   2.0037989e-02   0.0000000e+00   4.0201939e-02   2.0000000e+00
   1.4121850e+00   3.8775468e-01   0.0000000e+00   2.0022425e-02   0.0000000e+00   4.0165494e-02   2.0000000e+00
   1.4198635e+00   3.7227721e-01   0.0000000e+00   2.0006737e-02   0.0000000e+00   4.0128762e-02   2.0000000e+00
   1.4272294e+00   3.5620898e-01   0.0000000e+00   1.9990926e-02   0.0000000e+00   4.0091742e-02   2.0000000e+00
   1.4342712e+00   3.3960551e-01   0.0000000e+00   1.9974992e-02   0.0000000e+00   4.0054434e-02   2.0000000e+00
   1.4409784e+00   3.2252418e-01   0.0000000e+00   1.9958934e-02   0.0000000e+00   4.0016840e-02   2.0000000e+00
   1.4473419e+00   3.0502393e-01   0.0000000e+00   1.9942753e-02   0.0000000e+00   3.9978958e-02   2.0000000e+00
   1.4533535e+00   2.8716503e-01   0.0000000e+00   1.9926449e-02   0.0000000e+00   3.9940790e-02   2.0000000e+00
   1.4590064e+00   2.6900881e-01   0.0000000e+00   1.9910022e-02   0.0000000e+00   3.9902336e-02   2.0000000e+00
   1.4642948e+00   2.5061732e-01   0.0000000e+00   1.9893473e-02   0.0000000e+00   3.9863596e-02   2.0000000e+00
   1.4692145e+00   2.3205311e-01   0.0000000e+00   1.9876800e-02   0.0000000e+00   3.9824570e-02   2.0000000e+00
   1.4737623e+00   2.1337882e-01   0.0000000e+00   1.9860005e-02   0.0000000e+00   3.9785259e-02   2.0000000e+00
   1.4779363e+00   1.9465692e-01   0.0000000e+00   1.9843087e-02   0.0000000e+00   3.9745662e-02   2.0000000e+00
   1.4817358e+00   1.7594937e-01   0.0000000e+00   1.9826046e-02   0.0000000e+00   3.9705780e-02   2.0000000e+00
   1.4851615e+00   1.5731728e-01   0.0000000e+00   1.9808883e-02   0.0000000e+00   3.9665614e-02   2.0000000e+00
   1.4882152e+00   1.3882060e-01   0.0000000e+00   1.9791598e-02   0.0000000e+00   3.9625164e-02   2.0000000e+00
   1.4908998e+00   1.2051782e-01   0.0000000e+00   1.9774191e-02   0.0000000e+00   3.9584430e-02   2.0000000e+00
   1.4932196e+00   1.0246565e-01   0.0000000e+00   1.9756662e-02   0.0000000e+00   3.9543411e-02   2.0000000e+00
   1.4951797e+00   8.4718723e-02   0.0000000e+00   1.9739010e-02   0.0000000e+00   3.9502110e-02   2.0000000e+00
   1.4967867e+00   6.7329364e-02   0.0000000e+00   1.9721237e-02   0.0000000e+00   3.9460525e-02   2.0000000e+00
   1.4980478e+00   5.0347305e-02   0.0000000e+00   1.9703342e-02   0.0000000e+00   3.9418658e-02   2.0000000e+00
   1.4989715e+00   3.3819471e-02   0.0000000e+00   1.9685326e-02   0.0000000e+00   3.9376508e-02   2.0000000e+00
   1.4995671e+00   1.7789772e-02   0.0000000e+00   1.9667188e-02   0.0000000e+00   3.9334075e-02   2.0000000e+00
   1.4998448e+00   2.2989306e-03   0.0000000e+00   1.9648929e-02   0.0000000e+00   3.9291361e-02   2.0000000e+00
   1.4998154e+00  -1.2615674e-02   0.0000000e+00   1.9630548e-02   0.0000000e+00   3.9248365e-02   2.0000000e+00
   1.4994908e+00  -2.6920124e-02   0.0000000e+00   1.9612046e-02   0.0000000e+00   3.9205088e-02   2.0000000e+00
   1.4988833e+00  -4.0584060e-02   0.0000000e+00   1.9593423e-02   0.0000000e+00   3.9161530e-02   2.0000000e+00
   1.4980058e+00  -5.3580742e-02   0.0000000e+00   1.9574679e-02   0.0000000e+00   3.9117691e-02   2.0000000e+00
   1.4968717e+00  -6.5887091e-02   0.0000000e+00   1.9555815e-02   0.0000000e+00   3.9073571e-02   2.0000000e+00
   1.4954951e+00  -7.7483695e-02   0.0000000e+00   1.9536829e-02   0.0000000e+00   3.9029172e-02   2.0000000e+00
   1.4938902e+00  -8.8354791e-02   0.0000000e+00   1.9517723e-02   0.0000000e+00   3.8984493e-02   2.0000000e+00
   1.4920715e+00  -9.8488221e-02   0.0000000e+00   1.9498497e-02   0.0000000e+00   3.8939534e-02   2.0000000e+00
   1.4900538e+00  -1.0787537e-01   0.0000000e+00   1.9479150e-02   0.0000000e+00   3.8894296e-02   2.0000000e+00
   1.4878522e+00  -1.1651107e-01   0.0000000e+00   1.9459683e-02   0.0000000e+00   3.8848780e-02   2.0000000e+00
   1.4854816e+00  -1.2439350e-01   0.0000000e+00   1.9440095e-02   0.0000000e+00   3.8802985e-02   2.0000000e+00
   1.4829572e+00  -1.3152403e-01   0.0000000e+00   1.9420388e-02   0.0000000e+00   3.8756912e-02   2.0000000e+00
   1.4802938e+00  -1.3790713e-01   0.0000000e+00   1.9400561e-02   0.0000000e+00   3.8710561e-02   2.0000000e+00
   1.4775066e+00  -1.4355016e-01   0.0000000e+00   1.9380614e-02   0.0000000e+00   3.8663933e-02   2.0000000e+00
   1.4746101e+00  -1.4846321e-01   0.0000000e+00   1.9360548e-02   0.0000000e+00   3.8617027e-02   2.0000000e+00
   1.4716190e+00  -1.5265897e-01   0.0000000e+00   1.9340362e-02   0.0000000e+00   3.8569845e-02   2.0000000e+00
   1.4685475e+00  -1.5615246e-01   0.0000000e+00   1.9320057e-02   0.0000000e+00   3.8522386e-02   2.0000000e+00
   1.4654095e+00  -1.5896091e-01   0.0000000e+00   1.9299632e-02   0.0000000e+00   3.8474652e-02   2.0000000e+00
   1.4622188e+00  -1.6110353e-01   0.0000000e+00   1.9279088e-02   0.0000000e+00   3.8426641e-02   2.0000000e+00
   1.4589884e+00  -1.6260134e-01   0.0000000e+00   1.9258425e-02   0.0000000e+00   3.8378355e-02   2.0000000e+00
   1.4557312e+00  -1.6347694e-01   0.0000000e+00   1.9237644e-02   0.0000000e+00   3.8329794e-02   2.0000000e+00
   1.4524596e+00  -1.6375433e-01   0.0000000e+00   1.9216743e-02   0.0000000e+00   3.8280958e-02   2.0000000e+00
   1.4491853e+00  -1.6345875e-01   0.0000000e+00   1.9195724e-02   0.0000000e+00   3.8231848e-02   2.0000000e+00
   1.4459196e+00  -1.6261644e-01   0.0000000e+00   1.9174587e-02   0.0000000e+00   3.8182464e-02   2.0000000e+00
   1.4426735e+00  -1.6125453e-01   0.0000000e+00   1.9153331e-02   0.0000000e+00   3.8132806e-02   2.0000000e+00
   1.4394571e+00  -1.5940079e-01   0.0000000e+00   1.9131957e-02   0.0000000e+00   3.8082874e-02   2.0000000e+00
   1.4362801e+00  -1.5708354e-01   0.0000000e+00   1.9110465e-02   0.0000000e+00   3.8032670e-02   2.0000000e+00
   1.4331516e+00  -1.5433143e-01   0.0000000e+00   1.9088855e-02   0.0000000e+00   3.7982193e-02   2.0000000e+00
   1.4300803e+00  -1.5117336e-01   0.0000000e+00   1.9067127e-02   0.0000000e+00   3.7931444e-02   2.0000000e+00
   1.4270741e+00  -1.4763828e-01   0.0000000e+00   1.9045281e-02   0.0000000e+00   3.7880423e-02   2.0000000e+00
   1.4241403e+00  -1.4375510e-01   0.0000000e+00   1.9023318e-02   0.0000000e+00   3.7829131e-02   2.0000000e+00
   1.4212858e+00  -1.3955256e-01   0.0000000e+00   1.9001237e-02   0.0000000e+00   3.7777567e-02   2.0000000e+00
   1.4185169e+00  -1.3505911e-01   0.0000000e+00   1.8979039e-02   0.0000000e+00   3.7725732e-02   2.0000000e+00
   1.4158392e+00  -1.3030285e-01   0.0000000e+00   1.8956724e-02   0.0000000e+00   3.7673628e-02   2.0000000e+00
   1.4132578e+00  -1.2531138e-01   0.0000000e+00   1.8934292e-02   0.0000000e+00   3.7621253e-02   2.0000000e+00
   1.4107773e+00  -1.2011179e-01   0.0000000e+00   1.8911743e-02   0.0000000e+00   3.7568608e-02   2.0000000e+00
   1.4084018e+00  -1.1473051e-01   0.0000000e+00   1.8889077e-02   0.0000000e+00   3.7515694e-02   2.0000000e+00
   1.4061347e+00  -1.0919333e-01   0.0000000e+00   1.8866295e-02   0.0000000e+00   3.7462512e-02   2.0000000e+00
   1.4039790e+00  -1.0352526e-01   0.0000000e+00   1.8843396e-02   0.0000000e+00   3.7409060e-02   2.0000000e+00
   1.4019373e+00  -9.7750542e-02   0.0000000e+00   1.8820381e-02   0.0000000e+00   3.7355341e-02   2.0000000e+00
   1.4000115e+00  -9.1892601e-02   0.0000000e+00   1.8797250e-02   0.0000000e+00   3.7301354e-02   2.0000000e+00
   1.3982031e+00  -8.5973983e-02   0.0000000e+00   1.8774003e-02   0.0000000e+00   3.7247099e-02   2.0000000e+00
   1.3965134e+00  -8.0016353e-02   0.0000000e+00   1.8750639e-02   0.0000000e+00   3.7192578e-02   2.0000000e+00
   1.3949430e+00  -7.4040460e-02   0.0000000e+00   1.8727161e-02   0.0000000e+00   3.7137790e-02   2.0000000e+00
   1.3934920e+00  -6.8066126e-02   0.0000000e+00   1.8703566e-02   0.0000000e+00   3.7082736e-02   2.0000000e+00
   1.3921605e+00  -6.2112230e-02   0.0000000e+00   1.8679856e-02   0.0000000e+00   3.7027416e-02   2.0000000e+00
   1.3909479e+00  -5.6196705e-02   0.0000000e+00   1.8656031e-02   0.0000000e+00   3.6971830e-02   2.0000000e+00
   1.3898534e+00  -5.0336528e-02   0.0000000e+00   1.8632090e-02   0.0000000e+00   3.6915980e-02   2.0000000e+00
   1.3888757e+00  -4.4547725e-02   0.0000000e+00   1.8608035e-02   0.0000000e+00   3.6859865e-02   2.0000000e+00
   1.3880133e+00  -3.8845369e-02   0.0000000e+00   1.8583865e-02   0.0000000e+00   3.6803485e-02   2.0000000e+00
   1.3872646e+00  -3.3243593e-02   0.0000000e+00   1.8559579e-02   0.0000000e+00   3.6746842e-02   2.0000000e+00
   1.3866273e+00  -2.7755590e-02   0.0000000e+00   1.8535180e-02   0.0000000e+00   3.6689936e-02   2.0000000e+00
   1.3860992e+00  -2.2393629e-02   0.0000000e+00   1.8510666e-02   0.0000000e+00   3.6632766e-02   2.0000000e+00
   1.3856776e+00  -1.7169065e-02   0.0000000e+00   1.8486038e-02   0.0000000e+00   3.6575334e-02   2.0000000e+00
   1.3853598e+00  -1.2092354e-02   0.0000000e+00   1.8461295e-02   0.0000000e+00   3.6517640e-02   2.0000000e+00
   1.3851427e+00  -7.1730688e-03   0.0000000e+00   1.8436439e-02   0.0000000e+00   3.6459684e-02   2.0000000e+00
   1.3850233e+00  -2.4199148e-03   0.0000000e+00   1.8411469e-02   0.0000000e+00   3.6401467e-02   2.0000000e+00
   1.3849980e+00   2.1592515e-03   0.0000000e+00   1.8386385e-02   0.0000000e+00   3.6342989e-02   2.0000000e+00
   1.3850634e+00   6.5574040e-03   0.0000000e+00   1.8361188e-02   0.0000000e+00   3.6284250e-02   2.0000000e+00
   1.3852158e+00   1.0768327e-02   0.0000000e+00   1.8335877e-02   0.0000000e+00   3.6225251e-02   2.0000000e+00
   1.3854515e+00   1.4786597e-02   0.0000000e+00   1.8310453e-02   0.0000000e+00   3.6165993e-02   2.0000000e+00
   1.3857666e+00   1.8607558e-02   0.0000000e+00   1.8284916e-02   0.0000000e+00   3.6106475e-02   2.0000000e+00
   1.3861571e+00   2.2227305e-02   0.0000000e+00   1.8259267e-02   0.0000000e+00   3.6046699e-02   2.0000000e+00
   1.3866190e+00   2.5642659e-02   0.0000000e+00   1.8233504e-02   0.0000000e+00   3.5986664e-02   2.0000000e+00
   1.3871481e+00   2.8851146e-02   0.0000000e+00   1.8207629e-02   0.0000000e+00   3.5926371e-02   2.0000000e+00
   1.3877404e+00   3.1850976e-02   0.0000000e+00   1.8181642e-02   0.0000000e+00   3.5865821e-02   2.0000000e+00
   1.3883917e+00   3.4641020e-02   0.0000000e+00   1.8155542e-02   0.0000000e+00   3.5805014e-02   2.0000000e+00
   1.3890976e+00   3.7220784e-02   0.0000000e+00   1.8129331e-02   0.0000000e+00   3.5743950e-02   2.0000000e+00
   1.3898542e+00   3.9590393e-02   0.0000000e+00   1.8103007e-02   0.0000000e+00   3.5682630e-02   2.0000000e+00
   1.3906570e+00   4.1750562e-02   0.0000000e+00   1.8076572e-02   0.0000000e+00   3.5621054e-02   2.0000000e+00
   1.3915021e+00   4.3702573e-02   0.0000000e+00   1.8050025e-02   0.0000000e+00   3.5559222e-02   2.0000000e+00
   1.3923851e+00   4.5448256e-02   0.0000000e+00   1.8023367e-02   0.0000000e+00   3.5497136e-02   2.0000000e+00
   1.3933020e+00   4.6989960e-02   0.0000000e+00   1.7996597e-02   0.0000000e+00   3.5434796e-02   2.0000000e+00
   1.3942488e+00   4.8330532e-02   0.0000000e+00   1.7969716e-02   0.0000000e+00   3.5372201e-02   2.0000000e+00
   1.3952214e+00   4.9473294e-02   0.0000000e+00   1.7942725e-02   0.0000000e+00   3.5309353e-02   2.0000000e+00
   1.3962158e+00   5.0422015e-02   0.0000000e+00   1.7915623e-02   0.0000000e+00   3.5246252e-02   2.0000000e+00
   1.3972283e+00   5.1180890e-02   0.0000000e+00   1.7888410e-02   0.0000000e+00   3.5182898e-02   2.0000000e+00
   1.3982550e+00   5.1754514e-02   0.0000000e+00   1.7861086e-02   0.0000000e+00   3.5119292e-02   2.0000000e+00
   1.3992923e+00   5.2147857e-02   0.0000000e+00   1.7833653e-02   0.0000000e+00   3.5055434e-02   2.0000000e+00
   1.4003365e+00   5.2366239e-02   0.0000000e+00   1.7806109e-02   0.0000000e+00   3.4991325e-02   2.0000000e+00
   1.4013843e+00   5.2415307e-02   0.0000000e+00   1.7778455e-02   0.0000000e+00   3.4926966e-02   2.0000000e+00
   1.4024322e+00   5.2301008e-02   0.0000000e+00   1.7750692e-02   0.0000000e+00   3.4862355e-02   2.0000000e+00
   1.4034771e+00   5.2029564e-02   0.0000000e+00   1.7722819e-02   0.0000000e+00   3.4797495e-02   2.0000000e+00
   1.4045158e+00   5.1607445e-02   0.0000000e+00   1.7694837e-02   0.0000000e+00   3.4732386e-02   2.0000000e+00
   1.4055453e+00   5.1041349e-02   0.0000000e+00   1.7666745e-02   0.0000000e+00   3.4667028e-02   2.0000000e+00
   1.4065627e+00   5.0338171e-02   0.0000000e+00   1.7638545e-02   0.0000000e+00   3.4601421e-02   2.0000000e+00
   1.4075655e+00   4.9504979e-02   0.0000000e+00   1.7610235e-02   0.0000000e+00   3.4535566e-02   2.0000000e+00
   1.4085510e+00   4.8548994e-02   0.0000000e+00   1.7581817e-02   0.0000000e+00   3.4469463e-02   2.0000000e+00
   1.4095167e+00   4.7477557e-02   0.0000000e+00   1.7553290e-02   0.0000000e+00   3.4403114e-02   2.0000000e+00
   1.4104605e+00   4.6298110e-02   0.0000000e+00   1.7524655e-02   0.0000000e+00   3.4336518e-02   2.0000000e+00
   1.4113802e+00   4.5018169e-02   0.0000000e+00   1.7495912e-02   0.0000000e+00   3.4269675e-02   2.0000000e+00
   1.4122738e+00   4.3645302e-02   0.0000000e+00   1.7467061e-02   0.0000000e+00   3.4202588e-02   2.0000000e+00
   1.4131395e+00   4.2187101e-02   0.0000000e+00   1.7438102e-02   0.0000000e+00   3.4135255e-02   2.0000000e+00
   1.4139757e+00   4.0651165e-02   0.0000000e+00   1.7409035e-02   0.0000000e+00   3.4067677e-02   2.0000000e+00
   1.4147808e+00   3.9045070e-02   0.0000000e+00   1.7379861e-02   0.0000000e+00   3.3999855e-02   2.0000000e+00
   1.4155534e+00   3.7376352e-02   0.0000000e+00   1.7350580e-02   0.0000000e+00   3.3931789e-02   2.0000000e+00
   1.4162924e+00   3.5652483e-02   0.0000000e+00   1.7321191e-02   0.0000000e+00   3.3863481e-02   2.0000000e+00
   1.4169966e+00   3.3880852e-02   0.0000000e+00   1.7291696e-02   0.0000000e+00   3.3794929e-02   2.0000000e+00
   1.4176652e+00   3.2068742e-02   0.0000000e+00   1.7262094e-02   0.0000000e+00   3.3726135e-02   2.0000000e+00
   1.4182974e+00   3.0223311e-02   0.0000000e+00   1.7232385e-02   0.0000000e+00   3.3657100e-02   2.0000000e+00
   1.4188925e+00   2.8351577e-02   0.0000000e+00   1.7202570e-02   0.0000000e+00   3.3587823e-02   2.0000000e+00
   1.4194501e+00   2.6460396e-02   0.0000000e+00   1.7172648e-02   0.0000000e+00   3.3518306e-02   2.0000000e+00
   1.4199698e+00   2.4556447e-02   0.0000000e+00   1.7142621e-02   0.0000000e+00   3.3448548e-02   2.0000000e+00
   1.4204514e+00   2.2646217e-02   0.0000000e+00   1.7112488e-02   0.0000000e+00   3.3378550e-02   2.0000000e+00
   1.4208948e+00   2.0735986e-02   0.0000000e+00   1.7082249e-02   0.0000000e+00   3.3308314e-02   2.0000000e+00
   1.4213000e+00   1.8831812e-02   0.0000000e+00   1.7051905e-02   0.0000000e+00   3.3237838e-02   2.0000000e+00
   1.4216671e+00   1.6939522e-02   0.0000000e+00   1.7021456e-02   0.0000000e+00   3.3167125e-02   2.0000000e+00
   1.4219965e+00   1.5064696e-02   0.0000000e+00   1.6990901e-02   0.0000000e+00   3.3096173e-02   2.0000000e+00
   1.4222885e+00   1.3212660e-02   0.0000000e+00   1.6960242e-02   0.0000000e+00   3.3024984e-02   2.0000000e+00
   1.4225436e+00   1.1388479e-02   0.0000000e+00   1.6929478e-02   0.0000000e+00   3.2953559e-02   2.0000000e+00
   1.4227624e+00   9.5969423e-03   0.0000000e+00   1.6898609e-02   0.0000000e+00   3.2881897e-02   2.0000000e+00
   1.4229455e+00   7.8425640e-03   0.0000000e+00   1.6867636e-02   0.0000000e+00   3.2810000e-02   2.0000000e+00
   1.4230937e+00   6.1295738e-03   0.0000000e+00   1.6836559e-02   0.0000000e+00   3.2737868e-02   2.0000000e+00
   1.4232079e+00   4.4619138e-03   0.0000000e+00   1.6805378e-02   0.0000000e+00   3.2665501e-02   2.0000000e+00
   1.4232890e+00   2.8432350e-03   0.0000000e+00   1.6774094e-02   0.0000000e+00   3.2592899e-02   2.0000000e+00
   1.4233380e+00   1.2768955e-03   0.0000000e+00   1.6742705e-02   0.0000000e+00   3.2520065e-02   2.0000000e+00
   1.4233559e+00  -2.3404037e-04   0.0000000e+00   1.6711214e-02   0.0000000e+00   3.2446997e-02   2.0000000e+00
   1.4233439e+00  -1.6868020e-03   0.0000000e+00   1.6679619e-02   0.0000000e+00   3.2373696e-02   2.0000000e+00
   1.4233031e+00  -3.0789112e-03   0.0000000e+00   1.6647921e-02   0.0000000e+00   3.2300163e-02   2.0000000e+00
   1.4232348e+00  -4.4081798e-03   0.0000000e+00   1.6616121e-02   0.0000000e+00   3.2226399e-02   2.0000000e+00
   1.4231402e+00  -5.6727069e-03   0.0000000e+00   1.6584218e-02   0.0000000e+00   3.2152404e-02   2.0000000e+00
   1.4230207e+00  -6.8708743e-03   0.0000000e+00   1.6552213e-02   0.0000000e+00   3.2078179e-02   2.0000000e+00
   1.4228775e+00  -8.0013416e-03   0.0000000e+00   1.6520105e-02   0.0000000e+00   3.2003723e-02   2.0000000e+00
   1.4227121e+00  -9.0630407e-03   0.0000000e+00   1.6487896e-02   0.0000000e+00   3.1929038e-02   2.0000000e+00
   1.4225258e+00  -1.0055169e-02   0.0000000e+00   1.6455584e-02   0.0000000e+00   3.1854125e-02   2.0000000e+00
   1.4223200e+00  -1.0977182e-02   0.0000000e+00   1.6423171e-02   0.0000000e+00   3.1778983e-02   2.0000000e+00
   1.4220961e+00  -1.1828785e-02   0.0000000e+00   1.6390657e-02   0.0000000e+00   3.1703613e-02   2.0000000e+00
   1.4218555e+00  -1.2609926e-02   0.0000000e+00   1.6358042e-02   0.0000000e+00   3.1628016e-02   2.0000000e+00
   1.4215997e+00  -1.3320786e-02   0.0000000e+00   1.6325325e-02   0.0000000e+00   3.1552192e-02   2.0000000e+00
   1.4213300e+00  -1.3961766e-02   0.0000000e+00   1.6292508e-02   0.0000000e+00   3.1476142e-02   2.0000000e+00
   1.4210478e+00  -1.4533484e-02   0.0000000e+00   1.6259590e-02   0.0000000e+00   3.1399867e-02   2.0000000e+00
   1.4207545e+00  -1.5036759e-02   0.0000000e+00   1.6226572e-02   0.0000000e+00   3.1323366e-02   2.0000000e+00
   1.4204515e+00  -1.5472602e-02   0.0000000e+00   1.6193454e-02   0.0000000e+00   3.1246641e-02   2.0000000e+00
   1.4201402e+00  -1.5842205e-02   0.0000000e+00   1.6160236e-02   0.0000000e+00   3.1169692e-02   2.0000000e+00
   1.4198217e+00  -1.6146929e-02   0.0000000e+00   1.6126918e-02   0.0000000e+00   3.1092519e-02   2.0000000e+00
   1.4194975e+00  -1.6388296e-02   0.0000000e+00   1.6093500e-02   0.0000000e+00   3.1015124e-02   2.0000000e+00
   1.4191687e+00  -1.6567974e-02   0.0000000e+00   1.6059983e-02   0.0000000e+00   3.0937506e-02   2.0000000e+00
   1.4188367e+00  -1.6687767e-02   0.0000000e+00   1.6026367e-02   0.0000000e+00   3.0859667e-02   2.0000000e+00
   1.4185026e+00  -1.6749603e-02   0.0000000e+00   1.5992652e-02   0.0000000e+00   3.0781606e-02   2.0000000e+00
   1.4181675e+00  -1.6755523e-02   0.0000000e+00   1.5958839e-02   0.0000000e+00   3.0703325e-02   2.0000000e+00
   1.4178325e+00  -1.6707670e-02   0.0000000e+00   1.5924926e-02   0.0000000e+00   3.0624824e-02   2.0000000e+00
   1.4174988e+00  -1.6608278e-02   0.0000000e+00   1.5890916e-02   0.0000000e+00   3.0546103e-02   2.0000000e+00
   1.4171673e+00  -1.6459660e-02   0.0000000e+00   1.5856807e-02   0.0000000e+00   3.0467163e-02   2.0000000e+00
   1.4168391e+00  -1.6264196e-02   0.0000000e+00   1.5822601e-02   0.0000000e+00   3.0388005e-02   2.0000000e+00
   1.4165149e+00  -1.6024327e-02   0.0000000e+00   1.5788297e-02   0.0000000e+00   3.0308629e-02   2.0000000e+00
   1.4161958e+00  -1.5742540e-02   0.0000000e+00   1.5753895e-02   0.0000000e+00   3.0229036e-02   2.0000000e+00
   1.4158825e+00  -1.5421358e-02   0.0000000e+00   1.5719396e-02   0.0000000e+00   3.0149226e-02   2.0000000e+00
   1.4155758e+00  -1.5063335e-02   0.0000000e+00   1.5684801e-02   0.0000000e+00   3.0069200e-02   2.0000000e+00
   1.4152765e+00  -1.4671040e-02   0.0000000e+00   1.5650108e-02   0.0000000e+00   2.9988958e-02   2.0000000e+00
   1.4149851e+00  -1.4247053e-02   0.0000000e+00   1.5615319e-02   0.0000000e+00   2.9908502e-02   2.0000000e+00
   1.4147024e+00  -1.3793954e-02   0.0000000e+00   1.5580433e-02   0.0000000e+00   2.9827831e-02   2.0000000e+00
   1.4144289e+00  -1.3314315e-02   0.0000000e+00   1.5545451e-02   0.0000000e+00   2.9746946e-02   2.0000000e+00
   1.4141651e+00  -1.2810691e-02   0.0000000e+00   1.5510373e-02   0.0000000e+00   2.9665848e-02   2.0000000e+00
   1.4139115e+00  -1.2285615e-02   0.0000000e+00   1.5475200e-02   0.0000000e+00   2.9584538e-02   2.0000000e+00
   1.4136685e+00  -1.1741589e-02   0.0000000e+00   1.5439931e-02   0.0000000e+00   2.9503015e-02   2.0000000e+00
   1.4134365e+00  -1.1181075e-02   0.0000000e+00   1.5404566e-02   0.0000000e+00   2.9421281e-02   2.0000000e+00
   1.4132157e+00  -1.0606493e-02   0.0000000e+00   1.5369107e-02   0.0000000e+00   2.9339336e-02   2.0000000e+00
   1.4130065e+00  -1.0020213e-02   0.0000000e+00   1.5333553e-02   0.0000000e+00   2.9257181e-02   2.0000000e+00
   1.4128090e+00  -9.4245486e-03   0.0000000e+00   1.5297904e-02   0.0000000e+00   2.9174816e-02   2.0000000e+00
   1.4126236e+00  -8.8217537e-03   0.0000000e+00   1.5262160e-02   0.0000000e+00   2.9092242e-02   2.0000000e+00
   1.4124502e+00  -8.2140156e-03   0.0000000e+00   1.5226323e-02   0.0000000e+00   2.9009459e-02   2.0000000e+00
   1.4122889e+00  -7.6034527e-03   0.0000000e+00   1.5190391e-02   0.0000000e+00   2.8926469e-02   2.0000000e+00
   1.4121399e+00  -6.9921092e-03   0.0000000e+00   1.5154366e-02   0.0000000e+00   2.8843271e-02   2.0000000e+00
   1.4120031e+00  -6.3819524e-03   0.0000000e+00   1.5118247e-02   0.0000000e+00   2.8759867e-02   2.0000000e+00
   1.4118785e+00  -5.7748690e-03   0.0000000e+00   1.5082035e-02   0.0000000e+00   2.8676256e-02   2.0000000e+00
   1.4117660e+00  -5.1726628e-03   0.0000000e+00   1.5045729e-02   0.0000000e+00   2.8592440e-02   2.0000000e+00
   1.4116656e+00  -4.5770521e-03   0.0000000e+00   1.5009331e-02   0.0000000e+00   2.8508418e-02   2.0000000e+00
   1.4115770e+00  -3.9896677e-03   0.0000000e+00   1.4972840e-02   0.0000000e+00   2.8424193e-02   2.0000000e+00
   1.4115001e+00  -3.4120512e-03   0.0000000e+00   1.4936257e-02   0.0000000e+00   2.8339764e-02   2.0000000e+00
   1.4114347e+00  -2.8456538e-03   0.0000000e+00   1.4899581e-02   0.0000000e+00   2.8255131e-02   2.0000000e+00
   1.4113806e+00  -2.2918353e-03   0.0000000e+00   1.4862814e-02   0.0000000e+00   2.8170296e-02   2.0000000e+00
   1.4113375e+00  -1.7518634e-03   0.0000000e+00   1.4825955e-02   0.0000000e+00   2.8085259e-02   2.0000000e+00
   1.4113051e+00  -1.2269132e-03   0.0000000e+00   1.4789004e-02   0.0000000e+00   2.8000021e-02   2.0000000e+00
   1.4112831e+00  -7.1806753e-04   0.0000000e+00   1.4751962e-02   0.0000000e+00   2.7914582e-02   2.0000000e+00
   1.4112712e+00  -2.2631682e-04   0.0000000e+00   1.4714829e-02   0.0000000e+00   2.7828943e-02   2.0000000e+00
   1.4112691e+00   2.4744019e-04   0.0000000e+00   1.4677605e-02   0.0000000e+00   2.7743105e-02   2.0000000e+00
   1.4112763e+00   7.0239577e-04   0.0000000e+00   1.4640291e-02   0.0000000e+00   2.7657068e-02   2.0000000e+00
   1.4112926e+00   1.1378322e-03   0.0000000e+00   1.4602886e-02   0.0000000e+00   2.7570832e-02   2.0000000e+00
   1.4113174e+00   1.5531204e-03   0.0000000e+00   1.4565391e-02   0.0000000e+00   2.7484399e-02   2.0000000e+00
   1.4113505e+00   1.9477186e-03   0.0000000e+00   1.4527806e-02   0.0000000e+00   2.7397769e-02   2.0000000e+00
   1.4113913e+00   2.3211706e-03   0.0000000e+00   1.4490131e-02   0.0000000e+00   2.7310942e-02   2.0000000e+00
   1.4114395e+00   2.6731041e-03   0.0000000e+00   1.4452367e-02   0.0000000e+00   2.7223920e-02   2.0000000e+00
   1.4114947e+00   3.0032281e-03   0.0000000e+00   1.4414514e-02   0.0000000e+00   2.7136703e-02   2.0000000e+00
   1.4115563e+00   3.3113314e-03   0.0000000e+00   1.4376572e-02   0.0000000e+00   2.7049291e-02   2.0000000e+00
   1.4116240e+00   3.5972797e-03   0.0000000e+00   1.4338541e-02   0.0000000e+00   2.6961685e-02   2.0000000e+00
   1.4116973e+00   3.8610132e-03   0.0000000e+00   1.4300421e-02   0.0000000e+00   2.6873886e-02   2.0000000e+00
   1.4117758e+00   4.1025443e-03   0.0000000e+00   1.4262214e-02   0.0000000e+00   2.6785894e-02   2.0000000e+00
   1.4118589e+00   4.3219541e-03   0.0000000e+00   1.4223918e-02   0.0000000e+00   2.6697711e-02   2.0000000e+00
   1.4119464e+00   4.5193903e-03   0.0000000e+00   1.4185534e-02   0.0000000e+00   2.6609336e-02   2.0000000e+00
   1.4120377e+00   4.6950639e-03   0.0000000e+00   1.4147063e-02   0.0000000e+00   2.6520770e-02   2.0000000e+00
   1.4121324e+00   4.8492461e-03   0.0000000e+00   1.4108505e-02   0.0000000e+00   2.6432014e-02   2.0000000e+00
   1.4122301e+00   4.9822652e-03   0.0000000e+00   1.4069859e-02   0.0000000e+00   2.6343069e-02   2.0000000e+00
   1.4123303e+00   5.0945036e-03   0.0000000e+00   1.4031127e-02   0.0000000e+00   2.6253935e-02   2.0000000e+00
   1.4124327e+00   5.1863943e-03   0.0000000e+00   1.3992308e-02   0.0000000e+00   2.6164612e-02   2.0000000e+00
   1.4125368e+00   5.2584181e-03   0.0000000e+00   1.3953402e-02   0.0000000e+00   2.6075102e-02   2.0000000e+00
   1.4126422e+00   5.3110998e-03   0.0000000e+00   1.3914411e-02   0.0000000e+00   2.5985406e-02   2.0000000e+00
   1.4127486e+00   5.3450052e-03   0.0000000e+00   1.3875333e-02   0.0000000e+00   2.5895523e-02   2.0000000e+00
   1.4128556e+00   5.3607378e-03   0.0000000e+00   1.3836170e-02   0.0000000e+00   2.5805454e-02   2.0000000e+00
   1.4129629e+00   5.3589355e-03   0.0000000e+00   1.3796922e-02   0.0000000e+00   2.5715201e-02   2.0000000e+00
   1.4130700e+00   5.3402673e-03   0.0000000e+00   1.3757588e-02   0.0000000e+00   2.5624763e-02   2.0000000e+00
   1.4131766e+00   5.3054298e-03   0.0000000e+00   1.3718170e-02   0.0000000e+00   2.5534141e-02   2.0000000e+00
   1.4132825e+00   5.2551447e-03   0.0000000e+00   1.3678667e-02   0.0000000e+00   2.5443336e-02   2.0000000e+00
   1.4133873e+00   5.1901548e-03   0.0000000e+00   1.3639079e-02   0.0000000e+00   2.5352350e-02   2.0000000e+00
   1.4134907e+00   5.1112214e-03   0.0000000e+00   1.3599407e-02   0.0000000e+00   2.5261181e-02   2.0000000e+00
   1.4135925e+00   5.0191209e-03   0.0000000e+00   1.3559651e-02   0.0000000e+00   2.5169831e-02   2.0000000e+00
   1.4136924e+00   4.9146422e-03   0.0000000e+00   1.3519812e-02   0.0000000e+00   2.5078301e-02   2.0000000e+00
   1.4137901e+00   4.7985834e-03   0.0000000e+00   1.3479889e-02   0.0000000e+00   2.4986591e-02   2.0000000e+00
   1.4138855e+00   4.6717490e-03   0.0000000e+00   1.3439883e-02   0.0000000e+00   2.4894702e-02   2.0000000e+00
   1.4139782e+00   4.5349476e-03   0.0000000e+00   1.3399793e-02   0.0000000e+00   2.4802635e-02   2.0000000e+00
   1.4140682e+00   4.3889884e-03   0.0000000e+00   1.3359622e-02   0.0000000e+00   2.4710389e-02   2.0000000e+00
   1.4141552e+00   4.2346793e-03   0.0000000e+00   1.3319367e-02   0.0000000e+00   2.4617967e-02   2.0000000e+00
   1.4142391e+00   4.0728241e-03   0.0000000e+00   1.3279031e-02   0.0000000e+00   2.4525368e-02   2.0000000e+00
   1.4143197e+00   3.9042202e-03   0.0000000e+00   1.3238612e-02   0.0000000e+00   2.4432594e-02   2.0000000e+00
   1.4143969e+00   3.7296564e-03   0.0000000e+00   1.3198112e-02   0.0000000e+00   2.4339644e-02   2.0000000e+00
   1.4144706e+00   3.5499105e-03   0.0000000e+00   1.3157530e-02   0.0000000e+00   2.4246520e-02   2.0000000e+00
   1.4145407e+00   3.3657475e-03   0.0000000e+00   1.3116867e-02   0.0000000e+00   2.4153222e-02   2.0000000e+00
   1.4146071e+00   3.1779176e-03   0.0000000e+00   1.3076124e-02   0.0000000e+00   2.4059751e-02   2.0000000e+00
   1.4146697e+00   2.9871543e-03   0.0000000e+00   1.3035299e-02   0.0000000e+00   2.3966107e-02   2.0000000e+00
   1.4147285e+00   2.7941726e-03   0.0000000e+00   1.2994394e-02   0.0000000e+00   2.3872292e-02   2.0000000e+00
   1.4147834e+00   2.5996678e-03   0.0000000e+00   1.2953409e-02   0.0000000e+00   2.3778305e-02   2.0000000e+00
   1.4148344e+00   2.4043138e-03   0.0000000e+00   1.2912344e-02   0.0000000e+00   2.3684148e-02   2.0000000e+00
   1.4148815e+00   2.2087616e-03   0.0000000e+00   1.2871199e-02   0.0000000e+00   2.3589822e-02   2.0000000e+00
   1.4149247e+00   2.0136383e-03   0.0000000e+00   1.2829974e-02   0.0000000e+00   2.3495326e-02   2.0000000e+00
   1.4149640e+00   1.8195462e-03   0.0000000e+00   1.2788671e-02   0.0000000e+00   2.3400662e-02   2.0000000e+00
   1.4149995e+00   1.6270612e-03   0.0000000e+00   1.2747288e-02   0.0000000e+00   2.3305830e-02   2.0000000e+00
   1.4150311e+00   1.4367328e-03   0.0000000e+00   1.2705827e-02   0.0000000e+00   2.3210831e-02   2.0000000e+00
   1.4150588e+00   1.2490824e-03   0.0000000e+00   1.2664287e-02   0.0000000e+00   2.3115666e-02   2.0000000e+00
   1.4150829e+00   1.0646037e-03   0.0000000e+00   1.2622670e-02   0.0000000e+00   2.3020335e-02   2.0000000e+00
   1.4151033e+00   8.8376129e-04   0.0000000e+00   1.2580974e-02   0.0000000e+00   2.2924839e-02   2.0000000e+00
   1.4151201e+00   7.0699075e-04   0.0000000e+00   1.2539200e-02   0.0000000e+00   2.2829179e-02   2.0000000e+00
   1.4151333e+00   5.3469825e-04   0.0000000e+00   1.2497350e-02   0.0000000e+00   2.2733355e-02   2.0000000e+00
   1.4151432e+00   3.6726038e-04   0.0000000e+00   1.2455422e-02   0.0000000e+00   2.2637368e-02   2.0000000e+00
   1.4151497e+00   2.0502401e-04   0.0000000e+00   1.2413417e-02   0.0000000e+00   2.2541219e-02   2.0000000e+00
   1.4151530e+00   4.8306352e-05   0.0000000e+00   1.2371336e-02   0.0000000e+00   2.2444908e-02   2.0000000e+00
   1.4151532e+00  -1.0260495e-04   0.0000000e+00   1.2329178e-02   0.0000000e+00   2.2348436e-02   2.0000000e+00
   1.4151504e+00  -2.4745160e-04   0.0000000e+00   1.2286944e-02   0.0000000e+00   2.2251805e-02   2.0000000e+00
   1.4151448e+00  -3.8600438e-04   0.0000000e+00   1.2244634e-02   0.0000000e+00   2.2155013e-02   2.0000000e+00
   1.4151364e+00  -5.1806280e-04   0.0000000e+00   1.2202249e-02   0.0000000e+00   2.2058063e-02   2.0000000e+00
   1.4151254e+00  -6.4345458e-04   0.0000000e+00   1.2159788e-02   0.0000000e+00   2.1960955e-02   2.0000000e+00
   1.4151119e+00  -7.6203523e-04   0.0000000e+00   1.2117252e-02   0.0000000e+00   2.1863690e-02   2.0000000e+00
   1.4150961e+00  -8.7368736e-04   0.0000000e+00   1.2074642e-02   0.0000000e+00   2.1766267e-02   2.0000000e+00
   1.4150781e+00  -9.7832009e-04   0.0000000e+00   1.2031957e-02   0.0000000e+00   2.1668689e-02   2.0000000e+00
   1.4150581e+00  -1.0758683e-03   0.0000000e+00   1.1989198e-02   0.0000000e+00   2.1570955e-02   2.0000000e+00
   1.4150361e+00  -1.1662919e-03   0.0000000e+00   1.1946364e-02   0.0000000e+00   2.1473067e-02   2.0000000e+00
   1.4150123e+00  -1.2495749e-03   0.0000000e+00   1.1903457e-02   0.0000000e+00   2.1375025e-02   2.0000000e+00
   1.4149870e+00  -1.3257248e-03   0.0000000e+00   1.1860477e-02   0.0000000e+00   2.1276830e-02   2.0000000e+00
   1.4149601e+00  -1.3947712e-03   0.0000000e+00   1.1817423e-02   0.0000000e+00   2.1178482e-02   2.0000000e+00
   1.4149319e+00  -1.4567655e-03   0.0000000e+00   1.1774296e-02   0.0000000e+00   2.1079982e-02   2.0000000e+00
   1.4149025e+00  -1.5117793e-03   0.0000000e+00   1.1731097e-02   0.0000000e+00   2.0981331e-02   2.0000000e+00
   1.4148720e+00  -1.5599037e-03   0.0000000e+00   1.1687825e-02   0.0000000e+00   2.0882530e-02   2.0000000e+00
   1.4148406e+00  -1.6012484e-03   0.0000000e+00   1.1644481e-02   0.0000000e+00   2.0783579e-02   2.0000000e+00
   1.4148083e+00  -1.6359402e-03   0.0000000e+00   1.1601065e-02   0.0000000e+00   2.0684480e-02   2.0000000e+00
   1.4147755e+00  -1.6641225e-03   0.0000000e+00   1.1557578e-02   0.0000000e+00   2.0585231e-02   2.0000000e+00
   1.4147421e+00  -1.6859538e-03   0.0000000e+00   1.1514019e-02   0.0000000e+00   2.0485836e-02   2.0000000e+00
   1.4147083e+00  -1.7016066e-03   0.0000000e+00   1.1470389e-02   0.0000000e+00   2.0386293e-02   2.0000000e+00
   1.4146742e+00  -1.7112667e-03   0.0000000e+00   1.1426689e-02   0.0000000e+00   2.0286605e-02   2.0000000e+00
   1.4146399e+00  -1.7151316e-03   0.0000000e+00   1.1382918e-02   0.0000000e+00   2.0186771e-02   2.0000000e+00
   1.4146056e+00  -1.7134099e-03   0.0000000e+00   1.1339076e-02   0.0000000e+00   2.0086792e-02   2.0000000e+00
   1.4145714e+00  -1.7063199e-03   0.0000000e+00   1.1295165e-02   0.0000000e+00   1.9986670e-02   2.0000000e+00
   1.4145373e+00  -1.6940886e-03   0.0000000e+00   1.1251184e-02   0.0000000e+00   1.9886404e-02   2.0000000e+00
   1.4145035e+00  -1.6769506e-03   0.0000000e+00   1.1207133e-02   0.0000000e+00   1.9785995e-02   2.0000000e+00
   1.4144701e+00  -1.6551474e-03   0.0000000e+00   1.1163013e-02   0.0000000e+00   1.9685445e-02   2.0000000e+00
   1.4144371e+00  -1.6289257e-03   0.0000000e+00   1.1118824e-02   0.0000000e+00   1.9584754e-02   2.0000000e+00
   1.4144047e+00  -1.5985372e-03   0.0000000e+00   1.1074567e-02   0.0000000e+00   1.9483922e-02   2.0000000e+00
   1.4143729e+00  -1.5642370e-03   0.0000000e+00   1.1030241e-02   0.0000000e+00   1.9382950e-02   2.0000000e+00
   1.4143418e+00  -1.5262828e-03   0.0000000e+00   1.0985848e-02   0.0000000e+00   1.9281840e-02   2.0000000e+00
   1.4143115e+00  -1.4849344e-03   0.0000000e+00   1.0941386e-02   0.0000000e+00   1.9180591e-02   2.0000000e+00
   1.4142820e+00  -1.4404521e-03   0.0000000e+00   1.0896857e-02   0.0000000e+00   1.9079205e-02   2.0000000e+00
   1.4142534e+00  -1.3930964e-03   0.0000000e+00   1.0852261e-02   0.0000000e+00   1.8977683e-02   2.0000000e+00
   1.4142258e+00  -1.3431269e-03   0.0000000e+00   1.0807597e-02   0.0000000e+00   1.8876024e-02   2.0000000e+00
   1.4141992e+00  -1.2908016e-03   0.0000000e+00   1.0762867e-02   0.0000000e+00   1.8774230e-02   2.0000000e+00
   1.4141736e+00  -1.2363762e-03   0.0000000e+00   1.0718071e-02   0.0000000e+00   1.8672301e-02   2.0000000e+00
   1.4141492e+00  -1.1801032e-03   0.0000000e+00   1.0673208e-02   0.0000000e+00   1.8570239e-02   2.0000000e+00
   1.4141259e+00  -1.1222313e-03   0.0000000e+00   1.0628279e-02   0.0000000e+00   1.8468043e-02   2.0000000e+00
   1.4141037e+00  -1.0630050e-03   0.0000000e+00   1.0583285e-02   0.0000000e+00   1.8365715e-02   2.0000000e+00
   1.4140828e+00  -1.0026635e-03   0.0000000e+00   1.0538226e-02   0.0000000e+00   1.8263255e-02   2.0000000e+00
   1.4140630e+00  -9.4144056e-04   0.0000000e+00   1.0493101e-02   0.0000000e+00   1.8160665e-02   2.0000000e+00
   1.4140445e+00  -8.7956376e-04   0.0000000e+00   1.0447912e-02   0.0000000e+00   1.8057944e-02   2.0000000e+00
   1.4140272e+00  -8.1725411e-04   0.0000000e+00   1.0402658e-02   0.0000000e+00   1.7955094e-02   2.0000000e+00
   1.4140112e+00  -7.5472554e-04   0.0000000e+00   1.0357340e-02   0.0000000e+00   1.7852115e-02   2.0000000e+00
   1.4139964e+00  -6.9218452e-04   0.0000000e+00   1.0311958e-02   0.0000000e+00   1.7749008e-02   2.0000000e+00
   1.4139829e+00  -6.2982969e-04   0.0000000e+00   1.0266512e-02   0.0000000e+00   1.7645774e-02   2.0000000e+00
   1.4139706e+00  -5.6785154e-04   0.0000000e+00   1.0221004e-02   0.0000000e+00   1.7542414e-02   2.0000000e+00
   1.4139595e+00  -5.0643208e-04   0.0000000e+00   1.0175431e-02   0.0000000e+00   1.7438928e-02   2.0000000e+00
   1.4139497e+00  -4.4574464e-04   0.0000000e+00   1.0129797e-02   0.0000000e+00   1.7335316e-02   2.0000000e+00
   1.4139411e+00  -3.8595360e-04   0.0000000e+00   1.0084099e-02   0.0000000e+00   1.7231581e-02   2.0000000e+00
   1.4139337e+00  -3.2721426e-04   0.0000000e+00   1.0038339e-02   0.0000000e+00   1.7127722e-02   2.0000000e+00
   1.4139274e+00  -2.6967266e-04   0.0000000e+00   9.9925179e-03   0.0000000e+00   1.7023740e-02   2.0000000e+00
   1.4139223e+00  -2.1346549e-04   0.0000000e+00   9.9466345e-03   0.0000000e+00   1.6919636e-02   2.0000000e+00
   1.4139183e+00  -1.5872001e-04   0.0000000e+00   9.9006898e-03   0.0000000e+00   1.6815411e-02   2.0000000e+00
   1.4139154e+00  -1.0555399e-04   0.0000000e+00   9.8546840e-03   0.0000000e+00   1.6711066e-02   2.0000000e+00
   1.4139135e+00  -5.4075739e-05   0.0000000e+00   9.8086174e-03   0.0000000e+00   1.6606600e-02   2.0000000e+00
   1.4139127e+00  -4.3840832e-06   0.0000000e+00   9.7624902e-03   0.0000000e+00   1.6502016e-02   2.0000000e+00
   1.4139129e+00   4.3431567e-05   0.0000000e+00   9.7163027e-03   0.0000000e+00   1.6397313e-02   2.0000000e+00
   1.4139140e+00   8.9291143e-05   0.0000000e+00   9.6700553e-03   0.0000000e+00   1.6292493e-02   2.0000000e+00
   1.4139160e+00   1.3312381e-04   0.0000000e+00   9.6237482e-03   0.0000000e+00   1.6187556e-02   2.0000000e+00
   1.4139189e+00   1.7486786e-04   0.0000000e+00   9.5773816e-03   0.0000000e+00   1.6082503e-02   2.0000000e+00
   1.4139226e+00   2.1447053e-04   0.0000000e+00   9.5309560e-03   0.0000000e+00   1.5977335e-02   2.0000000e+00
   1.4139270e+00   2.5188784e-04   0.0000000e+00   9.4844715e-03   0.0000000e+00   1.5872052e-02   2.0000000e+00
   1.4139322e+00   2.8708442e-04   0.0000000e+00   9.4379285e-03   0.0000000e+00   1.5766655e-02   2.0000000e+00
   1.4139382e+00   3.2003325e-04   0.0000000e+00   9.3913272e-03   0.0000000e+00   1.5661145e-02   2.0000000e+00
   1.4139447e+00   3.5071546e-04   0.0000000e+00   9.3446679e-03   0.0000000e+00   1.5555524e-02   2.0000000e+00
   1.4139519e+00   3.7912010e-04   0.0000000e+00   9.2979510e-03   0.0000000e+00   1.5449790e-02   2.0000000e+00
   1.4139596e+00   4.0524380e-04   0.0000000e+00   9.2511767e-03   0.0000000e+00   1.5343946e-02   2.0000000e+00
   1.4139678e+00   4.2909056e-04   0.0000000e+00   9.2043452e-03   0.0000000e+00   1.5237992e-02   2.0000000e+00
   1.4139765e+00   4.5067144e-04   0.0000000e+00   9.1574570e-03   0.0000000e+00   1.5131929e-02   2.0000000e+00
   1.4139856e+00   4.7000425e-04   0.0000000e+00   9.1105122e-03   0.0000000e+00   1.5025757e-02   2.0000000e+00
   1.4139951e+00   4.8711323e-04   0.0000000e+00   9.0635112e-03   0.0000000e+00   1.4919478e-02   2.0000000e+00
   1.4140049e+00   5.0202874e-04   0.0000000e+00   9.0164542e-03   0.0000000e+00   1.4813091e-02   2.0000000e+00
   1.4140150e+00   5.1478693e-04   0.0000000e+00   8.9693416e-03   0.0000000e+00   1.4706599e-02   2.0000000e+00
   1.4140254e+00   5.2542942e-04   0.0000000e+00   8.9221736e-03   0.0000000e+00   1.4600001e-02   2.0000000e+00
   1.4140359e+00   5.3400291e-04   0.0000000e+00   8.8749506e-03   0.0000000e+00   1.4493298e-02   2.0000000e+00
   1.4140467e+00   5.4055892e-04   0.0000000e+00   8.8276727e-03   0.0000000e+00   1.4386491e-02   2.0000000e+00
   1.4140575e+00   5.4515336e-04   0.0000000e+00   8.7803404e-03   0.0000000e+00   1.4279582e-02   2.0000000e+00
   1.4140684e+00   5.4784625e-04   0.0000000e+00   8.7329539e-03   0.0000000e+00   1.4172570e-02   2.0000000e+00
   1.4140794e+00   5.4870134e-04   0.0000000e+00   8.6855134e-03   0.0000000e+00   1.4065456e-02   2.0000000e+00
   1.4140903e+00   5.4778577e-04   0.0000000e+00   8.6380194e-03   0.0000000e+00   1.3958242e-02   2.0000000e+00
   1.4141013e+00   5.4516975e-04   0.0000000e+00   8.5904720e-03   0.0000000e+00   1.3850927e-02   2.0000000e+00
   1.4141122e+00   5.4092621e-04   0.0000000e+00   8.5428716e-03   0.0000000e+00   1.3743514e-02   2.0000000e+00
   1.4141230e+00   5.3513043e-04   0.0000000e+00   8.4952185e-03   0.0000000e+00   1.3636001e-02   2.0000000e+00
   1.4141336e+00   5.2785979e-04   0.0000000e+00   8.4475129e-03   0.0000000e+00   1.3528391e-02   2.0000000e+00
   1.4141442e+00   5.1919336e-04   0.0000000e+00   8.3997552e-03   0.0000000e+00   1.3420684e-02   2.0000000e+00
   1.4141545e+00   5.0921165e-04   0.0000000e+00   8.3519456e-03   0.0000000e+00   1.3312881e-02   2.0000000e+00
   1.4141646e+00   4.9799627e-04   0.0000000e+00   8.3040845e-03   0.0000000e+00   1.3204983e-02   2.0000000e+00
   1.4141745e+00   4.8562964e-04   0.0000000e+00   8.2561721e-03   0.0000000e+00   1.3096990e-02   2.0000000e+00
   1.4141842e+00   4.7219470e-04   0.0000000e+00   8.2082088e-03   0.0000000e+00   1.2988902e-02   2.0000000e+00
   1.4141935e+00   4.5777460e-04   0.0000000e+00   8.1601948e-03   0.0000000e+00   1.2880722e-02   2.0000000e+00
   1.4142026e+00   4.4245248e-04   0.0000000e+00   8.1121304e-03   0.0000000e+00   1.2772450e-02   2.0000000e+00
   1.4142114e+00   4.2631116e-04   0.0000000e+00   8.0640159e-03   0.0000000e+00   1.2664086e-02   2.0000000e+00
   1.4142198e+00   4.0943291e-04   0.0000000e+00   8.0158517e-03   0.0000000e+00   1.2555631e-02   2.0000000e+00
   1.4142279e+00   3.9189922e-04   0.0000000e+00   7.9676380e-03   0.0000000e+00   1.2447086e-02   2.0000000e+00
   1.4142357e+00   3.7379056e-04   0.0000000e+00   7.9193751e-03   0.0000000e+00   1.2338452e-02   2.0000000e+00
   1.4142431e+00   3.5518614e-04   0.0000000e+00   7.8710633e-03   0.0000000e+00   1.2229730e-02   2.0000000e+00
   1.4142501e+00   3.3616376e-04   0.0000000e+00   7.8227030e-03   0.0000000e+00   1.2120919e-02   2.0000000e+00
   1.4142567e+00   3.1679958e-04   0.0000000e+00   7.7742943e-03   0.0000000e+00   1.2012022e-02   2.0000000e+00
   1.4142629e+00   2.9716794e-04   0.0000000e+00   7.7258377e-03   0.0000000e+00   1.1903039e-02   2.0000000e+00
   1.4142688e+00   2.7734121e-04   0.0000000e+00   7.6773333e-03   0.0000000e+00   1.1793971e-02   2.0000000e+00
   1.4142742e+00   2.5738963e-04   0.0000000e+00   7.6287816e-03   0.0000000e+00   1.1684818e-02   2.0000000e+00
   1.4142793e+00   2.3738117e-04   0.0000000e+00   7.5801828e-03   0.0000000e+00   1.1575581e-02   2.0000000e+00
   1.4142839e+00   2.1738138e-04   0.0000000e+00   7.5315372e-03   0.0000000e+00   1.1466261e-02   2.0000000e+00
   1.4142882e+00   1.9745331e-04   0.0000000e+00   7.4828451e-03   0.0000000e+00   1.1356859e-02   2.0000000e+00
   1.4142920e+00   1.7765737e-04   0.0000000e+00   7.4341068e-03   0.0000000e+00   1.1247376e-02   2.0000000e+00
   1.4142955e+00   1.5805128e-04   0.0000000e+00   7.3853227e-03   0.0000000e+00   1.1137812e-02   2.0000000e+00
   1.4142985e+00   1.3868994e-04   0.0000000e+00   7.3364929e-03   0.0000000e+00   1.1028169e-02   2.0000000e+00
   1.4143012e+00   1.1962541e-04   0.0000000e+00   7.2876179e-03   0.0000000e+00   1.0918446e-02   2.0000000e+00
   1.4143035e+00   1.0090680e-04   0.0000000e+00   7.2386978e-03   0.0000000e+00   1.0808645e-02   2.0000000e+00
   1.4143054e+00   8.2580286e-05   0.0000000e+00   7.1897331e-03   0.0000000e+00   1.0698766e-02   2.0000000e+00
   1.4143070e+00   6.4689035e-05   0.0000000e+00   7.1407240e-03   0.0000000e+00   1.0588811e-02   2.0000000e+00
   1.4143082e+00   4.7273192e-05   0.0000000e+00   7.0916709e-03   0.0000000e+00   1.0478780e-02   2.0000000e+00
   1.4143091e+00   3.0369872e-05   0.0000000e+00   7.0425739e-03   0.0000000e+00   1.0368674e-02   2.0000000e+00
   1.4143096e+00   1.4013153e-05   0.0000000e+00   6.9934335e-03   0.0000000e+00   1.0258493e-02   2.0000000e+00
   1.4143098e+00  -1.7659138e-06   0.0000000e+00   6.9442499e-03   0.0000000e+00   1.0148239e-02   2.0000000e+00
   1.4143097e+00  -1.6939289e-05   0.0000000e+00   6.8950235e-03   0.0000000e+00   1.0037912e-02   2.0000000e+00
   1.4143093e+00  -3.1481921e-05   0.0000000e+00   6.8457544e-03   0.0000000e+00   9.9275134e-03   2.0000000e+00
   1.4143086e+00  -4.5371706e-05   0.0000000e+00   6.7964432e-03   0.0000000e+00   9.8170435e-03   2.0000000e+00
   1.4143076e+00  -5.8589453e-05   0.0000000e+00   6.7470900e-03   0.0000000e+00   9.7065032e-03   2.0000000e+00
   1.4143064e+00  -7.1118831e-05   0.0000000e+00   6.6976951e-03   0.0000000e+00   9.5958934e-03   2.0000000e+00
   1.4143049e+00  -8.2946311e-05   0.0000000e+00   6.6482589e-03   0.0000000e+00   9.4852147e-03   2.0000000e+00
   1.4143032e+00  -9.4061102e-05   0.0000000e+00   6.5987816e-03   0.0000000e+00   9.3744681e-03   2.0000000e+00
   1.4143012e+00  -1.0445509e-04   0.0000000e+00   6.5492636e-03   0.0000000e+00   9.2636543e-03   2.0000000e+00
   1.4142991e+00  -1.1412273e-04   0.0000000e+00   6.4997052e-03   0.0000000e+00   9.1527741e-03   2.0000000e+00
   1.4142968e+00  -1.2306103e-04   0.0000000e+00   6.4501067e-03   0.0000000e+00   9.0418283e-03   2.0000000e+00
   1.4142943e+00  -1.3126940e-04   0.0000000e+00   6.4004683e-03   0.0000000e+00   8.9308176e-03   2.0000000e+00
   1.4142916e+00  -1.3874957e-04   0.0000000e+00   6.3507905e-03   0.0000000e+00   8.8197430e-03   2.0000000e+00
   1.4142888e+00  -1.4550555e-04   0.0000000e+00   6.3010734e-03   0.0000000e+00   8.7086051e-03   2.0000000e+00
   1.4142858e+00  -1.5154346e-04   0.0000000e+00   6.2513175e-03   0.0000000e+00   8.5974049e-03   2.0000000e+00
   1.4142828e+00  -1.5687148e-04   0.0000000e+00   6.2015229e-03   0.0000000e+00   8.4861430e-03   2.0000000e+00
   1.4142796e+00  -1.6149973e-04   0.0000000e+00   6.1516901e-03   0.0000000e+00   8.3748202e-03   2.0000000e+00
   1.4142764e+00  -1.6544016e-04   0.0000000e+00   6.1018193e-03   0.0000000e+00   8.2634375e-03   2.0000000e+00
   1.4142730e+00  -1.6870644e-04   0.0000000e+00   6.0519109e-03   0.0000000e+00   8.1519955e-03   2.0000000e+00
   1.4142697e+00  -1.7131386e-04   0.0000000e+00   6.0019650e-03   0.0000000e+00   8.0404951e-03   2.0000000e+00
   1.4142662e+00  -1.7327922e-04   0.0000000e+00   5.9519822e-03   0.0000000e+00   7.9289370e-03   2.0000000e+00
   1.4142628e+00  -1.7462071e-04   0.0000000e+00   5.9019626e-03   0.0000000e+00   7.8173221e-03   2.0000000e+00
   1.4142593e+00  -1.7535782e-04   0.0000000e+00   5.8519065e-03   0.0000000e+00   7.7056512e-03   2.0000000e+00
   1.4142557e+00  -1.7551119e-04   0.0000000e+00   5.8018144e-03   0.0000000e+00   7.5939250e-03   2.0000000e+00
   1.4142522e+00  -1.7510255e-04   0.0000000e+00   5.7516864e-03   0.0000000e+00   7.4821445e-03   2.0000000e+00
   1.4142487e+00  -1.7415457e-04   0.0000000e+00   5.7015229e-03   0.0000000e+00   7.3703102e-03   2.0000000e+00
   1.4142453e+00  -1.7269076e-04   0.0000000e+00   5.6513243e-03   0.0000000e+00   7.2584232e-03   2.0000000e+00
   1.4142418e+00  -1.7073539e-04   0.0000000e+00   5.6010907e-03   0.0000000e+00   7.1464841e-03   2.0000000e+00
   1.4142384e+00  -1.6831335e-04   0.0000000e+00   5.5508226e-03   0.0000000e+00   7.0344939e-03   2.0000000e+00
   1.4142351e+00  -1.6545008e-04   0.0000000e+00   5.5005202e-03   0.0000000e+00   6.9224531e-03   2.0000000e+00
   1.4142318e+00  -1.6217141e-04   0.0000000e+00   5.4501838e-03   0.0000000e+00   6.8103628e-03   2.0000000e+00
   1.4142285e+00  -1.5850356e-04   0.0000000e+00   5.3998139e-03   0.0000000e+00   6.6982237e-03   2.0000000e+00
   1.4142254e+00  -1.5447294e-04   0.0000000e+00   5.3494105e-03   0.0000000e+00   6.5860365e-03   2.0000000e+00
   1.4142223e+00  -1.5010613e-04   0.0000000e+00   5.2989742e-03   0.0000000e+00   6.4738021e-03   2.0000000e+00
   1.4142193e+00  -1.4542975e-04   0.0000000e+00   5.2485051e-03   0.0000000e+00   6.3615214e-03   2.0000000e+00
   1.4142165e+00  -1.4047039e-04   0.0000000e+00   5.1980037e-03   0.0000000e+00   6.2491950e-03   2.0000000e+00
   1.4142137e+00  -1.3525454e-04   0.0000000e+00   5.1474702e-03   0.0000000e+00   6.1368239e-03   2.0000000e+00
   1.4142110e+00  -1.2980849e-04   0.0000000e+00   5.0969049e-03   0.0000000e+00   6.0244087e-03   2.0000000e+00
   1.4142084e+00  -1.2415824e-04   0.0000000e+00   5.0463081e-03   0.0000000e+00   5.9119504e-03   2.0000000e+00
   1.4142060e+00  -1.1832946e-04   0.0000000e+00   4.9956802e-03   0.0000000e+00   5.7994497e-03   2.0000000e+00
   1.4142036e+00  -1.1234742e-04   0.0000000e+00   4.9450214e-03   0.0000000e+00   5.6869074e-03   2.0000000e+00
   1.4142014e+00  -1.0623691e-04   0.0000000e+00   4.8943321e-03   0.0000000e+00   5.5743244e-03   2.0000000e+00
   1.4141993e+00  -1.0002216e-04   0.0000000e+00   4.8436126e-03   0.0000000e+00   5.4617014e-03   2.0000000e+00
   1.4141974e+00  -9.3726848e-05   0.0000000e+00   4.7928632e-03   0.0000000e+00   5.3490393e-03   2.0000000e+00
   1.4141955e+00  -8.7373976e-05   0.0000000e+00   4.7420843e-03   0.0000000e+00   5.2363388e-03   2.0000000e+00
   1.4141938e+00  -8.0985865e-05   0.0000000e+00   4.6912760e-03   0.0000000e+00   5.1236008e-03   2.0000000e+00
   1.4141922e+00  -7.4584097e-05   0.0000000e+00   4.6404388e-03   0.0000000e+00   5.0108261e-03   2.0000000e+00
   1.4141908e+00  -6.8189478e-05   0.0000000e+00   4.5895730e-03   0.0000000e+00   4.8980154e-03   2.0000000e+00
   1.4141894e+00  -6.1821996e-05   0.0000000e+00   4.5386788e-03   0.0000000e+00   4.7851697e-03   2.0000000e+00
   1.4141882e+00  -5.5500796e-05   0.0000000e+00   4.4877566e-03   0.0000000e+00   4.6722896e-03   2.0000000e+00
   1.4141871e+00  -4.9244148e-05   0.0000000e+00   4.4368067e-03   0.0000000e+00   4.5593761e-03   2.0000000e+00
   1.4141862e+00  -4.3069420e-05   0.0000000e+00   4.3858294e-03   0.0000000e+00   4.4464298e-03   2.0000000e+00
   1.4141854e+00  -3.6993061e-05   0.0000000e+00   4.3348250e-03   0.0000000e+00   4.3334517e-03   2.0000000e+00
   1.4141846e+00  -3.1030584e-05   0.0000000e+00   4.2837939e-03   0.0000000e+00   4.2204426e-03   2.0000000e+00
   1.4141841e+00  -2.5196550e-05   0.0000000e+00   4.2327364e-03   0.0000000e+00   4.1074032e-03   2.0000000e+00
   1.4141836e+00  -1.9504559e-05   0.0000000e+00   4.1816527e-03   0.0000000e+00   3.9943343e-03   2.0000000e+00
   1.4141832e+00  -1.3967243e-05   0.0000000e+00   4.1305432e-03   0.0000000e+00   3.8812368e-03   2.0000000e+00
   1.4141830e+00  -8.5962644e-06   0.0000000e+00   4.0794082e-03   0.0000000e+00   3.7681115e-03   2.0000000e+00
   1.4141828e+00  -3.4023154e-06   0.0000000e+00   4.0282480e-03   0.0000000e+00   3.6549592e-03   2.0000000e+00
   1.4141828e+00   1.6048801e-06   0.0000000e+00   3.9770630e-03   0.0000000e+00   3.5417807e-03   2.0000000e+00
   1.4141828e+00   6.4165597e-06   0.0000000e+00   3.9258534e-03   0.0000000e+00   3.4285768e-03   2.0000000e+00
   1.4141830e+00   1.1024914e-05   0.0000000e+00   3.8746196e-03   0.0000000e+00   3.3153484e-03   2.0000000e+00
   1.4141832e+00   1.5423073e-05   0.0000000e+00   3.8233618e-03   0.0000000e+00   3.2020961e-03   2.0000000e+00
   1.4141836e+00   1.9605098e-05   0.0000000e+00   3.7720805e-03   0.0000000e+00   3.0888210e-03   2.0000000e+00
   1.4141840e+00   2.3565956e-05   0.0000000e+00   3.7207758e-03   0.0000000e+00   2.9755236e-03   2.0000000e+00
   1.4141845e+00   2.7301509e-05   0.0000000e+00   3.6694482e-03   0.0000000e+00   2.8622050e-03   2.0000000e+00
   1.4141850e+00   3.0808490e-05   0.0000000e+00   3.6180980e-03   0.0000000e+00   2.7488658e-03   2.0000000e+00
   1.4141857e+00   3.4084481e-05   0.0000000e+00   3.5667254e-03   0.0000000e+00   2.6355070e-03   2.0000000e+00
   1.4141864e+00   3.7127885e-05   0.0000000e+00   3.5153308e-03   0.0000000e+00   2.5221292e-03   2.0000000e+00
   1.4141871e+00   3.9937906e-05   0.0000000e+00   3.4639145e-03   0.0000000e+00   2.4087334e-03   2.0000000e+00
   1.4141879e+00   4.2514517e-05   0.0000000e+00   3.4124769e-03   0.0000000e+00   2.2953203e-03   2.0000000e+00
   1.4141888e+00   4.4858429e-05   0.0000000e+00   3.3610181e-03   0.0000000e+00   2.1818907e-03   2.0000000e+00
   1.4141897e+00   4.6971065e-05   0.0000000e+00   3.3095386e-03   0.0000000e+00   2.0684455e-03   2.0000000e+00
   1.4142146e+00   4.1153260e-05   0.0000000e+00   3.2580387e-03   0.0000000e+00   1.9549855e-03   2.0000000e+00
   1.4142154e+00   3.9333218e-05   0.0000000e+00   3.2065187e-03   0.0000000e+00   1.8415115e-03   2.0000000e+00
   1.4142161e+00   3.7457762e-05   0.0000000e+00   3.1549789e-03   0.0000000e+00   1.7280242e-03   2.0000000e+00
   1.4142169e+00   3.5534941e-05   0.0000000e+00   3.1034196e-03   0.0000000e+00   1.6145246e-03   2.0000000e+00
   1.4142176e+00   3.3572649e-05   0.0000000e+00   3.0518411e-03   0.0000000e+00   1.5010134e-03   2.0000000e+00
   1.4142182e+00   3.1578606e-05   0.0000000e+00   3.0002438e-03   0.0000000e+00   1.3874915e-03   2.0000000e+00
   1.4142189e+00   2.9560337e-05   0.0000000e+00   2.9486280e-03   0.0000000e+00   1.2739596e-03   2.0000000e+00
   1.4142195e+00   2.7525158e-05   0.0000000e+00   2.8969940e-03   0.0000000e+00   1.1604186e-03   2.0000000e+00
   1.4142200e+00   2.5480161e-05   0.0000000e+00   2.8453421e-03   0.0000000e+00   1.0468692e-03   2.0000000e+00
   1.4142205e+00   2.3432201e-05   0.0000000e+00   2.7936727e-03   0.0000000e+00   9.3331237e-04   2.0000000e+00
   1.4142210e+00   2.1387877e-05   0.0000000e+00   2.7419860e-03   0.0000000e+00   8.1974884e-04   2.0000000e+00
   1.4142214e+00   1.9353531e-05   0.0000000e+00   2.6902823e-03   0.0000000e+00   7.0617943e-04   2.0000000e+00
   1.4142217e+00   1.7335228e-05   0.0000000e+00   2.6385621e-03   0.0000000e+00   5.9260495e-04   2.0000000e+00
   1.4142221e+00   1.5338754e-05   0.0000000e+00   2.5868256e-03   0.0000000e+00   4.7902623e-04   2.0000000e+00


==> figures/data/duffing_results.csv <==
x y our kmeans spectral gmm
-2.799999999999999822e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.799999999999999822e+00 3.270399999999999974e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.796729599999999927e+00 6.475391999999999815e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.790254200000000129e+00 9.602226299999999659e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.780651999999999902e+00 1.263879500000000045e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.768013199999999951e+00 1.557377299999999964e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.752439400000000091e+00 1.839673899999999973e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.734042699999999826e+00 2.109828199999999931e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.712944400000000034e+00 2.367008699999999966e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.689274300000000117e+00 2.610499799999999926e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.663169299999999851e+00 2.839706000000000063e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.634772200000000009e+00 3.054154200000000152e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.604230700000000009e+00 3.253493300000000144e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.571695800000000087e+00 3.437492900000000073e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.537320799999999821e+00 3.606039599999999901e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.501260400000000050e+00 3.759131200000000117e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.463669100000000167e+00 3.896871099999999810e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.424700399999999867e+00 4.019459900000000196e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.384505799999999898e+00 4.127187300000000114e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.343233999999999817e+00 4.220423000000000258e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.301029699999999956e+00 4.299607199999999629e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.258033699999999921e+00 4.365240899999999868e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.214381200000000049e+00 4.417876099999999973e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.170202499999999812e+00 4.458107000000000042e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.125621399999999994e+00 4.486560299999999835e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.080755799999999933e+00 4.503886699999999799e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.035716900000000162e+00 4.510753199999999907e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.990609400000000084e+00 4.507835499999999662e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.945531099999999958e+00 4.495811299999999733e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.900572900000000010e+00 4.475354099999999669e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.855819399999999897e+00 4.447128199999999865e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.811348100000000017e+00 4.411784100000000208e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.767230300000000032e+00 4.369954500000000408e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.723530699999999971e+00 4.322251099999999902e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.680308200000000030e+00 4.269261799999999774e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.637615599999999949e+00 4.211549100000000045e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.595500099999999977e+00 4.149648100000000284e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.554003599999999929e+00 4.084065899999999694e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.513163000000000036e+00 4.015280599999999644e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.473010200000000047e+00 3.943741099999999999e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433572800000000091e+00 3.869867399999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.394874100000000006e+00 3.794050700000000109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.356933600000000073e+00 3.716654099999999961e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.319766999999999912e+00 3.638013299999999894e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.283386899999999997e+00 3.558437399999999862e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.247802499999999926e+00 3.478209999999999802e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.213020399999999999e+00 3.397590600000000016e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.179044500000000051e+00 3.316815099999999905e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.145876399999999906e+00 3.236097899999999861e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.113515400000000044e+00 3.155632400000000004e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.081959099999999951e+00 3.075592400000000115e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.051203099999999946e+00 2.996133799999999958e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.021241800000000088e+00 2.917395200000000077e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.920678499999999733e-01 2.839499399999999785e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.636728599999999645e-01 2.762554499999999802e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.360473099999999658e-01 2.686655099999999852e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.091807600000000322e-01 2.611883100000000013e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.830619299999999949e-01 2.538308999999999926e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.576788400000000534e-01 2.465992500000000032e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.330189099999999458e-01 2.394983900000000165e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.090690699999999458e-01 2.325324499999999794e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.858158299999999929e-01 2.257047399999999815e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.632453599999999838e-01 2.190178799999999981e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.413435699999999517e-01 2.124737899999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.200961900000000249e-01 2.060738100000000017e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.994888099999999609e-01 1.998187399999999947e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.795069299999999535e-01 1.937089099999999897e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.601360400000000350e-01 1.877442000000000055e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.413616199999999656e-01 1.819241200000000003e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.231692100000000289e-01 1.762478299999999942e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.055444300000000224e-01 1.707141999999999937e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.884730099999999631e-01 1.653218300000000029e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.719408299999999556e-01 1.600690799999999969e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.559339199999999703e-01 1.549541099999999894e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.404385099999999831e-01 1.499749299999999952e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.254410099999999861e-01 1.451293699999999909e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.109280800000000067e-01 1.404151600000000055e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.968865599999999771e-01 1.358298999999999923e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.833035700000000157e-01 1.313711099999999909e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.701664600000000083e-01 1.270362599999999897e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.574628299999999870e-01 1.228227299999999911e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.451805600000000029e-01 1.187278999999999973e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.333077699999999810e-01 1.147490700000000086e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.218328599999999762e-01 1.108835699999999980e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.107445100000000071e-01 1.071286900000000042e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.000316400000000217e-01 1.034817400000000109e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.896834599999999815e-01 9.994000499999999843e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.796894599999999786e-01 9.650081999999999827e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.700393799999999733e-01 9.316152100000000269e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.607232300000000058e-01 8.991947099999999526e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.517312799999999795e-01 8.677206499999999822e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.430540799999999835e-01 8.371672700000000189e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.346823999999999910e-01 8.075092200000000275e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.266073099999999840e-01 7.787215100000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.188200999999999952e-01 7.507795800000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.113122999999999863e-01 7.236593199999999948e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.040757099999999991e-01 6.973370599999999531e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.971023400000000203e-01 6.717895999999999868e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.903844400000000214e-01 6.469942199999999533e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.839145000000000141e-01 6.229286800000000124e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.776852100000000156e-01 5.995712399999999498e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.716894999999999727e-01 5.769006500000000148e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.659204900000000094e-01 5.548961500000000324e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.603715300000000177e-01 5.335374899999999476e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.550361600000000117e-01 5.128049099999999472e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.499081099999999889e-01 4.926791400000000154e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.449813100000000077e-01 4.731413800000000003e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.402498999999999885e-01 4.541733600000000259e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.357081699999999946e-01 4.357572399999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.313505899999999949e-01 4.178756800000000271e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.271718400000000138e-01 4.005117999999999734e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.231667200000000129e-01 3.836491599999999891e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.193302299999999871e-01 3.672717999999999816e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.156575099999999967e-01 3.513641699999999757e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.121438700000000122e-01 3.359111900000000261e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.087847600000000137e-01 3.208981599999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.055757800000000135e-01 3.063108299999999784e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.025126700000000057e-01 2.921353400000000211e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.995913099999999940e-01 2.783582299999999843e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.968077299999999863e-01 2.649664299999999750e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.941580699999999882e-01 2.519472600000000062e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.916385899999999975e-01 2.392883700000000002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.892457100000000114e-01 2.269778199999999968e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.869759300000000124e-01 2.150039900000000059e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.848258899999999927e-01 2.033556099999999922e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.827923399999999976e-01 1.920217300000000016e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.808721199999999973e-01 1.809917600000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.790622000000000047e-01 1.702553800000000117e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.773596500000000076e-01 1.598026100000000116e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.757616200000000073e-01 1.496237599999999945e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.742653799999999975e-01 1.397094100000000061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.728682900000000078e-01 1.300504500000000119e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.715677899999999978e-01 1.206380299999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.703614099999999909e-01 1.114635600000000032e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.692467699999999908e-01 1.025187199999999937e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.682215800000000094e-01 9.379543499999999645e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.672836299999999887e-01 8.528587099999999921e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.664307700000000056e-01 7.698243300000000289e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.656609400000000065e-01 6.887775399999999937e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.649721700000000013e-01 6.096468699999999658e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.643625200000000119e-01 5.323630399999999818e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.638301600000000025e-01 4.568588199999999711e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.633732999999999991e-01 3.830690300000000326e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.629902300000000137e-01 3.109304499999999971e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.626792999999999989e-01 2.403817399999999896e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.624389199999999867e-01 1.713634299999999833e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.622675500000000104e-01 1.038178300000000033e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.621637400000000007e-01 3.768898000000000127e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.621260499999999938e-01 -2.707740799999999986e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.621531200000000117e-01 -9.053398600000000032e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.622436600000000118e-01 -1.527318400000000041e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.623963900000000016e-01 -2.137205199999999902e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.626101100000000022e-01 -2.735481000000000024e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.628836600000000134e-01 -3.322612300000000324e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.632159199999999866e-01 -3.899051800000000179e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.636058300000000076e-01 -4.465238400000000329e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.640523500000000134e-01 -5.021598499999999771e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.645545099999999872e-01 -5.568545600000000123e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.651113600000000126e-01 -6.106481099999999662e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.657220100000000029e-01 -6.635794500000000151e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.663855899999999999e-01 -7.156863900000000334e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.671012799999999909e-01 -7.670056499999999833e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.678682800000000086e-01 -8.175728599999999846e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.686858599999999930e-01 -8.674226200000000053e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.695532800000000007e-01 -9.165885199999999899e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.704698699999999956e-01 -9.651031899999999719e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.714349699999999921e-01 -1.012998299999999935e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.724479700000000060e-01 -1.060304600000000069e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.735082699999999922e-01 -1.107052099999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.746153300000000130e-01 -1.153269600000000061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.757685999999999971e-01 -1.198985500000000065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.769675800000000132e-01 -1.244227200000000005e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.782118099999999983e-01 -1.289021300000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.795008300000000001e-01 -1.333393599999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.808342199999999900e-01 -1.377369300000000074e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.822115900000000066e-01 -1.420972899999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.836325699999999950e-01 -1.464228200000000091e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.850967900000000110e-01 -1.507158200000000003e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.866039499999999907e-01 -1.549785399999999980e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.881537400000000138e-01 -1.592131800000000097e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.897458700000000109e-01 -1.634218400000000126e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.913800900000000027e-01 -1.676066099999999892e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.930561500000000097e-01 -1.717694899999999969e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.947738499999999984e-01 -1.759124400000000032e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.965329700000000013e-01 -1.800373600000000074e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.983333499999999916e-01 -1.841461100000000017e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.001748100000000086e-01 -1.882404900000000103e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.020572099999999871e-01 -1.923222500000000001e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.039804299999999904e-01 -1.963931100000000096e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.059443699999999877e-01 -2.004547200000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.079489099999999868e-01 -2.045086999999999877e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.099939999999999862e-01 -2.085566399999999876e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.120795699999999950e-01 -2.126000600000000074e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.142055700000000118e-01 -2.166404700000000016e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.163719699999999968e-01 -2.206793099999999896e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.185787600000000108e-01 -2.247180000000000011e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.208259399999999983e-01 -2.287579399999999930e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.231135200000000096e-01 -2.328004499999999921e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.254415300000000011e-01 -2.368468499999999977e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.278100000000000125e-01 -2.408984200000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.302189799999999897e-01 -2.449563899999999961e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.326685500000000018e-01 -2.490219899999999986e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.351587699999999892e-01 -2.530963800000000097e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.376897299999999880e-01 -2.571807199999999738e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.402615399999999957e-01 -2.612761200000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.428742999999999874e-01 -2.653836800000000107e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.455281300000000111e-01 -2.695044400000000118e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.482231799999999877e-01 -2.736394500000000063e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.509595700000000207e-01 -2.777897100000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.537374700000000205e-01 -2.819561800000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.565570300000000192e-01 -2.861398299999999839e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.594184299999999777e-01 -2.903415799999999880e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.623218500000000231e-01 -2.945623199999999886e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.652674700000000052e-01 -2.988029200000000274e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.682554999999999801e-01 -3.030642399999999848e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.712861400000000089e-01 -3.073470999999999842e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.743596099999999760e-01 -3.116522899999999985e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.774761299999999875e-01 -3.159805900000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.806359399999999726e-01 -3.203327499999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.838392699999999769e-01 -3.247094899999999895e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.870863599999999849e-01 -3.291115199999999907e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.903774800000000211e-01 -3.335395199999999782e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.937128700000000148e-01 -3.379941499999999932e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.970928099999999850e-01 -3.424760199999999921e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.005175800000000064e-01 -3.469857599999999764e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.039874300000000029e-01 -3.515239499999999739e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.075026699999999780e-01 -3.560911500000000229e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.110635800000000062e-01 -3.606879000000000057e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.146704599999999852e-01 -3.653147099999999869e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.183236099999999791e-01 -3.699720699999999862e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.220233299999999965e-01 -3.746604599999999730e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.257699399999999801e-01 -3.793803199999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.295637399999999939e-01 -3.841320500000000027e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.334050599999999753e-01 -3.889160700000000026e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.372942199999999779e-01 -3.937327299999999752e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.412315499999999946e-01 -3.985823800000000139e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.452173700000000234e-01 -4.034653400000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.492520199999999964e-01 -4.083819100000000146e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.533358400000000121e-01 -4.133323400000000203e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.574691700000000028e-01 -4.183168700000000073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.616523400000000166e-01 -4.233357200000000264e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.658856899999999857e-01 -4.283890699999999829e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.701695799999999981e-01 -4.334770800000000146e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.745043499999999859e-01 -4.385998700000000028e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.788903499999999869e-01 -4.437575300000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.833279299999999834e-01 -4.489501399999999975e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.878174300000000185e-01 -4.541777300000000017e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.923592100000000138e-01 -4.594403000000000237e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.969536100000000123e-01 -4.647378200000000237e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.016009899999999910e-01 -4.700702299999999778e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.063016899999999931e-01 -4.754374399999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.110560600000000009e-01 -4.808393000000000250e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.158644599999999913e-01 -4.862756599999999985e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.207272100000000181e-01 -4.917463000000000251e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.256446799999999975e-01 -4.972509999999999986e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.306171899999999830e-01 -5.027894499999999711e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.356450800000000179e-01 -5.083613599999999844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.407286999999999733e-01 -5.139663399999999660e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.458683600000000191e-01 -5.196039999999999548e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.510643999999999765e-01 -5.252738999999999603e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.563171400000000100e-01 -5.309755299999999734e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.616268900000000119e-01 -5.367083700000000457e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.669939799999999752e-01 -5.424718299999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.724186899999999745e-01 -5.482652799999999660e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.779013500000000025e-01 -5.540880400000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.834422299999999728e-01 -5.599393799999999866e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.890416200000000102e-01 -5.658185100000000523e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.946998100000000176e-01 -5.717246099999999664e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.004170500000000299e-01 -5.776567700000000416e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.061936200000000108e-01 -5.836140600000000456e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.120297600000000005e-01 -5.895954599999999601e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.179257200000000338e-01 -5.955999199999999494e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.238817199999999952e-01 -6.016263099999999975e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.298979799999999907e-01 -6.076734400000000091e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.359747099999999653e-01 -6.137400699999999709e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.421121100000000359e-01 -6.198248800000000225e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.483103599999999966e-01 -6.259264900000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.545696300000000356e-01 -6.320434499999999511e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.608900599999999681e-01 -6.381742299999999535e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.672717999999999927e-01 -6.443172600000000028e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.737149799999999855e-01 -6.504708500000000448e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.802196800000000154e-01 -6.566332799999999859e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.867860200000000193e-01 -6.628027300000000066e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.934140399999999760e-01 -6.689772999999999969e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.001038199999999545e-01 -6.751550099999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.068553700000000051e-01 -6.813338199999999789e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.136687100000000061e-01 -6.875115899999999503e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.205438199999999682e-01 -6.936860799999999827e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.274806800000000129e-01 -6.998550000000000049e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.344792299999999496e-01 -7.060159400000000085e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.415393900000000427e-01 -7.121664199999999667e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.486610600000000115e-01 -7.183038699999999555e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.558441000000000409e-01 -7.244256100000000531e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.630883499999999930e-01 -7.305288699999999968e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.703936400000000129e-01 -7.366108099999999492e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.777597499999999942e-01 -7.426684799999999642e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.851864300000000130e-01 -7.486988100000000479e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.926734199999999841e-01 -7.546986500000000264e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.002204100000000153e-01 -7.606647699999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.078270599999999524e-01 -7.665938100000000421e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.154929899999999954e-01 -7.724823199999999446e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.232178200000000112e-01 -7.783267400000000169e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.310010799999999698e-01 -7.841234299999999546e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.388423200000000524e-01 -7.898686099999999710e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.467409999999999881e-01 -7.955584300000000386e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.546965900000000005e-01 -8.011889100000000319e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.627084800000000220e-01 -8.067559899999999784e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.707760399999999956e-01 -8.122554899999999689e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.788985899999999463e-01 -8.176831300000000358e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.870754199999999701e-01 -8.230345199999999917e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.953057700000000230e-01 -8.283051700000000350e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.035888199999999815e-01 -8.334905000000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.119237299999999546e-01 -8.385858200000000373e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.203095799999999826e-01 -8.435863200000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.287454499999999946e-01 -8.484871200000000391e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.372303199999999723e-01 -8.532832399999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.457631500000000191e-01 -8.579695699999999592e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.543428499999999870e-01 -8.625409600000000232e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.629682600000000425e-01 -8.669921299999999720e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.716381800000000402e-01 -8.713177199999999623e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.803513499999999770e-01 -8.755123000000000211e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.891064800000000323e-01 -8.795703400000000061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.979021799999999942e-01 -8.834862300000000390e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.067370399999999941e-01 -8.872543099999999905e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.156095899999999732e-01 -8.908688299999999449e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.245182699999999754e-01 -8.943239800000000184e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.334615099999999943e-01 -8.976138799999999751e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.424376500000000156e-01 -9.007326199999999838e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.514449799999999957e-01 -9.036742300000000228e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.604817199999999833e-01 -9.064326799999999906e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.695460500000000481e-01 -9.090019200000000188e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.786360699999999690e-01 -9.113758800000000271e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.877498300000000508e-01 -9.135484499999999564e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.968853100000000245e-01 -9.155135199999999696e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.006040400000000057e+00 -9.172649600000000181e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.015213099999999979e+00 -9.187966600000000428e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.024401099999999953e+00 -9.201025099999999846e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.033602099999999968e+00 -9.211764199999999958e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.042813900000000071e+00 -9.220123500000000361e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.052033999999999914e+00 -9.226042700000000041e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.061260000000000092e+00 -9.229462400000000288e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.070489500000000094e+00 -9.230323499999999459e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.079719799999999896e+00 -9.228567800000000432e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.088948400000000039e+00 -9.224137999999999504e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.098172499999999996e+00 -9.216977699999999718e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.107389500000000027e+00 -9.207031700000000152e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.116596499999999992e+00 -9.194246000000000363e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.125790800000000091e+00 -9.178567899999999780e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.134969300000000070e+00 -9.159946300000000319e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.144129299999999905e+00 -9.138331800000000227e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.153267599999999948e+00 -9.113676499999999736e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.162381300000000062e+00 -9.085934799999999534e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.171467199999999931e+00 -9.055062900000000470e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.180522300000000024e+00 -9.021019300000000518e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.189543299999999970e+00 -8.983764899999999720e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.198527099999999956e+00 -8.943263099999999577e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.207470299999999996e+00 -8.899479700000000326e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.216369800000000057e+00 -8.852383600000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.225222199999999928e+00 -8.801946499999999673e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.234024100000000068e+00 -8.748143200000000341e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.242772299999999941e+00 -8.690951799999999672e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.251463200000000109e+00 -8.630353499999999789e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.260093600000000036e+00 -8.566333400000000209e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.268659900000000063e+00 -8.498879799999999873e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.277158800000000038e+00 -8.427985000000000060e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.285586799999999918e+00 -8.353645299999999940e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.293940400000000102e+00 -8.275860600000000122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.302216299999999993e+00 -8.194635399999999903e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.310410899999999934e+00 -8.109977999999999909e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.318520899999999996e+00 -8.021901399999999960e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.326542799999999911e+00 -7.930422700000000491e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.334473199999999915e+00 -7.835563700000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.342308800000000080e+00 -7.737350699999999692e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.350046099999999916e+00 -7.635814699999999844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.357682000000000055e+00 -7.530991400000000002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.365213000000000010e+00 -7.422921300000000500e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.372635899999999909e+00 -7.311649500000000357e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379947500000000105e+00 -7.197226199999999796e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.387144799999999956e+00 -7.079706199999999949e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.394224499999999978e+00 -6.959149399999999819e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.401183599999999974e+00 -6.835620199999999924e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408019200000000026e+00 -6.709188200000000268e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414728399999999997e+00 -6.579927399999999649e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421308299999999969e+00 -6.447916700000000390e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.427756299999999978e+00 -6.313239800000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.434069500000000108e+00 -6.175984700000000105e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440245500000000067e+00 -6.036244200000000504e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446281699999999892e+00 -5.894115199999999666e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.452175800000000017e+00 -5.749699200000000232e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.457925499999999985e+00 -5.603101600000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.463528600000000068e+00 -5.454431899999999667e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.468983099999999986e+00 -5.303803599999999951e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.474286900000000067e+00 -5.151333799999999741e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.479438199999999926e+00 -4.997142900000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.484435399999999960e+00 -4.841354999999999964e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.489276700000000009e+00 -4.684096999999999844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.493960799999999978e+00 -4.525499000000000049e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.498486299999999938e+00 -4.365693399999999724e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.502852000000000077e+00 -4.204815499999999817e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.507056799999999974e+00 -4.043002500000000277e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.511099799999999993e+00 -3.880393599999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.514980200000000110e+00 -3.717129699999999759e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.518697299999999917e+00 -3.553353300000000048e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.522250700000000068e+00 -3.389207799999999771e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.525639900000000049e+00 -3.224837700000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.528864699999999965e+00 -3.060387999999999997e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.531925100000000040e+00 -2.896004099999999748e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.534821100000000049e+00 -2.731831299999999962e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.537552999999999948e+00 -2.568014900000000211e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.540121000000000073e+00 -2.404699499999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.542525700000000111e+00 -2.242028899999999880e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.544767699999999966e+00 -2.080145999999999940e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.546847899999999942e+00 -1.919192100000000067e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.548767000000000005e+00 -1.759306999999999954e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.550526400000000082e+00 -1.600628500000000065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.552127000000000034e+00 -1.443292499999999923e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.553570300000000071e+00 -1.287432199999999916e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.554857699999999898e+00 -1.133178299999999944e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.555990900000000066e+00 -9.806584299999999976e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.556971499999999953e+00 -8.299973300000000609e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.557801500000000061e+00 -6.813162600000000069e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.558482900000000004e+00 -5.347329299999999813e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559017600000000003e+00 -3.903613400000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559407900000000069e+00 -2.483115199999999870e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559656300000000106e+00 -1.086894300000000070e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559765000000000068e+00 2.840324999999999881e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559736500000000081e+00 1.628692500000000071e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559573700000000063e+00 2.946158200000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.559279099999999918e+00 4.235549100000000206e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.558855499999999950e+00 5.496031900000000053e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.558305899999999911e+00 6.726822000000000357e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.557633199999999940e+00 7.927184299999999462e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.556840500000000072e+00 9.096433399999999392e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.555930899999999895e+00 1.023393400000000009e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.554907500000000109e+00 1.133910300000000038e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.553773599999999977e+00 1.241140700000000069e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.552532400000000035e+00 1.345036300000000129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.551187400000000105e+00 1.445554000000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.549741800000000058e+00 1.542655900000000080e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.548199199999999998e+00 1.636308900000000011e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.546562900000000074e+00 1.726485199999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.544836400000000110e+00 1.813161699999999987e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.543023199999999928e+00 1.896320300000000070e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.541126900000000077e+00 1.975947799999999976e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.539150900000000100e+00 2.052035600000000071e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.537098899999999935e+00 2.124579799999999907e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.534974300000000014e+00 2.193581099999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532780699999999996e+00 2.259044500000000066e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.530521699999999985e+00 2.320979499999999973e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.528200699999999967e+00 2.379399600000000059e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.525821300000000047e+00 2.434322600000000114e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.523387000000000047e+00 2.485769899999999977e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.520901199999999953e+00 2.533766900000000155e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.518367500000000092e+00 2.578342800000000268e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.515789099999999889e+00 2.619529899999999967e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.513169599999999893e+00 2.657364099999999785e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.510512199999999972e+00 2.691884500000000235e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.507820299999999891e+00 2.723133099999999751e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.505097200000000024e+00 2.751154900000000181e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.502346100000000018e+00 2.775997599999999732e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.499570099999999906e+00 2.797711299999999790e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.496772299999999944e+00 2.816348799999999764e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.493956000000000062e+00 2.831964900000000229e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.491123999999999894e+00 2.844616699999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.488279399999999919e+00 2.854362899999999814e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.485425100000000054e+00 2.861264399999999819e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.482563800000000098e+00 2.865383499999999972e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.479698399999999969e+00 2.866783999999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.476831599999999911e+00 2.865531099999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.473966099999999946e+00 2.861691100000000043e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.471104399999999979e+00 2.855331500000000133e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.468249099999999974e+00 2.846520699999999793e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.465402499999999941e+00 2.835327799999999843e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.462567200000000067e+00 2.821822700000000128e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.459745400000000082e+00 2.806075699999999729e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.456939299999999937e+00 2.788157700000000183e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.454151200000000088e+00 2.768139700000000203e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.451383000000000090e+00 2.746093099999999954e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.448636899999999894e+00 2.722089400000000103e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445914799999999945e+00 2.696200000000000263e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443218600000000018e+00 2.668496100000000149e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440550100000000056e+00 2.639048999999999978e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.437911099999999998e+00 2.607929500000000234e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435303199999999890e+00 2.575208099999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.432728000000000002e+00 2.540954899999999794e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430187000000000097e+00 2.505239400000000005e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.427681800000000001e+00 2.468130699999999955e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425213599999999969e+00 2.429697100000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.422783899999999990e+00 2.390006100000000022e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.420393900000000098e+00 2.349124800000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.418044800000000105e+00 2.307118999999999975e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.415737699999999988e+00 2.264054100000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413473600000000108e+00 2.219994299999999976e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411253599999999997e+00 2.175002900000000128e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409078599999999959e+00 2.129142300000000099e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.406949500000000075e+00 2.082473900000000044e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404867000000000088e+00 2.035057899999999920e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.402832000000000079e+00 1.986953399999999981e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.400844999999999896e+00 1.938218700000000072e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.398906800000000006e+00 1.888910699999999943e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.397017900000000035e+00 1.839085099999999973e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.060000000000000053e+00 5.459999999999999964e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.114599999999999813e+00 4.900147699999999773e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.163601499999999955e+00 4.322450700000000090e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.206825999999999954e+00 3.729295500000000096e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.244118900000000139e+00 3.123419800000000190e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.275353099999999795e+00 2.507874099999999995e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.300431899999999974e+00 1.885974999999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.319291600000000120e+00 1.261250600000000111e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.331904100000000035e+00 6.373782300000000456e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.338277900000000020e+00 1.811847899999999983e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.338459100000000124e+00 -5.927548000000000261e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.332531599999999816e+00 -1.191524500000000097e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.320616300000000187e+00 -1.774599100000000096e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.302870299999999926e+00 -2.338577499999999976e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.279484500000000136e+00 -2.880308199999999985e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.250681499999999780e+00 -3.396941099999999825e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.216711999999999794e+00 -3.885969400000000018e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.177852399999999911e+00 -4.345263199999999770e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.134399699999999900e+00 -4.773090299999999786e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.086668799999999990e+00 -5.168128300000000230e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.034987500000000171e+00 -5.529465199999999747e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.979692899999999867e+00 -5.856590899999999600e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.921126999999999807e+00 -6.149379500000000220e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.859633200000000208e+00 -6.408065399999999912e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.795552499999999885e+00 -6.633211900000000050e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.729220399999999991e+00 -6.825676800000000100e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.660963600000000095e+00 -6.986574199999999735e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.591097899999999843e+00 -7.117235400000000212e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.519925499999999818e+00 -7.219168400000000041e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.447733899999999796e+00 -7.294019800000000053e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.374793700000000118e+00 -7.343537200000000098e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.301358299999999968e+00 -7.369534500000000321e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.227662899999999890e+00 -7.373860900000000385e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.153924299999999903e+00 -7.358371899999999854e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.080340599999999984e+00 -7.324905399999999567e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.007091599999999865e+00 -7.275260300000000235e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.934339000000000031e+00 -7.211179500000000075e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.862227199999999971e+00 -7.134335400000000327e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.790883800000000026e+00 -7.046319600000000349e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.720420599999999967e+00 -6.948634600000000106e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.650934300000000077e+00 -6.842688700000000068e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.582507399999999897e+00 -6.729792800000000241e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.515209500000000098e+00 -6.611158999999999786e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.449097899999999939e+00 -6.487901599999999824e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384218799999999971e+00 -6.361038500000000262e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.320608500000000074e+00 -6.231493900000000252e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.258293499999999954e+00 -6.100102699999999878e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.197292500000000093e+00 -5.967614099999999588e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.137616399999999972e+00 -5.834696700000000291e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.079269400000000045e+00 -5.701943499999999609e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.022250000000000103e+00 -5.569876999999999967e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.665511799999999543e-01 -5.438954400000000078e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.121616399999999958e-01 -5.309572700000000367e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.590659099999999881e-01 -5.182073899999999789e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.072451699999999564e-01 -5.056749499999999564e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.566776800000000192e-01 -4.933845400000000048e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.073392200000000463e-01 -4.813566299999999742e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.592035600000000217e-01 -4.696079400000000348e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.122427700000000472e-01 -4.581518799999999558e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.664275800000000416e-01 -4.469988599999999757e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.217276899999999662e-01 -4.361566400000000066e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.781120300000000212e-01 -4.256306300000000320e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.355489599999999850e-01 -4.154241500000000364e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.940065500000000109e-01 -4.055387200000000192e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.534526800000000191e-01 -3.959742499999999943e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.138552499999999745e-01 -3.867292700000000139e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.751823199999999803e-01 -3.778010999999999786e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.374022199999999971e-01 -3.691860199999999814e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.004836100000000065e-01 -3.608794500000000127e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.643956699999999937e-01 -3.528760399999999908e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.291080599999999967e-01 -3.451698299999999886e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
9.459108099999999353e-02 -3.377543000000000184e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.081565099999999835e-02 -3.306225400000000203e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.775339699999999910e-02 -3.237672799999999906e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.623331500000000226e-03 -3.171809600000000007e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.634142800000000201e-02 -3.108558400000000166e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.742701199999999451e-02 -3.047839900000000046e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.790541099999999775e-02 -2.989574100000000012e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.278011500000000022e-01 -2.933679999999999843e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.571379499999999985e-01 -2.880076700000000045e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.859387200000000018e-01 -2.828683100000000117e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.142255499999999868e-01 -2.779418399999999956e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.420197299999999885e-01 -2.732202399999999809e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.693417599999999856e-01 -2.686955699999999947e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.962113200000000002e-01 -2.643599399999999822e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.226473100000000205e-01 -2.602056099999999983e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.486678699999999909e-01 -2.562249099999999835e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.742903599999999886e-01 -2.524103100000000044e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.995313899999999863e-01 -2.487543899999999919e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.244068300000000127e-01 -2.452498799999999868e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.489318199999999814e-01 -2.418896199999999830e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.731207800000000185e-01 -2.386665999999999954e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.969874400000000025e-01 -2.355739400000000039e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.205448400000000087e-01 -2.326049100000000092e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.438053299999999757e-01 -2.297528900000000096e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.667806199999999572e-01 -2.270114200000000082e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.894817599999999658e-01 -2.243741599999999892e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.119191699999999567e-01 -2.218349299999999857e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.341026699999999794e-01 -2.193876500000000007e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.560414300000000365e-01 -2.170263799999999854e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.777440700000000318e-01 -2.147453099999999893e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.992186000000000234e-01 -2.125387499999999985e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.204724799999999707e-01 -2.104011499999999923e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.415125900000000270e-01 -2.083270499999999803e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.623453000000000035e-01 -2.063111300000000092e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.829764099999999560e-01 -2.043481799999999904e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.034112300000000317e-01 -2.024331200000000219e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.236545400000000461e-01 -2.005609399999999987e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.437106300000000170e-01 -1.987268000000000034e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.635833099999999929e-01 -1.969259199999999987e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.832759000000000027e-01 -1.951536500000000007e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.027912700000000346e-01 -1.934054600000000068e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.221318200000000465e-01 -1.916769100000000003e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.412995100000000059e-01 -1.899636700000000067e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.602958700000000514e-01 -1.882615300000000103e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.791220299999999765e-01 -1.865663700000000036e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.977786600000000394e-01 -1.848742000000000107e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.016266099999999950e+00 -1.831811300000000031e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.034584200000000065e+00 -1.814833799999999941e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.052732500000000071e+00 -1.797772900000000007e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.070710300000000004e+00 -1.780593000000000092e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.088516199999999934e+00 -1.763259799999999933e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.106148799999999932e+00 -1.745740300000000023e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.123606199999999999e+00 -1.728002599999999944e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.140886199999999961e+00 -1.710015899999999922e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.157986399999999971e+00 -1.691751000000000005e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.174903899999999890e+00 -1.673179799999999995e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.191635699999999964e+00 -1.654275699999999905e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.208178399999999986e+00 -1.635013199999999944e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.224528599999999967e+00 -1.615368700000000102e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.240682300000000016e+00 -1.595319500000000001e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.256635500000000016e+00 -1.574845000000000050e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.272383899999999901e+00 -1.553925599999999907e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.287923200000000046e+00 -1.532543699999999953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303248600000000090e+00 -1.510682999999999998e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.318355399999999955e+00 -1.488329000000000013e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.333238700000000110e+00 -1.465468999999999911e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.347893400000000019e+00 -1.442091900000000093e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.362314299999999978e+00 -1.418188299999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376496200000000059e+00 -1.393750700000000009e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390433699999999995e+00 -1.368773400000000029e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404121500000000022e+00 -1.343252600000000019e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.417553999999999981e+00 -1.317186299999999921e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430725800000000048e+00 -1.290574399999999899e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443631600000000015e+00 -1.263418699999999895e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.456265799999999944e+00 -1.235722999999999905e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.468623000000000012e+00 -1.207492800000000033e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.480697900000000011e+00 -1.178735700000000053e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.492485300000000015e+00 -1.149461300000000019e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.503979900000000036e+00 -1.119680900000000090e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.515176700000000043e+00 -1.089407800000000037e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.526070800000000061e+00 -1.058657100000000018e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.536657399999999951e+00 -1.027445699999999906e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.546931800000000079e+00 -9.957923800000000325e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.556889699999999932e+00 -9.637177099999999497e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.566526899999999944e+00 -9.312438699999999736e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.575839400000000001e+00 -8.983947199999999800e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.584823300000000046e+00 -8.651957200000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.593475299999999928e+00 -8.316738299999999473e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.601792000000000105e+00 -7.978574800000000078e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.609770600000000051e+00 -7.637764500000000512e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.617408299999999910e+00 -7.294618000000000491e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.624703000000000008e+00 -6.949457799999999574e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.631652399999999892e+00 -6.602617299999999911e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.638255000000000017e+00 -6.254439600000000210e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.644509500000000068e+00 -5.905276999999999887e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.650414800000000071e+00 -5.555489200000000016e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.655970200000000059e+00 -5.205442700000000311e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.661175700000000033e+00 -4.855509199999999970e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.666031199999999934e+00 -4.506064900000000262e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.670537299999999892e+00 -4.157488899999999821e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.674694700000000092e+00 -3.810162100000000218e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.678504900000000077e+00 -3.464466099999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.681969400000000059e+00 -3.120781999999999723e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.685090200000000094e+00 -2.779488700000000145e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.687869599999999970e+00 -2.440962600000000093e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.690310600000000107e+00 -2.105575500000000100e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.692416200000000037e+00 -1.773694100000000051e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.694189900000000026e+00 -1.445678400000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.695635599999999910e+00 -1.121881200000000023e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.696757400000000082e+00 -8.026463100000000295e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.697560100000000016e+00 -4.883082500000000131e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.698048400000000013e+00 -1.791908600000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.698227600000000059e+00 1.243933900000000065e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.698103200000000035e+00 4.221443200000000312e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.697680999999999996e+00 7.137747599999999526e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.696967300000000067e+00 9.990112600000000675e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.695968300000000095e+00 1.277594700000000139e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.694690699999999994e+00 1.549281100000000078e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.693141400000000019e+00 1.813841499999999940e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.691327500000000095e+00 2.071063200000000104e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.689256499999999939e+00 2.320749500000000021e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.686935700000000038e+00 2.562720099999999945e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.684372999999999898e+00 2.796811599999999842e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.681576200000000076e+00 3.022877299999999767e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.678553299999999915e+00 3.240787399999999763e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.675312499999999982e+00 3.450428899999999910e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.671862100000000018e+00 3.651705900000000171e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.668210399999999982e+00 3.844539000000000151e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.664365899999999954e+00 4.028865200000000257e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.660336999999999952e+00 4.204638099999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.656132399999999949e+00 4.371826999999999797e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.651760499999999965e+00 4.530416999999999916e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.647230100000000030e+00 4.680408400000000135e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.642549700000000001e+00 4.821816099999999827e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.637727900000000014e+00 4.954669700000000065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.632773199999999925e+00 5.079012400000000316e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.627694200000000091e+00 5.194900700000000260e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.622499300000000089e+00 5.302403900000000059e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.617196899999999937e+00 5.401603200000000271e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.611795300000000042e+00 5.492591799999999580e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.606302700000000083e+00 5.575473300000000076e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.600727199999999906e+00 5.650361900000000492e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.595076900000000020e+00 5.717381299999999555e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.589359500000000036e+00 5.776664200000000138e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.583582800000000068e+00 5.828351800000000082e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.577754499999999949e+00 5.872592699999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.571881899999999943e+00 5.909542800000000540e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.565972300000000095e+00 5.939364299999999597e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.560033000000000003e+00 5.962225300000000283e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.554070700000000027e+00 5.978298899999999749e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.548092400000000035e+00 5.987763000000000391e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.542104700000000106e+00 5.990799399999999775e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.536113899999999921e+00 5.987593399999999733e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.530126300000000050e+00 5.978332899999999617e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.524148000000000058e+00 5.963208500000000134e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.518184800000000001e+00 5.942412500000000541e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.512242300000000039e+00 5.916138600000000469e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.506326199999999949e+00 5.884581300000000237e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.500441600000000042e+00 5.847935699999999848e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.494593700000000025e+00 5.806396700000000521e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.488787300000000036e+00 5.760159000000000251e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.483027099999999932e+00 5.709416600000000175e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.477317699999999956e+00 5.654362299999999841e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.471663299999999897e+00 5.595187600000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.466068200000000044e+00 5.532082200000000283e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.460536099999999893e+00 5.465233699999999528e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.455070800000000109e+00 5.394827700000000004e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.449675999999999965e+00 5.321046999999999860e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444355000000000055e+00 5.244072100000000125e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.439110899999999971e+00 5.164080100000000284e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433946799999999966e+00 5.081245500000000082e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.428865599999999958e+00 4.995739100000000099e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423869800000000074e+00 4.907728700000000277e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.418962099999999893e+00 4.817378500000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414144700000000032e+00 4.724848899999999907e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409419900000000059e+00 4.630296899999999938e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404789599999999972e+00 4.533875399999999778e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.400255699999999992e+00 4.435733900000000118e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.395820000000000061e+00 4.336017699999999975e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.391483999999999943e+00 4.234868399999999755e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.387249100000000013e+00 4.132423299999999911e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.383116699999999977e+00 4.028816299999999906e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379087799999999975e+00 3.924176999999999804e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375163700000000100e+00 3.818631100000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.371345000000000036e+00 3.712300599999999728e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.367632699999999923e+00 3.605303400000000047e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.364027399999999890e+00 3.497753499999999849e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.360529700000000064e+00 3.389761399999999814e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.357139899999999955e+00 3.281433599999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.353858500000000076e+00 3.172872800000000049e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.350685600000000042e+00 3.064178300000000021e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.347621399999999969e+00 2.955445600000000117e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.344665999999999917e+00 2.846766700000000205e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.341819199999999990e+00 2.738230199999999726e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.339080999999999966e+00 2.629921399999999854e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.336451099999999892e+00 2.521921899999999828e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.333929099999999979e+00 2.414310500000000081e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.331514800000000109e+00 2.307162500000000116e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.329207699999999992e+00 2.200550300000000126e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.327007100000000106e+00 2.094543199999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.324912599999999996e+00 1.989207600000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.322923400000000083e+00 1.884606899999999863e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.321038799999999958e+00 1.780801999999999941e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.319258000000000042e+00 1.677850899999999978e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.317580100000000032e+00 1.575808999999999960e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.316004299999999905e+00 1.474729200000000073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.314529599999999965e+00 1.374661799999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.313154900000000014e+00 1.275654999999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.311879299999999970e+00 1.177754500000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.310701499999999964e+00 1.081003700000000012e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.309620500000000076e+00 9.854438799999999665e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.308635100000000051e+00 8.911143600000000220e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.307743899999999959e+00 7.980522900000000530e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.306945900000000105e+00 7.062928899999999788e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.306239600000000056e+00 6.158695100000000089e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.305623699999999943e+00 5.268136500000000083e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.305096899999999893e+00 4.391550500000000051e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304657799999999979e+00 3.529217400000000254e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304304799999999931e+00 2.681401099999999871e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304036699999999938e+00 1.848349499999999909e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303851899999999953e+00 1.030295099999999943e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303748799999999930e+00 2.274554399999999948e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303726099999999999e+00 -5.599661199999999769e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303782100000000055e+00 -1.331780200000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303915300000000110e+00 -2.087810899999999886e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304124000000000061e+00 -2.827895299999999904e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304406799999999977e+00 -3.551883000000000123e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.304761999999999977e+00 -4.259635700000000136e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.305188000000000015e+00 -4.951027100000000153e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.305683099999999985e+00 -5.625942099999999696e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.306245700000000065e+00 -6.284276900000000665e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.306874099999999927e+00 -6.925938099999999487e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.307566699999999971e+00 -7.550843100000000085e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.308321800000000090e+00 -8.158919200000000482e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.309137699999999960e+00 -8.750103700000000373e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.310012699999999919e+00 -9.324343499999999951e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.310945100000000085e+00 -9.881594700000000120e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.311933299999999969e+00 -1.042182299999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.312975500000000073e+00 -1.094500199999999951e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.314070000000000071e+00 -1.145111500000000060e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.315215100000000081e+00 -1.194015300000000057e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.316409099999999999e+00 -1.241211700000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.317650299999999941e+00 -1.286701399999999884e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.318937000000000026e+00 -1.330485999999999891e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.320267499999999927e+00 -1.372567799999999949e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.321640099999999984e+00 -1.412950199999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.323053000000000035e+00 -1.451636900000000119e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.324504600000000032e+00 -1.488632599999999973e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.325993299999999930e+00 -1.523942799999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.327517199999999953e+00 -1.557573600000000114e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.329074799999999890e+00 -1.589531700000000047e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.330664300000000022e+00 -1.619824900000000067e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.332284199999999919e+00 -1.648461300000000074e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.333932600000000024e+00 -1.675449900000000047e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.335608099999999965e+00 -1.700800399999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.337308900000000023e+00 -1.724523000000000028e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.339033399999999929e+00 -1.746628799999999926e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.340780000000000083e+00 -1.767129400000000128e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.342547099999999993e+00 -1.786037199999999936e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.344333199999999895e+00 -1.803365100000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.346136500000000069e+00 -1.819126699999999985e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.347955699999999979e+00 -1.833336399999999922e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.349788999999999906e+00 -1.846009000000000122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.351634999999999920e+00 -1.857160099999999869e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.353492200000000034e+00 -1.866805900000000074e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.355358999999999980e+00 -1.874963099999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.357233899999999993e+00 -1.881649099999999908e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.359115599999999979e+00 -1.886881900000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.361002499999999893e+00 -1.890680100000000086e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.362893200000000027e+00 -1.893063000000000107e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.364786199999999949e+00 -1.894050200000000073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.366680300000000070e+00 -1.893662200000000018e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.368573899999999899e+00 -1.891919900000000043e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.370465899999999904e+00 -1.888844799999999935e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.372354700000000038e+00 -1.884458800000000100e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374239200000000105e+00 -1.878784599999999971e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376117899999999894e+00 -1.871845299999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.377989799999999931e+00 -1.863664499999999891e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379853500000000066e+00 -1.854266400000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.381707699999999983e+00 -1.843675499999999912e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.383551399999999987e+00 -1.831916899999999904e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.385383299999999984e+00 -1.819016300000000086e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.387202299999999999e+00 -1.804999700000000096e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.389007300000000056e+00 -1.789893499999999915e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390797199999999956e+00 -1.773724799999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.392570899999999945e+00 -1.756520599999999988e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.394327499999999942e+00 -1.738308899999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.396065799999999912e+00 -1.719117599999999968e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.397784899999999997e+00 -1.698975199999999963e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.399483899999999892e+00 -1.677910499999999971e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.401161799999999902e+00 -1.655952599999999941e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.402817699999999945e+00 -1.633130899999999941e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404450900000000058e+00 -1.609474999999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.406060300000000041e+00 -1.585014999999999896e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.407645400000000047e+00 -1.559781000000000084e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409205100000000099e+00 -1.533803400000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410738899999999907e+00 -1.507112800000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.412245999999999890e+00 -1.479739999999999944e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413725799999999921e+00 -1.451715899999999893e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.415177499999999977e+00 -1.423071599999999881e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.416600599999999988e+00 -1.393838299999999863e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.417994399999999988e+00 -1.364046999999999898e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.419358499999999967e+00 -1.333729300000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.420692199999999961e+00 -1.302916299999999916e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421995099999999956e+00 -1.271639400000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423266700000000107e+00 -1.239929899999999974e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.424506700000000015e+00 -1.207818999999999976e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425714499999999996e+00 -1.175338100000000024e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.426889800000000097e+00 -1.142518000000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.428032399999999980e+00 -1.109389900000000012e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.429141699999999959e+00 -1.075984499999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430217700000000036e+00 -1.042332499999999995e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.431260100000000035e+00 -1.008464399999999955e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.432268499999999944e+00 -9.744103099999999740e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433242899999999986e+00 -9.402003600000000128e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.434183100000000044e+00 -9.058642100000000030e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435089000000000059e+00 -8.714312999999999920e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435960399999999915e+00 -8.369307300000000671e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.436797399999999891e+00 -8.023912699999999343e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.437599800000000094e+00 -7.678413300000000441e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.438367600000000079e+00 -7.333089199999999475e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.439100899999999905e+00 -6.988216599999999556e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.439799700000000016e+00 -6.644067100000000670e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440464100000000025e+00 -6.300908099999999457e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441094199999999992e+00 -5.959002000000000049e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441690099999999974e+00 -5.618606699999999926e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.442252000000000089e+00 -5.279974500000000209e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.442779999999999951e+00 -4.943352899999999689e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443274299999999899e+00 -4.608983500000000261e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443735200000000107e+00 -4.277102700000000313e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444162900000000027e+00 -3.947940800000000056e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444557700000000056e+00 -3.621722399999999925e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444919899999999924e+00 -3.298665900000000151e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445249800000000029e+00 -2.978983500000000062e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445547700000000102e+00 -2.662880999999999929e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445813900000000096e+00 -2.350558100000000109e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446048999999999918e+00 -2.042207500000000134e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446253199999999906e+00 -1.738015600000000077e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446426999999999907e+00 -1.438161699999999932e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446570799999999934e+00 -1.142818800000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446685100000000057e+00 -8.521524000000000806e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446770300000000065e+00 -5.663215299999999758e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446827000000000085e+00 -2.854779999999999904e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446855500000000072e+00 -9.766596599999999664e-05 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446856499999999990e+00 2.606749499999999956e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446830400000000072e+00 5.257160200000000373e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446777900000000061e+00 7.852331299999999389e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446699299999999910e+00 1.039109900000000086e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446595400000000087e+00 1.287237100000000051e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446466699999999994e+00 1.529512700000000038e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446313699999999924e+00 1.765841500000000022e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446137199999999901e+00 1.996135699999999902e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445937500000000098e+00 2.220314300000000157e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445715499999999931e+00 2.438303400000000135e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445471699999999915e+00 2.650036000000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.445206699999999955e+00 2.855451999999999990e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444921099999999958e+00 3.054498199999999830e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444615699999999947e+00 3.247127999999999820e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444290999999999991e+00 3.433301400000000198e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443947599999999998e+00 3.612985300000000344e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443586299999999989e+00 3.786152799999999846e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.443207700000000093e+00 3.952783399999999780e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.442812399999999995e+00 4.112862999999999936e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.442401199999999939e+00 4.266383700000000306e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441974499999999937e+00 4.413343499999999864e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441533200000000070e+00 4.553746499999999919e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441077799999999964e+00 4.687602500000000172e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440609100000000087e+00 4.814927000000000096e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440127600000000063e+00 4.935740999999999740e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.439634000000000080e+00 5.050071200000000315e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.439129000000000103e+00 5.157949199999999762e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.438613200000000036e+00 5.259411900000000167e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.438087200000000010e+00 5.354501400000000189e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.437551800000000046e+00 5.443264200000000330e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.437007499999999993e+00 5.525751899999999800e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.436454899999999979e+00 5.602020499999999653e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435894699999999968e+00 5.672130200000000122e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435327500000000089e+00 5.736145699999999764e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.434753900000000026e+00 5.794135599999999942e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.434174400000000071e+00 5.846172599999999858e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433589800000000025e+00 5.892333000000000293e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433000599999999958e+00 5.932696800000000076e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.432407299999999939e+00 5.967347299999999771e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.431810599999999933e+00 5.996371300000000182e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.431211000000000011e+00 6.019858499999999890e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430609000000000020e+00 6.037901799999999958e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430005200000000087e+00 6.050596800000000025e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.429400100000000062e+00 6.058041699999999752e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.428794300000000073e+00 6.060337300000000205e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.428188299999999966e+00 6.057586799999999799e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.427582499999999976e+00 6.049895400000000062e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.426977500000000010e+00 6.037370499999999973e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.426373799999999914e+00 6.020121500000000236e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425771799999999923e+00 5.998259300000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425172000000000105e+00 5.971896599999999833e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.424574800000000030e+00 5.941147399999999884e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423980699999999988e+00 5.906127299999999747e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423389999999999933e+00 5.866952799999999857e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.422803299999999993e+00 5.823741699999999966e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.422220999999999957e+00 5.776612500000000150e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421643299999999943e+00 5.725684600000000013e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421070700000000020e+00 5.671078100000000177e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.420503599999999977e+00 5.612913700000000256e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.419942299999999991e+00 5.551312199999999808e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.419387200000000071e+00 5.486395100000000108e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.418838599999999950e+00 5.418283799999999706e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.418296699999999966e+00 5.347099899999999822e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.417761999999999967e+00 5.272965000000000291e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.417234700000000069e+00 5.196000399999999714e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.416715100000000005e+00 5.116327300000000217e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.416203499999999948e+00 5.034066499999999972e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.415700100000000017e+00 4.949338400000000138e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.415205199999999941e+00 4.862262700000000160e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414718900000000001e+00 4.772958599999999746e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414241599999999988e+00 4.681544599999999667e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413773500000000016e+00 4.588138399999999728e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413314699999999924e+00 4.492856700000000258e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.412865400000000049e+00 4.395815299999999981e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.412425800000000065e+00 4.297129000000000226e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411996100000000087e+00 4.196911500000000128e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411576399999999953e+00 4.095275300000000146e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411166900000000002e+00 3.992331500000000089e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410767600000000010e+00 3.888190100000000343e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410378799999999933e+00 3.782959600000000006e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410000499999999990e+00 3.676747200000000243e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409632900000000078e+00 3.569658400000000342e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409275899999999915e+00 3.461797400000000274e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408929700000000063e+00 3.353266700000000211e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408594399999999913e+00 3.244167199999999779e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 -7.500000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.499999999999999722e-02 -7.349999999999999645e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.484999999999999931e-01 -7.205991599999999941e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.205599199999999926e-01 -7.067746200000000201e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.912373799999999902e-01 -6.934999099999999750e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.605873700000000182e-01 -6.807454599999999800e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.286619099999999793e-01 -6.684791299999999659e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.955098299999999845e-01 -6.566666599999999576e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.611764900000000278e-01 -6.452720399999999579e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.257036999999999738e-01 -6.342578600000000399e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.891294799999999610e-01 -6.235855800000000393e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.514880400000000238e-01 -6.132158500000000068e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.128096299999999497e-01 -6.031087099999999701e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.731204999999999661e-01 -5.932237899999999620e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.324428799999999740e-01 -5.835205700000000384e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.907949299999999626e-01 -5.739584999999999937e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.048190799999999978e+00 -5.644972400000000334e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.104640499999999914e+00 -5.550967499999999610e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.160150199999999909e+00 -5.457175499999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.214721900000000021e+00 -5.363207899999999917e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.268353999999999981e+00 -5.268684999999999619e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.321040900000000073e+00 -5.173236900000000027e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.372773199999999916e+00 -5.076505499999999671e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423538299999999923e+00 -4.978146299999999691e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.473319800000000068e+00 -4.877830000000000332e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.522098100000000009e+00 -4.775244400000000056e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.569850500000000038e+00 -4.670096000000000025e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.616551499999999919e+00 -4.562112400000000179e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.662172599999999889e+00 -4.451043499999999931e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.706682999999999950e+00 -4.336663899999999572e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.750049699999999930e+00 -4.218774599999999708e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.792237400000000092e+00 -4.097204399999999858e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.833209400000000100e+00 -3.971812400000000132e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.872927599999999915e+00 -3.842488799999999927e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.911352500000000010e+00 -3.709156800000000143e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.948444000000000065e+00 -3.571774099999999841e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.984161800000000087e+00 -3.430333599999999983e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.018465099999999790e+00 -3.284864600000000134e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.051313700000000129e+00 -3.135433200000000031e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.082668099999999800e+00 -2.982143100000000047e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.112489500000000131e+00 -2.825135299999999905e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.140740899999999947e+00 -2.664587699999999781e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.167386700000000221e+00 -2.500715099999999858e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.192393899999999896e+00 -2.333767400000000158e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.215731599999999801e+00 -2.164029000000000202e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.237371899999999858e+00 -1.991816500000000101e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.257289999999999797e+00 -1.817476899999999951e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.275464799999999954e+00 -1.641384900000000036e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.291878599999999988e+00 -1.463940500000000089e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.306518000000000068e+00 -1.285565499999999917e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.319373699999999872e+00 -1.106700199999999912e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.330440700000000032e+00 -9.277999700000000294e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.339718700000000151e+00 -7.493312800000000440e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.347211999999999854e+00 -5.717677300000000296e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.352929699999999791e+00 -3.955860600000000171e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.356885500000000189e+00 -2.212620600000000104e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.359098200000000034e+00 -4.926652499999999851e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.359590799999999877e+00 1.199387400000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.358391399999999916e+00 2.859047499999999853e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.355532399999999971e+00 4.481989399999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.351050400000000096e+00 6.064086499999999935e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.344986299999999968e+00 7.601441700000000079e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.337384899999999988e+00 9.090415899999999549e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.328294500000000156e+00 1.052765200000000068e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.317766799999999794e+00 1.191009800000000007e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.305856700000000092e+00 1.323501700000000003e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.292621700000000207e+00 1.450001099999999932e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.278121699999999805e+00 1.570301799999999970e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.262418700000000005e+00 1.684232600000000080e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.245576300000000192e+00 1.791656700000000102e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.227659800000000079e+00 1.892471999999999932e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.208735100000000173e+00 1.986609999999999987e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.188868999999999954e+00 2.074035100000000131e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.168128600000000183e+00 2.154743499999999923e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.146581199999999967e+00 2.228761500000000062e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.124293600000000115e+00 2.296143799999999846e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.101332100000000036e+00 2.356971900000000009e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.077762400000000120e+00 2.411351900000000104e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.053648900000000221e+00 2.459412400000000165e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.029054799999999936e+00 2.501302400000000148e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.004041700000000148e+00 2.537189099999999975e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.978669800000000034e+00 2.567255600000000193e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.952997300000000047e+00 2.591698899999999917e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.927080300000000079e+00 2.610727400000000031e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.900973000000000024e+00 2.624559200000000203e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.874727400000000044e+00 2.633420000000000094e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.848393200000000069e+00 2.637540899999999855e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.822017800000000021e+00 2.637157199999999868e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.795646199999999970e+00 2.632506199999999907e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.769321200000000038e+00 2.623825899999999933e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.743082900000000102e+00 2.611353600000000164e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.716969399999999979e+00 2.595324800000000209e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.691016099999999911e+00 2.575971399999999800e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.665256400000000081e+00 2.553521799999999953e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.639721200000000101e+00 2.528198800000000190e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.614439200000000074e+00 2.500219899999999829e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.589436999999999989e+00 2.469795899999999822e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.564739099999999938e+00 2.437130699999999983e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.540367800000000065e+00 2.402420900000000081e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.516343500000000066e+00 2.365855400000000053e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.492685000000000040e+00 2.327615100000000048e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.469408800000000070e+00 2.287872699999999870e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446530099999999930e+00 2.246792699999999865e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.424062200000000056e+00 2.204531499999999866e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.402016900000000010e+00 2.161236999999999853e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380404500000000034e+00 2.117049100000000017e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.359234000000000053e+00 2.072099600000000041e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.338513000000000064e+00 2.026512400000000103e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.318247900000000028e+00 1.980403700000000100e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.298443900000000095e+00 1.933882099999999937e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.279104999999999936e+00 1.887049100000000035e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.260234499999999924e+00 1.839999099999999999e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.241834600000000011e+00 1.792819600000000069e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.223906399999999950e+00 1.745591799999999916e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.206450400000000034e+00 1.698390599999999973e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.189466499999999982e+00 1.651285099999999950e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.172953700000000099e+00 1.604338599999999948e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.156910300000000058e+00 1.557609199999999916e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.141334199999999965e+00 1.511149700000000040e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.126222700000000021e+00 1.465008400000000099e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.111572599999999911e+00 1.419228799999999957e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.097380299999999975e+00 1.373850400000000027e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.083641800000000099e+00 1.328908399999999990e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.070352699999999935e+00 1.284434599999999982e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.057508399999999904e+00 1.240456900000000084e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.045103799999999916e+00 1.197000099999999900e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.033133800000000102e+00 1.154086100000000004e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.021592999999999973e+00 1.111733599999999988e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.010475599999999918e+00 1.069959000000000104e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.997760399999999770e-01 1.028775999999999913e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.894882799999999978e-01 9.881959599999999844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.796063200000000304e-01 9.482284100000000215e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.701240399999999653e-01 9.088807500000000150e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.610352300000000181e-01 8.701586399999999832e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.523336500000000315e-01 8.320660800000000412e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.440129800000000015e-01 7.946055899999999728e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.360669299999999637e-01 7.577783000000000158e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.284891499999999853e-01 7.215840999999999505e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.212733100000000119e-01 6.860217100000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.144130900000000395e-01 6.510888599999999915e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.079021999999999926e-01 6.167823099999999448e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.017343799999999465e-01 5.830980000000000052e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.959034000000000164e-01 5.500311199999999845e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.904030899999999527e-01 5.175761700000000021e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.852273200000000397e-01 4.857270699999999830e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.803700500000000151e-01 4.544772100000000203e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.758252800000000393e-01 4.238195000000000157e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.715870900000000088e-01 3.937464900000000045e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.676496200000000103e-01 3.642503400000000058e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.640071200000000173e-01 3.353229600000000032e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.606538900000000325e-01 3.069559800000000171e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.575843300000000058e-01 2.791408699999999854e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.547929199999999561e-01 2.518689000000000067e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.522742300000000215e-01 2.251312500000000050e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.500229200000000152e-01 1.989190100000000072e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.480337300000000411e-01 1.732231999999999938e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.463015000000000398e-01 1.480348499999999956e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.448211500000000207e-01 1.233449600000000035e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.435877000000000514e-01 9.914457699999999762e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.425962500000000466e-01 7.542479600000000228e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.418419999999999792e-01 5.217678500000000330e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.413202400000000525e-01 2.939180300000000107e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.410263199999999939e-01 7.061219100000000123e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.409557100000000229e-01 -1.482347499999999915e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.411039399999999944e-01 -3.627064700000000308e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.414666499999999827e-01 -5.728851299999999924e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.420395299999999805e-01 -7.788512899999999739e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.428183799999999781e-01 -9.806837200000000088e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.437990699999999844e-01 -1.178459399999999963e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.449775299999999767e-01 -1.372253400000000012e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.463497800000000515e-01 -1.562138700000000047e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.479119200000000411e-01 -1.748186399999999974e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.496601000000000292e-01 -1.930465399999999887e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.515905700000000467e-01 -2.109042499999999876e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.536996100000000531e-01 -2.283981999999999957e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.559835900000000164e-01 -2.455346499999999932e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.584389399999999837e-01 -2.623195799999999966e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.610621400000000314e-01 -2.787587699999999891e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.638497200000000431e-01 -2.948577700000000190e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.667983000000000215e-01 -3.106218800000000169e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.699045199999999589e-01 -3.260561900000000235e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.731650800000000379e-01 -3.411655199999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.765767399999999654e-01 -3.559544900000000123e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.801362799999999931e-01 -3.704274699999999809e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.838405599999999973e-01 -3.845886000000000027e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.876864399999999655e-01 -3.984417800000000232e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.916708599999999540e-01 -4.119906899999999927e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.957907699999999585e-01 -4.252387699999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.000431599999999532e-01 -4.381892399999999799e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.044250499999999526e-01 -4.508450900000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.089334999999999498e-01 -4.632090700000000005e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.135655900000000385e-01 -4.752837400000000101e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.183184300000000189e-01 -4.870714099999999824e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.231891399999999637e-01 -4.985742000000000229e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.281748800000000355e-01 -5.097939999999999694e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.332728200000000029e-01 -5.207325000000000426e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.384801499999999574e-01 -5.313911900000000132e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.437940599999999902e-01 -5.417713400000000457e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.492117700000000102e-01 -5.518740300000000154e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.547305099999999767e-01 -5.617001700000000541e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.603475200000000100e-01 -5.712504499999999652e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.660600200000000193e-01 -5.805253999999999692e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.718652700000000033e-01 -5.895253599999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.777605299999999611e-01 -5.982505000000000184e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.837430299999999628e-01 -6.067008200000000295e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.898100399999999466e-01 -6.148761700000000552e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.959588000000000330e-01 -6.227762399999999809e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.002186599999999927e+00 -6.304005599999999987e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.008490600000000015e+00 -6.377485299999999802e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.014868099999999940e+00 -6.448194099999999818e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.021316300000000066e+00 -6.516123299999999618e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.027832400000000090e+00 -6.581263099999999922e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.034413599999999933e+00 -6.643602199999999458e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.041057200000000016e+00 -6.703128699999999496e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.047760400000000036e+00 -6.759829400000000321e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.054520200000000019e+00 -6.813690399999999814e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.061333899999999941e+00 -6.864696599999999815e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.068198600000000109e+00 -6.912832700000000052e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.075111399999999939e+00 -6.958082199999999773e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.082069500000000017e+00 -7.000428499999999943e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.089069899999999924e+00 -7.039854199999999729e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.096109800000000023e+00 -7.076341800000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.103186100000000058e+00 -7.109873199999999782e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.110295999999999950e+00 -7.140430300000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.117436400000000107e+00 -7.167995000000000339e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.124604399999999949e+00 -7.192549099999999695e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.131796999999999942e+00 -7.214074600000000004e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.139010999999999996e+00 -7.232553600000000138e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.146243600000000029e+00 -7.247968599999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.153491599999999950e+00 -7.260302600000000384e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.160751899999999948e+00 -7.269539200000000312e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.168021399999999987e+00 -7.275662600000000202e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.175297100000000095e+00 -7.278657600000000283e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.182575699999999896e+00 -7.278510299999999544e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.189854200000000084e+00 -7.275207399999999991e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.197129399999999899e+00 -7.268736999999999560e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.204398199999999974e+00 -7.259088200000000102e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.211657299999999937e+00 -7.246251799999999799e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.218903499999999918e+00 -7.230219599999999636e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.226133700000000104e+00 -7.210985300000000153e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.233344699999999960e+00 -7.188544300000000442e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.240533300000000061e+00 -7.162893500000000468e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.247696200000000033e+00 -7.134031899999999649e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.254830200000000007e+00 -7.101960600000000179e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.261932199999999948e+00 -7.066682600000000480e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.268998800000000093e+00 -7.028203299999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.276027000000000022e+00 -6.986530300000000082e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.283013600000000087e+00 -6.941673600000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.289955299999999916e+00 -6.893645699999999543e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.296848900000000082e+00 -6.842461800000000371e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.303691399999999945e+00 -6.788139600000000495e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.310479500000000019e+00 -6.730699599999999672e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.317210200000000109e+00 -6.670165300000000519e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.323880399999999957e+00 -6.606562900000000349e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.330486899999999917e+00 -6.539921600000000446e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.337026800000000071e+00 -6.470273500000000011e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.343497100000000000e+00 -6.397654099999999788e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.349894799999999950e+00 -6.322101500000000263e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.356216899999999947e+00 -6.243657500000000526e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.362460500000000074e+00 -6.162366599999999917e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.368622900000000087e+00 -6.078276700000000421e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374701200000000068e+00 -5.991438999999999515e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380692599999999937e+00 -5.901907699999999757e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.386594499999999952e+00 -5.809740399999999694e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.392404299999999928e+00 -5.714997800000000128e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.398119300000000065e+00 -5.617743699999999674e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.403737000000000013e+00 -5.518045299999999598e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409255099999999983e+00 -5.415972799999999587e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414671000000000012e+00 -5.311599299999999468e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.419982599999999984e+00 -5.205001099999999603e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425187600000000110e+00 -5.096257600000000387e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430283900000000052e+00 -4.985450699999999791e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.435269300000000081e+00 -4.872665500000000205e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440142000000000033e+00 -4.757989499999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444900000000000073e+00 -4.641512999999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.449541500000000038e+00 -4.523328799999999927e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.454064800000000046e+00 -4.403532099999999949e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.458468400000000109e+00 -4.282220199999999810e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.462750599999999901e+00 -4.159492799999999768e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.466910099999999995e+00 -4.035451400000000244e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.470945500000000017e+00 -3.910199599999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.474855699999999992e+00 -3.783842599999999723e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.478639599999999943e+00 -3.656486899999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.482296099999999894e+00 -3.528240899999999791e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.485824299999999987e+00 -3.399213899999999899e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.489223500000000033e+00 -3.269516199999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.492493000000000070e+00 -3.139259300000000197e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.495632300000000026e+00 -3.008555099999999927e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.498640799999999995e+00 -2.877516199999999857e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.501518399999999920e+00 -2.746255400000000013e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.504264599999999952e+00 -2.614885800000000260e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.506879499999999927e+00 -2.483520300000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.509363000000000010e+00 -2.352271700000000132e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.511715300000000095e+00 -2.221252300000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.513936500000000018e+00 -2.090573900000000096e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.516027100000000072e+00 -1.960347400000000129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.517987500000000045e+00 -1.830682700000000052e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.519818099999999950e+00 -1.701688600000000051e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.521519800000000089e+00 -1.573472499999999941e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.523093299999999983e+00 -1.446140399999999993e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.524539400000000100e+00 -1.319796599999999986e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.525859199999999971e+00 -1.194543200000000027e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.527053800000000017e+00 -1.070480800000000038e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.528124299999999991e+00 -9.477074100000000556e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.529071999999999987e+00 -8.263188800000000056e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.529898299999999933e+00 -7.064085500000000239e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.530604700000000040e+00 -5.880671400000000298e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.531192799999999909e+00 -4.713826100000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.531664200000000031e+00 -3.564400699999999839e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532020600000000066e+00 -2.433216100000000146e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532263900000000012e+00 -1.321062700000000083e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532396000000000091e+00 -2.286984100000000186e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532418899999999917e+00 8.431512699999999319e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532334599999999991e+00 1.893794700000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.532145199999999985e+00 2.922574600000000036e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.531852900000000073e+00 3.928868700000000269e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.531460100000000102e+00 4.912090399999999996e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.530968799999999908e+00 5.871689000000000075e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.530381699999999956e+00 6.807150200000000595e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.529700999999999977e+00 7.717996600000000262e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.528929200000000099e+00 8.603787499999999977e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.528068800000000005e+00 9.464119199999999898e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.527122400000000102e+00 1.029862500000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.526092500000000074e+00 1.110697600000000035e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.524981799999999943e+00 1.188887799999999995e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.523792899999999895e+00 1.264407600000000131e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.522528499999999951e+00 1.337234900000000004e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.521191299999999913e+00 1.407351300000000138e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.519783899999999965e+00 1.474742099999999945e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.518309200000000025e+00 1.539395799999999925e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.516769800000000057e+00 1.601304500000000075e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.515168499999999918e+00 1.660463799999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.513508000000000076e+00 1.716872299999999962e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.511791099999999943e+00 1.770532200000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.510020600000000046e+00 1.821448599999999918e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.508199199999999962e+00 1.869629800000000008e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.506329500000000099e+00 1.915087000000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.504414499999999988e+00 1.957834499999999978e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.502456599999999920e+00 1.997888999999999915e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.500458700000000034e+00 2.035270499999999871e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.498423499999999908e+00 2.070001099999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.496353499999999892e+00 2.102105599999999908e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.494251299999999949e+00 2.131611200000000095e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.492119699999999938e+00 2.158547399999999894e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.489961199999999986e+00 2.182946000000000053e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.487778199999999940e+00 2.204840700000000042e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.485573400000000044e+00 2.224267299999999892e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.483349100000000087e+00 2.241263400000000072e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.481107900000000033e+00 2.255868500000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.478852000000000055e+00 2.268123400000000012e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.476583900000000060e+00 2.278071000000000124e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.474305800000000000e+00 2.285755200000000043e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.472020099999999942e+00 2.291221400000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.469728799999999946e+00 2.294516199999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.467434300000000080e+00 2.295687399999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.465138599999999958e+00 2.294783900000000043e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.462843799999999916e+00 2.291855200000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.460552000000000072e+00 2.286951999999999874e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.458264999999999922e+00 2.280125600000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.455984900000000026e+00 2.271428000000000058e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.453713500000000103e+00 2.260911600000000132e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.451452600000000093e+00 2.248629600000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.449203900000000100e+00 2.234635199999999988e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.446969299999999903e+00 2.218982200000000071e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.444750299999999932e+00 2.201724599999999865e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.442548600000000070e+00 2.182916500000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.440365700000000082e+00 2.162611999999999868e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.438203099999999957e+00 2.140865399999999918e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.436062200000000066e+00 2.117730800000000024e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.433944499999999955e+00 2.093262200000000073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.431851200000000102e+00 2.067513599999999951e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.429783699999999991e+00 2.040538500000000088e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.427743200000000101e+00 2.012390300000000132e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.425730799999999965e+00 1.983121999999999940e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.423747700000000060e+00 1.952786200000000139e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421794900000000084e+00 1.921434999999999949e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.419873399999999952e+00 1.889120200000000138e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.417984300000000086e+00 1.855892899999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.416128400000000065e+00 1.821803800000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414306599999999969e+00 1.786902700000000122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.412519700000000045e+00 1.751239099999999937e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410768500000000092e+00 1.714861599999999986e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409053600000000017e+00 1.677818399999999877e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.407375800000000066e+00 1.640156600000000076e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.405735600000000085e+00 1.601922899999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404133700000000040e+00 1.563162999999999914e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.402570499999999942e+00 1.523921799999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.401046599999999920e+00 1.484243699999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.399562399999999984e+00 1.444171900000000008e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.398118200000000089e+00 1.403749099999999916e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.396714500000000081e+00 1.363016800000000084e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.395351400000000019e+00 1.322015900000000077e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.394029399999999974e+00 1.280786499999999883e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.392748600000000003e+00 1.239367499999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.391509300000000060e+00 1.197797200000000062e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390311499999999922e+00 1.156112900000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.389155399999999929e+00 1.114350999999999953e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.388041000000000080e+00 1.072546999999999945e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.386968500000000049e+00 1.030735700000000032e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.385937699999999939e+00 9.889507499999999895e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.384948800000000091e+00 9.472249700000000272e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.384001599999999943e+00 9.055903299999999712e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.383096000000000103e+00 8.640779099999999768e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.382231900000000069e+00 8.227178799999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.381409200000000004e+00 7.815395399999999770e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380627599999999955e+00 7.405712999999999879e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379887099999999922e+00 6.998407099999999492e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379187200000000058e+00 6.593744299999999836e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.378527800000000081e+00 6.191982800000000314e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.377908600000000039e+00 5.793372299999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.377329299999999979e+00 5.398153800000000252e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376789500000000110e+00 5.006560100000000124e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376288799999999979e+00 4.618815700000000052e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375826999999999911e+00 4.235136700000000087e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375403399999999943e+00 3.855731400000000225e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375017900000000015e+00 3.480799600000000077e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374669799999999942e+00 3.110533600000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374358699999999933e+00 2.745117600000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374084199999999978e+00 2.384728100000000142e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373845800000000006e+00 2.029533899999999905e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373642800000000053e+00 1.679696500000000051e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373474800000000107e+00 1.335369500000000050e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373341300000000098e+00 9.966996100000000136e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373241600000000062e+00 6.638259100000000121e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373175199999999929e+00 3.368805400000000026e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373141600000000073e+00 1.598854900000000120e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373140000000000027e+00 -2.987319799999999838e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373169800000000107e+00 -6.071697899999999905e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373230500000000021e+00 -9.092203700000000763e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373321500000000084e+00 -1.204785899999999930e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373441899999999993e+00 -1.493774900000000017e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373591299999999960e+00 -1.776102599999999920e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373768899999999960e+00 -2.051690499999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.373974100000000087e+00 -2.320466100000000143e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374206100000000097e+00 -2.582363299999999862e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374464399999999920e+00 -2.837321900000000161e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.374748099999999917e+00 -3.085287800000000025e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375056599999999962e+00 -3.326212600000000297e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375389299999999926e+00 -3.560053600000000207e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.375745299999999949e+00 -3.786773799999999801e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376123900000000067e+00 -4.006342000000000236e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376524599999999987e+00 -4.218732000000000038e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.376946500000000073e+00 -4.423923200000000333e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.377388800000000080e+00 -4.621900500000000050e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.377850999999999937e+00 -4.812653499999999807e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.378332300000000066e+00 -4.996177300000000099e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.378831899999999999e+00 -5.172471700000000339e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379349200000000053e+00 -5.341541600000000029e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.379883299999999924e+00 -5.503396599999999667e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380433699999999986e+00 -5.658051100000000000e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380999499999999935e+00 -5.805524000000000101e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.381580000000000030e+00 -5.945838800000000091e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.382174599999999920e+00 -6.079023499999999802e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.382782500000000026e+00 -6.205110400000000276e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.383402999999999938e+00 -6.324135999999999647e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.384035399999999916e+00 -6.436141200000000673e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.384678999999999993e+00 -6.541170699999999949e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.385333200000000042e+00 -6.639273299999999545e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.385997099999999982e+00 -6.730501899999999371e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.386670099999999906e+00 -6.814912800000000326e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.387351599999999907e+00 -6.892566499999999707e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.388040900000000022e+00 -6.963526700000000069e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.388737200000000005e+00 -7.027861000000000524e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.389440000000000008e+00 -7.085640099999999941e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390148600000000068e+00 -7.136938299999999458e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390862299999999996e+00 -7.181833199999999862e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.391580500000000109e+00 -7.220405400000000362e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.392302499999999998e+00 -7.252738599999999924e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.393027800000000038e+00 -7.278919600000000045e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.393755700000000042e+00 -7.299037999999999360e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.394485600000000103e+00 -7.313186100000000633e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.395216900000000093e+00 -7.321459199999999501e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.395949000000000106e+00 -7.323955000000000048e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.396681400000000073e+00 -7.320773599999999548e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.397413500000000086e+00 -7.312017799999999401e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.398144700000000018e+00 -7.297792399999999957e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.398874500000000021e+00 -7.278204700000000249e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.399602299999999966e+00 -7.253363899999999698e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.400327700000000064e+00 -7.223381299999999394e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.401049999999999907e+00 -7.188370199999999377e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.401768799999999926e+00 -7.148445600000000177e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.402483700000000111e+00 -7.103724299999999992e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.403194000000000052e+00 -7.054324700000000337e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.403899500000000078e+00 -7.000366700000000553e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404599500000000001e+00 -6.941971500000000683e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.405293700000000090e+00 -6.879261999999999877e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.405981600000000054e+00 -6.812361899999999637e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.406662899999999938e+00 -6.741396199999999395e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.407337000000000060e+00 -6.666490799999999495e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408003700000000080e+00 -6.587772799999999651e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408662400000000092e+00 -6.505369900000000649e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409313000000000038e+00 -6.419410300000000236e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409954900000000011e+00 -6.330023299999999742e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.410587899999999895e+00 -6.237338199999999805e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411211699999999958e+00 -6.141485199999999894e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411825799999999909e+00 -6.042594400000000227e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.412430099999999911e+00 -5.940796200000000166e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413024099999999894e+00 -5.836221300000000306e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413607800000000081e+00 -5.729000299999999907e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414180699999999957e+00 -5.619263599999999720e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.414742600000000072e+00 -5.507141499999999856e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.000000000000000000e+00 -4.500000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.044999999999999929e+00 -3.990000000000000213e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.084900000000000198e+00 -3.467333700000000185e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.119573299999999882e+00 -2.934227299999999872e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.148915600000000037e+00 -2.393148300000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.172847099999999809e+00 -1.846769799999999906e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.191314799999999785e+00 -1.297929899999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.204294099999999812e+00 -7.495856300000000028e-01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.211789899999999864e+00 -2.047638499999999973e-01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.213837600000000183e+00 3.334902900000000225e-01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.210502700000000154e+00 8.621656100000000267e-01 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.201881000000000199e+00 1.378336199999999900e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.188097700000000145e+00 1.879210700000000012e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.169305599999999945e+00 2.362176900000000135e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.145683800000000030e+00 2.824842799999999876e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.117435400000000190e+00 3.265070000000000139e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.084784700000000157e+00 3.681001000000000190e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.047974700000000148e+00 4.071079400000000348e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.007263899999999879e+00 4.434061699999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.962923200000000090e+00 4.769021900000000258e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.915233000000000185e+00 5.075349499999999736e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.864479499999999845e+00 5.352740200000000392e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.810952100000000176e+00 5.601181200000000082e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.754940299999999898e+00 5.820931599999999762e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.696731000000000211e+00 6.012498500000000412e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.636606000000000005e+00 6.176611199999999968e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.574839900000000181e+00 6.314192099999999641e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.511697999999999986e+00 6.426328200000000379e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.447434700000000074e+00 6.514241000000000170e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.382292300000000029e+00 6.579258399999999618e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.316499700000000050e+00 6.622786800000000085e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.250271800000000155e+00 6.646285699999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.183809000000000111e+00 6.651244199999999829e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.117296500000000137e+00 6.639159600000000161e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.050904899999999920e+00 6.611519000000000368e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.984789799999999937e+00 6.569783199999999823e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.919091899999999962e+00 6.515373199999999976e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.853938199999999981e+00 6.449659099999999867e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.789441599999999966e+00 6.373951299999999875e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.725702099999999906e+00 6.289494000000000362e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.662807099999999982e+00 6.197460500000000039e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.600832500000000103e+00 6.098949900000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.539843000000000073e+00 5.994985500000000300e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.479893200000000020e+00 5.886515000000000164e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.421027999999999958e+00 5.774410800000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.363283900000000104e+00 5.659471700000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.306689200000000106e+00 5.542425299999999666e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.251265000000000072e+00 5.423931099999999894e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.197025599999999912e+00 5.304583000000000048e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.143979800000000102e+00 5.184914000000000023e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.092130700000000010e+00 5.065398799999999646e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.041476700000000033e+00 4.946458400000000033e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.920120999999999523e-01 4.828463400000000405e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.437274700000000127e-01 4.711738200000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.966100799999999760e-01 4.596564400000000106e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.506444399999999462e-01 4.483184600000000408e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.058125900000000508e-01 4.371805600000000069e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.620945399999999870e-01 4.262601799999999663e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.194685199999999448e-01 4.155718300000000198e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.779113399999999734e-01 4.051273600000000030e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.373986000000000374e-01 3.949362600000000167e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.979049800000000303e-01 3.850058600000000109e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.594043899999999736e-01 3.753416099999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.218702299999999905e-01 3.659472699999999801e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.852755000000000263e-01 3.568251099999999898e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.495929900000000257e-01 3.479760600000000093e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.147953899999999861e-01 3.393999200000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.808553900000000159e-01 3.310954800000000198e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.477458399999999727e-01 3.230606400000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.154397800000000029e-01 3.152925399999999989e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.839105299999999943e-01 3.077877099999999810e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.531317599999999834e-01 3.005420800000000003e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.230775500000000133e-01 2.935511500000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.937224300000000010e-01 2.868100200000000211e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.650414299999999890e-01 2.803134700000000201e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.370100800000000063e-01 2.740560299999999838e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.096044800000000041e-01 2.680320099999999872e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-8.280128100000000435e-02 2.622355799999999793e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-5.657772199999999696e-02 2.566608000000000001e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-3.091164199999999959e-02 2.513016400000000150e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
-5.781478399999999754e-03 2.461520199999999825e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.883372300000000013e-02 2.412058500000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.295430900000000302e-02 2.364570599999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
6.660001399999999905e-02 2.318995699999999882e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
8.978997199999999568e-02 2.275273900000000182e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.125427100000000041e-01 2.233345599999999820e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.348761699999999897e-01 2.193151799999999874e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.568076800000000048e-01 2.154634800000000183e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.783540299999999967e-01 2.117737299999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.995314099999999924e-01 2.082403199999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.203554400000000135e-01 2.048577499999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.408412100000000000e-01 2.016206200000000059e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.610032800000000042e-01 1.985236299999999954e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.808556400000000175e-01 1.955616100000000079e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.004118000000000066e-01 1.927294999999999980e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.196847500000000175e-01 1.900223299999999949e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.386869800000000263e-01 1.874352800000000041e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.574305099999999791e-01 1.849636199999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.759268700000000241e-01 1.826027400000000078e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.941871499999999862e-01 1.803481399999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.122219599999999984e-01 1.781954299999999991e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.300415000000000210e-01 1.761403100000000110e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.476555400000000184e-01 1.741786099999999893e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.650734000000000257e-01 1.723062499999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.823040200000000000e-01 1.705192299999999994e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.993559499999999929e-01 1.688136800000000104e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.162373099999999493e-01 1.671857900000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.329558899999999877e-01 1.656318699999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.495190800000000486e-01 1.641482899999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.659339100000000400e-01 1.627315300000000020e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.822070599999999985e-01 1.613781099999999968e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.983448700000000287e-01 1.600846900000000073e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.143533399999999700e-01 1.588479399999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302381299999999520e-01 1.576646400000000003e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.460046000000000399e-01 1.565316399999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.616577599999999837e-01 1.554458399999999907e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.772023499999999530e-01 1.544042200000000031e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.926427699999999632e-01 1.534038100000000071e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.079831500000000055e-01 1.524417099999999969e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.232273200000000068e-01 1.515150699999999961e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.383788300000000415e-01 1.506210999999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.534409399999999479e-01 1.497570599999999974e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.684166399999999841e-01 1.489202600000000043e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.833086700000000402e-01 1.481080799999999975e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.981194799999999923e-01 1.473179199999999911e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.128512700000000146e-01 1.465472399999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.275059900000000246e-01 1.457935600000000109e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.420853499999999547e-01 1.450544099999999892e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.565907900000000463e-01 1.443274100000000004e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.710235299999999903e-01 1.436101800000000095e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.853845500000000479e-01 1.429004099999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.996745900000000518e-01 1.421958199999999950e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.138941699999999502e-01 1.414941900000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.280435900000000293e-01 1.407933099999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.421229199999999748e-01 1.400910300000000053e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.561320199999999714e-01 1.393852599999999997e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.700705499999999759e-01 1.386739100000000002e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.839379400000000109e-01 1.379549700000000101e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.977334399999999714e-01 1.372264499999999998e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.011456099999999969e+00 1.364864300000000030e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.025104699999999980e+00 1.357329999999999925e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.038677999999999990e+00 1.349643099999999984e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.052174500000000013e+00 1.341785800000000028e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.065592300000000048e+00 1.333740399999999937e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.078929699999999992e+00 1.325490000000000057e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.092184599999999950e+00 1.317018000000000022e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.105354799999999971e+00 1.308308400000000038e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.118437899999999985e+00 1.299345699999999937e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.131431300000000029e+00 1.290115200000000018e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.144332499999999975e+00 1.280602400000000030e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.157138500000000070e+00 1.270793599999999968e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.169846500000000011e+00 1.260675800000000013e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.182453200000000093e+00 1.250236499999999973e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.194955599999999896e+00 1.239463900000000063e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.207350200000000040e+00 1.228346900000000019e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.219633699999999932e+00 1.216874999999999929e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.231802400000000075e+00 1.205038599999999960e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.243852799999999981e+00 1.192828699999999964e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.255781100000000094e+00 1.180237200000000097e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.267583499999999974e+00 1.167256700000000036e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.279255999999999949e+00 1.153880699999999981e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.290794900000000078e+00 1.140103400000000100e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.302195900000000073e+00 1.125919899999999974e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.313455100000000098e+00 1.111326299999999989e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.324568299999999921e+00 1.096319499999999891e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.335531500000000094e+00 1.080897199999999891e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.346340499999999940e+00 1.065058199999999955e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.356991099999999895e+00 1.048802299999999965e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.367479099999999947e+00 1.032129899999999934e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.377800399999999925e+00 1.015042800000000023e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387950800000000040e+00 9.975434600000000485e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397926299999999955e+00 9.796354400000000240e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407722600000000046e+00 9.613232900000000525e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.417335900000000093e+00 9.426125300000000040e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426762000000000086e+00 9.235096699999999492e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435997100000000026e+00 9.040221999999999980e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.445037300000000080e+00 8.841586000000000167e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.453878900000000085e+00 8.639283300000000221e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.462518200000000101e+00 8.433417800000000408e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.470951600000000026e+00 8.224103299999999672e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.479175700000000093e+00 8.011462700000000492e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.487187199999999931e+00 7.795628100000000504e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.494982800000000056e+00 7.576740400000000486e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.502559500000000048e+00 7.354949299999999912e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.509914500000000048e+00 7.130412799999999995e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.517044899999999918e+00 6.903297200000000355e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.523948199999999975e+00 6.673776099999999545e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.530621999999999927e+00 6.442030899999999782e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.537063999999999986e+00 6.208249700000000315e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.543272200000000094e+00 5.972627400000000142e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.549244899999999925e+00 5.735364699999999649e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.554980199999999924e+00 5.496668399999999899e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.560476900000000056e+00 5.256750000000000034e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.565733700000000006e+00 5.015825999999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.570749500000000021e+00 4.774116899999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.575523599999999913e+00 4.531846700000000117e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.580055399999999999e+00 4.289242799999999911e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.584344699999999939e+00 4.046534700000000151e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.588391200000000003e+00 3.803953899999999999e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.592195199999999922e+00 3.561733300000000102e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.595756900000000034e+00 3.320106500000000183e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.599077000000000082e+00 3.079307299999999858e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.602156300000000089e+00 2.839568800000000226e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.604995900000000031e+00 2.601123399999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.607596999999999943e+00 2.364201599999999903e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.609961200000000092e+00 2.129031899999999922e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.612090299999999976e+00 1.895839800000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.613986099999999979e+00 1.664847799999999989e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.615650899999999890e+00 1.436274300000000004e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.617087200000000058e+00 1.210333499999999979e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.618297499999999944e+00 9.872344199999999459e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.619284799999999969e+00 7.671810799999999320e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620052000000000048e+00 5.503714900000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620602300000000051e+00 3.369974099999999834e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620939300000000083e+00 1.272439900000000082e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.621066600000000024e+00 -7.871072899999999664e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620987900000000037e+00 -2.806960600000000042e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620707200000000014e+00 -4.785490800000000156e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.620228599999999908e+00 -6.721148500000000137e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.619556500000000065e+00 -8.612467599999999723e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.618695299999999948e+00 -1.045806700000000006e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.617649499999999962e+00 -1.225665199999999982e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.616423799999999966e+00 -1.400701799999999886e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.615023099999999934e+00 -1.570805000000000118e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.613452300000000061e+00 -1.735872499999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.611716399999999938e+00 -1.895811099999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.609820599999999935e+00 -2.050536799999999882e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.607770099999999980e+00 -2.199975000000000125e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.605570100000000000e+00 -2.344060400000000099e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.603226000000000040e+00 -2.482736600000000071e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.600743299999999980e+00 -2.615956600000000076e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.598127300000000028e+00 -2.743682399999999855e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.595383599999999902e+00 -2.865884799999999788e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.592517799999999983e+00 -2.982543300000000119e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.589535200000000037e+00 -3.093646299999999738e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.586441599999999896e+00 -3.199190299999999931e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.583242400000000050e+00 -3.299180099999999838e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.579943199999999992e+00 -3.393628499999999937e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.576549600000000106e+00 -3.482555999999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.573066999999999993e+00 -3.565990499999999730e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.569501000000000035e+00 -3.643967300000000020e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.565857099999999891e+00 -3.716528399999999843e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.562140499999999932e+00 -3.783722600000000158e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558356800000000097e+00 -3.845605000000000273e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.554511200000000093e+00 -3.902236600000000277e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.550608999999999904e+00 -3.953684199999999982e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.546655300000000066e+00 -4.000020100000000189e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.542655300000000063e+00 -4.041321600000000180e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.538613900000000090e+00 -4.077670700000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.534536300000000075e+00 -4.109153999999999862e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.530427100000000040e+00 -4.135862100000000097e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.526291300000000017e+00 -4.157889499999999905e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.522133399999999970e+00 -4.175334099999999937e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.517957999999999918e+00 -4.188297200000000164e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.513769700000000107e+00 -4.196882800000000246e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.509572899999999995e+00 -4.201197500000000140e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.505371699999999979e+00 -4.201350400000000151e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501170300000000069e+00 -4.197452500000000142e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.496972900000000051e+00 -4.189616500000000188e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.492783200000000088e+00 -4.177956600000000131e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.488605299999999909e+00 -4.162588400000000188e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.484442700000000004e+00 -4.143628200000000206e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.480299100000000090e+00 -4.121193200000000112e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.476177899999999932e+00 -4.095401300000000022e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.472082499999999960e+00 -4.066370300000000104e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.468016100000000046e+00 -4.034218299999999813e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.463981900000000058e+00 -3.999063299999999765e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.459982799999999914e+00 -3.961023100000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.456021800000000033e+00 -3.920214699999999830e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.452101599999999992e+00 -3.876754800000000167e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.448224799999999979e+00 -3.830759100000000195e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.444394100000000014e+00 -3.782342300000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.440611700000000051e+00 -3.731618300000000277e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436880099999999993e+00 -3.678699400000000064e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433201399999999959e+00 -3.623696900000000221e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429577700000000062e+00 -3.566720600000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426010999999999918e+00 -3.507878500000000122e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422503099999999909e+00 -3.447277300000000100e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.419055799999999978e+00 -3.385021799999999859e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.415670800000000007e+00 -3.321215100000000087e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412349599999999983e+00 -3.255958400000000252e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409093600000000057e+00 -3.189351000000000269e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405904299999999996e+00 -3.121490299999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.402782799999999996e+00 -3.052471500000000226e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399730300000000094e+00 -2.982388000000000261e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.396747900000000042e+00 -2.911331099999999728e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.393836599999999981e+00 -2.839389700000000127e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390997199999999934e+00 -2.766650999999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388230599999999981e+00 -2.693199800000000144e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385537400000000030e+00 -2.619118699999999911e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.382918199999999986e+00 -2.544488400000000095e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.380373800000000095e+00 -2.469387299999999952e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.377904400000000029e+00 -2.393891700000000122e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.375510500000000080e+00 -2.318075599999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.373192399999999980e+00 -2.242010999999999865e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.370950399999999902e+00 -2.165767899999999913e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.368784599999999907e+00 -2.089413999999999993e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.366695200000000110e+00 -2.013014999999999943e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364682200000000067e+00 -1.936634499999999870e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.362745600000000001e+00 -1.860334200000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.360885200000000017e+00 -1.784173599999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.359101099999999951e+00 -1.708210199999999901e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.357392799999999955e+00 -1.632499799999999890e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.355760300000000029e+00 -1.557096099999999983e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.354203199999999940e+00 -1.482050900000000115e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.352721199999999957e+00 -1.407414200000000060e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.351313800000000009e+00 -1.333234100000000033e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.349980500000000028e+00 -1.259556900000000090e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.348721000000000059e+00 -1.186427199999999932e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.347534599999999916e+00 -1.113887999999999961e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.346420699999999915e+00 -1.041980400000000057e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.345378699999999927e+00 -9.707439099999999599e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.344408000000000047e+00 -9.002164399999999789e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.343507699999999971e+00 -8.304343200000000036e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.342677300000000074e+00 -7.614323300000000461e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.341915900000000050e+00 -6.932437499999999364e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.341222600000000043e+00 -6.259003600000000167e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.340596700000000085e+00 -5.594325099999999940e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.340037300000000098e+00 -4.938691399999999704e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.339543399999999940e+00 -4.292378200000000060e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.339114200000000032e+00 -3.655647599999999747e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338748599999999955e+00 -3.028748800000000130e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338445700000000071e+00 -2.411918099999999995e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338204600000000077e+00 -1.805379199999999906e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338024000000000102e+00 -1.209343899999999923e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.337903099999999901e+00 -6.240118900000000100e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.337840700000000105e+00 -4.957129699999999594e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.337835700000000072e+00 5.138010400000000283e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.337887100000000107e+00 1.065939299999999965e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.337993699999999953e+00 1.606688599999999897e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338154400000000077e+00 2.135904400000000064e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338368000000000002e+00 2.653452499999999978e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338633299999999915e+00 3.159208899999999681e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338949200000000062e+00 3.653059100000000115e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.339314499999999963e+00 4.134898599999999730e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.339728000000000030e+00 4.604632000000000169e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.340188500000000005e+00 5.062173100000000314e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.340694700000000017e+00 5.507444599999999912e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.341245400000000032e+00 5.940378300000000167e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.341839500000000074e+00 6.360914099999999405e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.342475599999999991e+00 6.769000699999999648e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.343152499999999971e+00 7.164594800000000097e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.343868899999999922e+00 7.547661399999999743e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.344623700000000088e+00 7.918173100000000519e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.345415500000000097e+00 8.276110500000000147e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.346243099999999915e+00 8.621461599999999392e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.347105299999999950e+00 8.954222100000000517e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.348000700000000052e+00 9.274394800000000660e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.348928099999999963e+00 9.581989700000000110e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.349886300000000094e+00 9.877023999999999526e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.350873999999999908e+00 1.015952200000000000e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.351890000000000036e+00 1.042951399999999945e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.352932900000000105e+00 1.068703700000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.354001599999999916e+00 1.093213700000000010e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.355094900000000102e+00 1.116486299999999987e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.356211300000000008e+00 1.138527200000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.357349899999999998e+00 1.159342800000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.358509200000000083e+00 1.178939999999999988e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.359688199999999902e+00 1.197326300000000066e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.360885499999999970e+00 1.214509800000000000e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.362100000000000088e+00 1.230499300000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363330500000000001e+00 1.245303999999999994e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364575799999999894e+00 1.258933799999999992e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.365834699999999957e+00 1.271399199999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.367106099999999991e+00 1.282710900000000043e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.368388799999999961e+00 1.292880600000000102e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.369681699999999891e+00 1.301920099999999969e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.370983599999999969e+00 1.309842200000000123e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.372293500000000055e+00 1.316659699999999933e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.373610100000000056e+00 1.322386200000000012e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.374932499999999891e+00 1.327035699999999929e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.376259600000000027e+00 1.330622599999999878e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.377590199999999987e+00 1.333161999999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.378923300000000074e+00 1.334669199999999889e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.380257999999999985e+00 1.335159999999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.381593199999999966e+00 1.334650699999999912e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.382927800000000040e+00 1.333158100000000068e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384260999999999964e+00 1.330699100000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385591699999999982e+00 1.327291300000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386919000000000013e+00 1.322952500000000031e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388241899999999918e+00 1.317701099999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389559599999999895e+00 1.311555500000000096e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390871200000000085e+00 1.304534800000000105e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392175699999999905e+00 1.296658199999999872e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.393472400000000055e+00 1.287945400000000129e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394760299999999953e+00 1.278416099999999944e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.396038700000000077e+00 1.268090799999999907e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397306799999999960e+00 1.256989699999999932e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.398563800000000024e+00 1.245133800000000068e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399809000000000081e+00 1.232543799999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.401041500000000051e+00 1.219241199999999969e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.402260700000000027e+00 1.205247200000000019e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.403466000000000102e+00 1.190583699999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.404656600000000033e+00 1.175272299999999964e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405831800000000076e+00 1.159335100000000035e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.406991199999999997e+00 1.142794300000000013e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.408133999999999997e+00 1.125672100000000009e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409259599999999946e+00 1.107991100000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.410367600000000055e+00 1.089773599999999953e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.411457399999999973e+00 1.071042299999999947e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412528400000000017e+00 1.051819900000000030e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.413580300000000012e+00 1.032129199999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.414612399999999992e+00 1.011992899999999973e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.415624400000000005e+00 9.914338699999999949e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.416615799999999981e+00 9.704748500000000277e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.417586299999999966e+00 9.491386400000000056e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.418535399999999891e+00 9.274480200000000119e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.419462900000000083e+00 9.054256900000000330e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.420368300000000028e+00 8.830943099999999379e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421251400000000054e+00 8.604764400000000646e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422111899999999984e+00 8.375945399999999708e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422949500000000089e+00 8.144709599999999661e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423763899999999971e+00 7.911279200000000122e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.424555100000000074e+00 7.675874800000000164e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.425322699999999942e+00 7.438715499999999647e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426066499999999904e+00 7.200018499999999433e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426786499999999958e+00 6.959998900000000099e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.427482499999999987e+00 6.718869800000000503e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428154399999999935e+00 6.476841999999999322e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428802099999999964e+00 6.234123800000000021e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429425500000000016e+00 5.990920799999999852e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430024600000000090e+00 5.747436200000000106e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430599399999999966e+00 5.503870000000000290e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.431149699999999969e+00 5.260419200000000101e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.431675800000000054e+00 5.017277800000000121e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432177500000000103e+00 4.774636399999999947e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432655000000000012e+00 4.532682200000000272e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433108199999999943e+00 4.291599000000000108e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433537400000000073e+00 4.051566799999999774e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433942599999999956e+00 3.812761800000000201e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434323800000000038e+00 3.575356500000000104e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434681400000000107e+00 3.339519199999999716e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435015300000000105e+00 3.105414499999999828e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435325900000000043e+00 2.873202399999999837e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435613199999999923e+00 2.643039000000000152e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435877499999999918e+00 2.415075800000000134e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436118999999999923e+00 2.189460199999999912e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436337900000000056e+00 1.966334800000000063e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436534600000000106e+00 1.745837999999999904e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436709199999999909e+00 1.528103299999999942e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436862000000000084e+00 1.313259699999999933e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436993299999999918e+00 1.101431500000000022e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437103400000000031e+00 8.927381599999999195e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437192699999999990e+00 6.872945600000000300e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437261399999999911e+00 4.852106099999999728e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437310000000000088e+00 2.865914499999999959e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437338599999999911e+00 9.153734600000000381e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437347799999999953e+00 -9.985627999999999865e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437337800000000110e+00 -2.874988900000000069e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437308999999999948e+00 -4.713048000000000064e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437261899999999981e+00 -6.511932399999999926e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437196799999999941e+00 -8.270882499999999971e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437114100000000061e+00 -9.989187700000000739e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437014199999999908e+00 -1.166618500000000079e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436897499999999939e+00 -1.330126099999999999e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436764500000000000e+00 -1.489384900000000067e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436615600000000104e+00 -1.644342899999999899e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436451099999999981e+00 -1.794953000000000173e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436271599999999982e+00 -1.941172700000000015e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436077499999999896e+00 -2.082963900000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435869199999999957e+00 -2.220293599999999951e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435647200000000012e+00 -2.353132700000000119e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435411900000000074e+00 -2.481457000000000107e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435163699999999931e+00 -2.605246599999999982e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434903199999999934e+00 -2.724485800000000027e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434630800000000095e+00 -2.839163299999999945e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434346899999999980e+00 -2.949271900000000057e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434051900000000046e+00 -3.054808700000000155e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433746399999999976e+00 -3.155774499999999816e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433430900000000063e+00 -3.252174499999999774e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433105700000000038e+00 -3.344017299999999665e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432771299999999970e+00 -3.431315699999999691e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432428100000000093e+00 -3.514085900000000345e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432076700000000091e+00 -3.592347900000000122e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.431717499999999976e+00 -3.666125099999999887e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.431350899999999982e+00 -3.735444400000000054e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430977299999999897e+00 -3.800335999999999992e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430597300000000072e+00 -3.860833400000000110e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430211200000000016e+00 -3.916972999999999983e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429819500000000021e+00 -3.968794400000000278e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429422600000000099e+00 -4.016340200000000082e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429021000000000097e+00 -4.059655699999999839e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428614999999999968e+00 -4.098788999999999905e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428205100000000005e+00 -4.133790799999999960e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.427791800000000055e+00 -4.164714299999999758e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.427375300000000014e+00 -4.191615099999999872e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426956099999999950e+00 -4.214551099999999662e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426534699999999933e+00 -4.233582600000000001e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426111300000000082e+00 -4.248771800000000071e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.425686400000000020e+00 -4.260182900000000078e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.425260399999999983e+00 -4.267882299999999768e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.424833599999999922e+00 -4.271937700000000282e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.424406400000000072e+00 -4.272419000000000217e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423979200000000001e+00 -4.269397400000000259e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423552300000000104e+00 -4.262945600000000307e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423125999999999891e+00 -4.253138000000000057e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422700700000000040e+00 -4.240049900000000122e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422276700000000060e+00 -4.223757999999999679e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421854299999999904e+00 -4.204340300000000002e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421433799999999970e+00 -4.181875399999999965e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421015700000000104e+00 -4.156443299999999785e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.060000000000000053e+00 5.799999999999999822e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.117999999999999883e+00 5.591563700000000026e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.173915599999999948e+00 5.374428700000000170e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.227659899999999915e+00 5.148422199999999727e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.279144099999999895e+00 4.913466299999999620e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.328278800000000093e+00 4.669582499999999747e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.374974599999999825e+00 4.416895499999999863e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.419143599999999950e+00 4.155635499999999816e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.460699899999999829e+00 3.886139599999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.499561299999999875e+00 3.608851800000000054e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.535649900000000123e+00 3.324321700000000046e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.568893099999999929e+00 3.033201000000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.599225099999999955e+00 2.736239400000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.626587499999999853e+00 2.434277799999999825e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.650930300000000184e+00 2.128241200000000166e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.672212700000000218e+00 1.819128999999999996e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.690404000000000018e+00 1.508004399999999912e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.705484000000000222e+00 1.195982899999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.717443799999999854e+00 8.842190399999999562e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.726285999999999987e+00 5.738930800000000554e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.732025000000000148e+00 2.661968599999999796e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.734686899999999810e+00 -3.768059900000000212e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.734310100000000077e+00 -3.365673200000000032e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.730944399999999828e+00 -6.293223199999999906e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.724651199999999829e+00 -9.148489199999999544e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.715502700000000047e+00 -1.192107100000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.703581699999999977e+00 -1.460124699999999942e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.688980400000000159e+00 -1.718007700000000026e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.671800300000000128e+00 -1.964947999999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.652150900000000089e+00 -2.200230799999999931e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.630148499999999778e+00 -2.423239699999999885e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.605916199999999794e+00 -2.633459499999999842e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.579581600000000030e+00 -2.830478799999999850e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.551276800000000122e+00 -3.013989099999999866e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.521136900000000125e+00 -3.183784100000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.489298999999999928e+00 -3.339756500000000017e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.455901499999999960e+00 -3.481893700000000091e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.421082499999999804e+00 -3.610272800000000171e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.384979799999999983e+00 -3.725054300000000040e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.347729300000000130e+00 -3.826475499999999919e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.309464499999999809e+00 -3.914842600000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.270316100000000059e+00 -3.990523599999999949e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.230410800000000027e+00 -4.053939899999999597e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.189871399999999912e+00 -4.105558600000000169e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.148815899999999779e+00 -4.145884800000000148e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.107356999999999925e+00 -4.175453700000000268e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.065602499999999786e+00 -4.194823799999999991e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.023654200000000181e+00 -4.204570000000000363e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.981608500000000106e+00 -4.205276800000000037e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.939555799999999941e+00 -4.197533400000000192e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.897580400000000056e+00 -4.181927899999999809e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.855761200000000111e+00 -4.159042699999999648e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.814170700000000025e+00 -4.129450699999999586e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.772876200000000013e+00 -4.093711400000000111e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.731939099999999954e+00 -4.052368300000000367e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.691415399999999902e+00 -4.005946299999999738e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.651356000000000046e+00 -3.954949699999999790e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.611806499999999920e+00 -3.899860599999999788e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.572807899999999925e+00 -3.841138100000000222e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.534396499999999941e+00 -3.779216900000000212e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.496604299999999999e+00 -3.714507499999999851e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.459459199999999957e+00 -3.647395799999999966e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422985299999999897e+00 -3.578243099999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387202800000000069e+00 -3.507386499999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.352128999999999914e+00 -3.435139400000000176e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.317777600000000104e+00 -3.361792100000000172e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.284159700000000015e+00 -3.287612600000000107e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.251283499999999993e+00 -3.212847299999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.219155100000000047e+00 -3.137721899999999842e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.187777800000000106e+00 -3.062442799999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.157153400000000110e+00 -2.987197600000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.127281399999999989e+00 -2.912156200000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.098159899999999967e+00 -2.837471900000000158e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.069785200000000103e+00 -2.763282699999999981e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.042152299999999920e+00 -2.689711799999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.015255199999999913e+00 -2.616868699999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.890865300000000193e-01 -2.544850499999999904e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.636380199999999840e-01 -2.473742300000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.389005999999999741e-01 -2.403618600000000161e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.148644200000000115e-01 -2.334543700000000221e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.915189799999999609e-01 -2.266572599999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.688532500000000214e-01 -2.199752099999999988e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.468557300000000287e-01 -2.134120999999999935e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.255145200000000294e-01 -2.069710999999999856e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.048174099999999553e-01 -2.006547600000000209e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.847519400000000367e-01 -1.944649999999999990e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.653054400000000035e-01 -1.884032499999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.464651100000000428e-01 -1.824704300000000057e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.282180700000000506e-01 -1.766670399999999974e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.105513599999999652e-01 -1.709931799999999891e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.934520499999999865e-01 -1.654485999999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.769071899999999919e-01 -1.600327499999999903e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.609039100000000388e-01 -1.547447800000000040e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.454294299999999707e-01 -1.495836299999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304710700000000223e-01 -1.445479900000000040e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.160162700000000324e-01 -1.396363599999999927e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.020526400000000278e-01 -1.348470899999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.885679299999999614e-01 -1.301783899999999994e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.755500900000000142e-01 -1.256283199999999933e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.629872599999999894e-01 -1.211948699999999990e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.508677699999999788e-01 -1.168759000000000103e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.391801800000000089e-01 -1.126692400000000038e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.279132500000000006e-01 -1.085726299999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.170559900000000209e-01 -1.045837799999999929e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.065976100000000315e-01 -1.007003499999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.965275800000000239e-01 -9.691997500000000265e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.868355799999999900e-01 -9.324029299999999632e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.775115500000000068e-01 -8.965891299999999564e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.685456599999999749e-01 -8.617345100000000091e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.599283200000000016e-01 -8.278152399999999522e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.516501600000000227e-01 -7.948076099999999977e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.437020899999999934e-01 -7.626880700000000513e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.360752099999999909e-01 -7.314332700000000242e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.287608700000000161e-01 -7.010200899999999846e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.217506699999999942e-01 -6.714256899999999639e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.150364200000000170e-01 -6.426275200000000076e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.086101400000000106e-01 -6.146033499999999927e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.024641099999999860e-01 -5.873313300000000403e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.965907900000000263e-01 -5.607899400000000423e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.909828900000000274e-01 -5.349580600000000130e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.856333100000000069e-01 -5.098149600000000392e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.805351599999999834e-01 -4.853403000000000023e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.756817599999999757e-01 -4.615141700000000013e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.710666200000000137e-01 -4.383170699999999753e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.666834500000000219e-01 -4.157299099999999803e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.625261499999999915e-01 -3.937340300000000126e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.585888099999999801e-01 -3.723112100000000035e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.548657000000000061e-01 -3.514436200000000121e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.513512599999999986e-01 -3.311138800000000271e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.480401200000000084e-01 -3.113050199999999879e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.449270700000000023e-01 -2.920004900000000014e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.420070700000000241e-01 -2.731841500000000145e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.392752299999999832e-01 -2.548402699999999799e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.367268199999999823e-01 -2.369535200000000008e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.343572899999999737e-01 -2.195089699999999977e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.321622000000000186e-01 -2.024920900000000135e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.301372799999999774e-01 -1.858887200000000073e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.282783899999999755e-01 -1.696850900000000106e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.265815400000000035e-01 -1.538677999999999990e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.250428599999999890e-01 -1.384238200000000030e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.236586200000000080e-01 -1.233404599999999990e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.224252200000000124e-01 -1.086054099999999994e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.213391600000000126e-01 -9.420666199999999657e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.203970999999999902e-01 -8.013258500000000617e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.195957700000000012e-01 -6.637185199999999508e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.189320500000000225e-01 -5.291346400000000033e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.184029199999999782e-01 -3.974673299999999937e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.180054500000000228e-01 -2.686127799999999885e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.177368400000000204e-01 -1.424701599999999950e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.175943700000000147e-01 -1.894155100000000048e-03 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.175754299999999919e-01 1.020681199999999914e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.176774900000000068e-01 2.206511699999999868e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.178981499999999905e-01 3.368972099999999886e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.182350400000000246e-01 4.508932100000000165e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.186859400000000009e-01 5.627236099999999991e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.192486600000000174e-01 6.724703099999999878e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.199211299999999980e-01 7.802128299999999683e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.207013400000000014e-01 8.860282699999999512e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.215873699999999835e-01 9.899914499999999673e-02 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.225773599999999797e-01 1.092174999999999951e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.236695399999999778e-01 1.192649199999999965e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.248621899999999951e-01 1.291482399999999975e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.261536700000000066e-01 1.388740699999999884e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.275424100000000061e-01 1.484488300000000038e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.290269000000000110e-01 1.578787500000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.306056900000000076e-01 1.671698500000000087e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.322773800000000111e-01 1.763279799999999953e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.340406599999999893e-01 1.853587899999999955e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.358942500000000053e-01 1.942677800000000010e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.378369299999999797e-01 2.030602400000000030e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.398675299999999733e-01 2.117413400000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.419849500000000098e-01 2.203160600000000080e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.441881099999999916e-01 2.287892099999999929e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.464760000000000062e-01 2.371654599999999946e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.488476500000000091e-01 2.454493299999999933e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.513021499999999797e-01 2.536451900000000204e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.538386000000000031e-01 2.617572699999999863e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.564561700000000166e-01 2.697896399999999972e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.591540699999999919e-01 2.777462600000000226e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.619315300000000013e-01 2.856309399999999998e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.647878399999999743e-01 2.934473599999999904e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.677223099999999967e-01 3.011990800000000079e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.707343000000000166e-01 3.088895300000000232e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.738232000000000221e-01 3.165220100000000203e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.769884199999999908e-01 3.240996999999999906e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.802294199999999846e-01 3.316256899999999730e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.835456700000000052e-01 3.391029300000000246e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.869367000000000223e-01 3.465342499999999881e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.904020400000000057e-01 3.539223899999999756e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.939412700000000100e-01 3.612699699999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.975539699999999788e-01 3.685795099999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.012397600000000009e-01 3.758534199999999936e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.049982999999999778e-01 3.830939999999999901e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.088292399999999827e-01 3.903034599999999910e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.127322700000000122e-01 3.974839199999999906e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.167071099999999917e-01 4.046373699999999962e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.207534900000000078e-01 4.117657299999999965e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.248711399999999805e-01 4.188707999999999876e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.290598500000000204e-01 4.259543199999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.333193900000000265e-01 4.330178900000000164e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.376495699999999878e-01 4.400630600000000059e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.420502000000000042e-01 4.470912599999999903e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.465211199999999936e-01 4.541038299999999861e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.510621499999999950e-01 4.611020399999999908e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.556731700000000163e-01 4.680870500000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.603540500000000146e-01 4.750599400000000139e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.651046400000000136e-01 4.820216800000000079e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.699248599999999998e-01 4.889731800000000073e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.748145899999999808e-01 4.959152499999999741e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.797737499999999988e-01 5.028485999999999789e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.848022300000000007e-01 5.097738699999999623e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.898999700000000179e-01 5.166915800000000392e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.950668899999999817e-01 5.236022099999999568e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.003029100000000451e-01 5.305061100000000307e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.056079700000000177e-01 5.374035600000000024e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.109820099999999865e-01 5.442947399999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.164249499999999937e-01 5.511797499999999683e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.219367499999999493e-01 5.580585999999999602e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.275173399999999457e-01 5.649311999999999667e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.331666499999999642e-01 5.717973699999999715e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.388846200000000364e-01 5.786568600000000506e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.446711899999999718e-01 5.855093000000000103e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.505262800000000345e-01 5.923542499999999711e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.564498300000000341e-01 5.991911599999999449e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.624417400000000233e-01 6.060193799999999964e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.685019300000000442e-01 6.128381999999999996e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.746303099999999775e-01 6.196467799999999526e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.808267799999999870e-01 6.264442000000000066e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.870912200000000247e-01 6.332294299999999820e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.934235199999999821e-01 6.400013700000000139e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.998235299999999937e-01 6.467587799999999776e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.062911199999999612e-01 6.535003600000000024e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.128261200000000297e-01 6.602246800000000082e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.194283699999999504e-01 6.669302200000000180e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.260976700000000505e-01 6.736153599999999964e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.328338300000000416e-01 6.802783799999999603e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.396366100000000499e-01 6.869174300000000510e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.465057800000000299e-01 6.935305999999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.534410899999999467e-01 7.001158200000000553e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.604422500000000085e-01 7.066709500000000199e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.675089600000000400e-01 7.131937400000000205e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.746408900000000486e-01 7.196818000000000382e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.818377100000000413e-01 7.261326799999999748e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.890990399999999960e-01 7.325437700000000385e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.964244800000000124e-01 7.389123800000000353e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.038136000000000392e-01 7.452356999999999454e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.112659599999999749e-01 7.515107899999999841e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.187810700000000219e-01 7.577346400000000148e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.263584100000000099e-01 7.639040799999999853e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.339974500000000512e-01 7.700158499999999462e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.416976100000000072e-01 7.760665700000000111e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.494582800000000322e-01 7.820527600000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.572788000000000297e-01 7.879708100000000215e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.651585100000000139e-01 7.938169899999999446e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.730966799999999806e-01 7.995874800000000171e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.810925600000000468e-01 8.052783399999999814e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.891453400000000284e-01 8.108854899999999866e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.972542000000000240e-01 8.164047899999999913e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.054182399999999520e-01 8.218319299999999883e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.136365599999999532e-01 8.271625500000000519e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.219081900000000385e-01 8.323921399999999471e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.302321099999999676e-01 8.375161100000000358e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.386072700000000157e-01 8.425297299999999767e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.470325699999999847e-01 8.474282100000000151e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.555068500000000409e-01 8.522066400000000153e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.640289199999999781e-01 8.568600100000000053e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.725975200000000154e-01 8.613832200000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.812113499999999489e-01 8.657710800000000262e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.898690599999999895e-01 8.700183099999999614e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.985692400000000468e-01 8.741195499999999674e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.073104400000000513e-01 8.780693499999999707e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.160911299999999757e-01 8.818622000000000405e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.249097499999999750e-01 8.854925099999999549e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.337646800000000136e-01 8.889546200000000287e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.426542300000000374e-01 8.922428199999999920e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.515766500000000239e-01 8.953513400000000511e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.605301699999999610e-01 8.982743600000000495e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.695129099999999500e-01 9.010060199999999631e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.785229699999999919e-01 9.035404500000000505e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.875583700000000187e-01 9.058716999999999464e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.966170899999999833e-01 9.079938499999999912e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.005697000000000063e+00 9.099009399999999914e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.014796000000000031e+00 9.115870299999999649e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.023911900000000097e+00 9.130461699999999903e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.033042400000000027e+00 9.142724300000000248e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.042185099999999975e+00 9.152599000000000151e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.051337699999999931e+00 9.160027299999999872e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.060497699999999988e+00 9.164950800000000175e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.069662700000000077e+00 9.167311999999999683e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.078829999999999956e+00 9.167053899999999533e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.087997000000000103e+00 9.164120300000000441e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.097161199999999948e+00 9.158456099999999767e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.106319599999999959e+00 9.150007100000000504e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.115469599999999950e+00 9.138720399999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.124608300000000005e+00 9.124544199999999883e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.133732900000000043e+00 9.107428300000000032e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.142840300000000031e+00 9.087324199999999852e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.151927600000000051e+00 9.064184699999999761e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.160991799999999907e+00 9.037964899999999524e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.170029800000000009e+00 9.008621700000000176e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.179038400000000042e+00 8.976114099999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.188014499999999973e+00 8.940403500000000392e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.196954899999999933e+00 8.901453599999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.205856400000000050e+00 8.859230799999999739e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.214715599999999895e+00 8.813704100000000485e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.223529300000000042e+00 8.764845399999999787e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.232294199999999895e+00 8.712629699999999700e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.241006800000000077e+00 8.657034900000000199e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.249663799999999991e+00 8.598042599999999869e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.258261899999999933e+00 8.535637299999999650e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.266797500000000021e+00 8.469807499999999489e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.275267300000000104e+00 8.400545200000000268e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.283667899999999973e+00 8.327845999999999860e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.291995699999999969e+00 8.251709799999999984e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.300247399999999942e+00 8.172140399999999749e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.308419599999999905e+00 8.089145599999999492e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.316508699999999976e+00 8.002737699999999954e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.324511400000000005e+00 7.912933100000000275e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.332424400000000064e+00 7.819752899999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.340244100000000049e+00 7.723222400000000487e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.347967300000000090e+00 7.623371700000000084e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.355590700000000037e+00 7.520235600000000353e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363110999999999962e+00 7.413853400000000038e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.370524800000000099e+00 7.304269199999999795e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.377829100000000029e+00 7.191531899999999977e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385020600000000046e+00 7.075695100000000126e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392096299999999953e+00 6.956817400000000484e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399053099999999938e+00 6.834961999999999982e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405888100000000085e+00 6.710196800000000072e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412598299999999973e+00 6.582594499999999682e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.419180899999999967e+00 6.452232599999999652e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.425633099999999986e+00 6.319193199999999511e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.431952300000000067e+00 6.183562700000000412e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.438135900000000023e+00 6.045432400000000372e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.444181299999999890e+00 5.904897500000000354e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.450086200000000103e+00 5.762057999999999902e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.455848299999999984e+00 5.617017600000000499e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.461465299999999967e+00 5.469884099999999805e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.466935199999999995e+00 5.320769499999999930e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.472255899999999951e+00 5.169789000000000190e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.477425699999999953e+00 5.017061600000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.482442800000000060e+00 4.862709599999999743e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.487305499999999947e+00 4.706858400000000220e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.492012300000000069e+00 4.549636400000000025e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.496561999999999948e+00 4.391174600000000150e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500953200000000098e+00 4.231606600000000218e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.505184800000000100e+00 4.071068199999999804e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.509255800000000036e+00 3.909697100000000258e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.513165499999999941e+00 3.747632799999999764e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.516913200000000073e+00 3.585016500000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.520498200000000022e+00 3.421990200000000204e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.523920200000000058e+00 3.258697300000000241e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.527178900000000006e+00 3.095281500000000019e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.530274099999999970e+00 2.931887100000000190e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.533206000000000069e+00 2.768658500000000244e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.535974699999999915e+00 2.605739899999999776e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.538580400000000070e+00 2.443275099999999977e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.541023699999999996e+00 2.281407099999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.543305099999999985e+00 2.120277999999999885e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.545425400000000060e+00 1.960028500000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.547385400000000022e+00 1.800797899999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.549186200000000069e+00 1.642723700000000009e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.550828899999999955e+00 1.485941199999999962e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.552314900000000053e+00 1.330583399999999972e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.553645500000000013e+00 1.176780800000000043e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.554822200000000043e+00 1.024661000000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.555846899999999922e+00 8.743488100000000596e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.556721299999999975e+00 7.259654499999999844e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.557447199999999921e+00 5.796288799999999714e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558026799999999934e+00 4.354533700000000340e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558462299999999967e+00 2.935493100000000077e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558755899999999972e+00 1.540231199999999960e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558909899999999960e+00 1.697700600000000108e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558926899999999893e+00 -1.174911399999999974e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558809399999999901e+00 -2.492878800000000034e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558560100000000004e+00 -3.783243800000000295e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.558181700000000003e+00 -5.045164800000000171e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.557677200000000095e+00 -6.277848099999999709e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.557049399999999917e+00 -7.480548500000000489e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.556301399999999946e+00 -8.652570399999999495e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.555436100000000099e+00 -9.793267699999999576e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.554456800000000083e+00 -1.090204500000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.553366599999999931e+00 -1.197835700000000059e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.552168800000000015e+00 -1.302170800000000128e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.550866599999999984e+00 -1.403165500000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.549463400000000046e+00 -1.500780499999999906e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.547962700000000025e+00 -1.594981299999999880e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.546367700000000012e+00 -1.685738599999999920e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.544681900000000052e+00 -1.773028100000000051e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.542908900000000028e+00 -1.856829999999999870e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.541052099999999925e+00 -1.937129700000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.539114899999999952e+00 -2.013917199999999963e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.537101000000000051e+00 -2.087187000000000070e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.535013799999999984e+00 -2.156938300000000031e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.532856900000000078e+00 -2.223174599999999945e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.530633700000000097e+00 -2.285903900000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.528347799999999923e+00 -2.345138200000000117e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.526002700000000045e+00 -2.400893600000000017e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.523601800000000006e+00 -2.453190299999999935e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.521148600000000073e+00 -2.502052200000000060e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.518646500000000010e+00 -2.547506800000000071e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.516099000000000085e+00 -2.589585099999999751e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.513509500000000063e+00 -2.628321599999999814e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.510881099999999977e+00 -2.663753899999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.508217399999999930e+00 -2.695922700000000227e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.505521499999999957e+00 -2.724871600000000060e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.502796599999999927e+00 -2.750646999999999953e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500045899999999932e+00 -2.773297900000000205e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.497272600000000065e+00 -2.792875599999999903e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.494479799999999914e+00 -2.809433800000000203e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.491670300000000005e+00 -2.823028300000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.488847299999999985e+00 -2.833716800000000147e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.486013599999999935e+00 -2.841559100000000115e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.483171999999999935e+00 -2.846616299999999988e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.480325399999999902e+00 -2.848951399999999912e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.477476500000000081e+00 -2.848628300000000113e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.474627799999999933e+00 -2.845712699999999873e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.471782099999999982e+00 -2.840270999999999768e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.468941800000000075e+00 -2.832370699999999797e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.466109499999999954e+00 -2.822080200000000039e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.463287400000000016e+00 -2.809468500000000257e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.460477900000000107e+00 -2.794605299999999848e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.457683300000000015e+00 -2.777560700000000216e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.454905799999999916e+00 -2.758405099999999832e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.452147400000000088e+00 -2.737209299999999734e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.449410099999999924e+00 -2.714044099999999848e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.446696100000000040e+00 -2.688980300000000101e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.444007100000000099e+00 -2.662088899999999758e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.441345000000000098e+00 -2.633440499999999962e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.438711599999999979e+00 -2.603105399999999792e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.436108500000000010e+00 -2.571153999999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433537300000000014e+00 -2.537655699999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430999700000000097e+00 -2.502679899999999957e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428496999999999906e+00 -2.466295199999999910e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426030700000000095e+00 -2.428569800000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423602100000000092e+00 -2.389570900000000109e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421212600000000048e+00 -2.349365300000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.418863200000000102e+00 -2.308018799999999870e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.416555199999999903e+00 -2.265596500000000013e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.414289600000000036e+00 -2.222162500000000041e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412067399999999973e+00 -2.177780099999999941e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409889600000000076e+00 -2.132511500000000004e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407757099999999983e+00 -2.086417999999999884e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405670699999999940e+00 -2.039559800000000089e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.403631199999999968e+00 -1.991996099999999992e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.401639199999999974e+00 -1.943785100000000043e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399695399999999923e+00 -1.894983600000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397800399999999943e+00 -1.845647599999999944e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.395954700000000104e+00 -1.795831800000000089e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394158900000000090e+00 -1.745589800000000025e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392413300000000076e+00 -1.694973899999999978e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390718300000000074e+00 -1.644035399999999869e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389074300000000095e+00 -1.592824399999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387481500000000034e+00 -1.541389599999999915e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385940100000000008e+00 -1.489778599999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384450299999999912e+00 -1.438038100000000041e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.383012300000000083e+00 -1.386213099999999976e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.381626100000000079e+00 -1.334347800000000028e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.380291699999999899e+00 -1.282484999999999875e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.379009200000000046e+00 -1.230666400000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.377778600000000075e+00 -1.178932500000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.376599600000000034e+00 -1.127322600000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.375472299999999981e+00 -1.075874899999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.374396399999999963e+00 -1.024626299999999990e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.373371799999999920e+00 -9.736127199999999871e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.372398199999999902e+00 -9.228688300000000011e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.371475299999999953e+00 -8.724282099999999818e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.370602899999999957e+00 -8.223233200000000520e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.369780599999999904e+00 -7.725855500000000653e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.369008000000000003e+00 -7.232451400000000641e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.368284700000000020e+00 -6.743313099999999338e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.367610400000000004e+00 -6.258721800000000002e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.366984500000000047e+00 -5.778948600000000102e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.366406599999999916e+00 -5.304253800000000019e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.365876199999999985e+00 -4.834887999999999686e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.365392699999999904e+00 -4.371091500000000296e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364955600000000047e+00 -3.913094699999999926e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364564300000000063e+00 -3.461118500000000264e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364218200000000047e+00 -3.015373999999999832e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363916700000000093e+00 -2.576062999999999964e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363659100000000013e+00 -2.143377900000000003e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363444700000000065e+00 -1.717502200000000159e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363272999999999957e+00 -1.298610300000000058e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363143100000000052e+00 -8.868678399999999767e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363054399999999999e+00 -4.824316799999999773e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363006200000000057e+00 -8.545029800000000265e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.362997599999999920e+00 3.039362600000000084e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363027999999999906e+00 6.855961500000000430e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363096599999999992e+00 1.059405599999999927e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363202500000000095e+00 1.425248900000000013e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363345100000000087e+00 1.783017900000000155e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363523400000000052e+00 2.132612299999999891e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363736599999999966e+00 2.473939299999999841e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.363984000000000085e+00 2.806913499999999853e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364264700000000108e+00 3.131456700000000148e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364577799999999952e+00 3.447497800000000334e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.364922600000000097e+00 3.754973000000000338e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.365298099999999959e+00 4.053824899999999842e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.365703499999999959e+00 4.344003300000000289e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.366137900000000016e+00 4.625464399999999754e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.000000000000000000e-01 7.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.299999999999999933e-01 6.842500000000000249e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.615749999999999797e-01 6.690040100000000045e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.946746000000000087e-01 6.542721799999999810e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.292473800000000006e-01 6.400592099999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.652414600000000067e-01 6.263651300000000255e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.026049500000000003e-01 6.131858900000000112e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.128635800000000217e-02 6.005139100000000063e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.876503300000000041e-02 5.883386299999999736e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.759889500000000107e-02 5.766468999999999845e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.352635899999999891e-01 5.654234200000000321e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.918059300000000134e-01 5.546510600000000402e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.472710300000000028e-01 5.443111499999999658e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.017021500000000023e-01 5.343837699999999913e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.551405300000000098e-01 5.248479800000000139e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.076253200000000132e-01 5.156819999999999737e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.591935200000000217e-01 5.068634000000000306e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.098798599999999626e-01 4.983692600000000361e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.597167899999999641e-01 4.901762800000000198e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.087344199999999983e-01 4.822609199999999596e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.569605099999999975e-01 4.745994999999999742e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.044204600000000260e-01 4.671682599999999574e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.511372899999999575e-01 4.599434999999999718e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.971316400000000302e-01 4.529015900000000094e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.424217899999999482e-01 4.460190599999999783e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.870236999999999705e-01 4.392726699999999873e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.309509700000000443e-01 4.326394699999999816e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.742149100000000450e-01 4.260968300000000042e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.016824600000000078e+00 4.196225100000000374e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.058786800000000028e+00 4.131947000000000259e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.100106299999999981e+00 4.067921000000000120e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.140785500000000008e+00 4.003939100000000195e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.180824899999999955e+00 3.939799499999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.220222899999999999e+00 3.875306899999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.258976000000000095e+00 3.810272799999999904e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.297078699999999918e+00 3.744516400000000189e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.334523899999999985e+00 3.677864700000000209e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.371302500000000091e+00 3.610153899999999805e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407404099999999936e+00 3.541228999999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.442816400000000110e+00 3.470945299999999900e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.477525800000000000e+00 3.399168299999999920e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.511517500000000069e+00 3.325774700000000195e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.544775199999999904e+00 3.250653100000000073e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.577281799999999956e+00 3.173704199999999975e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.609018800000000082e+00 3.094841600000000081e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.639967200000000069e+00 3.013992399999999794e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.670107100000000067e+00 2.931097600000000192e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.699418099999999932e+00 2.846112800000000220e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.727879299999999896e+00 2.759008099999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.755469299999999899e+00 2.669769099999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.782167000000000057e+00 2.578396899999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.807951000000000086e+00 2.484908100000000175e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.832800100000000043e+00 2.389335500000000057e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.856693399999999938e+00 2.291727499999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.879610699999999968e+00 2.192148800000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.901532199999999895e+00 2.090679300000000129e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.922439000000000009e+00 1.987414900000000095e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.942313100000000015e+00 1.882466200000000089e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.961137799999999931e+00 1.775958799999999949e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.978897399999999918e+00 1.668031999999999959e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.995577699999999899e+00 1.558838600000000074e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.011166100000000068e+00 1.448544000000000054e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.025651499999999938e+00 1.337324900000000039e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.039024799999999971e+00 1.225368800000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.051278500000000005e+00 1.112872499999999931e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.062407199999999996e+00 1.000041100000000016e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.072407600000000016e+00 8.870866400000000374e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.081278499999999809e+00 7.742266500000000162e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.089020699999999842e+00 6.616829499999999920e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.095637599999999878e+00 5.496800699999999651e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.101134399999999847e+00 4.384438700000000133e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.105518800000000024e+00 3.282000600000000157e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.108800800000000031e+00 2.191726900000000033e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.110992500000000049e+00 1.115827999999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.112108399999999886e+00 5.646973500000000180e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.112164799999999953e+00 -9.842401200000000516e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.111180599999999963e+00 -2.004264299999999888e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.109176300000000115e+00 -3.001648399999999883e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.106174699999999955e+00 -3.974531800000000170e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.102200100000000127e+00 -4.921157500000000184e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.097278999999999893e+00 -5.839881999999999573e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.091439100000000106e+00 -6.729182299999999506e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.084709900000000005e+00 -7.587663100000000549e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.077122300000000088e+00 -8.414062199999999825e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.068708200000000108e+00 -9.207254599999999956e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.059500900000000190e+00 -9.966255699999999607e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.049534700000000154e+00 -1.069022300000000092e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.038844500000000171e+00 -1.137845699999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.027465999999999990e+00 -1.203039900000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.015435599999999994e+00 -1.264563199999999998e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.002790000000000070e+00 -1.322387800000000002e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.989566100000000004e+00 -1.376498900000000081e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.975801099999999977e+00 -1.426895199999999919e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.961532199999999948e+00 -1.473587500000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.946796299999999924e+00 -1.516598600000000019e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.931630299999999911e+00 -1.555962599999999973e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.916070699999999905e+00 -1.591723900000000080e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.900153399999999992e+00 -1.623937100000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.883914099999999925e+00 -1.652665400000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.867387399999999920e+00 -1.677980699999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.850607600000000019e+00 -1.699962299999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.833607999999999905e+00 -1.718696100000000060e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.816421000000000063e+00 -1.734274000000000093e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.799078299999999908e+00 -1.746793100000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.781610300000000091e+00 -1.756355000000000111e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.764046800000000026e+00 -1.763064900000000046e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.746416100000000027e+00 -1.767031100000000077e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.728745799999999999e+00 -1.768364199999999942e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.711062199999999978e+00 -1.767176400000000092e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.693390399999999962e+00 -1.763581000000000065e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.675754600000000094e+00 -1.757692100000000091e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.658177699999999977e+00 -1.749623600000000057e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.640681499999999904e+00 -1.739489000000000063e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.623286599999999913e+00 -1.727400899999999906e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.606012599999999901e+00 -1.713470499999999896e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.588877899999999954e+00 -1.697807599999999972e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.571899799999999958e+00 -1.680519799999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.555094600000000105e+00 -1.661712599999999984e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.538477499999999942e+00 -1.641488899999999918e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.522062599999999932e+00 -1.619948799999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.505863100000000010e+00 -1.597189799999999993e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.489891199999999971e+00 -1.573306099999999930e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.474158099999999916e+00 -1.548388799999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.458674199999999921e+00 -1.522525799999999929e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.443448999999999982e+00 -1.495801699999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.428490999999999955e+00 -1.468297500000000033e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.413807999999999954e+00 -1.440091100000000068e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399407099999999904e+00 -1.411256800000000089e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385294500000000095e+00 -1.381865700000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.371475800000000023e+00 -1.351985400000000004e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.357955999999999941e+00 -1.321680100000000024e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.344739200000000023e+00 -1.291010800000000014e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.331829099999999988e+00 -1.260035500000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.319228700000000032e+00 -1.228808799999999923e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.306940599999999897e+00 -1.197382200000000063e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.294966800000000084e+00 -1.165804499999999910e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.283308799999999916e+00 -1.134121399999999946e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.271967599999999976e+00 -1.102375700000000069e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.260943799999999948e+00 -1.070607899999999946e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.250237700000000007e+00 -1.038855499999999932e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.239849200000000096e+00 -1.007153600000000093e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.229777600000000026e+00 -9.755351500000000176e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.220022299999999893e+00 -9.440304999999999946e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.210582000000000047e+00 -9.126679500000000056e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.201455299999999893e+00 -8.814736800000000372e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.192640600000000051e+00 -8.504718900000000081e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.184135799999999961e+00 -8.196848599999999596e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.175939000000000068e+00 -7.891331099999999710e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.168047700000000022e+00 -7.588354200000000382e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.160459300000000082e+00 -7.288089800000000507e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.153171200000000063e+00 -6.990694400000000419e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.146180500000000047e+00 -6.696310399999999552e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.139484200000000058e+00 -6.405066299999999657e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.133079100000000006e+00 -6.117078000000000237e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.126962100000000078e+00 -5.832449699999999737e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.121129599999999948e+00 -5.551274099999999878e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.115578299999999912e+00 -5.273633399999999583e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.110304699999999922e+00 -4.999600200000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.105305100000000040e+00 -4.729237800000000158e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.100575899999999940e+00 -4.462601099999999876e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.096113300000000068e+00 -4.199737100000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.091913499999999981e+00 -3.940685199999999777e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.087972799999999962e+00 -3.685478400000000154e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.084287400000000012e+00 -3.434143100000000004e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.080853199999999958e+00 -3.186700000000000088e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.077666500000000083e+00 -2.943164799999999914e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.074723400000000106e+00 -2.703547700000000220e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.072019800000000078e+00 -2.467854999999999910e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.069552000000000058e+00 -2.236088699999999874e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.067315900000000095e+00 -2.008247099999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.065307599999999910e+00 -1.784325200000000111e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.063523299999999949e+00 -1.564315000000000011e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.061959000000000097e+00 -1.348205700000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.060610800000000076e+00 -1.135984300000000002e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.059474800000000050e+00 -9.276355299999999859e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.058547200000000021e+00 -7.231421999999999850e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.057824000000000098e+00 -5.224855899999999997e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.057301499999999894e+00 -3.256455199999999661e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.056975900000000079e+00 -1.326006199999999954e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.056843299999999930e+00 5.667147400000000119e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.056899999999999951e+00 2.421939600000000067e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.057142100000000084e+00 4.239906799999999809e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.057566100000000064e+00 6.020859900000000153e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.058168199999999892e+00 7.765045700000000606e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.058944700000000072e+00 9.472713500000000397e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.059892000000000056e+00 1.114411299999999994e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.061006399999999905e+00 1.277949499999999905e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.062284400000000018e+00 1.437910799999999878e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.063722300000000009e+00 1.594319700000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.065316600000000058e+00 1.747200799999999998e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.067063799999999896e+00 1.896577999999999875e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.068960399999999922e+00 2.042474800000000090e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.071002800000000033e+00 2.184914299999999865e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.073187799999999914e+00 2.323919100000000071e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.075511700000000070e+00 2.459510900000000111e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.077971199999999907e+00 2.591710999999999876e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.080562900000000104e+00 2.720540000000000180e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.083283400000000007e+00 2.846017800000000264e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.086129499999999970e+00 2.968163600000000013e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.089097600000000110e+00 3.086995699999999787e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.092184599999999950e+00 3.202531699999999759e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.095387099999999947e+00 3.314788699999999810e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.098701900000000009e+00 3.423782699999999846e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.102125699999999986e+00 3.529529100000000086e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.105655199999999949e+00 3.632042500000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.109287300000000087e+00 3.731336900000000179e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.113018599999999969e+00 3.827425400000000200e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.116846100000000064e+00 3.920320600000000155e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.120766399999999940e+00 4.010034100000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.124776400000000010e+00 4.096577100000000082e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.128873000000000015e+00 4.179960300000000184e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.133052900000000029e+00 4.260193500000000189e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.137313100000000077e+00 4.337286100000000144e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.141650400000000065e+00 4.411246999999999807e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.146061699999999961e+00 4.482084599999999752e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.150543799999999894e+00 4.549807000000000157e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.155093600000000054e+00 4.614421699999999849e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.159707999999999961e+00 4.675935999999999981e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.164383900000000027e+00 4.734357000000000149e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.169118300000000055e+00 4.789691400000000154e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.173907999999999952e+00 4.841945899999999803e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.178749899999999906e+00 4.891127100000000061e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.183640999999999943e+00 4.937241399999999780e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.188578300000000088e+00 4.980295299999999981e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.193558600000000025e+00 5.020295399999999963e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.198578900000000003e+00 5.057248500000000035e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.203636099999999987e+00 5.091161499999999895e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.208727300000000060e+00 5.122041600000000194e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.213849299999999909e+00 5.149896299999999760e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.218999200000000060e+00 5.174733700000000436e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.224174000000000095e+00 5.196562099999999518e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.229370499999999922e+00 5.215390600000000543e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.234585899999999903e+00 5.231228700000000176e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.239817100000000005e+00 5.244086700000000212e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.245061200000000090e+00 5.253975699999999804e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.250315199999999960e+00 5.260907500000000514e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.255576100000000084e+00 5.264894900000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.260841000000000101e+00 5.265951500000000118e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.266107000000000093e+00 5.264092000000000215e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.271371000000000029e+00 5.259332199999999791e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.276630399999999943e+00 5.251689200000000390e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.281882100000000024e+00 5.241180899999999809e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.287123199999999912e+00 5.227826800000000551e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.292351100000000086e+00 5.211647700000000549e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.297562700000000069e+00 5.192665699999999829e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.302755399999999897e+00 5.170904200000000506e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.307926300000000097e+00 5.146388400000000418e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.313072699999999982e+00 5.119144799999999496e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.318191799999999914e+00 5.089201500000000156e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.323280999999999930e+00 5.056588400000000538e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.328337600000000007e+00 5.021336800000000267e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.333358999999999961e+00 4.983479800000000237e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.338342399999999932e+00 4.943052399999999791e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.343285499999999910e+00 4.900091100000000255e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.348185600000000095e+00 4.854634299999999736e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.353040199999999915e+00 4.806722299999999781e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.357846899999999968e+00 4.756396999999999986e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.362603299999999962e+00 4.703702200000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.367307000000000050e+00 4.648683699999999752e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.371955700000000000e+00 4.591388900000000217e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.376547100000000023e+00 4.531867299999999821e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.381078999999999946e+00 4.470169900000000029e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385549099999999978e+00 4.406349900000000042e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389955499999999899e+00 4.340461999999999931e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394295999999999980e+00 4.272562699999999936e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.398568500000000103e+00 4.202710499999999794e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.402771200000000107e+00 4.130965400000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.406902199999999992e+00 4.057389200000000029e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.410959599999999980e+00 3.982045200000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.414941599999999911e+00 3.904998499999999817e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.418846599999999958e+00 3.826315599999999817e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.422672900000000018e+00 3.746064599999999745e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426419000000000104e+00 3.664315000000000211e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430083299999999946e+00 3.581137600000000032e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.433664499999999897e+00 3.496604500000000115e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437161099999999969e+00 3.410789200000000077e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.440571899999999905e+00 3.323766200000000115e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.443895600000000057e+00 3.235610999999999904e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.447131200000000062e+00 3.146400400000000097e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.450277599999999945e+00 3.056211699999999976e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.453333800000000009e+00 2.965123199999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.456299000000000010e+00 2.873213900000000098e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.459172200000000030e+00 2.780563500000000077e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.461952700000000105e+00 2.687252099999999921e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.464639999999999942e+00 2.593360100000000057e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.467233400000000021e+00 2.498968500000000037e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.469732299999999992e+00 2.404158200000000023e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.472136499999999959e+00 2.309010300000000071e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.474445500000000076e+00 2.213605999999999907e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.476659100000000002e+00 2.118026299999999917e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.478777100000000067e+00 2.022351900000000091e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.480799500000000046e+00 1.926663100000000073e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.482726100000000047e+00 1.831039999999999890e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.484557200000000021e+00 1.735561800000000043e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.486292699999999911e+00 1.640307400000000082e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.487932999999999950e+00 1.545354499999999909e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.489478400000000091e+00 1.450780399999999914e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.490929200000000066e+00 1.356660899999999892e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.492285800000000107e+00 1.263071000000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.493548899999999957e+00 1.170084599999999947e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.494718999999999909e+00 1.077773999999999954e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.495796799999999926e+00 9.862104300000000545e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.496782999999999975e+00 8.954634000000000205e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.497678400000000076e+00 8.056009899999999613e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.498483999999999927e+00 7.166896000000000377e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.499200700000000053e+00 6.287938999999999334e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.499829499999999927e+00 5.419767400000000124e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500371499999999969e+00 4.562991300000000111e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500827799999999934e+00 3.718200900000000197e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501199600000000078e+00 2.885966599999999910e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501488200000000051e+00 2.066837800000000114e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501694899999999944e+00 1.261343000000000013e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501821000000000073e+00 4.699886700000000146e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501867999999999981e+00 -3.067408499999999937e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501837400000000100e+00 -1.068383799999999932e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501730500000000079e+00 -1.814501500000000045e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501549100000000081e+00 -2.544678499999999954e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.501294600000000035e+00 -3.258522700000000133e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500968800000000103e+00 -3.955666199999999938e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500573200000000051e+00 -4.635764500000000288e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500109600000000043e+00 -5.298497499999999666e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.499579800000000018e+00 -5.943568899999999988e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.498985400000000023e+00 -6.570706900000000683e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.498328300000000057e+00 -7.179663399999999807e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.497610399999999897e+00 -7.770214500000000024e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.496833300000000033e+00 -8.342160099999999801e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.495999099999999915e+00 -8.895323900000000339e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.495109599999999928e+00 -9.429553100000000188e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.494166600000000011e+00 -9.944718199999999508e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.493172200000000061e+00 -1.044071300000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.492128099999999957e+00 -1.091745300000000057e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.491036400000000040e+00 -1.137487799999999938e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.489898900000000026e+00 -1.181294700000000003e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.488717599999999974e+00 -1.223164399999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.487494400000000105e+00 -1.263097099999999917e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.486231300000000033e+00 -1.301095200000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.484930199999999978e+00 -1.337163100000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.483593099999999998e+00 -1.371307300000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.482221699999999975e+00 -1.403535900000000003e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.480818200000000084e+00 -1.433859200000000000e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.479384400000000044e+00 -1.462288999999999950e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.477922100000000016e+00 -1.488839100000000082e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.476433200000000001e+00 -1.513524900000000062e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.474919700000000056e+00 -1.536363199999999929e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.473383300000000062e+00 -1.557372599999999885e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.471826000000000079e+00 -1.576573099999999950e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.470249399999999929e+00 -1.593986300000000134e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.468655400000000055e+00 -1.609634799999999921e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.467045799999999955e+00 -1.623542799999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.465422199999999897e+00 -1.635735600000000067e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.463786500000000101e+00 -1.646239800000000031e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.462140299999999948e+00 -1.655082999999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.460485199999999928e+00 -1.662293699999999874e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.458822899999999922e+00 -1.667901699999999876e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.457154999999999978e+00 -1.671937400000000074e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.455483000000000082e+00 -1.674432299999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.453808599999999895e+00 -1.675418499999999922e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.452133200000000013e+00 -1.674928900000000054e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.450458299999999978e+00 -1.672996999999999956e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.448785299999999943e+00 -1.669656999999999947e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.447115600000000057e+00 -1.664943700000000026e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.445450700000000088e+00 -1.658892100000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.443791800000000070e+00 -1.651537999999999895e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.442140200000000094e+00 -1.642917299999999969e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.440497300000000092e+00 -1.633066400000000029e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.438864200000000038e+00 -1.622021899999999961e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.437242200000000025e+00 -1.609820600000000101e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.435632400000000031e+00 -1.596499600000000074e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.434035900000000030e+00 -1.582095900000000110e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.432453799999999999e+00 -1.566646800000000006e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.430887199999999915e+00 -1.550189600000000112e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.429337000000000080e+00 -1.532761499999999999e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.427804199999999968e+00 -1.514399800000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.426289799999999941e+00 -1.495141500000000123e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.424794700000000081e+00 -1.475023799999999885e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.423319599999999907e+00 -1.454083399999999970e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.421865600000000063e+00 -1.432357099999999883e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.420433199999999951e+00 -1.409881400000000118e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.419023300000000098e+00 -1.386692300000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.417636600000000024e+00 -1.362825900000000090e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.416273799999999916e+00 -1.338317800000000113e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.414935499999999902e+00 -1.313203300000000129e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.413622300000000109e+00 -1.287517199999999862e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412334800000000001e+00 -1.261294099999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.411073500000000092e+00 -1.234568199999999949e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409838900000000006e+00 -1.207373100000000005e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.408631500000000036e+00 -1.179742099999999960e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407451800000000031e+00 -1.151708099999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.406300099999999942e+00 -1.123303199999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405176800000000004e+00 -1.094559400000000016e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.404082199999999947e+00 -1.065507900000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.403016700000000005e+00 -1.036179599999999951e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.401980500000000074e+00 -1.006604599999999933e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.400973900000000105e+00 -9.768127100000000007e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399997099999999994e+00 -9.468330199999999697e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399050300000000080e+00 -9.166941200000000567e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.398133599999999976e+00 -8.864240099999999567e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397247200000000023e+00 -8.560501099999999475e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.396391099999999996e+00 -8.255992700000000517e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.395565500000000014e+00 -7.950977200000000633e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394770400000000077e+00 -7.645710999999999480e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394005799999999962e+00 -7.340444599999999820e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.393271799999999949e+00 -7.035422400000000687e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392568299999999981e+00 -6.730882800000000110e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.391895199999999999e+00 -6.427057899999999435e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.391252500000000003e+00 -6.124174000000000284e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390640000000000098e+00 -5.822451000000000015e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390057799999999899e+00 -5.522102999999999734e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389505599999999896e+00 -5.223337799999999698e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388983300000000032e+00 -4.926357199999999853e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388490599999999908e+00 -4.631356899999999888e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388027499999999970e+00 -4.338526699999999819e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387593599999999983e+00 -4.048050000000000259e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387188800000000111e+00 -3.760104699999999855e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386812799999999957e+00 -3.474862299999999932e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386465300000000012e+00 -3.192488699999999902e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386146099999999937e+00 -2.913143699999999961e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385854799999999942e+00 -2.636981299999999889e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385591100000000075e+00 -2.364149800000000037e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385354699999999939e+00 -2.094791400000000151e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385145199999999965e+00 -1.829043099999999936e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384962299999999980e+00 -1.567035799999999882e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384805599999999970e+00 -1.308895000000000024e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384674699999999925e+00 -1.054740600000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384569200000000055e+00 -8.046869800000000170e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384488699999999906e+00 -5.588430099999999734e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384432799999999908e+00 -3.173122899999999882e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384401100000000051e+00 -8.019302999999999544e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384393100000000043e+00 1.524218199999999995e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384408300000000036e+00 3.804445100000000083e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384446400000000077e+00 6.037924400000000205e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384506800000000037e+00 8.223880899999999258e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384589000000000070e+00 1.036158899999999917e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384692599999999940e+00 1.245037400000000016e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384817100000000023e+00 1.448960900000000052e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.384962000000000026e+00 1.647871399999999847e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385126800000000102e+00 1.841715899999999892e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385310999999999959e+00 2.030445999999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385513999999999912e+00 2.214017799999999994e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385735399999999951e+00 2.392392000000000130e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.385974700000000004e+00 2.565533899999999923e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386231200000000108e+00 2.733413000000000162e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386504600000000087e+00 2.896003200000000014e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.386794199999999977e+00 3.053282900000000091e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387099499999999930e+00 3.205234199999999756e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387420000000000098e+00 3.351843899999999710e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.387755199999999967e+00 3.493102399999999802e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388104500000000074e+00 3.629004200000000152e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388467399999999907e+00 3.759547900000000109e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.388843400000000061e+00 3.884735799999999850e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389231799999999906e+00 4.004573799999999739e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.389632299999999931e+00 4.119071800000000116e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390044199999999952e+00 4.228243100000000226e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390466999999999897e+00 4.332104600000000194e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.390900199999999920e+00 4.430676800000000332e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.391343299999999950e+00 4.523983399999999960e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.391795700000000080e+00 4.612051600000000029e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392256900000000019e+00 4.694911599999999907e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.392726399999999920e+00 4.772597099999999898e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.393203699999999934e+00 4.845144700000000165e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.393688199999999933e+00 4.912594099999999936e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394179400000000069e+00 4.974987899999999685e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.394676900000000108e+00 5.032371599999999751e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.395180199999999981e+00 5.084793499999999689e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.395688599999999946e+00 5.132304599999999717e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.396201900000000107e+00 5.174958699999999967e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.396719400000000055e+00 5.212811900000000054e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397240700000000002e+00 5.245923000000000253e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.397765200000000041e+00 5.274353200000000269e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.398292700000000055e+00 5.298165900000000039e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.398822500000000080e+00 5.317426900000000317e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399354200000000104e+00 5.332204200000000005e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.399887499999999951e+00 5.342567699999999781e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.400421700000000103e+00 5.348589599999999805e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.400956599999999996e+00 5.350343800000000039e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.401491599999999949e+00 5.347906200000000082e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.402026400000000006e+00 5.341354499999999977e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.402560500000000099e+00 5.330768000000000312e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.403093600000000052e+00 5.316227800000000031e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.403625200000000017e+00 5.297816400000000120e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.404155000000000042e+00 5.275617700000000132e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.404682599999999892e+00 5.249717300000000114e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405207499999999943e+00 5.220201800000000281e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.405729599999999913e+00 5.187159100000000161e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.406248299999999896e+00 5.150678300000000043e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.406763399999999997e+00 5.110849600000000326e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407274399999999925e+00 5.067764100000000244e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.407781200000000066e+00 5.021513899999999891e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.408283399999999963e+00 4.972191900000000331e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.408780600000000049e+00 4.919891600000000226e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409272599999999986e+00 4.864707499999999796e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.409758999999999984e+00 4.806734299999999849e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.410239699999999985e+00 4.746067600000000025e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.410714299999999977e+00 4.682803099999999913e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.411182600000000065e+00 4.617037100000000172e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.411644300000000074e+00 4.548866199999999915e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412099200000000110e+00 4.478386899999999698e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412546999999999997e+00 4.405696199999999813e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.412987599999999899e+00 4.330890899999999960e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.413420700000000085e+00 4.254067999999999738e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.413846099999999995e+00 4.175324300000000238e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00


==> figures/data/heart_data.csv <==
  x y e3 e4 e5 e6 labels
  -4.1561997e+00   8.6854943e-01   0.0000000e+00  -4.4586995e-02   0.0000000e+00  -9.3270622e-03   1.0000000e+00
  -4.2341268e+00   1.8977971e+00   0.0000000e+00  -4.4586729e-02   0.0000000e+00  -9.3270045e-03   1.0000000e+00
  -4.2054491e+00   2.9139197e+00   0.0000000e+00  -4.4586197e-02   0.0000000e+00  -9.3268890e-03   1.0000000e+00
  -4.0734565e+00   3.8734548e+00   0.0000000e+00  -4.4585398e-02   0.0000000e+00  -9.3267158e-03   1.0000000e+00
  -3.8502940e+00   4.7371514e+00   0.0000000e+00  -4.4584334e-02   0.0000000e+00  -9.3264849e-03   1.0000000e+00
  -3.5556564e+00   5.4741789e+00   0.0000000e+00  -4.4583003e-02   0.0000000e+00  -9.3261962e-03   1.0000000e+00
  -3.2143445e+00   6.0658030e+00   0.0000000e+00  -4.4581407e-02   0.0000000e+00  -9.3258498e-03   1.0000000e+00
  -2.8526306e+00   6.5074075e+00   0.0000000e+00  -4.4579544e-02   0.0000000e+00  -9.3254457e-03   1.0000000e+00
  -2.4942057e+00   6.8076845e+00   0.0000000e+00  -4.4577415e-02   0.0000000e+00  -9.3249838e-03   1.0000000e+00
  -2.1570613e+00   6.9849848e+00   0.0000000e+00  -4.4575021e-02   0.0000000e+00  -9.3244643e-03   1.0000000e+00
  -1.8522769e+00   7.0622923e+00   0.0000000e+00  -4.4572360e-02   0.0000000e+00  -9.3238870e-03   1.0000000e+00
  -1.5846585e+00   7.0627198e+00   0.0000000e+00  -4.4569433e-02   0.0000000e+00  -9.3232520e-03   1.0000000e+00
  -1.3544062e+00   7.0066488e+00   0.0000000e+00  -4.4566240e-02   0.0000000e+00  -9.3225593e-03   1.0000000e+00
  -1.1589308e+00   6.9105697e+00   0.0000000e+00  -4.4562781e-02   0.0000000e+00  -9.3218088e-03   1.0000000e+00
  -9.9430899e-01   6.7870829e+00   0.0000000e+00  -4.4559057e-02   0.0000000e+00  -9.3210007e-03   1.0000000e+00
  -8.5624559e-01   6.6454639e+00   0.0000000e+00  -4.4555066e-02   0.0000000e+00  -9.3201349e-03   1.0000000e+00
  -7.4061620e-01   6.4923804e+00   0.0000000e+00  -4.4550809e-02   0.0000000e+00  -9.3192114e-03   1.0000000e+00
  -6.4372331e-01   6.3325568e+00   0.0000000e+00  -4.4546287e-02   0.0000000e+00  -9.3182302e-03   1.0000000e+00
  -5.6238063e-01   6.1693119e+00   0.0000000e+00  -4.4541498e-02   0.0000000e+00  -9.3171913e-03   1.0000000e+00
  -4.9390668e-01   6.0049645e+00   0.0000000e+00  -4.4536444e-02   0.0000000e+00  -9.3160948e-03   1.0000000e+00
  -4.3607639e-01   5.8411283e+00   0.0000000e+00  -4.4531124e-02   0.0000000e+00  -9.3149405e-03   1.0000000e+00
  -3.8705841e-01   5.6789212e+00   0.0000000e+00  -4.4525538e-02   0.0000000e+00  -9.3137287e-03   1.0000000e+00
  -3.4535178e-01   5.5191124e+00   0.0000000e+00  -4.4519687e-02   0.0000000e+00  -9.3124591e-03   1.0000000e+00
  -3.0972826e-01   5.3622246e+00   0.0000000e+00  -4.4513570e-02   0.0000000e+00  -9.3111320e-03   1.0000000e+00
  -2.7918268e-01   5.2086067e+00   0.0000000e+00  -4.4507187e-02   0.0000000e+00  -9.3097471e-03   1.0000000e+00
  -2.5289132e-01   5.0584831e+00   0.0000000e+00  -4.4500538e-02   0.0000000e+00  -9.3083047e-03   1.0000000e+00
  -2.3017768e-01   4.9119901e+00   0.0000000e+00  -4.4493624e-02   0.0000000e+00  -9.3068046e-03   1.0000000e+00
  -2.1048472e-01   4.7692000e+00   0.0000000e+00  -4.4486444e-02   0.0000000e+00  -9.3052470e-03   1.0000000e+00
  -1.9335236e-01   4.6301395e+00   0.0000000e+00  -4.4478999e-02   0.0000000e+00  -9.3036317e-03   1.0000000e+00
  -1.7839934e-01   4.4948026e+00   0.0000000e+00  -4.4471289e-02   0.0000000e+00  -9.3019589e-03   1.0000000e+00
  -1.6530866e-01   4.3631591e+00   0.0000000e+00  -4.4463312e-02   0.0000000e+00  -9.3002284e-03   1.0000000e+00
  -1.5381585e-01   4.2351620e+00   0.0000000e+00  -4.4455071e-02   0.0000000e+00  -9.2984404e-03   1.0000000e+00
  -1.4369947e-01   4.1107521e+00   0.0000000e+00  -4.4446564e-02   0.0000000e+00  -9.2965949e-03   1.0000000e+00
  -1.3477351e-01   3.9898616e+00   0.0000000e+00  -4.4437792e-02   0.0000000e+00  -9.2946917e-03   1.0000000e+00
  -1.2688114e-01   3.8724167e+00   0.0000000e+00  -4.4428755e-02   0.0000000e+00  -9.2927311e-03   1.0000000e+00
  -1.1988977e-01   3.7583397e+00   0.0000000e+00  -4.4419453e-02   0.0000000e+00  -9.2907129e-03   1.0000000e+00
  -1.1368688e-01   3.6475506e+00   0.0000000e+00  -4.4409885e-02   0.0000000e+00  -9.2886373e-03   1.0000000e+00
  -1.0817671e-01   3.5399678e+00   0.0000000e+00  -4.4400053e-02   0.0000000e+00  -9.2865041e-03   1.0000000e+00
  -1.0327753e-01   3.4355094e+00   0.0000000e+00  -4.4389955e-02   0.0000000e+00  -9.2843134e-03   1.0000000e+00
  -9.8919401e-02   3.3340934e+00   0.0000000e+00  -4.4379593e-02   0.0000000e+00  -9.2820653e-03   1.0000000e+00
  -9.5042284e-02   3.2356385e+00   0.0000000e+00  -4.4368965e-02   0.0000000e+00  -9.2797597e-03   1.0000000e+00
  -9.1594538e-02   3.1400643e+00   0.0000000e+00  -4.4358073e-02   0.0000000e+00  -9.2773967e-03   1.0000000e+00
  -8.8531642e-02   3.0472916e+00   0.0000000e+00  -4.4346916e-02   0.0000000e+00  -9.2749763e-03   1.0000000e+00
  -8.5815129e-02   2.9572424e+00   0.0000000e+00  -4.4335495e-02   0.0000000e+00  -9.2724984e-03   1.0000000e+00
  -8.3411714e-02   2.8698405e+00   0.0000000e+00  -4.4323809e-02   0.0000000e+00  -9.2699631e-03   1.0000000e+00
  -8.1292545e-02   2.7850110e+00   0.0000000e+00  -4.4311858e-02   0.0000000e+00  -9.2673705e-03   1.0000000e+00
  -7.9432591e-02   2.7026810e+00   0.0000000e+00  -4.4299643e-02   0.0000000e+00  -9.2647205e-03   1.0000000e+00
  -7.7810115e-02   2.6227792e+00   0.0000000e+00  -4.4287163e-02   0.0000000e+00  -9.2620131e-03   1.0000000e+00
  -7.6406237e-02   2.5452359e+00   0.0000000e+00  -4.4274419e-02   0.0000000e+00  -9.2592485e-03   1.0000000e+00
  -7.5204559e-02   2.4699834e+00   0.0000000e+00  -4.4261411e-02   0.0000000e+00  -9.2564264e-03   1.0000000e+00
  -7.4190851e-02   2.3969556e+00   0.0000000e+00  -4.4248139e-02   0.0000000e+00  -9.2535471e-03   1.0000000e+00
  -7.3352784e-02   2.3260883e+00   0.0000000e+00  -4.4234603e-02   0.0000000e+00  -9.2506106e-03   1.0000000e+00
  -7.2679702e-02   2.2573188e+00   0.0000000e+00  -4.4220802e-02   0.0000000e+00  -9.2476167e-03   1.0000000e+00
  -7.2162424e-02   2.1905865e+00   0.0000000e+00  -4.4206738e-02   0.0000000e+00  -9.2445656e-03   1.0000000e+00
  -7.1793084e-02   2.1258321e+00   0.0000000e+00  -4.4192410e-02   0.0000000e+00  -9.2414573e-03   1.0000000e+00
  -7.1564985e-02   2.0629983e+00   0.0000000e+00  -4.4177818e-02   0.0000000e+00  -9.2382918e-03   1.0000000e+00
  -7.1472480e-02   2.0020290e+00   0.0000000e+00  -4.4162962e-02   0.0000000e+00  -9.2350691e-03   1.0000000e+00
  -7.1510870e-02   1.9428703e+00   0.0000000e+00  -4.4147843e-02   0.0000000e+00  -9.2317893e-03   1.0000000e+00
  -7.1676312e-02   1.8854692e+00   0.0000000e+00  -4.4132461e-02   0.0000000e+00  -9.2284523e-03   1.0000000e+00
  -7.1965747e-02   1.8297749e+00   0.0000000e+00  -4.4116815e-02   0.0000000e+00  -9.2250581e-03   1.0000000e+00
  -7.2376832e-02   1.7757375e+00   0.0000000e+00  -4.4100905e-02   0.0000000e+00  -9.2216069e-03   1.0000000e+00
  -7.2907891e-02   1.7233091e+00   0.0000000e+00  -4.4084733e-02   0.0000000e+00  -9.2180986e-03   1.0000000e+00
  -7.3557863e-02   1.6724428e+00   0.0000000e+00  -4.4068297e-02   0.0000000e+00  -9.2145332e-03   1.0000000e+00
  -7.4326268e-02   1.6230934e+00   0.0000000e+00  -4.4051599e-02   0.0000000e+00  -9.2109108e-03   1.0000000e+00
  -7.5213172e-02   1.5752169e+00   0.0000000e+00  -4.4034637e-02   0.0000000e+00  -9.2072314e-03   1.0000000e+00
  -7.6219161e-02   1.5287707e+00   0.0000000e+00  -4.4017413e-02   0.0000000e+00  -9.2034949e-03   1.0000000e+00
  -7.7345318e-02   1.4837135e+00   0.0000000e+00  -4.3999926e-02   0.0000000e+00  -9.1997015e-03   1.0000000e+00
  -7.8593209e-02   1.4400054e+00   0.0000000e+00  -4.3982176e-02   0.0000000e+00  -9.1958512e-03   1.0000000e+00
  -7.9964867e-02   1.3976076e+00   0.0000000e+00  -4.3964164e-02   0.0000000e+00  -9.1919439e-03   1.0000000e+00
  -8.1462785e-02   1.3564825e+00   0.0000000e+00  -4.3945889e-02   0.0000000e+00  -9.1879798e-03   1.0000000e+00
  -8.3089907e-02   1.3165940e+00   0.0000000e+00  -4.3927353e-02   0.0000000e+00  -9.1839587e-03   1.0000000e+00
  -8.4849626e-02   1.2779067e+00   0.0000000e+00  -4.3908554e-02   0.0000000e+00  -9.1798809e-03   1.0000000e+00
  -8.6745787e-02   1.2403868e+00   0.0000000e+00  -4.3889493e-02   0.0000000e+00  -9.1757461e-03   1.0000000e+00
  -8.8782683e-02   1.2040015e+00   0.0000000e+00  -4.3870170e-02   0.0000000e+00  -9.1715546e-03   1.0000000e+00
  -9.0965064e-02   1.1687189e+00   0.0000000e+00  -4.3850585e-02   0.0000000e+00  -9.1673064e-03   1.0000000e+00
  -9.3298142e-02   1.1345085e+00   0.0000000e+00  -4.3830738e-02   0.0000000e+00  -9.1630013e-03   1.0000000e+00
  -9.5787601e-02   1.1013408e+00   0.0000000e+00  -4.3810630e-02   0.0000000e+00  -9.1586396e-03   1.0000000e+00
  -9.8439608e-02   1.0691874e+00   0.0000000e+00  -4.3790261e-02   0.0000000e+00  -9.1542212e-03   1.0000000e+00
  -1.0126082e-01   1.0380207e+00   0.0000000e+00  -4.3769630e-02   0.0000000e+00  -9.1497461e-03   1.0000000e+00
  -1.0425842e-01   1.0078146e+00   0.0000000e+00  -4.3748737e-02   0.0000000e+00  -9.1452143e-03   1.0000000e+00
  -1.0744010e-01   9.7854378e-01   0.0000000e+00  -4.3727584e-02   0.0000000e+00  -9.1406260e-03   1.0000000e+00
  -1.1081410e-01   9.5018397e-01   0.0000000e+00  -4.3706170e-02   0.0000000e+00  -9.1359811e-03   1.0000000e+00
  -1.1438923e-01   9.2271202e-01   0.0000000e+00  -4.3684495e-02   0.0000000e+00  -9.1312796e-03   1.0000000e+00
  -1.1817489e-01   8.9610584e-01   0.0000000e+00  -4.3662559e-02   0.0000000e+00  -9.1265216e-03   1.0000000e+00
  -1.2218108e-01   8.7034437e-01   0.0000000e+00  -4.3640363e-02   0.0000000e+00  -9.1217071e-03   1.0000000e+00
  -1.2641843e-01   8.4540766e-01   0.0000000e+00  -4.3617906e-02   0.0000000e+00  -9.1168361e-03   1.0000000e+00
  -1.3089825e-01   8.2127681e-01   0.0000000e+00  -4.3595189e-02   0.0000000e+00  -9.1119087e-03   1.0000000e+00
  -1.3563252e-01   7.9793406e-01   0.0000000e+00  -4.3572211e-02   0.0000000e+00  -9.1069249e-03   1.0000000e+00
  -1.4063393e-01   7.7536279e-01   0.0000000e+00  -4.3548974e-02   0.0000000e+00  -9.1018848e-03   1.0000000e+00
  -1.4591594e-01   7.5354753e-01   0.0000000e+00  -4.3525476e-02   0.0000000e+00  -9.0967883e-03   1.0000000e+00
  -1.5149275e-01   7.3247401e-01   0.0000000e+00  -4.3501719e-02   0.0000000e+00  -9.0916354e-03   1.0000000e+00
  -1.5737939e-01   7.1212924e-01   0.0000000e+00  -4.3477703e-02   0.0000000e+00  -9.0864263e-03   1.0000000e+00
  -1.6359173e-01   6.9250148e-01   0.0000000e+00  -4.3453426e-02   0.0000000e+00  -9.0811610e-03   1.0000000e+00
  -1.7014650e-01   6.7358038e-01   0.0000000e+00  -4.3428891e-02   0.0000000e+00  -9.0758395e-03   1.0000000e+00
  -1.7706132e-01   6.5535700e-01   0.0000000e+00  -4.3404096e-02   0.0000000e+00  -9.0704617e-03   1.0000000e+00
  -1.8435476e-01   6.3782388e-01   0.0000000e+00  -4.3379042e-02   0.0000000e+00  -9.0650278e-03   1.0000000e+00
  -1.9204635e-01   6.2097515e-01   0.0000000e+00  -4.3353730e-02   0.0000000e+00  -9.0595379e-03   1.0000000e+00
  -2.0015659e-01   6.0480662e-01   0.0000000e+00  -4.3328158e-02   0.0000000e+00  -9.0539918e-03   1.0000000e+00
  -2.0870703e-01   5.8931588e-01   0.0000000e+00  -4.3302328e-02   0.0000000e+00  -9.0483897e-03   1.0000000e+00
  -2.1772024e-01   5.7450241e-01   0.0000000e+00  -4.3276240e-02   0.0000000e+00  -9.0427315e-03   1.0000000e+00
  -2.2721983e-01   5.6036773e-01   0.0000000e+00  -4.3249893e-02   0.0000000e+00  -9.0370174e-03   1.0000000e+00
  -2.3723053e-01   5.4691554e-01   0.0000000e+00  -4.3223288e-02   0.0000000e+00  -9.0312474e-03   1.0000000e+00
  -2.4777810e-01   5.3415189e-01   0.0000000e+00  -4.3196425e-02   0.0000000e+00  -9.0254215e-03   1.0000000e+00
  -2.5888941e-01   5.2208535e-01   0.0000000e+00  -4.3169304e-02   0.0000000e+00  -9.0195397e-03   1.0000000e+00
  -2.7059238e-01   5.1072722e-01   0.0000000e+00  -4.3141926e-02   0.0000000e+00  -9.0136020e-03   1.0000000e+00
  -2.8291600e-01   5.0009173e-01   0.0000000e+00  -4.3114290e-02   0.0000000e+00  -9.0076086e-03   1.0000000e+00
  -2.9589023e-01   4.9019630e-01   0.0000000e+00  -4.3086397e-02   0.0000000e+00  -9.0015594e-03   1.0000000e+00
  -3.0954602e-01   4.8106176e-01   0.0000000e+00  -4.3058247e-02   0.0000000e+00  -8.9954545e-03   1.0000000e+00
  -3.2391517e-01   4.7271268e-01   0.0000000e+00  -4.3029840e-02   0.0000000e+00  -8.9892939e-03   1.0000000e+00
  -3.3903027e-01   4.6517761e-01   0.0000000e+00  -4.3001176e-02   0.0000000e+00  -8.9830777e-03   1.0000000e+00
  -3.5492455e-01   4.5848943e-01   0.0000000e+00  -4.2972255e-02   0.0000000e+00  -8.9768058e-03   1.0000000e+00
  -3.7163175e-01   4.5268570e-01   0.0000000e+00  -4.2943078e-02   0.0000000e+00  -8.9704784e-03   1.0000000e+00
  -3.8918588e-01   4.4780898e-01   0.0000000e+00  -4.2913644e-02   0.0000000e+00  -8.9640955e-03   1.0000000e+00
  -4.0762100e-01   4.4390722e-01   0.0000000e+00  -4.2883955e-02   0.0000000e+00  -8.9576570e-03   1.0000000e+00
  -4.2697090e-01   4.4103415e-01   0.0000000e+00  -4.2854009e-02   0.0000000e+00  -8.9511632e-03   1.0000000e+00
  -4.4726880e-01   4.3924964e-01   0.0000000e+00  -4.2823808e-02   0.0000000e+00  -8.9446139e-03   1.0000000e+00
  -4.6854687e-01   4.3862011e-01   0.0000000e+00  -4.2793351e-02   0.0000000e+00  -8.9380092e-03   1.0000000e+00
  -4.9083578e-01   4.3921890e-01   0.0000000e+00  -4.2762639e-02   0.0000000e+00  -8.9313493e-03   1.0000000e+00
  -5.1416410e-01   4.4112660e-01   0.0000000e+00  -4.2731671e-02   0.0000000e+00  -8.9246340e-03   1.0000000e+00
  -5.3855768e-01   4.4443139e-01   0.0000000e+00  -4.2700449e-02   0.0000000e+00  -8.9178635e-03   1.0000000e+00
  -5.6403881e-01   4.4922929e-01   0.0000000e+00  -4.2668971e-02   0.0000000e+00  -8.9110378e-03   1.0000000e+00
  -5.9062544e-01   4.5562434e-01   0.0000000e+00  -4.2637239e-02   0.0000000e+00  -8.9041569e-03   1.0000000e+00
  -6.1833015e-01   4.6372866e-01   0.0000000e+00  -4.2605253e-02   0.0000000e+00  -8.8972209e-03   1.0000000e+00
  -6.4715908e-01   4.7366242e-01   0.0000000e+00  -4.2573012e-02   0.0000000e+00  -8.8902299e-03   1.0000000e+00
  -6.7711070e-01   4.8555358e-01   0.0000000e+00  -4.2540517e-02   0.0000000e+00  -8.8831838e-03   1.0000000e+00
  -7.0817452e-01   4.9953745e-01   0.0000000e+00  -4.2507768e-02   0.0000000e+00  -8.8760827e-03   1.0000000e+00
  -7.4032963e-01   5.1575602e-01   0.0000000e+00  -4.2474766e-02   0.0000000e+00  -8.8689267e-03   1.0000000e+00
  -7.7354322e-01   5.3435692e-01   0.0000000e+00  -4.2441510e-02   0.0000000e+00  -8.8617158e-03   1.0000000e+00
  -8.0776897e-01   5.5549208e-01   0.0000000e+00  -4.2408001e-02   0.0000000e+00  -8.8544500e-03   1.0000000e+00
  -8.4294541e-01   5.7931594e-01   0.0000000e+00  -4.2374238e-02   0.0000000e+00  -8.8471294e-03   1.0000000e+00
  -8.7899436e-01   6.0598328e-01   0.0000000e+00  -4.2340223e-02   0.0000000e+00  -8.8397541e-03   1.0000000e+00
  -9.1581932e-01   6.3564644e-01   0.0000000e+00  -4.2305955e-02   0.0000000e+00  -8.8323240e-03   1.0000000e+00
  -9.5330410e-01   6.6845211e-01   0.0000000e+00  -4.2271435e-02   0.0000000e+00  -8.8248393e-03   1.0000000e+00
  -9.9131156e-01   7.0453755e-01   0.0000000e+00  -4.2236662e-02   0.0000000e+00  -8.8173000e-03   1.0000000e+00
  -1.0296827e+00   7.4402619e-01   0.0000000e+00  -4.2201637e-02   0.0000000e+00  -8.8097060e-03   1.0000000e+00
  -1.0682364e+00   7.8702287e-01   0.0000000e+00  -4.2166361e-02   0.0000000e+00  -8.8020575e-03   1.0000000e+00
  -1.1067689e+00   8.3360854e-01   0.0000000e+00  -4.2130832e-02   0.0000000e+00  -8.7943546e-03   1.0000000e+00
  -1.1450550e+00   8.8383464e-01   0.0000000e+00  -4.2095052e-02   0.0000000e+00  -8.7865972e-03   1.0000000e+00
  -1.1828492e+00   9.3771739e-01   0.0000000e+00  -4.2059021e-02   0.0000000e+00  -8.7787854e-03   1.0000000e+00
  -1.2198879e+00   9.9523203e-01   0.0000000e+00  -4.2022739e-02   0.0000000e+00  -8.7709193e-03   1.0000000e+00
  -1.2558927e+00   1.0563074e+00   0.0000000e+00  -4.1986206e-02   0.0000000e+00  -8.7629989e-03   1.0000000e+00
  -1.2905740e+00   1.1208210e+00   0.0000000e+00  -4.1949423e-02   0.0000000e+00  -8.7550242e-03   1.0000000e+00
  -1.3236361e+00   1.1885952e+00   0.0000000e+00  -4.1912389e-02   0.0000000e+00  -8.7469954e-03   1.0000000e+00
  -1.3547832e+00   1.2593942e+00   0.0000000e+00  -4.1875105e-02   0.0000000e+00  -8.7389124e-03   1.0000000e+00
  -1.3837252e+00   1.3329228e+00   0.0000000e+00  -4.1837571e-02   0.0000000e+00  -8.7307753e-03   1.0000000e+00
  -1.4101849e+00   1.4088270e+00   0.0000000e+00  -4.1799788e-02   0.0000000e+00  -8.7225841e-03   1.0000000e+00
  -1.4339054e+00   1.4866964e+00   0.0000000e+00  -4.1761755e-02   0.0000000e+00  -8.7143390e-03   1.0000000e+00
  -1.4546563e+00   1.5660686e+00   0.0000000e+00  -4.1723473e-02   0.0000000e+00  -8.7060399e-03   1.0000000e+00
  -1.4722412e+00   1.6464360e+00   0.0000000e+00  -4.1684941e-02   0.0000000e+00  -8.6976870e-03   1.0000000e+00
  -1.4865030e+00   1.7272542e+00   0.0000000e+00  -4.1646161e-02   0.0000000e+00  -8.6892802e-03   1.0000000e+00
  -1.4973291e+00   1.8079524e+00   0.0000000e+00  -4.1607133e-02   0.0000000e+00  -8.6808196e-03   1.0000000e+00
  -1.5046548e+00   1.8879450e+00   0.0000000e+00  -4.1567856e-02   0.0000000e+00  -8.6723053e-03   1.0000000e+00
  -1.5084653e+00   1.9666439e+00   0.0000000e+00  -4.1528331e-02   0.0000000e+00  -8.6637373e-03   1.0000000e+00
  -1.5087960e+00   2.0434713e+00   0.0000000e+00  -4.1488558e-02   0.0000000e+00  -8.6551156e-03   1.0000000e+00
  -1.5057316e+00   2.1178724e+00   0.0000000e+00  -4.1448537e-02   0.0000000e+00  -8.6464404e-03   1.0000000e+00
  -1.4994027e+00   2.1893272e+00   0.0000000e+00  -4.1408269e-02   0.0000000e+00  -8.6377117e-03   1.0000000e+00
  -1.4899816e+00   2.2573603e+00   0.0000000e+00  -4.1367754e-02   0.0000000e+00  -8.6289295e-03   1.0000000e+00
  -1.4776770e+00   2.3215507e+00   0.0000000e+00  -4.1326992e-02   0.0000000e+00  -8.6200939e-03   1.0000000e+00
  -1.4627277e+00   2.3815374e+00   0.0000000e+00  -4.1285984e-02   0.0000000e+00  -8.6112049e-03   1.0000000e+00
  -1.4453951e+00   2.4370247e+00   0.0000000e+00  -4.1244729e-02   0.0000000e+00  -8.6022627e-03   1.0000000e+00
  -1.4259567e+00   2.4877840e+00   0.0000000e+00  -4.1203228e-02   0.0000000e+00  -8.5932672e-03   1.0000000e+00
  -1.4046987e+00   2.5336544e+00   0.0000000e+00  -4.1161481e-02   0.0000000e+00  -8.5842184e-03   1.0000000e+00
  -1.3819094e+00   2.5745406e+00   0.0000000e+00  -4.1119488e-02   0.0000000e+00  -8.5751166e-03   1.0000000e+00
  -1.3578735e+00   2.6104095e+00   0.0000000e+00  -4.1077250e-02   0.0000000e+00  -8.5659617e-03   1.0000000e+00
  -1.3328664e+00   2.6412854e+00   0.0000000e+00  -4.1034767e-02   0.0000000e+00  -8.5567537e-03   1.0000000e+00
  -1.3071504e+00   2.6672445e+00   0.0000000e+00  -4.0992038e-02   0.0000000e+00  -8.5474928e-03   1.0000000e+00
  -1.2809710e+00   2.6884078e+00   0.0000000e+00  -4.0949066e-02   0.0000000e+00  -8.5381790e-03   1.0000000e+00
  -1.2545542e+00   2.7049350e+00   0.0000000e+00  -4.0905848e-02   0.0000000e+00  -8.5288123e-03   1.0000000e+00
  -1.2281057e+00   2.7170174e+00   0.0000000e+00  -4.0862387e-02   0.0000000e+00  -8.5193928e-03   1.0000000e+00
  -1.2018092e+00   2.7248711e+00   0.0000000e+00  -4.0818682e-02   0.0000000e+00  -8.5099206e-03   1.0000000e+00
  -1.1758269e+00   2.7287311e+00   0.0000000e+00  -4.0774733e-02   0.0000000e+00  -8.5003957e-03   1.0000000e+00
  -1.1502995e+00   2.7288454e+00   0.0000000e+00  -4.0730541e-02   0.0000000e+00  -8.4908182e-03   1.0000000e+00
  -1.1253473e+00   2.7254699e+00   0.0000000e+00  -4.0686105e-02   0.0000000e+00  -8.4811882e-03   1.0000000e+00
  -1.1010716e+00   2.7188643e+00   0.0000000e+00  -4.0641427e-02   0.0000000e+00  -8.4715056e-03   1.0000000e+00
  -1.0775554e+00   2.7092874e+00   0.0000000e+00  -4.0596507e-02   0.0000000e+00  -8.4617706e-03   1.0000000e+00
  -1.0548658e+00   2.6969951e+00   0.0000000e+00  -4.0551344e-02   0.0000000e+00  -8.4519832e-03   1.0000000e+00
  -1.0330551e+00   2.6822370e+00   0.0000000e+00  -4.0505939e-02   0.0000000e+00  -8.4421435e-03   1.0000000e+00
  -1.0121628e+00   2.6652547e+00   0.0000000e+00  -4.0460292e-02   0.0000000e+00  -8.4322516e-03   1.0000000e+00
  -9.9221664e-01   2.6462802e+00   0.0000000e+00  -4.0414404e-02   0.0000000e+00  -8.4223075e-03   1.0000000e+00
  -9.7323479e-01   2.6255349e+00   0.0000000e+00  -4.0368274e-02   0.0000000e+00  -8.4123112e-03   1.0000000e+00
  -9.5522682e-01   2.6032289e+00   0.0000000e+00  -4.0321904e-02   0.0000000e+00  -8.4022628e-03   1.0000000e+00
  -9.3819514e-01   2.5795605e+00   0.0000000e+00  -4.0275293e-02   0.0000000e+00  -8.3921625e-03   1.0000000e+00
  -9.2213620e-01   2.5547160e+00   0.0000000e+00  -4.0228442e-02   0.0000000e+00  -8.3820101e-03   1.0000000e+00
  -9.0704150e-01   2.5288699e+00   0.0000000e+00  -4.0181350e-02   0.0000000e+00  -8.3718059e-03   1.0000000e+00
  -8.9289857e-01   2.5021851e+00   0.0000000e+00  -4.0134019e-02   0.0000000e+00  -8.3615499e-03   1.0000000e+00
  -8.7969177e-01   2.4748129e+00   0.0000000e+00  -4.0086448e-02   0.0000000e+00  -8.3512422e-03   1.0000000e+00
  -8.6740300e-01   2.4468942e+00   0.0000000e+00  -4.0038638e-02   0.0000000e+00  -8.3408827e-03   1.0000000e+00
  -8.5601231e-01   2.4185589e+00   0.0000000e+00  -3.9990589e-02   0.0000000e+00  -8.3304716e-03   1.0000000e+00
  -8.4549843e-01   2.3899275e+00   0.0000000e+00  -3.9942301e-02   0.0000000e+00  -8.3200089e-03   1.0000000e+00
  -8.3583920e-01   2.3611111e+00   0.0000000e+00  -3.9893775e-02   0.0000000e+00  -8.3094947e-03   1.0000000e+00
  -8.2701193e-01   2.3322120e+00   0.0000000e+00  -3.9845011e-02   0.0000000e+00  -8.2989291e-03   1.0000000e+00
  -8.1899371e-01   2.3033243e+00   0.0000000e+00  -3.9796009e-02   0.0000000e+00  -8.2883122e-03   1.0000000e+00
  -8.1176163e-01   2.2745348e+00   0.0000000e+00  -3.9746770e-02   0.0000000e+00  -8.2776439e-03   1.0000000e+00
  -8.0529299e-01   2.2459230e+00   0.0000000e+00  -3.9697293e-02   0.0000000e+00  -8.2669244e-03   1.0000000e+00
  -7.9956545e-01   2.2175620e+00   0.0000000e+00  -3.9647579e-02   0.0000000e+00  -8.2561537e-03   1.0000000e+00
  -7.9455711e-01   2.1895189e+00   0.0000000e+00  -3.9597629e-02   0.0000000e+00  -8.2453319e-03   1.0000000e+00
  -7.9024664e-01   2.1618555e+00   0.0000000e+00  -3.9547442e-02   0.0000000e+00  -8.2344591e-03   1.0000000e+00
  -7.8661327e-01   2.1346281e+00   0.0000000e+00  -3.9497020e-02   0.0000000e+00  -8.2235353e-03   1.0000000e+00
  -7.8363690e-01   2.1078888e+00   0.0000000e+00  -3.9446361e-02   0.0000000e+00  -8.2125605e-03   1.0000000e+00
  -7.8129802e-01   2.0816852e+00   0.0000000e+00  -3.9395468e-02   0.0000000e+00  -8.2015350e-03   1.0000000e+00
  -7.7957778e-01   2.0560611e+00   0.0000000e+00  -3.9344339e-02   0.0000000e+00  -8.1904587e-03   1.0000000e+00
  -7.7845792e-01   2.0310569e+00   0.0000000e+00  -3.9292975e-02   0.0000000e+00  -8.1793317e-03   1.0000000e+00
  -7.7792076e-01   2.0067095e+00   0.0000000e+00  -3.9241377e-02   0.0000000e+00  -8.1681540e-03   1.0000000e+00
  -7.7794915e-01   1.9830532e+00   0.0000000e+00  -3.9189544e-02   0.0000000e+00  -8.1569258e-03   1.0000000e+00
  -7.7852643e-01   1.9601193e+00   0.0000000e+00  -3.9137478e-02   0.0000000e+00  -8.1456471e-03   1.0000000e+00
  -7.7963636e-01   1.9379369e+00   0.0000000e+00  -3.9085178e-02   0.0000000e+00  -8.1343180e-03   1.0000000e+00
  -7.8126307e-01   1.9165327e+00   0.0000000e+00  -3.9032645e-02   0.0000000e+00  -8.1229385e-03   1.0000000e+00
  -7.8339099e-01   1.8959316e+00   0.0000000e+00  -3.8979879e-02   0.0000000e+00  -8.1115088e-03   1.0000000e+00
  -7.8600477e-01   1.8761563e+00   0.0000000e+00  -3.8926880e-02   0.0000000e+00  -8.1000288e-03   1.0000000e+00
  -7.8908923e-01   1.8572282e+00   0.0000000e+00  -3.8873649e-02   0.0000000e+00  -8.0884987e-03   1.0000000e+00
  -7.9262926e-01   1.8391666e+00   0.0000000e+00  -3.8820186e-02   0.0000000e+00  -8.0769186e-03   1.0000000e+00
  -7.9660977e-01   1.8219898e+00   0.0000000e+00  -3.8766491e-02   0.0000000e+00  -8.0652884e-03   1.0000000e+00
  -8.0101557e-01   1.8057144e+00   0.0000000e+00  -3.8712565e-02   0.0000000e+00  -8.0536083e-03   1.0000000e+00
  -8.0583135e-01   1.7903558e+00   0.0000000e+00  -3.8658408e-02   0.0000000e+00  -8.0418784e-03   1.0000000e+00
  -8.1104158e-01   1.7759281e+00   0.0000000e+00  -3.8604020e-02   0.0000000e+00  -8.0300987e-03   1.0000000e+00
  -8.1663041e-01   1.7624442e+00   0.0000000e+00  -3.8549402e-02   0.0000000e+00  -8.0182692e-03   1.0000000e+00
  -8.2258163e-01   1.7499158e+00   0.0000000e+00  -3.8494553e-02   0.0000000e+00  -8.0063902e-03   1.0000000e+00
  -8.2887859e-01   1.7383533e+00   0.0000000e+00  -3.8439475e-02   0.0000000e+00  -7.9944616e-03   1.0000000e+00
  -8.3550412e-01   1.7277660e+00   0.0000000e+00  -3.8384168e-02   0.0000000e+00  -7.9824834e-03   1.0000000e+00
  -8.4244049e-01   1.7181620e+00   0.0000000e+00  -3.8328631e-02   0.0000000e+00  -7.9704559e-03   1.0000000e+00
  -8.4966933e-01   1.7095479e+00   0.0000000e+00  -3.8272866e-02   0.0000000e+00  -7.9583791e-03   1.0000000e+00
  -8.5717158e-01   1.7019292e+00   0.0000000e+00  -3.8216872e-02   0.0000000e+00  -7.9462530e-03   1.0000000e+00
  -8.6492746e-01   1.6953098e+00   0.0000000e+00  -3.8160650e-02   0.0000000e+00  -7.9340777e-03   1.0000000e+00
  -8.7291642e-01   1.6896924e+00   0.0000000e+00  -3.8104200e-02   0.0000000e+00  -7.9218532e-03   1.0000000e+00
  -8.8111710e-01   1.6850778e+00   0.0000000e+00  -3.8047523e-02   0.0000000e+00  -7.9095798e-03   1.0000000e+00
  -8.8950732e-01   1.6814653e+00   0.0000000e+00  -3.7990619e-02   0.0000000e+00  -7.8972574e-03   1.0000000e+00
  -8.9806406e-01   1.6788525e+00   0.0000000e+00  -3.7933488e-02   0.0000000e+00  -7.8848861e-03   1.0000000e+00
  -9.0676348e-01   1.6772351e+00   0.0000000e+00  -3.7876131e-02   0.0000000e+00  -7.8724660e-03   1.0000000e+00
  -9.1558091e-01   1.6766065e+00   0.0000000e+00  -3.7818547e-02   0.0000000e+00  -7.8599971e-03   1.0000000e+00
  -9.2449088e-01   1.6769585e+00   0.0000000e+00  -3.7760738e-02   0.0000000e+00  -7.8474796e-03   1.0000000e+00
  -9.3346717e-01   1.6782801e+00   0.0000000e+00  -3.7702704e-02   0.0000000e+00  -7.8349136e-03   1.0000000e+00
  -9.4248284e-01   1.6805584e+00   0.0000000e+00  -3.7644444e-02   0.0000000e+00  -7.8222990e-03   1.0000000e+00
  -9.5151035e-01   1.6837776e+00   0.0000000e+00  -3.7585960e-02   0.0000000e+00  -7.8096360e-03   1.0000000e+00
  -9.6052156e-01   1.6879198e+00   0.0000000e+00  -3.7527252e-02   0.0000000e+00  -7.7969247e-03   1.0000000e+00
  -9.6948791e-01   1.6929638e+00   0.0000000e+00  -3.7468320e-02   0.0000000e+00  -7.7841651e-03   1.0000000e+00
  -9.7838048e-01   1.6988862e+00   0.0000000e+00  -3.7409163e-02   0.0000000e+00  -7.7713574e-03   1.0000000e+00
  -9.8717016e-01   1.7056605e+00   0.0000000e+00  -3.7349784e-02   0.0000000e+00  -7.7585015e-03   1.0000000e+00
  -9.9582775e-01   1.7132571e+00   0.0000000e+00  -3.7290182e-02   0.0000000e+00  -7.7455976e-03   1.0000000e+00
  -1.0043241e+00   1.7216438e+00   0.0000000e+00  -3.7230357e-02   0.0000000e+00  -7.7326457e-03   1.0000000e+00
  -1.0126305e+00   1.7307854e+00   0.0000000e+00  -3.7170310e-02   0.0000000e+00  -7.7196460e-03   1.0000000e+00
  -1.0207183e+00   1.7406435e+00   0.0000000e+00  -3.7110041e-02   0.0000000e+00  -7.7065985e-03   1.0000000e+00
  -1.0285599e+00   1.7511773e+00   0.0000000e+00  -3.7049551e-02   0.0000000e+00  -7.6935033e-03   1.0000000e+00
  -1.0361281e+00   1.7623427e+00   0.0000000e+00  -3.6988840e-02   0.0000000e+00  -7.6803605e-03   1.0000000e+00
  -1.0433971e+00   1.7740934e+00   0.0000000e+00  -3.6927908e-02   0.0000000e+00  -7.6671701e-03   1.0000000e+00
  -1.0503418e+00   1.7863802e+00   0.0000000e+00  -3.6866755e-02   0.0000000e+00  -7.6539323e-03   1.0000000e+00
  -1.0569390e+00   1.7991517e+00   0.0000000e+00  -3.6805382e-02   0.0000000e+00  -7.6406471e-03   1.0000000e+00
  -1.0631668e+00   1.8123544e+00   0.0000000e+00  -3.6743790e-02   0.0000000e+00  -7.6273146e-03   1.0000000e+00
  -1.0690049e+00   1.8259329e+00   0.0000000e+00  -3.6681979e-02   0.0000000e+00  -7.6139349e-03   1.0000000e+00
  -1.0744353e+00   1.8398300e+00   0.0000000e+00  -3.6619948e-02   0.0000000e+00  -7.6005080e-03   1.0000000e+00
  -1.0794418e+00   1.8539873e+00   0.0000000e+00  -3.6557699e-02   0.0000000e+00  -7.5870341e-03   1.0000000e+00
  -1.0840104e+00   1.8683456e+00   0.0000000e+00  -3.6495232e-02   0.0000000e+00  -7.5735133e-03   1.0000000e+00
  -1.0881296e+00   1.8828446e+00   0.0000000e+00  -3.6432547e-02   0.0000000e+00  -7.5599455e-03   1.0000000e+00
  -1.0917901e+00   1.8974240e+00   0.0000000e+00  -3.6369644e-02   0.0000000e+00  -7.5463310e-03   1.0000000e+00
  -1.0949852e+00   1.9120236e+00   0.0000000e+00  -3.6306525e-02   0.0000000e+00  -7.5326698e-03   1.0000000e+00
  -1.0977107e+00   1.9265836e+00   0.0000000e+00  -3.6243189e-02   0.0000000e+00  -7.5189619e-03   1.0000000e+00
  -1.0999650e+00   1.9410449e+00   0.0000000e+00  -3.6179636e-02   0.0000000e+00  -7.5052075e-03   1.0000000e+00
  -1.1017490e+00   1.9553499e+00   0.0000000e+00  -3.6115868e-02   0.0000000e+00  -7.4914066e-03   1.0000000e+00
  -1.1030660e+00   1.9694424e+00   0.0000000e+00  -3.6051884e-02   0.0000000e+00  -7.4775594e-03   1.0000000e+00
  -1.1039219e+00   1.9832681e+00   0.0000000e+00  -3.5987684e-02   0.0000000e+00  -7.4636658e-03   1.0000000e+00
  -1.1043250e+00   1.9967752e+00   0.0000000e+00  -3.5923271e-02   0.0000000e+00  -7.4497261e-03   1.0000000e+00
  -1.1042857e+00   2.0099144e+00   0.0000000e+00  -3.5858642e-02   0.0000000e+00  -7.4357403e-03   1.0000000e+00
  -1.1038166e+00   2.0226391e+00   0.0000000e+00  -3.5793800e-02   0.0000000e+00  -7.4217084e-03   1.0000000e+00
  -1.1029323e+00   2.0349061e+00   0.0000000e+00  -3.5728744e-02   0.0000000e+00  -7.4076306e-03   1.0000000e+00
  -1.1016493e+00   2.0466755e+00   0.0000000e+00  -3.5663475e-02   0.0000000e+00  -7.3935069e-03   1.0000000e+00
  -1.0999856e+00   2.0579109e+00   0.0000000e+00  -3.5597992e-02   0.0000000e+00  -7.3793375e-03   1.0000000e+00
  -1.0979607e+00   2.0685795e+00   0.0000000e+00  -3.5532298e-02   0.0000000e+00  -7.3651224e-03   1.0000000e+00
  -1.0955955e+00   2.0786524e+00   0.0000000e+00  -3.5466391e-02   0.0000000e+00  -7.3508617e-03   1.0000000e+00
  -1.0929118e+00   2.0881046e+00   0.0000000e+00  -3.5400273e-02   0.0000000e+00  -7.3365555e-03   1.0000000e+00
  -1.0899325e+00   2.0969150e+00   0.0000000e+00  -3.5333943e-02   0.0000000e+00  -7.3222039e-03   1.0000000e+00
  -1.0866810e+00   2.1050663e+00   0.0000000e+00  -3.5267403e-02   0.0000000e+00  -7.3078069e-03   1.0000000e+00
  -1.0831812e+00   2.1125450e+00   0.0000000e+00  -3.5200652e-02   0.0000000e+00  -7.2933648e-03   1.0000000e+00
  -1.0794574e+00   2.1193417e+00   0.0000000e+00  -3.5133691e-02   0.0000000e+00  -7.2788774e-03   1.0000000e+00
  -1.0755340e+00   2.1254505e+00   0.0000000e+00  -3.5066520e-02   0.0000000e+00  -7.2643451e-03   1.0000000e+00
  -1.0714355e+00   2.1308689e+00   0.0000000e+00  -3.4999140e-02   0.0000000e+00  -7.2497677e-03   1.0000000e+00
  -1.0671858e+00   2.1355981e+00   0.0000000e+00  -3.4931552e-02   0.0000000e+00  -7.2351455e-03   1.0000000e+00
  -1.0628089e+00   2.1396425e+00   0.0000000e+00  -3.4863754e-02   0.0000000e+00  -7.2204785e-03   1.0000000e+00
  -1.0583281e+00   2.1430094e+00   0.0000000e+00  -3.4795749e-02   0.0000000e+00  -7.2057668e-03   1.0000000e+00
  -1.0537663e+00   2.1457092e+00   0.0000000e+00  -3.4727536e-02   0.0000000e+00  -7.1910105e-03   1.0000000e+00
  -1.0491454e+00   2.1477548e+00   0.0000000e+00  -3.4659115e-02   0.0000000e+00  -7.1762097e-03   1.0000000e+00
  -1.0444868e+00   2.1491616e+00   0.0000000e+00  -3.4590488e-02   0.0000000e+00  -7.1613644e-03   1.0000000e+00
  -1.0398109e+00   2.1499473e+00   0.0000000e+00  -3.4521654e-02   0.0000000e+00  -7.1464749e-03   1.0000000e+00
  -1.0351374e+00   2.1501316e+00   0.0000000e+00  -3.4452615e-02   0.0000000e+00  -7.1315411e-03   1.0000000e+00
  -1.0304847e+00   2.1497358e+00   0.0000000e+00  -3.4383369e-02   0.0000000e+00  -7.1165631e-03   1.0000000e+00
  -1.0258704e+00   2.1487830e+00   0.0000000e+00  -3.4313919e-02   0.0000000e+00  -7.1015411e-03   1.0000000e+00
  -1.0213112e+00   2.1472977e+00   0.0000000e+00  -3.4244264e-02   0.0000000e+00  -7.0864751e-03   1.0000000e+00
  -1.0168224e+00   2.1453054e+00   0.0000000e+00  -3.4174404e-02   0.0000000e+00  -7.0713653e-03   1.0000000e+00
  -1.0124185e+00   2.1428327e+00   0.0000000e+00  -3.4104340e-02   0.0000000e+00  -7.0562117e-03   1.0000000e+00
  -1.0081129e+00   2.1399069e+00   0.0000000e+00  -3.4034073e-02   0.0000000e+00  -7.0410145e-03   1.0000000e+00
  -1.0039179e+00   2.1365560e+00   0.0000000e+00  -3.3963603e-02   0.0000000e+00  -7.0257736e-03   1.0000000e+00
  -9.9984480e-01   2.1328083e+00   0.0000000e+00  -3.3892930e-02   0.0000000e+00  -7.0104892e-03   1.0000000e+00
  -9.9590391e-01   2.1286927e+00   0.0000000e+00  -3.3822054e-02   0.0000000e+00  -6.9951615e-03   1.0000000e+00
  -9.9210450e-01   2.1242378e+00   0.0000000e+00  -3.3750977e-02   0.0000000e+00  -6.9797905e-03   1.0000000e+00
  -9.8845487e-01   2.1194726e+00   0.0000000e+00  -3.3679699e-02   0.0000000e+00  -6.9643762e-03   1.0000000e+00
  -9.8496242e-01   2.1144259e+00   0.0000000e+00  -3.3608219e-02   0.0000000e+00  -6.9489189e-03   1.0000000e+00
  -9.8163362e-01   2.1091261e+00   0.0000000e+00  -3.3536539e-02   0.0000000e+00  -6.9334185e-03   1.0000000e+00
  -9.7847408e-01   2.1036014e+00   0.0000000e+00  -3.3464658e-02   0.0000000e+00  -6.9178752e-03   1.0000000e+00
  -9.7548857e-01   2.0978798e+00   0.0000000e+00  -3.3392578e-02   0.0000000e+00  -6.9022891e-03   1.0000000e+00
  -9.7268108e-01   2.0919884e+00   0.0000000e+00  -3.3320299e-02   0.0000000e+00  -6.8866602e-03   1.0000000e+00
  -9.7005482e-01   2.0859541e+00   0.0000000e+00  -3.3247821e-02   0.0000000e+00  -6.8709888e-03   1.0000000e+00
  -9.6761227e-01   2.0798030e+00   0.0000000e+00  -3.3175144e-02   0.0000000e+00  -6.8552748e-03   1.0000000e+00
  -9.6535522e-01   2.0735605e+00   0.0000000e+00  -3.3102269e-02   0.0000000e+00  -6.8395184e-03   1.0000000e+00
  -9.6328483e-01   2.0672514e+00   0.0000000e+00  -3.3029197e-02   0.0000000e+00  -6.8237196e-03   1.0000000e+00
  -9.6140160e-01   2.0608995e+00   0.0000000e+00  -3.2955928e-02   0.0000000e+00  -6.8078786e-03   1.0000000e+00
  -9.5970545e-01   2.0545280e+00   0.0000000e+00  -3.2882462e-02   0.0000000e+00  -6.7919954e-03   1.0000000e+00
  -9.5819576e-01   2.0481593e+00   0.0000000e+00  -3.2808800e-02   0.0000000e+00  -6.7760702e-03   1.0000000e+00
  -9.5687136e-01   2.0418147e+00   0.0000000e+00  -3.2734941e-02   0.0000000e+00  -6.7601031e-03   1.0000000e+00
  -9.5573058e-01   2.0355149e+00   0.0000000e+00  -3.2660888e-02   0.0000000e+00  -6.7440941e-03   1.0000000e+00
  -9.5477130e-01   2.0292794e+00   0.0000000e+00  -3.2586640e-02   0.0000000e+00  -6.7280434e-03   1.0000000e+00
  -9.5399093e-01   2.0231269e+00   0.0000000e+00  -3.2512197e-02   0.0000000e+00  -6.7119510e-03   1.0000000e+00
  -9.5338647e-01   2.0170754e+00   0.0000000e+00  -3.2437560e-02   0.0000000e+00  -6.6958171e-03   1.0000000e+00
  -9.5295451e-01   2.0111417e+00   0.0000000e+00  -3.2362729e-02   0.0000000e+00  -6.6796417e-03   1.0000000e+00
  -9.5269128e-01   2.0053417e+00   0.0000000e+00  -3.2287706e-02   0.0000000e+00  -6.6634250e-03   1.0000000e+00
  -9.5259266e-01   1.9996904e+00   0.0000000e+00  -3.2212489e-02   0.0000000e+00  -6.6471671e-03   1.0000000e+00
  -9.5265418e-01   1.9942019e+00   0.0000000e+00  -3.2137081e-02   0.0000000e+00  -6.6308680e-03   1.0000000e+00
  -9.5287108e-01   1.9888894e+00   0.0000000e+00  -3.2061480e-02   0.0000000e+00  -6.6145278e-03   1.0000000e+00
  -9.5323828e-01   1.9837650e+00   0.0000000e+00  -3.1985688e-02   0.0000000e+00  -6.5981467e-03   1.0000000e+00
  -9.5375045e-01   1.9788400e+00   0.0000000e+00  -3.1909706e-02   0.0000000e+00  -6.5817248e-03   1.0000000e+00
  -9.5440198e-01   1.9741246e+00   0.0000000e+00  -3.1833533e-02   0.0000000e+00  -6.5652621e-03   1.0000000e+00
  -9.5518705e-01   1.9696284e+00   0.0000000e+00  -3.1757170e-02   0.0000000e+00  -6.5487588e-03   1.0000000e+00
  -9.5609959e-01   1.9653598e+00   0.0000000e+00  -3.1680617e-02   0.0000000e+00  -6.5322149e-03   1.0000000e+00
  -9.5713333e-01   1.9613264e+00   0.0000000e+00  -3.1603875e-02   0.0000000e+00  -6.5156306e-03   1.0000000e+00
  -9.5828182e-01   1.9575348e+00   0.0000000e+00  -3.1526945e-02   0.0000000e+00  -6.4990060e-03   1.0000000e+00
  -9.5953845e-01   1.9539908e+00   0.0000000e+00  -3.1449826e-02   0.0000000e+00  -6.4823412e-03   1.0000000e+00
  -9.6089641e-01   1.9506994e+00   0.0000000e+00  -3.1372520e-02   0.0000000e+00  -6.4656362e-03   1.0000000e+00
  -9.6234881e-01   1.9476644e+00   0.0000000e+00  -3.1295027e-02   0.0000000e+00  -6.4488912e-03   1.0000000e+00
  -9.6388859e-01   1.9448891e+00   0.0000000e+00  -3.1217346e-02   0.0000000e+00  -6.4321063e-03   1.0000000e+00
  -9.6550862e-01   1.9423758e+00   0.0000000e+00  -3.1139480e-02   0.0000000e+00  -6.4152815e-03   1.0000000e+00
  -9.6720167e-01   1.9401258e+00   0.0000000e+00  -3.1061427e-02   0.0000000e+00  -6.3984171e-03   1.0000000e+00
  -9.6896043e-01   1.9381399e+00   0.0000000e+00  -3.0983190e-02   0.0000000e+00  -6.3815130e-03   1.0000000e+00
  -9.7077758e-01   1.9364177e+00   0.0000000e+00  -3.0904767e-02   0.0000000e+00  -6.3645695e-03   1.0000000e+00
  -9.7264572e-01   1.9349583e+00   0.0000000e+00  -3.0826160e-02   0.0000000e+00  -6.3475865e-03   1.0000000e+00
  -9.7455747e-01   1.9337598e+00   0.0000000e+00  -3.0747369e-02   0.0000000e+00  -6.3305643e-03   1.0000000e+00
  -9.7650546e-01   1.9328197e+00   0.0000000e+00  -3.0668394e-02   0.0000000e+00  -6.3135029e-03   1.0000000e+00
  -9.7848234e-01   1.9321347e+00   0.0000000e+00  -3.0589237e-02   0.0000000e+00  -6.2964024e-03   1.0000000e+00
  -9.8048080e-01   1.9317007e+00   0.0000000e+00  -3.0509896e-02   0.0000000e+00  -6.2792629e-03   1.0000000e+00
  -9.8249360e-01   1.9315130e+00   0.0000000e+00  -3.0430374e-02   0.0000000e+00  -6.2620845e-03   1.0000000e+00
  -9.8451362e-01   1.9315660e+00   0.0000000e+00  -3.0350670e-02   0.0000000e+00  -6.2448674e-03   1.0000000e+00
  -9.8653381e-01   1.9318538e+00   0.0000000e+00  -3.0270785e-02   0.0000000e+00  -6.2276116e-03   1.0000000e+00
  -9.8854727e-01   1.9323695e+00   0.0000000e+00  -3.0190719e-02   0.0000000e+00  -6.2103173e-03   1.0000000e+00
  -9.9054724e-01   1.9331057e+00   0.0000000e+00  -3.0110473e-02   0.0000000e+00  -6.1929846e-03   1.0000000e+00
  -9.9252716e-01   1.9340546e+00   0.0000000e+00  -3.0030048e-02   0.0000000e+00  -6.1756135e-03   1.0000000e+00
  -9.9448063e-01   1.9352077e+00   0.0000000e+00  -2.9949443e-02   0.0000000e+00  -6.1582041e-03   1.0000000e+00
  -9.9640148e-01   1.9365560e+00   0.0000000e+00  -2.9868659e-02   0.0000000e+00  -6.1407567e-03   1.0000000e+00
  -9.9828375e-01   1.9380900e+00   0.0000000e+00  -2.9787697e-02   0.0000000e+00  -6.1232713e-03   1.0000000e+00
  -1.0001218e+00   1.9397998e+00   0.0000000e+00  -2.9706558e-02   0.0000000e+00  -6.1057479e-03   1.0000000e+00
  -1.0019101e+00   1.9416752e+00   0.0000000e+00  -2.9625241e-02   0.0000000e+00  -6.0881867e-03   1.0000000e+00
  -1.0036435e+00   1.9437055e+00   0.0000000e+00  -2.9543747e-02   0.0000000e+00  -6.0705879e-03   1.0000000e+00
  -1.0053173e+00   1.9458797e+00   0.0000000e+00  -2.9462077e-02   0.0000000e+00  -6.0529515e-03   1.0000000e+00
  -1.0069269e+00   1.9481866e+00   0.0000000e+00  -2.9380231e-02   0.0000000e+00  -6.0352776e-03   1.0000000e+00
  -1.0084680e+00   1.9506146e+00   0.0000000e+00  -2.9298210e-02   0.0000000e+00  -6.0175664e-03   1.0000000e+00
  -1.0099368e+00   1.9531522e+00   0.0000000e+00  -2.9216014e-02   0.0000000e+00  -5.9998179e-03   1.0000000e+00
  -1.0113298e+00   1.9557875e+00   0.0000000e+00  -2.9133643e-02   0.0000000e+00  -5.9820323e-03   1.0000000e+00
  -1.0126438e+00   1.9585086e+00   0.0000000e+00  -2.9051099e-02   0.0000000e+00  -5.9642096e-03   1.0000000e+00
  -1.0138760e+00   1.9613036e+00   0.0000000e+00  -2.8968381e-02   0.0000000e+00  -5.9463500e-03   1.0000000e+00
  -1.0150240e+00   1.9641606e+00   0.0000000e+00  -2.8885491e-02   0.0000000e+00  -5.9284536e-03   1.0000000e+00
  -1.0160858e+00   1.9670675e+00   0.0000000e+00  -2.8802428e-02   0.0000000e+00  -5.9105206e-03   1.0000000e+00
  -1.0170596e+00   1.9700127e+00   0.0000000e+00  -2.8719193e-02   0.0000000e+00  -5.8925509e-03   1.0000000e+00
  -1.0179442e+00   1.9729843e+00   0.0000000e+00  -2.8635786e-02   0.0000000e+00  -5.8745447e-03   1.0000000e+00
  -1.0187386e+00   1.9759710e+00   0.0000000e+00  -2.8552209e-02   0.0000000e+00  -5.8565022e-03   1.0000000e+00
  -1.0194423e+00   1.9789613e+00   0.0000000e+00  -2.8468461e-02   0.0000000e+00  -5.8384235e-03   1.0000000e+00
  -1.0200551e+00   1.9819443e+00   0.0000000e+00  -2.8384544e-02   0.0000000e+00  -5.8203086e-03   1.0000000e+00
  -1.0205771e+00   1.9849093e+00   0.0000000e+00  -2.8300457e-02   0.0000000e+00  -5.8021577e-03   1.0000000e+00
  -1.0210090e+00   1.9878457e+00   0.0000000e+00  -2.8216201e-02   0.0000000e+00  -5.7839708e-03   1.0000000e+00
  -1.0213514e+00   1.9907437e+00   0.0000000e+00  -2.8131777e-02   0.0000000e+00  -5.7657482e-03   1.0000000e+00
  -1.0216057e+00   1.9935935e+00   0.0000000e+00  -2.8047185e-02   0.0000000e+00  -5.7474898e-03   1.0000000e+00
  -1.0217733e+00   1.9963860e+00   0.0000000e+00  -2.7962425e-02   0.0000000e+00  -5.7291959e-03   1.0000000e+00
  -1.0218560e+00   1.9991123e+00   0.0000000e+00  -2.7877499e-02   0.0000000e+00  -5.7108666e-03   1.0000000e+00
  -1.0218559e+00   2.0017644e+00   0.0000000e+00  -2.7792406e-02   0.0000000e+00  -5.6925018e-03   1.0000000e+00
  -1.0217754e+00   2.0043344e+00   0.0000000e+00  -2.7707147e-02   0.0000000e+00  -5.6741019e-03   1.0000000e+00
  -1.0216171e+00   2.0068151e+00   0.0000000e+00  -2.7621723e-02   0.0000000e+00  -5.6556668e-03   1.0000000e+00
  -1.0213837e+00   2.0091998e+00   0.0000000e+00  -2.7536134e-02   0.0000000e+00  -5.6371967e-03   1.0000000e+00
  -1.0210784e+00   2.0114824e+00   0.0000000e+00  -2.7450381e-02   0.0000000e+00  -5.6186917e-03   1.0000000e+00
  -1.0207044e+00   2.0136574e+00   0.0000000e+00  -2.7364464e-02   0.0000000e+00  -5.6001519e-03   1.0000000e+00
  -1.0202651e+00   2.0157198e+00   0.0000000e+00  -2.7278383e-02   0.0000000e+00  -5.5815775e-03   1.0000000e+00
  -1.0197641e+00   2.0176651e+00   0.0000000e+00  -2.7192140e-02   0.0000000e+00  -5.5629685e-03   1.0000000e+00
  -1.0192051e+00   2.0194896e+00   0.0000000e+00  -2.7105735e-02   0.0000000e+00  -5.5443251e-03   1.0000000e+00
  -1.0185918e+00   2.0211900e+00   0.0000000e+00  -2.7019167e-02   0.0000000e+00  -5.5256474e-03   1.0000000e+00
  -1.0179283e+00   2.0227636e+00   0.0000000e+00  -2.6932439e-02   0.0000000e+00  -5.5069354e-03   1.0000000e+00
  -1.0172185e+00   2.0242083e+00   0.0000000e+00  -2.6845550e-02   0.0000000e+00  -5.4881894e-03   1.0000000e+00
  -1.0164665e+00   2.0255226e+00   0.0000000e+00  -2.6758500e-02   0.0000000e+00  -5.4694094e-03   1.0000000e+00
  -1.0156762e+00   2.0267054e+00   0.0000000e+00  -2.6671291e-02   0.0000000e+00  -5.4505955e-03   1.0000000e+00
  -1.0148519e+00   2.0277564e+00   0.0000000e+00  -2.6583923e-02   0.0000000e+00  -5.4317479e-03   1.0000000e+00
  -1.0139976e+00   2.0286755e+00   0.0000000e+00  -2.6496396e-02   0.0000000e+00  -5.4128667e-03   1.0000000e+00
  -1.0131174e+00   2.0294634e+00   0.0000000e+00  -2.6408710e-02   0.0000000e+00  -5.3939520e-03   1.0000000e+00
  -1.0122153e+00   2.0301209e+00   0.0000000e+00  -2.6320868e-02   0.0000000e+00  -5.3750039e-03   1.0000000e+00
  -1.0112954e+00   2.0306497e+00   0.0000000e+00  -2.6232868e-02   0.0000000e+00  -5.3560225e-03   1.0000000e+00
  -1.0103615e+00   2.0310517e+00   0.0000000e+00  -2.6144711e-02   0.0000000e+00  -5.3370080e-03   1.0000000e+00
  -1.0094176e+00   2.0313291e+00   0.0000000e+00  -2.6056399e-02   0.0000000e+00  -5.3179604e-03   1.0000000e+00
  -1.0084673e+00   2.0314849e+00   0.0000000e+00  -2.5967931e-02   0.0000000e+00  -5.2988799e-03   1.0000000e+00
  -1.0075145e+00   2.0315220e+00   0.0000000e+00  -2.5879308e-02   0.0000000e+00  -5.2797666e-03   1.0000000e+00
  -1.0065625e+00   2.0314439e+00   0.0000000e+00  -2.5790530e-02   0.0000000e+00  -5.2606206e-03   1.0000000e+00
  -1.0056149e+00   2.0312544e+00   0.0000000e+00  -2.5701599e-02   0.0000000e+00  -5.2414421e-03   1.0000000e+00
  -1.0046750e+00   2.0309576e+00   0.0000000e+00  -2.5612514e-02   0.0000000e+00  -5.2222311e-03   1.0000000e+00
  -1.0037460e+00   2.0305579e+00   0.0000000e+00  -2.5523277e-02   0.0000000e+00  -5.2029878e-03   1.0000000e+00
  -1.0028308e+00   2.0300597e+00   0.0000000e+00  -2.5433887e-02   0.0000000e+00  -5.1837123e-03   1.0000000e+00
  -1.0019324e+00   2.0294679e+00   0.0000000e+00  -2.5344345e-02   0.0000000e+00  -5.1644047e-03   1.0000000e+00
  -1.0010534e+00   2.0287874e+00   0.0000000e+00  -2.5254652e-02   0.0000000e+00  -5.1450651e-03   1.0000000e+00
  -1.0001965e+00   2.0280235e+00   0.0000000e+00  -2.5164808e-02   0.0000000e+00  -5.1256937e-03   1.0000000e+00
  -9.9936396e-01   2.0271813e+00   0.0000000e+00  -2.5074814e-02   0.0000000e+00  -5.1062905e-03   1.0000000e+00
  -9.9855811e-01   2.0262664e+00   0.0000000e+00  -2.4984671e-02   0.0000000e+00  -5.0868558e-03   1.0000000e+00
  -9.9778099e-01   2.0252841e+00   0.0000000e+00  -2.4894378e-02   0.0000000e+00  -5.0673895e-03   1.0000000e+00
  -9.9703449e-01   2.0242400e+00   0.0000000e+00  -2.4803937e-02   0.0000000e+00  -5.0478919e-03   1.0000000e+00
  -9.9632033e-01   2.0231398e+00   0.0000000e+00  -2.4713348e-02   0.0000000e+00  -5.0283631e-03   1.0000000e+00
  -9.9564007e-01   2.0219890e+00   0.0000000e+00  -2.4622611e-02   0.0000000e+00  -5.0088031e-03   1.0000000e+00
  -9.9499510e-01   2.0207933e+00   0.0000000e+00  -2.4531727e-02   0.0000000e+00  -4.9892121e-03   1.0000000e+00
  -9.9438662e-01   2.0195582e+00   0.0000000e+00  -2.4440697e-02   0.0000000e+00  -4.9695902e-03   1.0000000e+00
  -9.9381570e-01   2.0182895e+00   0.0000000e+00  -2.4349521e-02   0.0000000e+00  -4.9499376e-03   1.0000000e+00
  -9.9328321e-01   2.0169925e+00   0.0000000e+00  -2.4258200e-02   0.0000000e+00  -4.9302543e-03   1.0000000e+00
  -9.9278990e-01   2.0156727e+00   0.0000000e+00  -2.4166734e-02   0.0000000e+00  -4.9105405e-03   1.0000000e+00
  -9.9233631e-01   2.0143355e+00   0.0000000e+00  -2.4075123e-02   0.0000000e+00  -4.8907963e-03   1.0000000e+00
  -9.9192287e-01   2.0129861e+00   0.0000000e+00  -2.3983369e-02   0.0000000e+00  -4.8710219e-03   1.0000000e+00
  -9.9154984e-01   2.0116296e+00   0.0000000e+00  -2.3891472e-02   0.0000000e+00  -4.8512173e-03   1.0000000e+00
  -9.9121733e-01   2.0102710e+00   0.0000000e+00  -2.3799432e-02   0.0000000e+00  -4.8313826e-03   1.0000000e+00
  -9.9092531e-01   2.0089153e+00   0.0000000e+00  -2.3707250e-02   0.0000000e+00  -4.8115181e-03   1.0000000e+00
  -9.9067362e-01   2.0075670e+00   0.0000000e+00  -2.3614927e-02   0.0000000e+00  -4.7916238e-03   1.0000000e+00
  -9.9046196e-01   2.0062307e+00   0.0000000e+00  -2.3522463e-02   0.0000000e+00  -4.7716998e-03   1.0000000e+00
  -9.9028991e-01   2.0049108e+00   0.0000000e+00  -2.3429858e-02   0.0000000e+00  -4.7517462e-03   1.0000000e+00
  -9.9015691e-01   2.0036113e+00   0.0000000e+00  -2.3337114e-02   0.0000000e+00  -4.7317633e-03   1.0000000e+00
  -9.9006229e-01   2.0023364e+00   0.0000000e+00  -2.3244230e-02   0.0000000e+00  -4.7117511e-03   1.0000000e+00
  -9.9000530e-01   2.0010896e+00   0.0000000e+00  -2.3151208e-02   0.0000000e+00  -4.6917097e-03   1.0000000e+00
  -9.8998503e-01   1.9998747e+00   0.0000000e+00  -2.3058047e-02   0.0000000e+00  -4.6716392e-03   1.0000000e+00
  -9.9000051e-01   1.9986948e+00   0.0000000e+00  -2.2964749e-02   0.0000000e+00  -4.6515399e-03   1.0000000e+00
  -9.9005068e-01   1.9975533e+00   0.0000000e+00  -2.2871313e-02   0.0000000e+00  -4.6314117e-03   1.0000000e+00
  -9.9013435e-01   1.9964528e+00   0.0000000e+00  -2.2777742e-02   0.0000000e+00  -4.6112549e-03   1.0000000e+00
  -9.9025031e-01   1.9953962e+00   0.0000000e+00  -2.2684034e-02   0.0000000e+00  -4.5910695e-03   1.0000000e+00
  -9.9039722e-01   1.9943858e+00   0.0000000e+00  -2.2590191e-02   0.0000000e+00  -4.5708557e-03   1.0000000e+00
  -9.9057370e-01   1.9934239e+00   0.0000000e+00  -2.2496213e-02   0.0000000e+00  -4.5506137e-03   1.0000000e+00
  -9.9077831e-01   1.9925125e+00   0.0000000e+00  -2.2402100e-02   0.0000000e+00  -4.5303434e-03   1.0000000e+00
  -9.9100955e-01   1.9916533e+00   0.0000000e+00  -2.2307855e-02   0.0000000e+00  -4.5100451e-03   1.0000000e+00
  -9.9126586e-01   1.9908478e+00   0.0000000e+00  -2.2213475e-02   0.0000000e+00  -4.4897189e-03   1.0000000e+00
  -9.9154565e-01   1.9900974e+00   0.0000000e+00  -2.2118964e-02   0.0000000e+00  -4.4693649e-03   1.0000000e+00
  -9.9184729e-01   1.9894031e+00   0.0000000e+00  -2.2024320e-02   0.0000000e+00  -4.4489833e-03   1.0000000e+00
  -9.9216913e-01   1.9887658e+00   0.0000000e+00  -2.1929545e-02   0.0000000e+00  -4.4285741e-03   1.0000000e+00
  -9.9250946e-01   1.9881861e+00   0.0000000e+00  -2.1834639e-02   0.0000000e+00  -4.4081375e-03   1.0000000e+00
  -9.9286661e-01   1.9876645e+00   0.0000000e+00  -2.1739603e-02   0.0000000e+00  -4.3876736e-03   1.0000000e+00
  -9.9323884e-01   1.9872011e+00   0.0000000e+00  -2.1644437e-02   0.0000000e+00  -4.3671825e-03   1.0000000e+00
  -9.9362444e-01   1.9867959e+00   0.0000000e+00  -2.1549141e-02   0.0000000e+00  -4.3466644e-03   1.0000000e+00
  -9.9402169e-01   1.9864487e+00   0.0000000e+00  -2.1453718e-02   0.0000000e+00  -4.3261194e-03   1.0000000e+00
  -9.9442888e-01   1.9861592e+00   0.0000000e+00  -2.1358166e-02   0.0000000e+00  -4.3055476e-03   1.0000000e+00
  -9.9484430e-01   1.9859267e+00   0.0000000e+00  -2.1262486e-02   0.0000000e+00  -4.2849492e-03   1.0000000e+00
  -9.9526628e-01   1.9857505e+00   0.0000000e+00  -2.1166680e-02   0.0000000e+00  -4.2643243e-03   1.0000000e+00
  -9.9569313e-01   1.9856297e+00   0.0000000e+00  -2.1070748e-02   0.0000000e+00  -4.2436729e-03   1.0000000e+00
  -9.9612323e-01   1.9855630e+00   0.0000000e+00  -2.0974689e-02   0.0000000e+00  -4.2229953e-03   1.0000000e+00
  -9.9655498e-01   1.9855493e+00   0.0000000e+00  -2.0878506e-02   0.0000000e+00  -4.2022915e-03   1.0000000e+00
  -9.9698680e-01   1.9855872e+00   0.0000000e+00  -2.0782198e-02   0.0000000e+00  -4.1815618e-03   1.0000000e+00
  -9.9741717e-01   1.9856750e+00   0.0000000e+00  -2.0685765e-02   0.0000000e+00  -4.1608061e-03   1.0000000e+00
  -9.9784461e-01   1.9858111e+00   0.0000000e+00  -2.0589210e-02   0.0000000e+00  -4.1400247e-03   1.0000000e+00
  -9.9826768e-01   1.9859937e+00   0.0000000e+00  -2.0492531e-02   0.0000000e+00  -4.1192177e-03   1.0000000e+00
  -9.9868502e-01   1.9862208e+00   0.0000000e+00  -2.0395730e-02   0.0000000e+00  -4.0983851e-03   1.0000000e+00
  -9.9909529e-01   1.9864904e+00   0.0000000e+00  -2.0298808e-02   0.0000000e+00  -4.0775272e-03   1.0000000e+00
  -9.9949723e-01   1.9868004e+00   0.0000000e+00  -2.0201764e-02   0.0000000e+00  -4.0566441e-03   1.0000000e+00
  -9.9988965e-01   1.9871485e+00   0.0000000e+00  -2.0104600e-02   0.0000000e+00  -4.0357358e-03   1.0000000e+00
  -1.0002714e+00   1.9875324e+00   0.0000000e+00  -2.0007316e-02   0.0000000e+00  -4.0148026e-03   1.0000000e+00
  -1.0006415e+00   1.9879499e+00   0.0000000e+00  -1.9909912e-02   0.0000000e+00  -3.9938445e-03   1.0000000e+00
  -1.0009988e+00   1.9883984e+00   0.0000000e+00  -1.9812390e-02   0.0000000e+00  -3.9728617e-03   1.0000000e+00
  -1.0013425e+00   1.9888756e+00   0.0000000e+00  -1.9714749e-02   0.0000000e+00  -3.9518543e-03   1.0000000e+00
  -1.0016717e+00   1.9893789e+00   0.0000000e+00  -1.9616991e-02   0.0000000e+00  -3.9308224e-03   1.0000000e+00
  -1.0019856e+00   1.9899059e+00   0.0000000e+00  -1.9519115e-02   0.0000000e+00  -3.9097663e-03   1.0000000e+00
  -1.0022836e+00   1.9904539e+00   0.0000000e+00  -1.9421123e-02   0.0000000e+00  -3.8886859e-03   1.0000000e+00
  -1.0025650e+00   1.9910205e+00   0.0000000e+00  -1.9323015e-02   0.0000000e+00  -3.8675814e-03   1.0000000e+00
  -1.0028293e+00   1.9916030e+00   0.0000000e+00  -1.9224792e-02   0.0000000e+00  -3.8464530e-03   1.0000000e+00
  -1.0030759e+00   1.9921991e+00   0.0000000e+00  -1.9126454e-02   0.0000000e+00  -3.8253008e-03   1.0000000e+00
  -1.0033046e+00   1.9928061e+00   0.0000000e+00  -1.9028002e-02   0.0000000e+00  -3.8041249e-03   1.0000000e+00
  -1.0035150e+00   1.9934216e+00   0.0000000e+00  -1.8929436e-02   0.0000000e+00  -3.7829254e-03   1.0000000e+00
  -1.0037068e+00   1.9940432e+00   0.0000000e+00  -1.8830758e-02   0.0000000e+00  -3.7617026e-03   1.0000000e+00
  -1.0038799e+00   1.9946684e+00   0.0000000e+00  -1.8731967e-02   0.0000000e+00  -3.7404564e-03   1.0000000e+00
  -1.0040341e+00   1.9952949e+00   0.0000000e+00  -1.8633064e-02   0.0000000e+00  -3.7191871e-03   1.0000000e+00
  -1.0041696e+00   1.9959205e+00   0.0000000e+00  -1.8534050e-02   0.0000000e+00  -3.6978948e-03   1.0000000e+00
  -1.0042862e+00   1.9965429e+00   0.0000000e+00  -1.8434925e-02   0.0000000e+00  -3.6765796e-03   1.0000000e+00
  -1.0043841e+00   1.9971600e+00   0.0000000e+00  -1.8335691e-02   0.0000000e+00  -3.6552416e-03   1.0000000e+00
  -1.0044636e+00   1.9977697e+00   0.0000000e+00  -1.8236347e-02   0.0000000e+00  -3.6338810e-03   1.0000000e+00
  -1.0045247e+00   1.9983700e+00   0.0000000e+00  -1.8136894e-02   0.0000000e+00  -3.6124979e-03   1.0000000e+00
  -1.0045679e+00   1.9989591e+00   0.0000000e+00  -1.8037332e-02   0.0000000e+00  -3.5910925e-03   1.0000000e+00
  -1.0045934e+00   1.9995351e+00   0.0000000e+00  -1.7937664e-02   0.0000000e+00  -3.5696648e-03   1.0000000e+00
  -1.0046018e+00   2.0000963e+00   0.0000000e+00  -1.7837888e-02   0.0000000e+00  -3.5482150e-03   1.0000000e+00
  -1.0045933e+00   2.0006413e+00   0.0000000e+00  -1.7738005e-02   0.0000000e+00  -3.5267433e-03   1.0000000e+00
  -1.0045687e+00   2.0011683e+00   0.0000000e+00  -1.7638017e-02   0.0000000e+00  -3.5052497e-03   1.0000000e+00
  -1.0045283e+00   2.0016762e+00   0.0000000e+00  -1.7537924e-02   0.0000000e+00  -3.4837345e-03   1.0000000e+00
  -1.0044729e+00   2.0021635e+00   0.0000000e+00  -1.7437726e-02   0.0000000e+00  -3.4621976e-03   1.0000000e+00
  -1.0044030e+00   2.0026292e+00   0.0000000e+00  -1.7337423e-02   0.0000000e+00  -3.4406394e-03   1.0000000e+00
  -1.0043193e+00   2.0030721e+00   0.0000000e+00  -1.7237018e-02   0.0000000e+00  -3.4190598e-03   1.0000000e+00
  -1.0042224e+00   2.0034913e+00   0.0000000e+00  -1.7136509e-02   0.0000000e+00  -3.3974591e-03   1.0000000e+00
  -1.0041133e+00   2.0038861e+00   0.0000000e+00  -1.7035898e-02   0.0000000e+00  -3.3758373e-03   1.0000000e+00
  -1.0039924e+00   2.0042556e+00   0.0000000e+00  -1.6935186e-02   0.0000000e+00  -3.3541947e-03   1.0000000e+00
  -1.0038608e+00   2.0045993e+00   0.0000000e+00  -1.6834372e-02   0.0000000e+00  -3.3325313e-03   1.0000000e+00
  -1.0037190e+00   2.0049167e+00   0.0000000e+00  -1.6733458e-02   0.0000000e+00  -3.3108472e-03   1.0000000e+00
  -1.0035680e+00   2.0052073e+00   0.0000000e+00  -1.6632444e-02   0.0000000e+00  -3.2891427e-03   1.0000000e+00
  -1.0034085e+00   2.0054710e+00   0.0000000e+00  -1.6531331e-02   0.0000000e+00  -3.2674178e-03   1.0000000e+00
  -1.0032414e+00   2.0057076e+00   0.0000000e+00  -1.6430119e-02   0.0000000e+00  -3.2456727e-03   1.0000000e+00
  -1.0030675e+00   2.0059169e+00   0.0000000e+00  -1.6328809e-02   0.0000000e+00  -3.2239075e-03   1.0000000e+00
  -1.0028876e+00   2.0060990e+00   0.0000000e+00  -1.6227402e-02   0.0000000e+00  -3.2021223e-03   1.0000000e+00
  -1.0027025e+00   2.0062541e+00   0.0000000e+00  -1.6125898e-02   0.0000000e+00  -3.1803173e-03   1.0000000e+00
  -1.0025130e+00   2.0063823e+00   0.0000000e+00  -1.6024297e-02   0.0000000e+00  -3.1584926e-03   1.0000000e+00
  -1.0023200e+00   2.0064840e+00   0.0000000e+00  -1.5922601e-02   0.0000000e+00  -3.1366484e-03   1.0000000e+00
  -1.0021243e+00   2.0065596e+00   0.0000000e+00  -1.5820810e-02   0.0000000e+00  -3.1147848e-03   1.0000000e+00
  -1.0019265e+00   2.0066095e+00   0.0000000e+00  -1.5718924e-02   0.0000000e+00  -3.0929018e-03   1.0000000e+00
  -1.0017275e+00   2.0066344e+00   0.0000000e+00  -1.5616945e-02   0.0000000e+00  -3.0709998e-03   1.0000000e+00
  -1.0015281e+00   2.0066348e+00   0.0000000e+00  -1.5514872e-02   0.0000000e+00  -3.0490787e-03   1.0000000e+00
  -1.0013290e+00   2.0066115e+00   0.0000000e+00  -1.5412707e-02   0.0000000e+00  -3.0271387e-03   1.0000000e+00
  -1.0011308e+00   2.0065652e+00   0.0000000e+00  -1.5310450e-02   0.0000000e+00  -3.0051800e-03   1.0000000e+00
  -1.0009343e+00   2.0064968e+00   0.0000000e+00  -1.5208102e-02   0.0000000e+00  -2.9832028e-03   1.0000000e+00
  -1.0007400e+00   2.0064071e+00   0.0000000e+00  -1.5105662e-02   0.0000000e+00  -2.9612070e-03   1.0000000e+00
  -1.0005487e+00   2.0062971e+00   0.0000000e+00  -1.5003133e-02   0.0000000e+00  -2.9391929e-03   1.0000000e+00
  -1.0003610e+00   2.0061678e+00   0.0000000e+00  -1.4900514e-02   0.0000000e+00  -2.9171606e-03   1.0000000e+00
  -1.0001773e+00   2.0060201e+00   0.0000000e+00  -1.4797806e-02   0.0000000e+00  -2.8951103e-03   1.0000000e+00
  -9.9999832e-01   2.0058552e+00   0.0000000e+00  -1.4695010e-02   0.0000000e+00  -2.8730420e-03   1.0000000e+00
  -9.9982444e-01   2.0056741e+00   0.0000000e+00  -1.4592126e-02   0.0000000e+00  -2.8509560e-03   1.0000000e+00
  -9.9965618e-01   2.0054780e+00   0.0000000e+00  -1.4489155e-02   0.0000000e+00  -2.8288523e-03   1.0000000e+00
  -9.9949397e-01   2.0052680e+00   0.0000000e+00  -1.4386097e-02   0.0000000e+00  -2.8067311e-03   1.0000000e+00
  -9.9933821e-01   2.0050451e+00   0.0000000e+00  -1.4282954e-02   0.0000000e+00  -2.7845925e-03   1.0000000e+00
  -9.9918928e-01   2.0048107e+00   0.0000000e+00  -1.4179725e-02   0.0000000e+00  -2.7624367e-03   1.0000000e+00
  -9.9904750e-01   2.0045658e+00   0.0000000e+00  -1.4076412e-02   0.0000000e+00  -2.7402638e-03   1.0000000e+00
  -9.9891318e-01   2.0043117e+00   0.0000000e+00  -1.3973015e-02   0.0000000e+00  -2.7180739e-03   1.0000000e+00
  -9.9878657e-01   2.0040495e+00   0.0000000e+00  -1.3869534e-02   0.0000000e+00  -2.6958672e-03   1.0000000e+00
  -9.9866790e-01   2.0037804e+00   0.0000000e+00  -1.3765971e-02   0.0000000e+00  -2.6736438e-03   1.0000000e+00
  -9.9855738e-01   2.0035055e+00   0.0000000e+00  -1.3662325e-02   0.0000000e+00  -2.6514039e-03   1.0000000e+00
  -9.9845514e-01   2.0032259e+00   0.0000000e+00  -1.3558598e-02   0.0000000e+00  -2.6291475e-03   1.0000000e+00
  -9.9836133e-01   2.0029429e+00   0.0000000e+00  -1.3454790e-02   0.0000000e+00  -2.6068749e-03   1.0000000e+00
  -9.9827603e-01   2.0026575e+00   0.0000000e+00  -1.3350901e-02   0.0000000e+00  -2.5845862e-03   1.0000000e+00
  -9.9819930e-01   2.0023708e+00   0.0000000e+00  -1.3246933e-02   0.0000000e+00  -2.5622814e-03   1.0000000e+00
  -9.9813117e-01   2.0020839e+00   0.0000000e+00  -1.3142886e-02   0.0000000e+00  -2.5399608e-03   1.0000000e+00
  -9.9807163e-01   2.0017977e+00   0.0000000e+00  -1.3038761e-02   0.0000000e+00  -2.5176244e-03   1.0000000e+00
  -9.9802064e-01   2.0015134e+00   0.0000000e+00  -1.2934557e-02   0.0000000e+00  -2.4952725e-03   1.0000000e+00
  -9.9797815e-01   2.0012317e+00   0.0000000e+00  -1.2830277e-02   0.0000000e+00  -2.4729051e-03   1.0000000e+00
  -9.9794405e-01   2.0009537e+00   0.0000000e+00  -1.2725920e-02   0.0000000e+00  -2.4505225e-03   1.0000000e+00
  -9.9791824e-01   2.0006803e+00   0.0000000e+00  -1.2621487e-02   0.0000000e+00  -2.4281246e-03   1.0000000e+00
  -9.9790056e-01   2.0004123e+00   0.0000000e+00  -1.2516978e-02   0.0000000e+00  -2.4057117e-03   1.0000000e+00
  -9.9789084e-01   2.0001504e+00   0.0000000e+00  -1.2412395e-02   0.0000000e+00  -2.3832840e-03   1.0000000e+00
  -9.9788890e-01   1.9998955e+00   0.0000000e+00  -1.2307738e-02   0.0000000e+00  -2.3608415e-03   1.0000000e+00
  -9.9789451e-01   1.9996482e+00   0.0000000e+00  -1.2203007e-02   0.0000000e+00  -2.3383843e-03   1.0000000e+00
  -9.9790745e-01   1.9994092e+00   0.0000000e+00  -1.2098204e-02   0.0000000e+00  -2.3159127e-03   1.0000000e+00
  -9.9792745e-01   1.9991792e+00   0.0000000e+00  -1.1993328e-02   0.0000000e+00  -2.2934268e-03   1.0000000e+00
  -9.9795425e-01   1.9989586e+00   0.0000000e+00  -1.1888381e-02   0.0000000e+00  -2.2709266e-03   1.0000000e+00
  -9.9798755e-01   1.9987480e+00   0.0000000e+00  -1.1783363e-02   0.0000000e+00  -2.2484124e-03   1.0000000e+00
  -9.9802706e-01   1.9985478e+00   0.0000000e+00  -1.1678274e-02   0.0000000e+00  -2.2258843e-03   1.0000000e+00
  -9.9807246e-01   1.9983586e+00   0.0000000e+00  -1.1573116e-02   0.0000000e+00  -2.2033424e-03   1.0000000e+00
  -9.9812341e-01   1.9981805e+00   0.0000000e+00  -1.1467889e-02   0.0000000e+00  -2.1807869e-03   1.0000000e+00
  -9.9817958e-01   1.9980140e+00   0.0000000e+00  -1.1362593e-02   0.0000000e+00  -2.1582178e-03   1.0000000e+00
  -9.9824063e-01   1.9978593e+00   0.0000000e+00  -1.1257229e-02   0.0000000e+00  -2.1356354e-03   1.0000000e+00
  -9.9830619e-01   1.9977166e+00   0.0000000e+00  -1.1151799e-02   0.0000000e+00  -2.1130398e-03   1.0000000e+00
  -9.9837591e-01   1.9975861e+00   0.0000000e+00  -1.1046301e-02   0.0000000e+00  -2.0904311e-03   1.0000000e+00
  -9.9844941e-01   1.9974679e+00   0.0000000e+00  -1.0940738e-02   0.0000000e+00  -2.0678095e-03   1.0000000e+00
  -9.9852635e-01   1.9973621e+00   0.0000000e+00  -1.0835110e-02   0.0000000e+00  -2.0451751e-03   1.0000000e+00
  -9.9860633e-01   1.9972687e+00   0.0000000e+00  -1.0729416e-02   0.0000000e+00  -2.0225280e-03   1.0000000e+00
  -9.9868900e-01   1.9971876e+00   0.0000000e+00  -1.0623659e-02   0.0000000e+00  -1.9998684e-03   1.0000000e+00
  -9.9877398e-01   1.9971188e+00   0.0000000e+00  -1.0517838e-02   0.0000000e+00  -1.9771964e-03   1.0000000e+00
  -9.9886090e-01   1.9970623e+00   0.0000000e+00  -1.0411955e-02   0.0000000e+00  -1.9545122e-03   1.0000000e+00
  -9.9894940e-01   1.9970178e+00   0.0000000e+00  -1.0306009e-02   0.0000000e+00  -1.9318158e-03   1.0000000e+00
  -9.9903913e-01   1.9969852e+00   0.0000000e+00  -1.0200002e-02   0.0000000e+00  -1.9091076e-03   1.0000000e+00
  -9.9912973e-01   1.9969643e+00   0.0000000e+00  -1.0093934e-02   0.0000000e+00  -1.8863874e-03   1.0000000e+00
  -9.9922084e-01   1.9969547e+00   0.0000000e+00  -9.9878063e-03   0.0000000e+00  -1.8636557e-03   1.0000000e+00
  -9.9931214e-01   1.9969563e+00   0.0000000e+00  -9.8816185e-03   0.0000000e+00  -1.8409124e-03   1.0000000e+00
  -9.9940329e-01   1.9969686e+00   0.0000000e+00  -9.7753717e-03   0.0000000e+00  -1.8181576e-03   1.0000000e+00
  -9.9949398e-01   1.9969914e+00   0.0000000e+00  -9.6690666e-03   0.0000000e+00  -1.7953917e-03   1.0000000e+00
  -9.9958389e-01   1.9970242e+00   0.0000000e+00  -9.5627038e-03   0.0000000e+00  -1.7726146e-03   1.0000000e+00
  -9.9967272e-01   1.9970668e+00   0.0000000e+00  -9.4562839e-03   0.0000000e+00  -1.7498265e-03   1.0000000e+00
  -9.9976019e-01   1.9971185e+00   0.0000000e+00  -9.3498076e-03   0.0000000e+00  -1.7270277e-03   1.0000000e+00
  -9.9984603e-01   1.9971790e+00   0.0000000e+00  -9.2432755e-03   0.0000000e+00  -1.7042181e-03   1.0000000e+00
  -9.9992998e-01   1.9972479e+00   0.0000000e+00  -9.1366882e-03   0.0000000e+00  -1.6813980e-03   1.0000000e+00
  -1.0000118e+00   1.9973246e+00   0.0000000e+00  -9.0300464e-03   0.0000000e+00  -1.6585674e-03   1.0000000e+00
  -1.0000912e+00   1.9974087e+00   0.0000000e+00  -8.9233506e-03   0.0000000e+00  -1.6357266e-03   1.0000000e+00
  -1.0001681e+00   1.9974996e+00   0.0000000e+00  -8.8166017e-03   0.0000000e+00  -1.6128757e-03   1.0000000e+00
  -1.0002421e+00   1.9975968e+00   0.0000000e+00  -8.7098001e-03   0.0000000e+00  -1.5900148e-03   1.0000000e+00
  -1.0003132e+00   1.9976998e+00   0.0000000e+00  -8.6029465e-03   0.0000000e+00  -1.5671441e-03   1.0000000e+00
  -1.0003812e+00   1.9978081e+00   0.0000000e+00  -8.4960416e-03   0.0000000e+00  -1.5442636e-03   1.0000000e+00
  -1.0004459e+00   1.9979211e+00   0.0000000e+00  -8.3890859e-03   0.0000000e+00  -1.5213736e-03   1.0000000e+00
  -1.0005071e+00   1.9980383e+00   0.0000000e+00  -8.2820802e-03   0.0000000e+00  -1.4984742e-03   1.0000000e+00
  -1.0005648e+00   1.9981591e+00   0.0000000e+00  -8.1750251e-03   0.0000000e+00  -1.4755655e-03   1.0000000e+00
  -1.0006188e+00   1.9982831e+00   0.0000000e+00  -8.0679212e-03   0.0000000e+00  -1.4526477e-03   1.0000000e+00
  -1.0006691e+00   1.9984097e+00   0.0000000e+00  -7.9607691e-03   0.0000000e+00  -1.4297208e-03   1.0000000e+00
  -1.0007155e+00   1.9985383e+00   0.0000000e+00  -7.8535695e-03   0.0000000e+00  -1.4067852e-03   1.0000000e+00
  -1.0007581e+00   1.9986685e+00   0.0000000e+00  -7.7463231e-03   0.0000000e+00  -1.3838408e-03   1.0000000e+00
  -1.0007968e+00   1.9987997e+00   0.0000000e+00  -7.6390304e-03   0.0000000e+00  -1.3608878e-03   1.0000000e+00
  -1.0008315e+00   1.9989315e+00   0.0000000e+00  -7.5316921e-03   0.0000000e+00  -1.3379264e-03   1.0000000e+00
  -1.0008623e+00   1.9990633e+00   0.0000000e+00  -7.4243089e-03   0.0000000e+00  -1.3149568e-03   1.0000000e+00
  -1.0008891e+00   1.9991947e+00   0.0000000e+00  -7.3168814e-03   0.0000000e+00  -1.2919790e-03   1.0000000e+00
  -1.0009119e+00   1.9993253e+00   0.0000000e+00  -7.2094102e-03   0.0000000e+00  -1.2689932e-03   1.0000000e+00
  -1.0009309e+00   1.9994545e+00   0.0000000e+00  -7.1018959e-03   0.0000000e+00  -1.2459996e-03   1.0000000e+00
  -1.0009460e+00   1.9995820e+00   0.0000000e+00  -6.9943393e-03   0.0000000e+00  -1.2229982e-03   1.0000000e+00
  -1.0009573e+00   1.9997073e+00   0.0000000e+00  -6.8867409e-03   0.0000000e+00  -1.1999893e-03   1.0000000e+00
  -1.0009648e+00   1.9998301e+00   0.0000000e+00  -6.7791015e-03   0.0000000e+00  -1.1769729e-03   1.0000000e+00
  -1.0009687e+00   1.9999500e+00   0.0000000e+00  -6.6714215e-03   0.0000000e+00  -1.1539493e-03   1.0000000e+00
  -1.0009691e+00   2.0000667e+00   0.0000000e+00  -6.5637018e-03   0.0000000e+00  -1.1309185e-03   1.0000000e+00
  -1.0009659e+00   2.0001798e+00   0.0000000e+00  -6.4559429e-03   0.0000000e+00  -1.1078807e-03   1.0000000e+00
  -1.0009594e+00   2.0002891e+00   0.0000000e+00  -6.3481454e-03   0.0000000e+00  -1.0848360e-03   1.0000000e+00
  -1.0009497e+00   2.0003942e+00   0.0000000e+00  -6.2403101e-03   0.0000000e+00  -1.0617847e-03   1.0000000e+00
  -1.0009368e+00   2.0004948e+00   0.0000000e+00  -6.1324375e-03   0.0000000e+00  -1.0387267e-03   1.0000000e+00
  -1.0009210e+00   2.0005909e+00   0.0000000e+00  -6.0245284e-03   0.0000000e+00  -1.0156624e-03   1.0000000e+00
  -1.0009023e+00   2.0006821e+00   0.0000000e+00  -5.9165832e-03   0.0000000e+00  -9.9259173e-04   1.0000000e+00
  -1.0008810e+00   2.0007682e+00   0.0000000e+00  -5.8086028e-03   0.0000000e+00  -9.6951494e-04   1.0000000e+00
  -1.0008571e+00   2.0008492e+00   0.0000000e+00  -5.7005877e-03   0.0000000e+00  -9.4643214e-04   1.0000000e+00
  -1.0008308e+00   2.0009248e+00   0.0000000e+00  -5.5925385e-03   0.0000000e+00  -9.2334349e-04   1.0000000e+00
  -1.0008023e+00   2.0009950e+00   0.0000000e+00  -5.4844560e-03   0.0000000e+00  -9.0024912e-04   1.0000000e+00
  -1.0007718e+00   2.0010596e+00   0.0000000e+00  -5.3763408e-03   0.0000000e+00  -8.7714918e-04   1.0000000e+00
  -1.0007394e+00   2.0011186e+00   0.0000000e+00  -5.2681934e-03   0.0000000e+00  -8.5404381e-04   1.0000000e+00
  -1.0007053e+00   2.0011719e+00   0.0000000e+00  -5.1600147e-03   0.0000000e+00  -8.3093315e-04   1.0000000e+00
  -1.0006696e+00   2.0012195e+00   0.0000000e+00  -5.0518051e-03   0.0000000e+00  -8.0781735e-04   1.0000000e+00
  -1.0006325e+00   2.0012614e+00   0.0000000e+00  -4.9435654e-03   0.0000000e+00  -7.8469655e-04   1.0000000e+00
  -1.0005943e+00   2.0012976e+00   0.0000000e+00  -4.8352961e-03   0.0000000e+00  -7.6157089e-04   1.0000000e+00
  -1.0005550e+00   2.0013281e+00   0.0000000e+00  -4.7269981e-03   0.0000000e+00  -7.3844051e-04   1.0000000e+00
  -1.0005149e+00   2.0013530e+00   0.0000000e+00  -4.6186718e-03   0.0000000e+00  -7.1530557e-04   1.0000000e+00
  -1.0004741e+00   2.0013724e+00   0.0000000e+00  -4.5103179e-03   0.0000000e+00  -6.9216620e-04   1.0000000e+00
  -1.0004328e+00   2.0013863e+00   0.0000000e+00  -4.4019371e-03   0.0000000e+00  -6.6902254e-04   1.0000000e+00
  -1.0003911e+00   2.0013949e+00   0.0000000e+00  -4.2935301e-03   0.0000000e+00  -6.4587474e-04   1.0000000e+00
  -1.0003491e+00   2.0013983e+00   0.0000000e+00  -4.1850974e-03   0.0000000e+00  -6.2272295e-04   1.0000000e+00
  -1.0003072e+00   2.0013966e+00   0.0000000e+00  -4.0766397e-03   0.0000000e+00  -5.9956730e-04   1.0000000e+00
  -1.0002653e+00   2.0013899e+00   0.0000000e+00  -3.9681578e-03   0.0000000e+00  -5.7640794e-04   1.0000000e+00
  -1.0002237e+00   2.0013785e+00   0.0000000e+00  -3.8596521e-03   0.0000000e+00  -5.5324501e-04   1.0000000e+00
  -1.0001825e+00   2.0013625e+00   0.0000000e+00  -3.7511234e-03   0.0000000e+00  -5.3007865e-04   1.0000000e+00
  -1.0001418e+00   2.0013421e+00   0.0000000e+00  -3.6425723e-03   0.0000000e+00  -5.0690902e-04   1.0000000e+00
  -1.0001018e+00   2.0013175e+00   0.0000000e+00  -3.5339995e-03   0.0000000e+00  -4.8373624e-04   1.0000000e+00
  -1.0000625e+00   2.0012889e+00   0.0000000e+00  -3.4254055e-03   0.0000000e+00  -4.6056048e-04   1.0000000e+00
  -1.0000242e+00   2.0012565e+00   0.0000000e+00  -3.3167912e-03   0.0000000e+00  -4.3738186e-04   1.0000000e+00
  -9.9998685e-01   2.0012205e+00   0.0000000e+00  -3.2081570e-03   0.0000000e+00  -4.1420053e-04   1.0000000e+00
  -9.9995062e-01   2.0011813e+00   0.0000000e+00  -3.0995037e-03   0.0000000e+00  -3.9101664e-04   1.0000000e+00
  -9.9991560e-01   2.0011389e+00   0.0000000e+00  -2.9908319e-03   0.0000000e+00  -3.6783033e-04   1.0000000e+00
  -9.9988188e-01   2.0010937e+00   0.0000000e+00  -2.8821422e-03   0.0000000e+00  -3.4464174e-04   1.0000000e+00
  -9.9984955e-01   2.0010459e+00   0.0000000e+00  -2.7734354e-03   0.0000000e+00  -3.2145102e-04   1.0000000e+00
  -9.9981867e-01   2.0009957e+00   0.0000000e+00  -2.6647120e-03   0.0000000e+00  -2.9825831e-04   1.0000000e+00
  -9.9978933e-01   2.0009434e+00   0.0000000e+00  -2.5559727e-03   0.0000000e+00  -2.7506376e-04   1.0000000e+00
  -9.9976157e-01   2.0008892e+00   0.0000000e+00  -2.4472181e-03   0.0000000e+00  -2.5186750e-04   1.0000000e+00
  -9.9973545e-01   2.0008335e+00   0.0000000e+00  -2.3384489e-03   0.0000000e+00  -2.2866968e-04   1.0000000e+00
  -9.9971102e-01   2.0007763e+00   0.0000000e+00  -2.2296658e-03   0.0000000e+00  -2.0547045e-04   1.0000000e+00
  -9.9968832e-01   2.0007180e+00   0.0000000e+00  -2.1208693e-03   0.0000000e+00  -1.8226994e-04   1.0000000e+00
  -9.9966738e-01   2.0006588e+00   0.0000000e+00  -2.0120602e-03   0.0000000e+00  -1.5906831e-04   1.0000000e+00
  -9.9964822e-01   2.0005989e+00   0.0000000e+00  -1.9032391e-03   0.0000000e+00  -1.3586569e-04   1.0000000e+00
  -9.9963086e-01   2.0005386e+00   0.0000000e+00  -1.7944067e-03   0.0000000e+00  -1.1266223e-04   1.0000000e+00
  -9.9961531e-01   2.0004782e+00   0.0000000e+00  -1.6855635e-03   0.0000000e+00  -8.9458071e-05   1.0000000e+00
  -9.9960157e-01   2.0004177e+00   0.0000000e+00  -1.5767103e-03   0.0000000e+00  -6.6253361e-05   1.0000000e+00
  -9.9958965e-01   2.0003575e+00   0.0000000e+00  -1.4678476e-03   0.0000000e+00  -4.3048240e-05   1.0000000e+00
  -9.9957953e-01   2.0002977e+00   0.0000000e+00  -1.3589762e-03   0.0000000e+00  -1.9842853e-05   1.0000000e+00
  -9.9957120e-01   2.0002386e+00   0.0000000e+00  -1.2500967e-03   0.0000000e+00   3.3626570e-06   1.0000000e+00
  -9.9956463e-01   2.0001803e+00   0.0000000e+00  -1.1412097e-03   0.0000000e+00   2.6568146e-05   1.0000000e+00
  -9.9955980e-01   2.0001230e+00   0.0000000e+00  -1.0323159e-03   0.0000000e+00   4.9773471e-05   1.0000000e+00
  -9.9955667e-01   2.0000669e+00   0.0000000e+00  -9.2341599e-04   0.0000000e+00   7.2978487e-05   1.0000000e+00
  -9.9955521e-01   2.0000122e+00   0.0000000e+00  -8.1451053e-04   0.0000000e+00   9.6183052e-05   1.0000000e+00
  -9.9955538e-01   1.9999590e+00   0.0000000e+00  -7.0560021e-04   0.0000000e+00   1.1938702e-04   1.0000000e+00
  -9.9955713e-01   1.9999075e+00   0.0000000e+00  -5.9668568e-04   0.0000000e+00   1.4259025e-04   1.0000000e+00
  -9.9956041e-01   1.9998577e+00   0.0000000e+00  -4.8776759e-04   0.0000000e+00   1.6579260e-04   1.0000000e+00
  -9.9956516e-01   1.9998099e+00   0.0000000e+00  -3.7884658e-04   0.0000000e+00   1.8899392e-04   1.0000000e+00
  -9.9957132e-01   1.9997641e+00   0.0000000e+00  -2.6992332e-04   0.0000000e+00   2.1219407e-04   1.0000000e+00
  -9.9957883e-01   1.9997205e+00   0.0000000e+00  -1.6099844e-04   0.0000000e+00   2.3539291e-04   1.0000000e+00
  -9.9958763e-01   1.9996791e+00   0.0000000e+00  -5.2072603e-05   0.0000000e+00   2.5859029e-04   1.0000000e+00
  -9.9959765e-01   1.9996401e+00   0.0000000e+00   5.6853544e-05   0.0000000e+00   2.8178607e-04   1.0000000e+00
  -9.9960881e-01   1.9996034e+00   0.0000000e+00   1.6577935e-04   0.0000000e+00   3.0498011e-04   1.0000000e+00
  -9.9962106e-01   1.9995692e+00   0.0000000e+00   2.7470417e-04   0.0000000e+00   3.2817226e-04   1.0000000e+00
  -9.9963430e-01   1.9995375e+00   0.0000000e+00   3.8362735e-04   0.0000000e+00   3.5136237e-04   1.0000000e+00
  -9.9964846e-01   1.9995084e+00   0.0000000e+00   4.9254824e-04   0.0000000e+00   3.7455032e-04   1.0000000e+00
  -3.1910577e+00  -8.2437229e-01   0.0000000e+00   3.0300444e-02   0.0000000e+00  -3.4311176e-02   1.0000000e+00
  -3.4160723e+00  -1.4088577e-01   0.0000000e+00   3.0300263e-02   0.0000000e+00  -3.4310964e-02   1.0000000e+00
  -3.5878518e+00   5.9820965e-01   0.0000000e+00   3.0299902e-02   0.0000000e+00  -3.4310539e-02   1.0000000e+00
  -3.6941979e+00   1.3716892e+00   0.0000000e+00   3.0299359e-02   0.0000000e+00  -3.4309902e-02   1.0000000e+00
  -3.7275884e+00   2.1534170e+00   0.0000000e+00   3.0298636e-02   0.0000000e+00  -3.4309052e-02   1.0000000e+00
  -3.6861204e+00   2.9150519e+00   0.0000000e+00   3.0297732e-02   0.0000000e+00  -3.4307991e-02   1.0000000e+00
  -3.5737081e+00   3.6289723e+00   0.0000000e+00   3.0296647e-02   0.0000000e+00  -3.4306716e-02   1.0000000e+00
  -3.3995905e+00   4.2710857e+00   0.0000000e+00   3.0295381e-02   0.0000000e+00  -3.4305230e-02   1.0000000e+00
  -3.1771853e+00   4.8232476e+00   0.0000000e+00   3.0293934e-02   0.0000000e+00  -3.4303531e-02   1.0000000e+00
  -2.9223622e+00   5.2749252e+00   0.0000000e+00   3.0292307e-02   0.0000000e+00  -3.4301619e-02   1.0000000e+00
  -2.6513675e+00   5.6237069e+00   0.0000000e+00   3.0290498e-02   0.0000000e+00  -3.4299496e-02   1.0000000e+00
  -2.3788374e+00   5.8744674e+00   0.0000000e+00   3.0288509e-02   0.0000000e+00  -3.4297160e-02   1.0000000e+00
  -2.1163712e+00   6.0374380e+00   0.0000000e+00   3.0286340e-02   0.0000000e+00  -3.4294611e-02   1.0000000e+00
  -1.8719325e+00   6.1258011e+00   0.0000000e+00   3.0283989e-02   0.0000000e+00  -3.4291851e-02   1.0000000e+00
  -1.6500206e+00   6.1534840e+00   0.0000000e+00   3.0281458e-02   0.0000000e+00  -3.4288878e-02   1.0000000e+00
  -1.4523313e+00   6.1335745e+00   0.0000000e+00   3.0278746e-02   0.0000000e+00  -3.4285693e-02   1.0000000e+00
  -1.2785826e+00   6.0774497e+00   0.0000000e+00   3.0275853e-02   0.0000000e+00  -3.4282296e-02   1.0000000e+00
  -1.1272763e+00   5.9944814e+00   0.0000000e+00   3.0272780e-02   0.0000000e+00  -3.4278686e-02   1.0000000e+00
  -9.9628774e-01   5.8921066e+00   0.0000000e+00   3.0269526e-02   0.0000000e+00  -3.4274864e-02   1.0000000e+00
  -8.8327069e-01   5.7760770e+00   0.0000000e+00   3.0266091e-02   0.0000000e+00  -3.4270831e-02   1.0000000e+00
  -7.8590553e-01   5.6507652e+00   0.0000000e+00   3.0262475e-02   0.0000000e+00  -3.4266585e-02   1.0000000e+00
  -7.0203528e-01   5.5194570e+00   0.0000000e+00   3.0258679e-02   0.0000000e+00  -3.4262127e-02   1.0000000e+00
  -6.2972744e-01   5.3846038e+00   0.0000000e+00   3.0254703e-02   0.0000000e+00  -3.4257456e-02   1.0000000e+00
  -5.6729108e-01   5.2480246e+00   0.0000000e+00   3.0250546e-02   0.0000000e+00  -3.4252574e-02   1.0000000e+00
  -5.1326910e-01   5.1110648e+00   0.0000000e+00   3.0246208e-02   0.0000000e+00  -3.4247480e-02   1.0000000e+00
  -4.6641811e-01   4.9747153e+00   0.0000000e+00   3.0241690e-02   0.0000000e+00  -3.4242174e-02   1.0000000e+00
  -4.2568358e-01   4.8397031e+00   0.0000000e+00   3.0236991e-02   0.0000000e+00  -3.4236655e-02   1.0000000e+00
  -3.9017430e-01   4.7065582e+00   0.0000000e+00   3.0232112e-02   0.0000000e+00  -3.4230925e-02   1.0000000e+00
  -3.5913840e-01   4.5756630e+00   0.0000000e+00   3.0227052e-02   0.0000000e+00  -3.4224983e-02   1.0000000e+00
  -3.3194185e-01   4.4472897e+00   0.0000000e+00   3.0221812e-02   0.0000000e+00  -3.4218829e-02   1.0000000e+00
  -3.0804974e-01   4.3216272e+00   0.0000000e+00   3.0216392e-02   0.0000000e+00  -3.4212464e-02   1.0000000e+00
  -2.8701028e-01   4.1988019e+00   0.0000000e+00   3.0210791e-02   0.0000000e+00  -3.4205886e-02   1.0000000e+00
  -2.6844125e-01   4.0788930e+00   0.0000000e+00   3.0205010e-02   0.0000000e+00  -3.4199097e-02   1.0000000e+00
  -2.5201872e-01   3.9619434e+00   0.0000000e+00   3.0199049e-02   0.0000000e+00  -3.4192096e-02   1.0000000e+00
  -2.3746752e-01   3.8479691e+00   0.0000000e+00   3.0192907e-02   0.0000000e+00  -3.4184883e-02   1.0000000e+00
  -2.2455338e-01   3.7369652e+00   0.0000000e+00   3.0186586e-02   0.0000000e+00  -3.4177459e-02   1.0000000e+00
  -2.1307642e-01   3.6289112e+00   0.0000000e+00   3.0180084e-02   0.0000000e+00  -3.4169824e-02   1.0000000e+00
  -2.0286566e-01   3.5237746e+00   0.0000000e+00   3.0173402e-02   0.0000000e+00  -3.4161976e-02   1.0000000e+00
  -1.9377451e-01   3.4215142e+00   0.0000000e+00   3.0166540e-02   0.0000000e+00  -3.4153918e-02   1.0000000e+00
  -1.8567699e-01   3.3220819e+00   0.0000000e+00   3.0159498e-02   0.0000000e+00  -3.4145648e-02   1.0000000e+00
  -1.7846464e-01   3.2254249e+00   0.0000000e+00   3.0152276e-02   0.0000000e+00  -3.4137166e-02   1.0000000e+00
  -1.7204384e-01   3.1314866e+00   0.0000000e+00   3.0144873e-02   0.0000000e+00  -3.4128473e-02   1.0000000e+00
  -1.6633365e-01   3.0402083e+00   0.0000000e+00   3.0137291e-02   0.0000000e+00  -3.4119569e-02   1.0000000e+00
  -1.6126395e-01   2.9515294e+00   0.0000000e+00   3.0129530e-02   0.0000000e+00  -3.4110454e-02   1.0000000e+00
  -1.5677393e-01   2.8653885e+00   0.0000000e+00   3.0121588e-02   0.0000000e+00  -3.4101128e-02   1.0000000e+00
  -1.5281078e-01   2.7817239e+00   0.0000000e+00   3.0113466e-02   0.0000000e+00  -3.4091590e-02   1.0000000e+00
  -1.4932856e-01   2.7004737e+00   0.0000000e+00   3.0105165e-02   0.0000000e+00  -3.4081842e-02   1.0000000e+00
  -1.4628731e-01   2.6215762e+00   0.0000000e+00   3.0096684e-02   0.0000000e+00  -3.4071882e-02   1.0000000e+00
  -1.4365229e-01   2.5449707e+00   0.0000000e+00   3.0088024e-02   0.0000000e+00  -3.4061712e-02   1.0000000e+00
  -1.4139322e-01   2.4705969e+00   0.0000000e+00   3.0079184e-02   0.0000000e+00  -3.4051331e-02   1.0000000e+00
  -1.3948382e-01   2.3983954e+00   0.0000000e+00   3.0070164e-02   0.0000000e+00  -3.4040739e-02   1.0000000e+00
  -1.3790126e-01   2.3283082e+00   0.0000000e+00   3.0060965e-02   0.0000000e+00  -3.4029936e-02   1.0000000e+00
  -1.3662579e-01   2.2602780e+00   0.0000000e+00   3.0051587e-02   0.0000000e+00  -3.4018923e-02   1.0000000e+00
  -1.3564033e-01   2.1942490e+00   0.0000000e+00   3.0042029e-02   0.0000000e+00  -3.4007699e-02   1.0000000e+00
  -1.3493025e-01   2.1301666e+00   0.0000000e+00   3.0032292e-02   0.0000000e+00  -3.3996264e-02   1.0000000e+00
  -1.3448302e-01   2.0679774e+00   0.0000000e+00   3.0022376e-02   0.0000000e+00  -3.3984619e-02   1.0000000e+00
  -1.3428809e-01   2.0076294e+00   0.0000000e+00   3.0012280e-02   0.0000000e+00  -3.3972764e-02   1.0000000e+00
  -1.3433660e-01   1.9490720e+00   0.0000000e+00   3.0002005e-02   0.0000000e+00  -3.3960699e-02   1.0000000e+00
  -1.3462129e-01   1.8922559e+00   0.0000000e+00   2.9991552e-02   0.0000000e+00  -3.3948423e-02   1.0000000e+00
  -1.3513633e-01   1.8371332e+00   0.0000000e+00   2.9980919e-02   0.0000000e+00  -3.3935937e-02   1.0000000e+00
  -1.3587720e-01   1.7836572e+00   0.0000000e+00   2.9970107e-02   0.0000000e+00  -3.3923241e-02   1.0000000e+00
  -1.3684060e-01   1.7317828e+00   0.0000000e+00   2.9959117e-02   0.0000000e+00  -3.3910335e-02   1.0000000e+00
  -1.3802436e-01   1.6814661e+00   0.0000000e+00   2.9947947e-02   0.0000000e+00  -3.3897219e-02   1.0000000e+00
  -1.3942736e-01   1.6326647e+00   0.0000000e+00   2.9936599e-02   0.0000000e+00  -3.3883894e-02   1.0000000e+00
  -1.4104948e-01   1.5853373e+00   0.0000000e+00   2.9925073e-02   0.0000000e+00  -3.3870358e-02   1.0000000e+00
  -1.4289153e-01   1.5394443e+00   0.0000000e+00   2.9913367e-02   0.0000000e+00  -3.3856613e-02   1.0000000e+00
  -1.4495523e-01   1.4949470e+00   0.0000000e+00   2.9901484e-02   0.0000000e+00  -3.3842658e-02   1.0000000e+00
  -1.4724314e-01   1.4518085e+00   0.0000000e+00   2.9889421e-02   0.0000000e+00  -3.3828494e-02   1.0000000e+00
  -1.4975868e-01   1.4099929e+00   0.0000000e+00   2.9877180e-02   0.0000000e+00  -3.3814121e-02   1.0000000e+00
  -1.5250608e-01   1.3694656e+00   0.0000000e+00   2.9864761e-02   0.0000000e+00  -3.3799538e-02   1.0000000e+00
  -1.5549035e-01   1.3301936e+00   0.0000000e+00   2.9852164e-02   0.0000000e+00  -3.3784746e-02   1.0000000e+00
  -1.5871730e-01   1.2921450e+00   0.0000000e+00   2.9839389e-02   0.0000000e+00  -3.3769745e-02   1.0000000e+00
  -1.6219351e-01   1.2552892e+00   0.0000000e+00   2.9826435e-02   0.0000000e+00  -3.3754535e-02   1.0000000e+00
  -1.6592634e-01   1.2195971e+00   0.0000000e+00   2.9813304e-02   0.0000000e+00  -3.3739115e-02   1.0000000e+00
  -1.6992392e-01   1.1850409e+00   0.0000000e+00   2.9799994e-02   0.0000000e+00  -3.3723487e-02   1.0000000e+00
  -1.7419517e-01   1.1515940e+00   0.0000000e+00   2.9786507e-02   0.0000000e+00  -3.3707651e-02   1.0000000e+00
  -1.7874979e-01   1.1192314e+00   0.0000000e+00   2.9772842e-02   0.0000000e+00  -3.3691605e-02   1.0000000e+00
  -1.8359825e-01   1.0879293e+00   0.0000000e+00   2.9758999e-02   0.0000000e+00  -3.3675351e-02   1.0000000e+00
  -1.8875186e-01   1.0576655e+00   0.0000000e+00   2.9744979e-02   0.0000000e+00  -3.3658889e-02   1.0000000e+00
  -1.9422272e-01   1.0284191e+00   0.0000000e+00   2.9730781e-02   0.0000000e+00  -3.3642218e-02   1.0000000e+00
  -2.0002377e-01   1.0001709e+00   0.0000000e+00   2.9716406e-02   0.0000000e+00  -3.3625339e-02   1.0000000e+00
  -2.0616879e-01   9.7290292e-01   0.0000000e+00   2.9701853e-02   0.0000000e+00  -3.3608252e-02   1.0000000e+00
  -2.1267240e-01   9.4659912e-01   0.0000000e+00   2.9687123e-02   0.0000000e+00  -3.3590957e-02   1.0000000e+00
  -2.1955013e-01   9.2124492e-01   0.0000000e+00   2.9672216e-02   0.0000000e+00  -3.3573454e-02   1.0000000e+00
  -2.2681834e-01   8.9682753e-01   0.0000000e+00   2.9657131e-02   0.0000000e+00  -3.3555743e-02   1.0000000e+00
  -2.3449433e-01   8.7333592e-01   0.0000000e+00   2.9641870e-02   0.0000000e+00  -3.3537824e-02   1.0000000e+00
  -2.4259629e-01   8.5076098e-01   0.0000000e+00   2.9626432e-02   0.0000000e+00  -3.3519698e-02   1.0000000e+00
  -2.5114332e-01   8.2909558e-01   0.0000000e+00   2.9610817e-02   0.0000000e+00  -3.3501364e-02   1.0000000e+00
  -2.6015542e-01   8.0833467e-01   0.0000000e+00   2.9595025e-02   0.0000000e+00  -3.3482823e-02   1.0000000e+00
  -2.6965354e-01   7.8847542e-01   0.0000000e+00   2.9579057e-02   0.0000000e+00  -3.3464075e-02   1.0000000e+00
  -2.7965952e-01   7.6951734e-01   0.0000000e+00   2.9562912e-02   0.0000000e+00  -3.3445119e-02   1.0000000e+00
  -2.9019606e-01   7.5146243e-01   0.0000000e+00   2.9546591e-02   0.0000000e+00  -3.3425957e-02   1.0000000e+00
  -3.0128679e-01   7.3431533e-01   0.0000000e+00   2.9530093e-02   0.0000000e+00  -3.3406587e-02   1.0000000e+00
  -3.1295610e-01   7.1808352e-01   0.0000000e+00   2.9513419e-02   0.0000000e+00  -3.3387011e-02   1.0000000e+00
  -3.2522923e-01   7.0277745e-01   0.0000000e+00   2.9496569e-02   0.0000000e+00  -3.3367228e-02   1.0000000e+00
  -3.3813209e-01   6.8841082e-01   0.0000000e+00   2.9479543e-02   0.0000000e+00  -3.3347239e-02   1.0000000e+00
  -3.5169125e-01   6.7500070e-01   0.0000000e+00   2.9462341e-02   0.0000000e+00  -3.3327043e-02   1.0000000e+00
  -3.6593382e-01   6.6256787e-01   0.0000000e+00   2.9444963e-02   0.0000000e+00  -3.3306641e-02   1.0000000e+00
  -3.8088731e-01   6.5113697e-01   0.0000000e+00   2.9427410e-02   0.0000000e+00  -3.3286032e-02   1.0000000e+00
  -3.9657948e-01   6.4073681e-01   0.0000000e+00   2.9409681e-02   0.0000000e+00  -3.3265218e-02   1.0000000e+00
  -4.1303819e-01   6.3140060e-01   0.0000000e+00   2.9391776e-02   0.0000000e+00  -3.3244198e-02   1.0000000e+00
  -4.3029111e-01   6.2316625e-01   0.0000000e+00   2.9373696e-02   0.0000000e+00  -3.3222971e-02   1.0000000e+00
  -4.4836551e-01   6.1607666e-01   0.0000000e+00   2.9355440e-02   0.0000000e+00  -3.3201540e-02   1.0000000e+00
  -4.6728793e-01   6.1017994e-01   0.0000000e+00   2.9337010e-02   0.0000000e+00  -3.3179903e-02   1.0000000e+00
  -4.8708382e-01   6.0552975e-01   0.0000000e+00   2.9318404e-02   0.0000000e+00  -3.3158060e-02   1.0000000e+00
  -5.0777712e-01   6.0218547e-01   0.0000000e+00   2.9299623e-02   0.0000000e+00  -3.3136012e-02   1.0000000e+00
  -5.2938979e-01   6.0021253e-01   0.0000000e+00   2.9280667e-02   0.0000000e+00  -3.3113759e-02   1.0000000e+00
  -5.5194122e-01   5.9968250e-01   0.0000000e+00   2.9261537e-02   0.0000000e+00  -3.3091301e-02   1.0000000e+00
  -5.7544765e-01   6.0067329e-01   0.0000000e+00   2.9242232e-02   0.0000000e+00  -3.3068638e-02   1.0000000e+00
  -5.9992146e-01   6.0326923e-01   0.0000000e+00   2.9222753e-02   0.0000000e+00  -3.3045771e-02   1.0000000e+00
  -6.2537036e-01   6.0756099e-01   0.0000000e+00   2.9203099e-02   0.0000000e+00  -3.3022699e-02   1.0000000e+00
  -6.5179654e-01   6.1364552e-01   0.0000000e+00   2.9183270e-02   0.0000000e+00  -3.2999422e-02   1.0000000e+00
  -6.7919574e-01   6.2162575e-01   0.0000000e+00   2.9163268e-02   0.0000000e+00  -3.2975942e-02   1.0000000e+00
  -7.0755617e-01   6.3161017e-01   0.0000000e+00   2.9143092e-02   0.0000000e+00  -3.2952257e-02   1.0000000e+00
  -7.3685747e-01   6.4371220e-01   0.0000000e+00   2.9122741e-02   0.0000000e+00  -3.2928368e-02   1.0000000e+00
  -7.6706954e-01   6.5804932e-01   0.0000000e+00   2.9102217e-02   0.0000000e+00  -3.2904275e-02   1.0000000e+00
  -7.9815130e-01   6.7474196e-01   0.0000000e+00   2.9081519e-02   0.0000000e+00  -3.2879979e-02   1.0000000e+00
  -8.3004952e-01   6.9391208e-01   0.0000000e+00   2.9060648e-02   0.0000000e+00  -3.2855479e-02   1.0000000e+00
  -8.6269759e-01   7.1568139e-01   0.0000000e+00   2.9039603e-02   0.0000000e+00  -3.2830776e-02   1.0000000e+00
  -8.9601437e-01   7.4016927e-01   0.0000000e+00   2.9018385e-02   0.0000000e+00  -3.2805870e-02   1.0000000e+00
  -9.2990317e-01   7.6749023e-01   0.0000000e+00   2.8996993e-02   0.0000000e+00  -3.2780760e-02   1.0000000e+00
  -9.6425083e-01   7.9775108e-01   0.0000000e+00   2.8975429e-02   0.0000000e+00  -3.2755448e-02   1.0000000e+00
  -9.9892706e-01   8.3104764e-01   0.0000000e+00   2.8953691e-02   0.0000000e+00  -3.2729932e-02   1.0000000e+00
  -1.0337840e+00   8.6746111e-01   0.0000000e+00   2.8931781e-02   0.0000000e+00  -3.2704215e-02   1.0000000e+00
  -1.0686565e+00   9.0705417e-01   0.0000000e+00   2.8909698e-02   0.0000000e+00  -3.2678294e-02   1.0000000e+00
  -1.1033620e+00   9.4986680e-01   0.0000000e+00   2.8887443e-02   0.0000000e+00  -3.2652172e-02   1.0000000e+00
  -1.1377020e+00   9.9591199e-01   0.0000000e+00   2.8865015e-02   0.0000000e+00  -3.2625847e-02   1.0000000e+00
  -1.1714635e+00   1.0451715e+00   0.0000000e+00   2.8842415e-02   0.0000000e+00  -3.2599321e-02   1.0000000e+00
  -1.2044207e+00   1.0975915e+00   0.0000000e+00   2.8819643e-02   0.0000000e+00  -3.2572592e-02   1.0000000e+00
  -1.2363386e+00   1.1530793e+00   0.0000000e+00   2.8796698e-02   0.0000000e+00  -3.2545662e-02   1.0000000e+00
  -1.2669755e+00   1.2114996e+00   0.0000000e+00   2.8773582e-02   0.0000000e+00  -3.2518531e-02   1.0000000e+00
  -1.2960881e+00   1.2726723e+00   0.0000000e+00   2.8750294e-02   0.0000000e+00  -3.2491198e-02   1.0000000e+00
  -1.3234349e+00   1.3363713e+00   0.0000000e+00   2.8726835e-02   0.0000000e+00  -3.2463664e-02   1.0000000e+00
  -1.3487824e+00   1.4023238e+00   0.0000000e+00   2.8703204e-02   0.0000000e+00  -3.2435930e-02   1.0000000e+00
  -1.3719093e+00   1.4702119e+00   0.0000000e+00   2.8679402e-02   0.0000000e+00  -3.2407994e-02   1.0000000e+00
  -1.3926126e+00   1.5396746e+00   0.0000000e+00   2.8655429e-02   0.0000000e+00  -3.2379858e-02   1.0000000e+00
  -1.4107124e+00   1.6103125e+00   0.0000000e+00   2.8631284e-02   0.0000000e+00  -3.2351521e-02   1.0000000e+00
  -1.4260567e+00   1.6816929e+00   0.0000000e+00   2.8606969e-02   0.0000000e+00  -3.2322984e-02   1.0000000e+00
  -1.4385257e+00   1.7533570e+00   0.0000000e+00   2.8582483e-02   0.0000000e+00  -3.2294247e-02   1.0000000e+00
  -1.4480351e+00   1.8248276e+00   0.0000000e+00   2.8557827e-02   0.0000000e+00  -3.2265310e-02   1.0000000e+00
  -1.4545389e+00   1.8956184e+00   0.0000000e+00   2.8533000e-02   0.0000000e+00  -3.2236174e-02   1.0000000e+00
  -1.4580300e+00   1.9652431e+00   0.0000000e+00   2.8508002e-02   0.0000000e+00  -3.2206838e-02   1.0000000e+00
  -1.4585408e+00   2.0332251e+00   0.0000000e+00   2.8482835e-02   0.0000000e+00  -3.2177302e-02   1.0000000e+00
  -1.4561421e+00   2.0991072e+00   0.0000000e+00   2.8457497e-02   0.0000000e+00  -3.2147568e-02   1.0000000e+00
  -1.4509406e+00   2.1624598e+00   0.0000000e+00   2.8431990e-02   0.0000000e+00  -3.2117634e-02   1.0000000e+00
  -1.4430759e+00   2.2228892e+00   0.0000000e+00   2.8406313e-02   0.0000000e+00  -3.2087501e-02   1.0000000e+00
  -1.4327166e+00   2.2800439e+00   0.0000000e+00   2.8380467e-02   0.0000000e+00  -3.2057170e-02   1.0000000e+00
  -1.4200550e+00   2.3336200e+00   0.0000000e+00   2.8354451e-02   0.0000000e+00  -3.2026641e-02   1.0000000e+00
  -1.4053024e+00   2.3833645e+00   0.0000000e+00   2.8328266e-02   0.0000000e+00  -3.1995913e-02   1.0000000e+00
  -1.3886837e+00   2.4290774e+00   0.0000000e+00   2.8301911e-02   0.0000000e+00  -3.1964987e-02   1.0000000e+00
  -1.3704322e+00   2.4706122e+00   0.0000000e+00   2.8275388e-02   0.0000000e+00  -3.1933864e-02   1.0000000e+00
  -1.3507841e+00   2.5078749e+00   0.0000000e+00   2.8248697e-02   0.0000000e+00  -3.1902542e-02   1.0000000e+00
  -1.3299746e+00   2.5408216e+00   0.0000000e+00   2.8221836e-02   0.0000000e+00  -3.1871023e-02   1.0000000e+00
  -1.3082331e+00   2.5694553e+00   0.0000000e+00   2.8194807e-02   0.0000000e+00  -3.1839307e-02   1.0000000e+00
  -1.2857801e+00   2.5938218e+00   0.0000000e+00   2.8167610e-02   0.0000000e+00  -3.1807394e-02   1.0000000e+00
  -1.2628242e+00   2.6140051e+00   0.0000000e+00   2.8140245e-02   0.0000000e+00  -3.1775284e-02   1.0000000e+00
  -1.2395601e+00   2.6301221e+00   0.0000000e+00   2.8112712e-02   0.0000000e+00  -3.1742977e-02   1.0000000e+00
  -1.2161667e+00   2.6423179e+00   0.0000000e+00   2.8085011e-02   0.0000000e+00  -3.1710474e-02   1.0000000e+00
  -1.1928067e+00   2.6507603e+00   0.0000000e+00   2.8057142e-02   0.0000000e+00  -3.1677774e-02   1.0000000e+00
  -1.1696257e+00   2.6556350e+00   0.0000000e+00   2.8029106e-02   0.0000000e+00  -3.1644879e-02   1.0000000e+00
  -1.1467524e+00   2.6571415e+00   0.0000000e+00   2.8000903e-02   0.0000000e+00  -3.1611787e-02   1.0000000e+00
  -1.1242991e+00   2.6554882e+00   0.0000000e+00   2.7972532e-02   0.0000000e+00  -3.1578500e-02   1.0000000e+00
  -1.1023625e+00   2.6508893e+00   0.0000000e+00   2.7943995e-02   0.0000000e+00  -3.1545017e-02   1.0000000e+00
  -1.0810241e+00   2.6435610e+00   0.0000000e+00   2.7915291e-02   0.0000000e+00  -3.1511339e-02   1.0000000e+00
  -1.0603518e+00   2.6337192e+00   0.0000000e+00   2.7886420e-02   0.0000000e+00  -3.1477466e-02   1.0000000e+00
  -1.0404010e+00   2.6215768e+00   0.0000000e+00   2.7857383e-02   0.0000000e+00  -3.1443398e-02   1.0000000e+00
  -1.0212156e+00   2.6073421e+00   0.0000000e+00   2.7828179e-02   0.0000000e+00  -3.1409136e-02   1.0000000e+00
  -1.0028292e+00   2.5912170e+00   0.0000000e+00   2.7798809e-02   0.0000000e+00  -3.1374679e-02   1.0000000e+00
  -9.8526662e-01   2.5733958e+00   0.0000000e+00   2.7769274e-02   0.0000000e+00  -3.1340028e-02   1.0000000e+00
  -9.6854452e-01   2.5540649e+00   0.0000000e+00   2.7739573e-02   0.0000000e+00  -3.1305183e-02   1.0000000e+00
  -9.5267294e-01   2.5334014e+00   0.0000000e+00   2.7709706e-02   0.0000000e+00  -3.1270144e-02   1.0000000e+00
  -9.3765602e-01   2.5115734e+00   0.0000000e+00   2.7679674e-02   0.0000000e+00  -3.1234911e-02   1.0000000e+00
  -9.2349294e-01   2.4887396e+00   0.0000000e+00   2.7649476e-02   0.0000000e+00  -3.1199486e-02   1.0000000e+00
  -9.1017877e-01   2.4650491e+00   0.0000000e+00   2.7619114e-02   0.0000000e+00  -3.1163867e-02   1.0000000e+00
  -8.9770516e-01   2.4406420e+00   0.0000000e+00   2.7588587e-02   0.0000000e+00  -3.1128055e-02   1.0000000e+00
  -8.8606098e-01   2.4156491e+00   0.0000000e+00   2.7557895e-02   0.0000000e+00  -3.1092050e-02   1.0000000e+00
  -8.7523289e-01   2.3901926e+00   0.0000000e+00   2.7527039e-02   0.0000000e+00  -3.1055853e-02   1.0000000e+00
  -8.6520582e-01   2.3643860e+00   0.0000000e+00   2.7496018e-02   0.0000000e+00  -3.1019464e-02   1.0000000e+00
  -8.5596340e-01   2.3383351e+00   0.0000000e+00   2.7464833e-02   0.0000000e+00  -3.0982883e-02   1.0000000e+00
  -8.4748829e-01   2.3121378e+00   0.0000000e+00   2.7433485e-02   0.0000000e+00  -3.0946110e-02   1.0000000e+00
  -8.3976249e-01   2.2858851e+00   0.0000000e+00   2.7401972e-02   0.0000000e+00  -3.0909145e-02   1.0000000e+00
  -8.3276761e-01   2.2596609e+00   0.0000000e+00   2.7370296e-02   0.0000000e+00  -3.0871989e-02   1.0000000e+00
  -8.2648503e-01   2.2335429e+00   0.0000000e+00   2.7338457e-02   0.0000000e+00  -3.0834642e-02   1.0000000e+00
  -8.2089612e-01   2.2076031e+00   0.0000000e+00   2.7306455e-02   0.0000000e+00  -3.0797104e-02   1.0000000e+00
  -8.1598230e-01   2.1819078e+00   0.0000000e+00   2.7274289e-02   0.0000000e+00  -3.0759376e-02   1.0000000e+00
  -8.1172520e-01   2.1565181e+00   0.0000000e+00   2.7241961e-02   0.0000000e+00  -3.0721457e-02   1.0000000e+00
  -8.0810673e-01   2.1314906e+00   0.0000000e+00   2.7209470e-02   0.0000000e+00  -3.0683348e-02   1.0000000e+00
  -8.0510910e-01   2.1068775e+00   0.0000000e+00   2.7176817e-02   0.0000000e+00  -3.0645049e-02   1.0000000e+00
  -8.0271485e-01   2.0827267e+00   0.0000000e+00   2.7144002e-02   0.0000000e+00  -3.0606560e-02   1.0000000e+00
  -8.0090692e-01   2.0590829e+00   0.0000000e+00   2.7111024e-02   0.0000000e+00  -3.0567882e-02   1.0000000e+00
  -7.9966859e-01   2.0359868e+00   0.0000000e+00   2.7077885e-02   0.0000000e+00  -3.0529015e-02   1.0000000e+00
  -7.9898349e-01   2.0134764e+00   0.0000000e+00   2.7044585e-02   0.0000000e+00  -3.0489959e-02   1.0000000e+00
  -7.9883560e-01   1.9915865e+00   0.0000000e+00   2.7011122e-02   0.0000000e+00  -3.0450713e-02   1.0000000e+00
  -7.9920918e-01   1.9703495e+00   0.0000000e+00   2.6977499e-02   0.0000000e+00  -3.0411280e-02   1.0000000e+00
  -8.0008876e-01   1.9497952e+00   0.0000000e+00   2.6943715e-02   0.0000000e+00  -3.0371658e-02   1.0000000e+00
  -8.0145910e-01   1.9299510e+00   0.0000000e+00   2.6909769e-02   0.0000000e+00  -3.0331848e-02   1.0000000e+00
  -8.0330511e-01   1.9108425e+00   0.0000000e+00   2.6875663e-02   0.0000000e+00  -3.0291851e-02   1.0000000e+00
  -8.0561184e-01   1.8924932e+00   0.0000000e+00   2.6841397e-02   0.0000000e+00  -3.0251666e-02   1.0000000e+00
  -8.0836438e-01   1.8749247e+00   0.0000000e+00   2.6806971e-02   0.0000000e+00  -3.0211293e-02   1.0000000e+00
  -8.1154783e-01   1.8581571e+00   0.0000000e+00   2.6772384e-02   0.0000000e+00  -3.0170734e-02   1.0000000e+00
  -8.1514725e-01   1.8422087e+00   0.0000000e+00   2.6737638e-02   0.0000000e+00  -3.0129988e-02   1.0000000e+00
  -8.1914756e-01   1.8270966e+00   0.0000000e+00   2.6702733e-02   0.0000000e+00  -3.0089055e-02   1.0000000e+00
  -8.2353350e-01   1.8128361e+00   0.0000000e+00   2.6667667e-02   0.0000000e+00  -3.0047936e-02   1.0000000e+00
  -8.2828959e-01   1.7994414e+00   0.0000000e+00   2.6632443e-02   0.0000000e+00  -3.0006632e-02   1.0000000e+00
  -8.3340003e-01   1.7869251e+00   0.0000000e+00   2.6597060e-02   0.0000000e+00  -2.9965141e-02   1.0000000e+00
  -8.3884869e-01   1.7752987e+00   0.0000000e+00   2.6561518e-02   0.0000000e+00  -2.9923465e-02   1.0000000e+00
  -8.4461899e-01   1.7645721e+00   0.0000000e+00   2.6525817e-02   0.0000000e+00  -2.9881604e-02   1.0000000e+00
  -8.5069391e-01   1.7547542e+00   0.0000000e+00   2.6489959e-02   0.0000000e+00  -2.9839557e-02   1.0000000e+00
  -8.5705592e-01   1.7458522e+00   0.0000000e+00   2.6453942e-02   0.0000000e+00  -2.9797326e-02   1.0000000e+00
  -8.6368691e-01   1.7378722e+00   0.0000000e+00   2.6417767e-02   0.0000000e+00  -2.9754911e-02   1.0000000e+00
  -8.7056821e-01   1.7308187e+00   0.0000000e+00   2.6381434e-02   0.0000000e+00  -2.9712311e-02   1.0000000e+00
  -8.7768049e-01   1.7246948e+00   0.0000000e+00   2.6344944e-02   0.0000000e+00  -2.9669528e-02   1.0000000e+00
  -8.8500378e-01   1.7195020e+00   0.0000000e+00   2.6308297e-02   0.0000000e+00  -2.9626561e-02   1.0000000e+00
  -8.9251744e-01   1.7152403e+00   0.0000000e+00   2.6271493e-02   0.0000000e+00  -2.9583410e-02   1.0000000e+00
  -9.0020014e-01   1.7119078e+00   0.0000000e+00   2.6234532e-02   0.0000000e+00  -2.9540076e-02   1.0000000e+00
  -9.0802990e-01   1.7095011e+00   0.0000000e+00   2.6197415e-02   0.0000000e+00  -2.9496560e-02   1.0000000e+00
  -9.1598403e-01   1.7080148e+00   0.0000000e+00   2.6160141e-02   0.0000000e+00  -2.9452861e-02   1.0000000e+00
  -9.2403922e-01   1.7074414e+00   0.0000000e+00   2.6122711e-02   0.0000000e+00  -2.9408979e-02   1.0000000e+00
  -9.3217154e-01   1.7077715e+00   0.0000000e+00   2.6085125e-02   0.0000000e+00  -2.9364916e-02   1.0000000e+00
  -9.4035648e-01   1.7089937e+00   0.0000000e+00   2.6047383e-02   0.0000000e+00  -2.9320671e-02   1.0000000e+00
  -9.4856902e-01   1.7110941e+00   0.0000000e+00   2.6009486e-02   0.0000000e+00  -2.9276244e-02   1.0000000e+00
  -9.5678368e-01   1.7140567e+00   0.0000000e+00   2.5971434e-02   0.0000000e+00  -2.9231636e-02   1.0000000e+00
  -9.6497464e-01   1.7178629e+00   0.0000000e+00   2.5933227e-02   0.0000000e+00  -2.9186847e-02   1.0000000e+00
  -9.7311577e-01   1.7224918e+00   0.0000000e+00   2.5894864e-02   0.0000000e+00  -2.9141877e-02   1.0000000e+00
  -9.8118080e-01   1.7279200e+00   0.0000000e+00   2.5856348e-02   0.0000000e+00  -2.9096727e-02   1.0000000e+00
  -9.8914341e-01   1.7341215e+00   0.0000000e+00   2.5817677e-02   0.0000000e+00  -2.9051397e-02   1.0000000e+00
  -9.9697732e-01   1.7410678e+00   0.0000000e+00   2.5778852e-02   0.0000000e+00  -2.9005887e-02   1.0000000e+00
  -1.0046565e+00   1.7487276e+00   0.0000000e+00   2.5739873e-02   0.0000000e+00  -2.8960198e-02   1.0000000e+00
  -1.0121553e+00   1.7570675e+00   0.0000000e+00   2.5700740e-02   0.0000000e+00  -2.8914329e-02   1.0000000e+00
  -1.0194484e+00   1.7660511e+00   0.0000000e+00   2.5661455e-02   0.0000000e+00  -2.8868282e-02   1.0000000e+00
  -1.0265115e+00   1.7756400e+00   0.0000000e+00   2.5622015e-02   0.0000000e+00  -2.8822055e-02   1.0000000e+00
  -1.0333207e+00   1.7857930e+00   0.0000000e+00   2.5582424e-02   0.0000000e+00  -2.8775650e-02   1.0000000e+00
  -1.0398535e+00   1.7964669e+00   0.0000000e+00   2.5542679e-02   0.0000000e+00  -2.8729067e-02   1.0000000e+00
  -1.0460882e+00   1.8076166e+00   0.0000000e+00   2.5502782e-02   0.0000000e+00  -2.8682307e-02   1.0000000e+00
  -1.0520047e+00   1.8191948e+00   0.0000000e+00   2.5462732e-02   0.0000000e+00  -2.8635368e-02   1.0000000e+00
  -1.0575841e+00   1.8311525e+00   0.0000000e+00   2.5422531e-02   0.0000000e+00  -2.8588253e-02   1.0000000e+00
  -1.0628093e+00   1.8434394e+00   0.0000000e+00   2.5382178e-02   0.0000000e+00  -2.8540960e-02   1.0000000e+00
  -1.0676649e+00   1.8560037e+00   0.0000000e+00   2.5341674e-02   0.0000000e+00  -2.8493491e-02   1.0000000e+00
  -1.0721371e+00   1.8687928e+00   0.0000000e+00   2.5301018e-02   0.0000000e+00  -2.8445845e-02   1.0000000e+00
  -1.0762145e+00   1.8817533e+00   0.0000000e+00   2.5260211e-02   0.0000000e+00  -2.8398024e-02   1.0000000e+00
  -1.0798874e+00   1.8948315e+00   0.0000000e+00   2.5219254e-02   0.0000000e+00  -2.8350026e-02   1.0000000e+00
  -1.0831483e+00   1.9079735e+00   0.0000000e+00   2.5178146e-02   0.0000000e+00  -2.8301853e-02   1.0000000e+00
  -1.0859920e+00   1.9211258e+00   0.0000000e+00   2.5136887e-02   0.0000000e+00  -2.8253505e-02   1.0000000e+00
  -1.0884153e+00   1.9342351e+00   0.0000000e+00   2.5095479e-02   0.0000000e+00  -2.8204982e-02   1.0000000e+00
  -1.0904172e+00   1.9472493e+00   0.0000000e+00   2.5053921e-02   0.0000000e+00  -2.8156285e-02   1.0000000e+00
  -1.0919991e+00   1.9601175e+00   0.0000000e+00   2.5012213e-02   0.0000000e+00  -2.8107413e-02   1.0000000e+00
  -1.0931644e+00   1.9727900e+00   0.0000000e+00   2.4970357e-02   0.0000000e+00  -2.8058367e-02   1.0000000e+00
  -1.0939187e+00   1.9852192e+00   0.0000000e+00   2.4928351e-02   0.0000000e+00  -2.8009148e-02   1.0000000e+00
  -1.0942693e+00   1.9973594e+00   0.0000000e+00   2.4886196e-02   0.0000000e+00  -2.7959755e-02   1.0000000e+00
  -1.0942259e+00   2.0091672e+00   0.0000000e+00   2.4843893e-02   0.0000000e+00  -2.7910189e-02   1.0000000e+00
  -1.0937997e+00   2.0206019e+00   0.0000000e+00   2.4801441e-02   0.0000000e+00  -2.7860450e-02   1.0000000e+00
  -1.0930036e+00   2.0316255e+00   0.0000000e+00   2.4758842e-02   0.0000000e+00  -2.7810539e-02   1.0000000e+00
  -1.0918523e+00   2.0422028e+00   0.0000000e+00   2.4716094e-02   0.0000000e+00  -2.7760455e-02   1.0000000e+00
  -1.0903617e+00   2.0523021e+00   0.0000000e+00   2.4673200e-02   0.0000000e+00  -2.7710200e-02   1.0000000e+00
  -1.0885490e+00   2.0618944e+00   0.0000000e+00   2.4630158e-02   0.0000000e+00  -2.7659773e-02   1.0000000e+00
  -1.0864324e+00   2.0709544e+00   0.0000000e+00   2.4586969e-02   0.0000000e+00  -2.7609175e-02   1.0000000e+00
  -1.0840313e+00   2.0794599e+00   0.0000000e+00   2.4543633e-02   0.0000000e+00  -2.7558407e-02   1.0000000e+00
  -1.0813657e+00   2.0873923e+00   0.0000000e+00   2.4500151e-02   0.0000000e+00  -2.7507467e-02   1.0000000e+00
  -1.0784561e+00   2.0947363e+00   0.0000000e+00   2.4456522e-02   0.0000000e+00  -2.7456357e-02   1.0000000e+00
  -1.0753236e+00   2.1014799e+00   0.0000000e+00   2.4412748e-02   0.0000000e+00  -2.7405078e-02   1.0000000e+00
  -1.0719895e+00   2.1076145e+00   0.0000000e+00   2.4368827e-02   0.0000000e+00  -2.7353629e-02   1.0000000e+00
  -1.0684752e+00   2.1131345e+00   0.0000000e+00   2.4324762e-02   0.0000000e+00  -2.7302010e-02   1.0000000e+00
  -1.0648023e+00   2.1180377e+00   0.0000000e+00   2.4280551e-02   0.0000000e+00  -2.7250222e-02   1.0000000e+00
  -1.0609920e+00   2.1223247e+00   0.0000000e+00   2.4236195e-02   0.0000000e+00  -2.7198266e-02   1.0000000e+00
  -1.0570655e+00   2.1259990e+00   0.0000000e+00   2.4191695e-02   0.0000000e+00  -2.7146141e-02   1.0000000e+00
  -1.0530433e+00   2.1290668e+00   0.0000000e+00   2.4147050e-02   0.0000000e+00  -2.7093849e-02   1.0000000e+00
  -1.0489456e+00   2.1315368e+00   0.0000000e+00   2.4102261e-02   0.0000000e+00  -2.7041388e-02   1.0000000e+00
  -1.0447922e+00   2.1334202e+00   0.0000000e+00   2.4057329e-02   0.0000000e+00  -2.6988761e-02   1.0000000e+00
  -1.0406019e+00   2.1347301e+00   0.0000000e+00   2.4012253e-02   0.0000000e+00  -2.6935966e-02   1.0000000e+00
  -1.0363931e+00   2.1354819e+00   0.0000000e+00   2.3967033e-02   0.0000000e+00  -2.6883004e-02   1.0000000e+00
  -1.0321832e+00   2.1356926e+00   0.0000000e+00   2.3921670e-02   0.0000000e+00  -2.6829876e-02   1.0000000e+00
  -1.0279890e+00   2.1353809e+00   0.0000000e+00   2.3876165e-02   0.0000000e+00  -2.6776582e-02   1.0000000e+00
  -1.0238262e+00   2.1345669e+00   0.0000000e+00   2.3830517e-02   0.0000000e+00  -2.6723122e-02   1.0000000e+00
  -1.0197098e+00   2.1332721e+00   0.0000000e+00   2.3784727e-02   0.0000000e+00  -2.6669497e-02   1.0000000e+00
  -1.0156539e+00   2.1315189e+00   0.0000000e+00   2.3738795e-02   0.0000000e+00  -2.6615707e-02   1.0000000e+00
  -1.0116716e+00   2.1293307e+00   0.0000000e+00   2.3692721e-02   0.0000000e+00  -2.6561752e-02   1.0000000e+00
  -1.0077751e+00   2.1267317e+00   0.0000000e+00   2.3646506e-02   0.0000000e+00  -2.6507632e-02   1.0000000e+00
  -1.0039756e+00   2.1237465e+00   0.0000000e+00   2.3600150e-02   0.0000000e+00  -2.6453349e-02   1.0000000e+00
  -1.0002837e+00   2.1204005e+00   0.0000000e+00   2.3553653e-02   0.0000000e+00  -2.6398901e-02   1.0000000e+00
  -9.9670875e-01   2.1167192e+00   0.0000000e+00   2.3507015e-02   0.0000000e+00  -2.6344291e-02   1.0000000e+00
  -9.9325941e-01   2.1127283e+00   0.0000000e+00   2.3460237e-02   0.0000000e+00  -2.6289517e-02   1.0000000e+00
  -9.8994345e-01   2.1084535e+00   0.0000000e+00   2.3413319e-02   0.0000000e+00  -2.6234580e-02   1.0000000e+00
  -9.8676780e-01   2.1039206e+00   0.0000000e+00   2.3366261e-02   0.0000000e+00  -2.6179481e-02   1.0000000e+00
  -9.8373856e-01   2.0991553e+00   0.0000000e+00   2.3319064e-02   0.0000000e+00  -2.6124220e-02   1.0000000e+00
  -9.8086107e-01   2.0941829e+00   0.0000000e+00   2.3271728e-02   0.0000000e+00  -2.6068798e-02   1.0000000e+00
  -9.7813991e-01   2.0890284e+00   0.0000000e+00   2.3224252e-02   0.0000000e+00  -2.6013214e-02   1.0000000e+00
  -9.7557894e-01   2.0837166e+00   0.0000000e+00   2.3176638e-02   0.0000000e+00  -2.5957469e-02   1.0000000e+00
  -9.7318130e-01   2.0782717e+00   0.0000000e+00   2.3128886e-02   0.0000000e+00  -2.5901563e-02   1.0000000e+00
  -9.7094950e-01   2.0727173e+00   0.0000000e+00   2.3080996e-02   0.0000000e+00  -2.5845497e-02   1.0000000e+00
  -9.6888537e-01   2.0670766e+00   0.0000000e+00   2.3032968e-02   0.0000000e+00  -2.5789271e-02   1.0000000e+00
  -9.6699018e-01   2.0613720e+00   0.0000000e+00   2.2984802e-02   0.0000000e+00  -2.5732885e-02   1.0000000e+00
  -9.6526457e-01   2.0556253e+00   0.0000000e+00   2.2936500e-02   0.0000000e+00  -2.5676340e-02   1.0000000e+00
  -9.6370867e-01   2.0498577e+00   0.0000000e+00   2.2888060e-02   0.0000000e+00  -2.5619636e-02   1.0000000e+00
  -9.6232207e-01   2.0440896e+00   0.0000000e+00   2.2839484e-02   0.0000000e+00  -2.5562774e-02   1.0000000e+00
  -9.6110388e-01   2.0383405e+00   0.0000000e+00   2.2790772e-02   0.0000000e+00  -2.5505753e-02   1.0000000e+00
  -9.6005270e-01   2.0326294e+00   0.0000000e+00   2.2741923e-02   0.0000000e+00  -2.5448574e-02   1.0000000e+00
  -9.5916673e-01   2.0269741e+00   0.0000000e+00   2.2692939e-02   0.0000000e+00  -2.5391238e-02   1.0000000e+00
  -9.5844371e-01   2.0213920e+00   0.0000000e+00   2.2643819e-02   0.0000000e+00  -2.5333745e-02   1.0000000e+00
  -9.5788101e-01   2.0158995e+00   0.0000000e+00   2.2594565e-02   0.0000000e+00  -2.5276095e-02   1.0000000e+00
  -9.5747562e-01   2.0105120e+00   0.0000000e+00   2.2545175e-02   0.0000000e+00  -2.5218288e-02   1.0000000e+00
  -9.5722414e-01   2.0052443e+00   0.0000000e+00   2.2495651e-02   0.0000000e+00  -2.5160325e-02   1.0000000e+00
  -9.5712287e-01   2.0001102e+00   0.0000000e+00   2.2445992e-02   0.0000000e+00  -2.5102207e-02   1.0000000e+00
  -9.5716779e-01   1.9951226e+00   0.0000000e+00   2.2396200e-02   0.0000000e+00  -2.5043933e-02   1.0000000e+00
  -9.5735456e-01   1.9902938e+00   0.0000000e+00   2.2346274e-02   0.0000000e+00  -2.4985504e-02   1.0000000e+00
  -9.5767859e-01   1.9856349e+00   0.0000000e+00   2.2296214e-02   0.0000000e+00  -2.4926921e-02   1.0000000e+00
  -9.5813500e-01   1.9811564e+00   0.0000000e+00   2.2246022e-02   0.0000000e+00  -2.4868183e-02   1.0000000e+00
  -9.5871868e-01   1.9768679e+00   0.0000000e+00   2.2195697e-02   0.0000000e+00  -2.4809291e-02   1.0000000e+00
  -9.5942431e-01   1.9727779e+00   0.0000000e+00   2.2145239e-02   0.0000000e+00  -2.4750246e-02   1.0000000e+00
  -9.6024632e-01   1.9688944e+00   0.0000000e+00   2.2094649e-02   0.0000000e+00  -2.4691047e-02   1.0000000e+00
  -9.6117898e-01   1.9652243e+00   0.0000000e+00   2.2043927e-02   0.0000000e+00  -2.4631696e-02   1.0000000e+00
  -9.6221638e-01   1.9617739e+00   0.0000000e+00   2.1993074e-02   0.0000000e+00  -2.4572192e-02   1.0000000e+00
  -9.6335244e-01   1.9585484e+00   0.0000000e+00   2.1942089e-02   0.0000000e+00  -2.4512536e-02   1.0000000e+00
  -9.6458093e-01   1.9555524e+00   0.0000000e+00   2.1890974e-02   0.0000000e+00  -2.4452729e-02   1.0000000e+00
  -9.6589551e-01   1.9527896e+00   0.0000000e+00   2.1839727e-02   0.0000000e+00  -2.4392770e-02   1.0000000e+00
  -9.6728972e-01   1.9502629e+00   0.0000000e+00   2.1788351e-02   0.0000000e+00  -2.4332660e-02   1.0000000e+00
  -9.6875701e-01   1.9479743e+00   0.0000000e+00   2.1736844e-02   0.0000000e+00  -2.4272399e-02   1.0000000e+00
  -9.7029074e-01   1.9459252e+00   0.0000000e+00   2.1685208e-02   0.0000000e+00  -2.4211988e-02   1.0000000e+00
  -9.7188424e-01   1.9441162e+00   0.0000000e+00   2.1633442e-02   0.0000000e+00  -2.4151427e-02   1.0000000e+00
  -9.7353077e-01   1.9425470e+00   0.0000000e+00   2.1581547e-02   0.0000000e+00  -2.4090717e-02   1.0000000e+00
  -9.7522358e-01   1.9412168e+00   0.0000000e+00   2.1529524e-02   0.0000000e+00  -2.4029858e-02   1.0000000e+00
  -9.7695592e-01   1.9401237e+00   0.0000000e+00   2.1477371e-02   0.0000000e+00  -2.3968850e-02   1.0000000e+00
  -9.7872104e-01   1.9392655e+00   0.0000000e+00   2.1425091e-02   0.0000000e+00  -2.3907693e-02   1.0000000e+00
  -9.8051223e-01   1.9386391e+00   0.0000000e+00   2.1372683e-02   0.0000000e+00  -2.3846389e-02   1.0000000e+00
  -9.8232283e-01   1.9382407e+00   0.0000000e+00   2.1320147e-02   0.0000000e+00  -2.3784937e-02   1.0000000e+00
  -9.8414624e-01   1.9380660e+00   0.0000000e+00   2.1267484e-02   0.0000000e+00  -2.3723337e-02   1.0000000e+00
  -9.8597598e-01   1.9381099e+00   0.0000000e+00   2.1214694e-02   0.0000000e+00  -2.3661591e-02   1.0000000e+00
  -9.8780563e-01   1.9383668e+00   0.0000000e+00   2.1161778e-02   0.0000000e+00  -2.3599698e-02   1.0000000e+00
  -9.8962892e-01   1.9388305e+00   0.0000000e+00   2.1108735e-02   0.0000000e+00  -2.3537660e-02   1.0000000e+00
  -9.9143974e-01   1.9394943e+00   0.0000000e+00   2.1055566e-02   0.0000000e+00  -2.3475475e-02   1.0000000e+00
  -9.9323212e-01   1.9403510e+00   0.0000000e+00   2.1002271e-02   0.0000000e+00  -2.3413146e-02   1.0000000e+00
  -9.9500026e-01   1.9413926e+00   0.0000000e+00   2.0948852e-02   0.0000000e+00  -2.3350671e-02   1.0000000e+00
  -9.9673860e-01   1.9426112e+00   0.0000000e+00   2.0895307e-02   0.0000000e+00  -2.3288052e-02   1.0000000e+00
  -9.9844175e-01   1.9439979e+00   0.0000000e+00   2.0841637e-02   0.0000000e+00  -2.3225288e-02   1.0000000e+00
  -1.0001046e+00   1.9455438e+00   0.0000000e+00   2.0787843e-02   0.0000000e+00  -2.3162381e-02   1.0000000e+00
  -1.0017222e+00   1.9472395e+00   0.0000000e+00   2.0733925e-02   0.0000000e+00  -2.3099331e-02   1.0000000e+00
  -1.0032900e+00   1.9490753e+00   0.0000000e+00   2.0679883e-02   0.0000000e+00  -2.3036137e-02   1.0000000e+00
  -1.0048035e+00   1.9510411e+00   0.0000000e+00   2.0625718e-02   0.0000000e+00  -2.2972801e-02   1.0000000e+00
  -1.0062588e+00   1.9531269e+00   0.0000000e+00   2.0571430e-02   0.0000000e+00  -2.2909323e-02   1.0000000e+00
  -1.0076521e+00   1.9553222e+00   0.0000000e+00   2.0517019e-02   0.0000000e+00  -2.2845703e-02   1.0000000e+00
  -1.0089798e+00   1.9576163e+00   0.0000000e+00   2.0462485e-02   0.0000000e+00  -2.2781941e-02   1.0000000e+00
  -1.0102389e+00   1.9599986e+00   0.0000000e+00   2.0407829e-02   0.0000000e+00  -2.2718039e-02   1.0000000e+00
  -1.0114265e+00   1.9624583e+00   0.0000000e+00   2.0353052e-02   0.0000000e+00  -2.2653996e-02   1.0000000e+00
  -1.0125401e+00   1.9649847e+00   0.0000000e+00   2.0298153e-02   0.0000000e+00  -2.2589812e-02   1.0000000e+00
  -1.0135776e+00   1.9675668e+00   0.0000000e+00   2.0243133e-02   0.0000000e+00  -2.2525489e-02   1.0000000e+00
  -1.0145371e+00   1.9701939e+00   0.0000000e+00   2.0187992e-02   0.0000000e+00  -2.2461027e-02   1.0000000e+00
  -1.0154172e+00   1.9728554e+00   0.0000000e+00   2.0132731e-02   0.0000000e+00  -2.2396425e-02   1.0000000e+00
  -1.0162167e+00   1.9755407e+00   0.0000000e+00   2.0077349e-02   0.0000000e+00  -2.2331685e-02   1.0000000e+00
  -1.0169348e+00   1.9782394e+00   0.0000000e+00   2.0021848e-02   0.0000000e+00  -2.2266806e-02   1.0000000e+00
  -1.0175710e+00   1.9809414e+00   0.0000000e+00   1.9966227e-02   0.0000000e+00  -2.2201790e-02   1.0000000e+00
  -1.0181252e+00   1.9836366e+00   0.0000000e+00   1.9910487e-02   0.0000000e+00  -2.2136636e-02   1.0000000e+00
  -1.0185975e+00   1.9863155e+00   0.0000000e+00   1.9854628e-02   0.0000000e+00  -2.2071345e-02   1.0000000e+00
  -1.0189885e+00   1.9889686e+00   0.0000000e+00   1.9798651e-02   0.0000000e+00  -2.2005918e-02   1.0000000e+00
  -1.0192988e+00   1.9915869e+00   0.0000000e+00   1.9742555e-02   0.0000000e+00  -2.1940354e-02   1.0000000e+00
  -1.0195296e+00   1.9941618e+00   0.0000000e+00   1.9686342e-02   0.0000000e+00  -2.1874655e-02   1.0000000e+00
  -1.0196823e+00   1.9966850e+00   0.0000000e+00   1.9630011e-02   0.0000000e+00  -2.1808820e-02   1.0000000e+00
  -1.0197584e+00   1.9991486e+00   0.0000000e+00   1.9573563e-02   0.0000000e+00  -2.1742850e-02   1.0000000e+00
  -1.0197598e+00   2.0015452e+00   0.0000000e+00   1.9516998e-02   0.0000000e+00  -2.1676745e-02   1.0000000e+00
  -1.0196887e+00   2.0038678e+00   0.0000000e+00   1.9460317e-02   0.0000000e+00  -2.1610507e-02   1.0000000e+00
  -1.0195474e+00   2.0061099e+00   0.0000000e+00   1.9403519e-02   0.0000000e+00  -2.1544134e-02   1.0000000e+00
  -1.0193384e+00   2.0082656e+00   0.0000000e+00   1.9346606e-02   0.0000000e+00  -2.1477629e-02   1.0000000e+00
  -1.0190645e+00   2.0103292e+00   0.0000000e+00   1.9289577e-02   0.0000000e+00  -2.1410990e-02   1.0000000e+00
  -1.0187286e+00   2.0122959e+00   0.0000000e+00   1.9232433e-02   0.0000000e+00  -2.1344219e-02   1.0000000e+00
  -1.0183338e+00   2.0141611e+00   0.0000000e+00   1.9175175e-02   0.0000000e+00  -2.1277315e-02   1.0000000e+00
  -1.0178832e+00   2.0159209e+00   0.0000000e+00   1.9117802e-02   0.0000000e+00  -2.1210280e-02   1.0000000e+00
  -1.0173802e+00   2.0175717e+00   0.0000000e+00   1.9060315e-02   0.0000000e+00  -2.1143114e-02   1.0000000e+00
  -1.0168282e+00   2.0191108e+00   0.0000000e+00   1.9002714e-02   0.0000000e+00  -2.1075816e-02   1.0000000e+00
  -1.0162308e+00   2.0205356e+00   0.0000000e+00   1.8944999e-02   0.0000000e+00  -2.1008389e-02   1.0000000e+00
  -1.0155914e+00   2.0218442e+00   0.0000000e+00   1.8887172e-02   0.0000000e+00  -2.0940831e-02   1.0000000e+00
  -1.0149138e+00   2.0230352e+00   0.0000000e+00   1.8829232e-02   0.0000000e+00  -2.0873144e-02   1.0000000e+00
  -1.0142016e+00   2.0241077e+00   0.0000000e+00   1.8771179e-02   0.0000000e+00  -2.0805327e-02   1.0000000e+00
  -1.0134585e+00   2.0250613e+00   0.0000000e+00   1.8713015e-02   0.0000000e+00  -2.0737382e-02   1.0000000e+00
  -1.0126881e+00   2.0258959e+00   0.0000000e+00   1.8654739e-02   0.0000000e+00  -2.0669308e-02   1.0000000e+00
  -1.0118942e+00   2.0266121e+00   0.0000000e+00   1.8596351e-02   0.0000000e+00  -2.0601106e-02   1.0000000e+00
  -1.0110803e+00   2.0272108e+00   0.0000000e+00   1.8537852e-02   0.0000000e+00  -2.0532777e-02   1.0000000e+00
  -1.0102501e+00   2.0276932e+00   0.0000000e+00   1.8479243e-02   0.0000000e+00  -2.0464321e-02   1.0000000e+00
  -1.0094071e+00   2.0280610e+00   0.0000000e+00   1.8420524e-02   0.0000000e+00  -2.0395738e-02   1.0000000e+00
  -1.0085548e+00   2.0283165e+00   0.0000000e+00   1.8361694e-02   0.0000000e+00  -2.0327029e-02   1.0000000e+00
  -1.0076966e+00   2.0284619e+00   0.0000000e+00   1.8302755e-02   0.0000000e+00  -2.0258194e-02   1.0000000e+00
  -1.0068358e+00   2.0285002e+00   0.0000000e+00   1.8243707e-02   0.0000000e+00  -2.0189233e-02   1.0000000e+00
  -1.0059756e+00   2.0284343e+00   0.0000000e+00   1.8184550e-02   0.0000000e+00  -2.0120148e-02   1.0000000e+00
  -1.0051192e+00   2.0282677e+00   0.0000000e+00   1.8125284e-02   0.0000000e+00  -2.0050938e-02   1.0000000e+00
  -1.0042694e+00   2.0280040e+00   0.0000000e+00   1.8065911e-02   0.0000000e+00  -1.9981604e-02   1.0000000e+00
  -1.0034293e+00   2.0276471e+00   0.0000000e+00   1.8006429e-02   0.0000000e+00  -1.9912146e-02   1.0000000e+00
  -1.0026015e+00   2.0272010e+00   0.0000000e+00   1.7946840e-02   0.0000000e+00  -1.9842565e-02   1.0000000e+00
  -1.0017886e+00   2.0266702e+00   0.0000000e+00   1.7887144e-02   0.0000000e+00  -1.9772861e-02   1.0000000e+00
  -1.0009931e+00   2.0260591e+00   0.0000000e+00   1.7827341e-02   0.0000000e+00  -1.9703035e-02   1.0000000e+00
  -1.0002174e+00   2.0253722e+00   0.0000000e+00   1.7767431e-02   0.0000000e+00  -1.9633087e-02   1.0000000e+00
  -9.9946360e-01   2.0246144e+00   0.0000000e+00   1.7707416e-02   0.0000000e+00  -1.9563017e-02   1.0000000e+00
  -9.9873373e-01   2.0237905e+00   0.0000000e+00   1.7647295e-02   0.0000000e+00  -1.9492826e-02   1.0000000e+00
  -9.9802968e-01   2.0229055e+00   0.0000000e+00   1.7587068e-02   0.0000000e+00  -1.9422515e-02   1.0000000e+00
  -9.9735319e-01   2.0219643e+00   0.0000000e+00   1.7526737e-02   0.0000000e+00  -1.9352083e-02   1.0000000e+00
  -9.9670582e-01   2.0209721e+00   0.0000000e+00   1.7466301e-02   0.0000000e+00  -1.9281531e-02   1.0000000e+00
  -9.9608900e-01   2.0199338e+00   0.0000000e+00   1.7405761e-02   0.0000000e+00  -1.9210861e-02   1.0000000e+00
  -9.9550399e-01   2.0188546e+00   0.0000000e+00   1.7345117e-02   0.0000000e+00  -1.9140071e-02   1.0000000e+00
  -9.9495192e-01   2.0177396e+00   0.0000000e+00   1.7284369e-02   0.0000000e+00  -1.9069163e-02   1.0000000e+00
  -9.9443374e-01   2.0165937e+00   0.0000000e+00   1.7223518e-02   0.0000000e+00  -1.8998136e-02   1.0000000e+00
  -9.9395028e-01   2.0154220e+00   0.0000000e+00   1.7162565e-02   0.0000000e+00  -1.8926992e-02   1.0000000e+00
  -9.9350220e-01   2.0142294e+00   0.0000000e+00   1.7101508e-02   0.0000000e+00  -1.8855731e-02   1.0000000e+00
  -9.9309004e-01   2.0130208e+00   0.0000000e+00   1.7040350e-02   0.0000000e+00  -1.8784354e-02   1.0000000e+00
  -9.9271418e-01   2.0118008e+00   0.0000000e+00   1.6979091e-02   0.0000000e+00  -1.8712860e-02   1.0000000e+00
  -9.9237487e-01   2.0105742e+00   0.0000000e+00   1.6917729e-02   0.0000000e+00  -1.8641250e-02   1.0000000e+00
  -9.9207222e-01   2.0093454e+00   0.0000000e+00   1.6856267e-02   0.0000000e+00  -1.8569524e-02   1.0000000e+00
  -9.9180623e-01   2.0081189e+00   0.0000000e+00   1.6794705e-02   0.0000000e+00  -1.8497684e-02   1.0000000e+00
  -9.9157674e-01   2.0068989e+00   0.0000000e+00   1.6733042e-02   0.0000000e+00  -1.8425730e-02   1.0000000e+00
  -9.9138351e-01   2.0056896e+00   0.0000000e+00   1.6671279e-02   0.0000000e+00  -1.8353661e-02   1.0000000e+00
  -9.9122615e-01   2.0044948e+00   0.0000000e+00   1.6609417e-02   0.0000000e+00  -1.8281478e-02   1.0000000e+00
  -9.9110417e-01   2.0033184e+00   0.0000000e+00   1.6547455e-02   0.0000000e+00  -1.8209183e-02   1.0000000e+00
  -9.9101698e-01   2.0021639e+00   0.0000000e+00   1.6485395e-02   0.0000000e+00  -1.8136775e-02   1.0000000e+00
  -9.9096389e-01   2.0010348e+00   0.0000000e+00   1.6423236e-02   0.0000000e+00  -1.8064254e-02   1.0000000e+00
  -9.9094409e-01   1.9999343e+00   0.0000000e+00   1.6360980e-02   0.0000000e+00  -1.7991622e-02   1.0000000e+00
  -9.9095671e-01   1.9988655e+00   0.0000000e+00   1.6298626e-02   0.0000000e+00  -1.7918878e-02   1.0000000e+00
  -9.9100077e-01   1.9978312e+00   0.0000000e+00   1.6236174e-02   0.0000000e+00  -1.7846023e-02   1.0000000e+00
  -9.9107523e-01   1.9968339e+00   0.0000000e+00   1.6173626e-02   0.0000000e+00  -1.7773058e-02   1.0000000e+00
  -9.9117897e-01   1.9958762e+00   0.0000000e+00   1.6110981e-02   0.0000000e+00  -1.7699983e-02   1.0000000e+00
  -9.9131079e-01   1.9949603e+00   0.0000000e+00   1.6048240e-02   0.0000000e+00  -1.7626799e-02   1.0000000e+00
  -9.9146944e-01   1.9940882e+00   0.0000000e+00   1.5985403e-02   0.0000000e+00  -1.7553505e-02   1.0000000e+00
  -9.9165361e-01   1.9932618e+00   0.0000000e+00   1.5922471e-02   0.0000000e+00  -1.7480102e-02   1.0000000e+00
  -9.9186195e-01   1.9924825e+00   0.0000000e+00   1.5859443e-02   0.0000000e+00  -1.7406592e-02   1.0000000e+00
  -9.9209304e-01   1.9917518e+00   0.0000000e+00   1.5796321e-02   0.0000000e+00  -1.7332973e-02   1.0000000e+00
  -9.9234545e-01   1.9910710e+00   0.0000000e+00   1.5733105e-02   0.0000000e+00  -1.7259248e-02   1.0000000e+00
  -9.9261769e-01   1.9904409e+00   0.0000000e+00   1.5669795e-02   0.0000000e+00  -1.7185415e-02   1.0000000e+00
  -9.9290826e-01   1.9898624e+00   0.0000000e+00   1.5606391e-02   0.0000000e+00  -1.7111476e-02   1.0000000e+00
  -9.9321563e-01   1.9893360e+00   0.0000000e+00   1.5542894e-02   0.0000000e+00  -1.7037432e-02   1.0000000e+00
  -9.9353827e-01   1.9888621e+00   0.0000000e+00   1.5479305e-02   0.0000000e+00  -1.6963281e-02   1.0000000e+00
  -9.9387461e-01   1.9884410e+00   0.0000000e+00   1.5415623e-02   0.0000000e+00  -1.6889026e-02   1.0000000e+00
  -9.9422310e-01   1.9880726e+00   0.0000000e+00   1.5351849e-02   0.0000000e+00  -1.6814666e-02   1.0000000e+00
  -9.9458217e-01   1.9877567e+00   0.0000000e+00   1.5287983e-02   0.0000000e+00  -1.6740202e-02   1.0000000e+00
  -9.9495028e-01   1.9874930e+00   0.0000000e+00   1.5224027e-02   0.0000000e+00  -1.6665635e-02   1.0000000e+00
  -9.9532588e-01   1.9872809e+00   0.0000000e+00   1.5159979e-02   0.0000000e+00  -1.6590964e-02   1.0000000e+00
  -9.9570745e-01   1.9871198e+00   0.0000000e+00   1.5095841e-02   0.0000000e+00  -1.6516191e-02   1.0000000e+00
  -9.9609347e-01   1.9870088e+00   0.0000000e+00   1.5031612e-02   0.0000000e+00  -1.6441315e-02   1.0000000e+00
  -9.9648246e-01   1.9869470e+00   0.0000000e+00   1.4967294e-02   0.0000000e+00  -1.6366338e-02   1.0000000e+00
  -9.9687297e-01   1.9869331e+00   0.0000000e+00   1.4902887e-02   0.0000000e+00  -1.6291259e-02   1.0000000e+00
  -9.9726357e-01   1.9869658e+00   0.0000000e+00   1.4838391e-02   0.0000000e+00  -1.6216079e-02   1.0000000e+00
  -9.9765290e-01   1.9870438e+00   0.0000000e+00   1.4773806e-02   0.0000000e+00  -1.6140800e-02   1.0000000e+00
  -9.9803959e-01   1.9871656e+00   0.0000000e+00   1.4709133e-02   0.0000000e+00  -1.6065420e-02   1.0000000e+00
  -9.9842236e-01   1.9873294e+00   0.0000000e+00   1.4644372e-02   0.0000000e+00  -1.5989940e-02   1.0000000e+00
  -9.9879996e-01   1.9875336e+00   0.0000000e+00   1.4579524e-02   0.0000000e+00  -1.5914362e-02   1.0000000e+00
  -9.9917120e-01   1.9877763e+00   0.0000000e+00   1.4514589e-02   0.0000000e+00  -1.5838685e-02   1.0000000e+00
  -9.9953492e-01   1.9880555e+00   0.0000000e+00   1.4449567e-02   0.0000000e+00  -1.5762911e-02   1.0000000e+00
  -9.9989005e-01   1.9883693e+00   0.0000000e+00   1.4384459e-02   0.0000000e+00  -1.5687038e-02   1.0000000e+00
  -1.0002356e+00   1.9887156e+00   0.0000000e+00   1.4319265e-02   0.0000000e+00  -1.5611069e-02   1.0000000e+00
  -1.0005705e+00   1.9890923e+00   0.0000000e+00   1.4253986e-02   0.0000000e+00  -1.5535003e-02   1.0000000e+00
  -1.0008939e+00   1.9894971e+00   0.0000000e+00   1.4188622e-02   0.0000000e+00  -1.5458840e-02   1.0000000e+00
  -1.0012050e+00   1.9899278e+00   0.0000000e+00   1.4123172e-02   0.0000000e+00  -1.5382582e-02   1.0000000e+00
  -1.0015031e+00   1.9903823e+00   0.0000000e+00   1.4057639e-02   0.0000000e+00  -1.5306229e-02   1.0000000e+00
  -1.0017873e+00   1.9908581e+00   0.0000000e+00   1.3992022e-02   0.0000000e+00  -1.5229781e-02   1.0000000e+00
  -1.0020572e+00   1.9913531e+00   0.0000000e+00   1.3926321e-02   0.0000000e+00  -1.5153239e-02   1.0000000e+00
  -1.0023120e+00   1.9918649e+00   0.0000000e+00   1.3860537e-02   0.0000000e+00  -1.5076603e-02   1.0000000e+00
  -1.0025514e+00   1.9923913e+00   0.0000000e+00   1.3794670e-02   0.0000000e+00  -1.4999874e-02   1.0000000e+00
  -1.0027748e+00   1.9929299e+00   0.0000000e+00   1.3728721e-02   0.0000000e+00  -1.4923052e-02   1.0000000e+00
  -1.0029820e+00   1.9934784e+00   0.0000000e+00   1.3662690e-02   0.0000000e+00  -1.4846137e-02   1.0000000e+00
  -1.0031727e+00   1.9940347e+00   0.0000000e+00   1.3596578e-02   0.0000000e+00  -1.4769131e-02   1.0000000e+00
  -1.0033466e+00   1.9945965e+00   0.0000000e+00   1.3530384e-02   0.0000000e+00  -1.4692033e-02   1.0000000e+00
  -1.0035036e+00   1.9951617e+00   0.0000000e+00   1.3464110e-02   0.0000000e+00  -1.4614844e-02   1.0000000e+00
  -1.0036435e+00   1.9957281e+00   0.0000000e+00   1.3397755e-02   0.0000000e+00  -1.4537565e-02   1.0000000e+00
  -1.0037665e+00   1.9962937e+00   0.0000000e+00   1.3331321e-02   0.0000000e+00  -1.4460195e-02   1.0000000e+00
  -1.0038724e+00   1.9968565e+00   0.0000000e+00   1.3264806e-02   0.0000000e+00  -1.4382737e-02   1.0000000e+00
  -1.0039615e+00   1.9974145e+00   0.0000000e+00   1.3198213e-02   0.0000000e+00  -1.4305189e-02   1.0000000e+00
  -1.0040338e+00   1.9979660e+00   0.0000000e+00   1.3131541e-02   0.0000000e+00  -1.4227552e-02   1.0000000e+00
  -1.0040896e+00   1.9985089e+00   0.0000000e+00   1.3064790e-02   0.0000000e+00  -1.4149828e-02   1.0000000e+00
  -1.0041291e+00   1.9990418e+00   0.0000000e+00   1.2997962e-02   0.0000000e+00  -1.4072016e-02   1.0000000e+00
  -1.0041527e+00   1.9995629e+00   0.0000000e+00   1.2931056e-02   0.0000000e+00  -1.3994117e-02   1.0000000e+00
  -1.0041607e+00   2.0000707e+00   0.0000000e+00   1.2864072e-02   0.0000000e+00  -1.3916131e-02   1.0000000e+00
  -1.0041536e+00   2.0005638e+00   0.0000000e+00   1.2797012e-02   0.0000000e+00  -1.3838059e-02   1.0000000e+00
  -1.0041318e+00   2.0010408e+00   0.0000000e+00   1.2729876e-02   0.0000000e+00  -1.3759902e-02   1.0000000e+00
  -1.0040958e+00   2.0015005e+00   0.0000000e+00   1.2662664e-02   0.0000000e+00  -1.3681659e-02   1.0000000e+00
  -1.0040461e+00   2.0019416e+00   0.0000000e+00   1.2595376e-02   0.0000000e+00  -1.3603332e-02   1.0000000e+00
  -1.0039834e+00   2.0023632e+00   0.0000000e+00   1.2528012e-02   0.0000000e+00  -1.3524920e-02   1.0000000e+00
  -1.0039081e+00   2.0027643e+00   0.0000000e+00   1.2460574e-02   0.0000000e+00  -1.3446425e-02   1.0000000e+00
  -1.0038210e+00   2.0031441e+00   0.0000000e+00   1.2393062e-02   0.0000000e+00  -1.3367846e-02   1.0000000e+00
  -1.0037227e+00   2.0035017e+00   0.0000000e+00   1.2325476e-02   0.0000000e+00  -1.3289185e-02   1.0000000e+00
  -1.0036139e+00   2.0038365e+00   0.0000000e+00   1.2257816e-02   0.0000000e+00  -1.3210441e-02   1.0000000e+00
  -1.0034952e+00   2.0041480e+00   0.0000000e+00   1.2190083e-02   0.0000000e+00  -1.3131616e-02   1.0000000e+00
  -1.0033674e+00   2.0044357e+00   0.0000000e+00   1.2122277e-02   0.0000000e+00  -1.3052709e-02   1.0000000e+00
  -1.0032312e+00   2.0046994e+00   0.0000000e+00   1.2054399e-02   0.0000000e+00  -1.2973722e-02   1.0000000e+00
  -1.0030873e+00   2.0049386e+00   0.0000000e+00   1.1986449e-02   0.0000000e+00  -1.2894654e-02   1.0000000e+00
  -1.0029365e+00   2.0051533e+00   0.0000000e+00   1.1918428e-02   0.0000000e+00  -1.2815507e-02   1.0000000e+00
  -1.0027795e+00   2.0053434e+00   0.0000000e+00   1.1850335e-02   0.0000000e+00  -1.2736280e-02   1.0000000e+00
  -1.0026170e+00   2.0055089e+00   0.0000000e+00   1.1782172e-02   0.0000000e+00  -1.2656974e-02   1.0000000e+00
  -1.0024499e+00   2.0056500e+00   0.0000000e+00   1.1713938e-02   0.0000000e+00  -1.2577590e-02   1.0000000e+00
  -1.0022788e+00   2.0057668e+00   0.0000000e+00   1.1645634e-02   0.0000000e+00  -1.2498128e-02   1.0000000e+00
  -1.0021044e+00   2.0058596e+00   0.0000000e+00   1.1577261e-02   0.0000000e+00  -1.2418589e-02   1.0000000e+00
  -1.0019275e+00   2.0059288e+00   0.0000000e+00   1.1508819e-02   0.0000000e+00  -1.2338973e-02   1.0000000e+00
  -1.0017488e+00   2.0059748e+00   0.0000000e+00   1.1440308e-02   0.0000000e+00  -1.2259280e-02   1.0000000e+00
  -1.0015690e+00   2.0059982e+00   0.0000000e+00   1.1371729e-02   0.0000000e+00  -1.2179512e-02   1.0000000e+00
  -1.0013887e+00   2.0059994e+00   0.0000000e+00   1.1303082e-02   0.0000000e+00  -1.2099668e-02   1.0000000e+00
  -1.0012086e+00   2.0059791e+00   0.0000000e+00   1.1234367e-02   0.0000000e+00  -1.2019749e-02   1.0000000e+00
  -1.0010294e+00   2.0059380e+00   0.0000000e+00   1.1165586e-02   0.0000000e+00  -1.1939756e-02   1.0000000e+00
  -1.0008517e+00   2.0058769e+00   0.0000000e+00   1.1096737e-02   0.0000000e+00  -1.1859689e-02   1.0000000e+00
  -1.0006760e+00   2.0057966e+00   0.0000000e+00   1.1027823e-02   0.0000000e+00  -1.1779549e-02   1.0000000e+00
  -1.0005029e+00   2.0056978e+00   0.0000000e+00   1.0958843e-02   0.0000000e+00  -1.1699335e-02   1.0000000e+00
  -1.0003330e+00   2.0055816e+00   0.0000000e+00   1.0889797e-02   0.0000000e+00  -1.1619049e-02   1.0000000e+00
  -1.0001668e+00   2.0054487e+00   0.0000000e+00   1.0820686e-02   0.0000000e+00  -1.1538692e-02   1.0000000e+00
  -1.0000048e+00   2.0053002e+00   0.0000000e+00   1.0751511e-02   0.0000000e+00  -1.1458263e-02   1.0000000e+00
  -9.9984738e-01   2.0051370e+00   0.0000000e+00   1.0682272e-02   0.0000000e+00  -1.1377763e-02   1.0000000e+00
  -9.9969503e-01   2.0049602e+00   0.0000000e+00   1.0612968e-02   0.0000000e+00  -1.1297192e-02   1.0000000e+00
  -9.9954814e-01   2.0047708e+00   0.0000000e+00   1.0543602e-02   0.0000000e+00  -1.1216552e-02   1.0000000e+00
  -9.9940707e-01   2.0045697e+00   0.0000000e+00   1.0474173e-02   0.0000000e+00  -1.1135842e-02   1.0000000e+00
  -9.9927215e-01   2.0043582e+00   0.0000000e+00   1.0404681e-02   0.0000000e+00  -1.1055063e-02   1.0000000e+00
  -9.9914369e-01   2.0041371e+00   0.0000000e+00   1.0335127e-02   0.0000000e+00  -1.0974216e-02   1.0000000e+00
  -9.9902196e-01   2.0039077e+00   0.0000000e+00   1.0265511e-02   0.0000000e+00  -1.0893301e-02   1.0000000e+00
  -9.9890719e-01   2.0036708e+00   0.0000000e+00   1.0195834e-02   0.0000000e+00  -1.0812318e-02   1.0000000e+00
  -9.9879960e-01   2.0034277e+00   0.0000000e+00   1.0126096e-02   0.0000000e+00  -1.0731269e-02   1.0000000e+00
  -9.9869936e-01   2.0031793e+00   0.0000000e+00   1.0056298e-02   0.0000000e+00  -1.0650153e-02   1.0000000e+00
  -9.9860662e-01   2.0029267e+00   0.0000000e+00   9.9864393e-03   0.0000000e+00  -1.0568971e-02   1.0000000e+00
  -9.9852149e-01   2.0026709e+00   0.0000000e+00   9.9165214e-03   0.0000000e+00  -1.0487724e-02   1.0000000e+00
  -9.9844405e-01   2.0024129e+00   0.0000000e+00   9.8465443e-03   0.0000000e+00  -1.0406412e-02   1.0000000e+00
  -9.9837436e-01   2.0021537e+00   0.0000000e+00   9.7765085e-03   0.0000000e+00  -1.0325035e-02   1.0000000e+00
  -9.9831245e-01   2.0018942e+00   0.0000000e+00   9.7064143e-03   0.0000000e+00  -1.0243595e-02   1.0000000e+00
  -9.9825830e-01   2.0016354e+00   0.0000000e+00   9.6362621e-03   0.0000000e+00  -1.0162091e-02   1.0000000e+00
  -9.9821190e-01   2.0013782e+00   0.0000000e+00   9.5660525e-03   0.0000000e+00  -1.0080524e-02   1.0000000e+00
  -9.9817317e-01   2.0011234e+00   0.0000000e+00   9.4957857e-03   0.0000000e+00  -9.9988948e-03   1.0000000e+00
  -9.9814205e-01   2.0008719e+00   0.0000000e+00   9.4254623e-03   0.0000000e+00  -9.9172037e-03   1.0000000e+00
  -9.9811842e-01   2.0006245e+00   0.0000000e+00   9.3550827e-03   0.0000000e+00  -9.8354512e-03   1.0000000e+00
  -9.9810215e-01   2.0003819e+00   0.0000000e+00   9.2846472e-03   0.0000000e+00  -9.7536378e-03   1.0000000e+00
  -9.9809310e-01   2.0001448e+00   0.0000000e+00   9.2141562e-03   0.0000000e+00  -9.6717641e-03   1.0000000e+00
  -9.9809108e-01   1.9999141e+00   0.0000000e+00   9.1436103e-03   0.0000000e+00  -9.5898304e-03   1.0000000e+00
  -9.9809590e-01   1.9996902e+00   0.0000000e+00   9.0730099e-03   0.0000000e+00  -9.5078375e-03   1.0000000e+00
  -9.9810736e-01   1.9994738e+00   0.0000000e+00   9.0023552e-03   0.0000000e+00  -9.4257856e-03   1.0000000e+00
  -9.9812521e-01   1.9992654e+00   0.0000000e+00   8.9316469e-03   0.0000000e+00  -9.3436755e-03   1.0000000e+00
  -9.9814922e-01   1.9990656e+00   0.0000000e+00   8.8608852e-03   0.0000000e+00  -9.2615075e-03   1.0000000e+00
  -9.9817913e-01   1.9988748e+00   0.0000000e+00   8.7900707e-03   0.0000000e+00  -9.1792821e-03   1.0000000e+00
  -9.9821465e-01   1.9986935e+00   0.0000000e+00   8.7192037e-03   0.0000000e+00  -9.0970000e-03   1.0000000e+00
  -9.9825552e-01   1.9985220e+00   0.0000000e+00   8.6482846e-03   0.0000000e+00  -9.0146615e-03   1.0000000e+00
  -9.9830141e-01   1.9983606e+00   0.0000000e+00   8.5773140e-03   0.0000000e+00  -8.9322672e-03   1.0000000e+00
  -9.9835205e-01   1.9982096e+00   0.0000000e+00   8.5062921e-03   0.0000000e+00  -8.8498176e-03   1.0000000e+00
  -9.9840710e-01   1.9980693e+00   0.0000000e+00   8.4352195e-03   0.0000000e+00  -8.7673133e-03   1.0000000e+00
  -9.9846624e-01   1.9979399e+00   0.0000000e+00   8.3640965e-03   0.0000000e+00  -8.6847547e-03   1.0000000e+00
  -9.9852916e-01   1.9978215e+00   0.0000000e+00   8.2929236e-03   0.0000000e+00  -8.6021423e-03   1.0000000e+00
  -9.9859552e-01   1.9977142e+00   0.0000000e+00   8.2217013e-03   0.0000000e+00  -8.5194767e-03   1.0000000e+00
  -9.9866498e-01   1.9976181e+00   0.0000000e+00   8.1504298e-03   0.0000000e+00  -8.4367583e-03   1.0000000e+00
  -9.9873722e-01   1.9975332e+00   0.0000000e+00   8.0791097e-03   0.0000000e+00  -8.3539878e-03   1.0000000e+00
  -9.9881190e-01   1.9974595e+00   0.0000000e+00   8.0077414e-03   0.0000000e+00  -8.2711655e-03   1.0000000e+00
  -9.9888867e-01   1.9973969e+00   0.0000000e+00   7.9363253e-03   0.0000000e+00  -8.1882920e-03   1.0000000e+00
  -9.9896722e-01   1.9973454e+00   0.0000000e+00   7.8648618e-03   0.0000000e+00  -8.1053678e-03   1.0000000e+00
  -9.9904721e-01   1.9973048e+00   0.0000000e+00   7.7933514e-03   0.0000000e+00  -8.0223935e-03   1.0000000e+00
  -9.9912832e-01   1.9972749e+00   0.0000000e+00   7.7217945e-03   0.0000000e+00  -7.9393695e-03   1.0000000e+00
  -9.9921022e-01   1.9972556e+00   0.0000000e+00   7.6501915e-03   0.0000000e+00  -7.8562963e-03   1.0000000e+00
  -9.9929260e-01   1.9972466e+00   0.0000000e+00   7.5785428e-03   0.0000000e+00  -7.7731745e-03   1.0000000e+00
  -9.9937516e-01   1.9972476e+00   0.0000000e+00   7.5068489e-03   0.0000000e+00  -7.6900046e-03   1.0000000e+00
  -9.9945759e-01   1.9972585e+00   0.0000000e+00   7.4351103e-03   0.0000000e+00  -7.6067871e-03   1.0000000e+00
  -9.9953961e-01   1.9972787e+00   0.0000000e+00   7.3633272e-03   0.0000000e+00  -7.5235226e-03   1.0000000e+00
  -9.9962094e-01   1.9973081e+00   0.0000000e+00   7.2915002e-03   0.0000000e+00  -7.4402114e-03   1.0000000e+00
  -9.9970131e-01   1.9973463e+00   0.0000000e+00   7.2196296e-03   0.0000000e+00  -7.3568542e-03   1.0000000e+00
  -9.9978045e-01   1.9973928e+00   0.0000000e+00   7.1477160e-03   0.0000000e+00  -7.2734514e-03   1.0000000e+00
  -9.9985812e-01   1.9974473e+00   0.0000000e+00   7.0757597e-03   0.0000000e+00  -7.1900037e-03   1.0000000e+00
  -9.9993409e-01   1.9975093e+00   0.0000000e+00   7.0037612e-03   0.0000000e+00  -7.1065114e-03   1.0000000e+00
  -1.0000081e+00   1.9975784e+00   0.0000000e+00   6.9317209e-03   0.0000000e+00  -7.0229751e-03   1.0000000e+00
  -1.0000800e+00   1.9976542e+00   0.0000000e+00   6.8596392e-03   0.0000000e+00  -6.9393954e-03   1.0000000e+00
  -1.0001496e+00   1.9977361e+00   0.0000000e+00   6.7875166e-03   0.0000000e+00  -6.8557727e-03   1.0000000e+00
  -1.0002167e+00   1.9978239e+00   0.0000000e+00   6.7153535e-03   0.0000000e+00  -6.7721075e-03   1.0000000e+00
  -1.0002811e+00   1.9979168e+00   0.0000000e+00   6.6431502e-03   0.0000000e+00  -6.6884005e-03   1.0000000e+00
  -1.0003426e+00   1.9980146e+00   0.0000000e+00   6.5709074e-03   0.0000000e+00  -6.6046520e-03   1.0000000e+00
  -1.0004012e+00   1.9981166e+00   0.0000000e+00   6.4986253e-03   0.0000000e+00  -6.5208627e-03   1.0000000e+00
  -1.0004566e+00   1.9982225e+00   0.0000000e+00   6.4263044e-03   0.0000000e+00  -6.4370330e-03   1.0000000e+00
  -1.0005089e+00   1.9983316e+00   0.0000000e+00   6.3539452e-03   0.0000000e+00  -6.3531635e-03   1.0000000e+00
  -1.0005579e+00   1.9984437e+00   0.0000000e+00   6.2815481e-03   0.0000000e+00  -6.2692546e-03   1.0000000e+00
  -1.0006034e+00   1.9985580e+00   0.0000000e+00   6.2091135e-03   0.0000000e+00  -6.1853069e-03   1.0000000e+00
  -1.0006456e+00   1.9986743e+00   0.0000000e+00   6.1366418e-03   0.0000000e+00  -6.1013209e-03   1.0000000e+00
  -1.0006842e+00   1.9987919e+00   0.0000000e+00   6.0641335e-03   0.0000000e+00  -6.0172972e-03   1.0000000e+00
  -1.0007193e+00   1.9989106e+00   0.0000000e+00   5.9915890e-03   0.0000000e+00  -5.9332362e-03   1.0000000e+00
  -1.0007508e+00   1.9990297e+00   0.0000000e+00   5.9190087e-03   0.0000000e+00  -5.8491385e-03   1.0000000e+00
  -1.0007787e+00   1.9991489e+00   0.0000000e+00   5.8463931e-03   0.0000000e+00  -5.7650046e-03   1.0000000e+00
  -1.0008031e+00   1.9992677e+00   0.0000000e+00   5.7737426e-03   0.0000000e+00  -5.6808350e-03   1.0000000e+00
  -1.0008239e+00   1.9993858e+00   0.0000000e+00   5.7010577e-03   0.0000000e+00  -5.5966302e-03   1.0000000e+00
  -1.0008412e+00   1.9995027e+00   0.0000000e+00   5.6283387e-03   0.0000000e+00  -5.5123908e-03   1.0000000e+00
  -1.0008549e+00   1.9996180e+00   0.0000000e+00   5.5555862e-03   0.0000000e+00  -5.4281173e-03   1.0000000e+00
  -1.0008653e+00   1.9997314e+00   0.0000000e+00   5.4828004e-03   0.0000000e+00  -5.3438102e-03   1.0000000e+00
  -1.0008722e+00   1.9998425e+00   0.0000000e+00   5.4099820e-03   0.0000000e+00  -5.2594700e-03   1.0000000e+00
  -1.0008758e+00   1.9999510e+00   0.0000000e+00   5.3371313e-03   0.0000000e+00  -5.1750972e-03   1.0000000e+00
  -1.0008763e+00   2.0000566e+00   0.0000000e+00   5.2642487e-03   0.0000000e+00  -5.0906924e-03   1.0000000e+00
  -1.0008735e+00   2.0001590e+00   0.0000000e+00   5.1913347e-03   0.0000000e+00  -5.0062561e-03   1.0000000e+00
  -1.0008677e+00   2.0002579e+00   0.0000000e+00   5.1183897e-03   0.0000000e+00  -4.9217888e-03   1.0000000e+00
  -1.0008590e+00   2.0003531e+00   0.0000000e+00   5.0454142e-03   0.0000000e+00  -4.8372910e-03   1.0000000e+00
  -1.0008475e+00   2.0004443e+00   0.0000000e+00   4.9724086e-03   0.0000000e+00  -4.7527633e-03   1.0000000e+00
  -1.0008333e+00   2.0005313e+00   0.0000000e+00   4.8993732e-03   0.0000000e+00  -4.6682062e-03   1.0000000e+00
  -1.0008165e+00   2.0006139e+00   0.0000000e+00   4.8263087e-03   0.0000000e+00  -4.5836202e-03   1.0000000e+00
  -1.0007973e+00   2.0006919e+00   0.0000000e+00   4.7532153e-03   0.0000000e+00  -4.4990058e-03   1.0000000e+00
  -1.0007758e+00   2.0007653e+00   0.0000000e+00   4.6800936e-03   0.0000000e+00  -4.4143635e-03   1.0000000e+00
  -1.0007521e+00   2.0008338e+00   0.0000000e+00   4.6069439e-03   0.0000000e+00  -4.3296940e-03   1.0000000e+00
  -1.0007264e+00   2.0008975e+00   0.0000000e+00   4.5337668e-03   0.0000000e+00  -4.2449976e-03   1.0000000e+00
  -1.0006989e+00   2.0009561e+00   0.0000000e+00   4.4605626e-03   0.0000000e+00  -4.1602749e-03   1.0000000e+00
  -1.0006696e+00   2.0010096e+00   0.0000000e+00   4.3873317e-03   0.0000000e+00  -4.0755265e-03   1.0000000e+00
  -1.0006388e+00   2.0010579e+00   0.0000000e+00   4.3140747e-03   0.0000000e+00  -3.9907529e-03   1.0000000e+00
  -1.0006066e+00   2.0011012e+00   0.0000000e+00   4.2407919e-03   0.0000000e+00  -3.9059546e-03   1.0000000e+00
  -1.0005732e+00   2.0011392e+00   0.0000000e+00   4.1674838e-03   0.0000000e+00  -3.8211321e-03   1.0000000e+00
  -1.0005386e+00   2.0011721e+00   0.0000000e+00   4.0941509e-03   0.0000000e+00  -3.7362859e-03   1.0000000e+00
  -1.0005032e+00   2.0011999e+00   0.0000000e+00   4.0207935e-03   0.0000000e+00  -3.6514166e-03   1.0000000e+00
  -1.0004669e+00   2.0012226e+00   0.0000000e+00   3.9474121e-03   0.0000000e+00  -3.5665247e-03   1.0000000e+00
  -1.0004300e+00   2.0012404e+00   0.0000000e+00   3.8740072e-03   0.0000000e+00  -3.4816108e-03   1.0000000e+00
  -1.0003927e+00   2.0012531e+00   0.0000000e+00   3.8005791e-03   0.0000000e+00  -3.3966753e-03   1.0000000e+00
  -1.0003550e+00   2.0012611e+00   0.0000000e+00   3.7271284e-03   0.0000000e+00  -3.3117187e-03   1.0000000e+00
  -1.0003171e+00   2.0012643e+00   0.0000000e+00   3.6536554e-03   0.0000000e+00  -3.2267417e-03   1.0000000e+00
  -1.0002791e+00   2.0012629e+00   0.0000000e+00   3.5801606e-03   0.0000000e+00  -3.1417446e-03   1.0000000e+00
  -1.0002413e+00   2.0012570e+00   0.0000000e+00   3.5066444e-03   0.0000000e+00  -3.0567282e-03   1.0000000e+00
  -1.0002037e+00   2.0012469e+00   0.0000000e+00   3.4331073e-03   0.0000000e+00  -2.9716928e-03   1.0000000e+00
  -1.0001664e+00   2.0012326e+00   0.0000000e+00   3.3595497e-03   0.0000000e+00  -2.8866390e-03   1.0000000e+00
  -1.0001296e+00   2.0012142e+00   0.0000000e+00   3.2859721e-03   0.0000000e+00  -2.8015674e-03   1.0000000e+00
  -1.0000934e+00   2.0011921e+00   0.0000000e+00   3.2123748e-03   0.0000000e+00  -2.7164784e-03   1.0000000e+00
  -1.0000578e+00   2.0011664e+00   0.0000000e+00   3.1387584e-03   0.0000000e+00  -2.6313726e-03   1.0000000e+00
  -1.0000231e+00   2.0011372e+00   0.0000000e+00   3.0651233e-03   0.0000000e+00  -2.5462505e-03   1.0000000e+00
  -9.9998934e-01   2.0011048e+00   0.0000000e+00   2.9914698e-03   0.0000000e+00  -2.4611126e-03   1.0000000e+00
  -9.9995654e-01   2.0010694e+00   0.0000000e+00   2.9177985e-03   0.0000000e+00  -2.3759595e-03   1.0000000e+00
  -9.9992483e-01   2.0010312e+00   0.0000000e+00   2.8441098e-03   0.0000000e+00  -2.2907917e-03   1.0000000e+00
  -9.9989430e-01   2.0009905e+00   0.0000000e+00   2.7704041e-03   0.0000000e+00  -2.2056098e-03   1.0000000e+00
  -9.9986502e-01   2.0009473e+00   0.0000000e+00   2.6966819e-03   0.0000000e+00  -2.1204141e-03   1.0000000e+00
  -9.9983705e-01   2.0009020e+00   0.0000000e+00   2.6229436e-03   0.0000000e+00  -2.0352054e-03   1.0000000e+00
  -9.9981046e-01   2.0008548e+00   0.0000000e+00   2.5491896e-03   0.0000000e+00  -1.9499840e-03   1.0000000e+00
  -9.9978531e-01   2.0008059e+00   0.0000000e+00   2.4754204e-03   0.0000000e+00  -1.8647506e-03   1.0000000e+00
  -9.9976164e-01   2.0007555e+00   0.0000000e+00   2.4016365e-03   0.0000000e+00  -1.7795056e-03   1.0000000e+00
  -9.9973949e-01   2.0007038e+00   0.0000000e+00   2.3278382e-03   0.0000000e+00  -1.6942496e-03   1.0000000e+00
  -9.9971891e-01   2.0006511e+00   0.0000000e+00   2.2540260e-03   0.0000000e+00  -1.6089832e-03   1.0000000e+00
  -9.9969991e-01   2.0005976e+00   0.0000000e+00   2.1802004e-03   0.0000000e+00  -1.5237067e-03   1.0000000e+00
  -9.9968253e-01   2.0005435e+00   0.0000000e+00   2.1063617e-03   0.0000000e+00  -1.4384209e-03   1.0000000e+00
  -9.9966677e-01   2.0004890e+00   0.0000000e+00   2.0325105e-03   0.0000000e+00  -1.3531261e-03   1.0000000e+00
  -9.9965265e-01   2.0004344e+00   0.0000000e+00   1.9586471e-03   0.0000000e+00  -1.2678230e-03   1.0000000e+00
  -9.9964017e-01   2.0003797e+00   0.0000000e+00   1.8847721e-03   0.0000000e+00  -1.1825120e-03   1.0000000e+00
  -9.9962933e-01   2.0003252e+00   0.0000000e+00   1.8108858e-03   0.0000000e+00  -1.0971937e-03   1.0000000e+00
  -9.9962012e-01   2.0002711e+00   0.0000000e+00   1.7369887e-03   0.0000000e+00  -1.0118686e-03   1.0000000e+00
  -9.9961253e-01   2.0002177e+00   0.0000000e+00   1.6630812e-03   0.0000000e+00  -9.2653721e-04   1.0000000e+00
  -9.9960653e-01   2.0001649e+00   0.0000000e+00   1.5891639e-03   0.0000000e+00  -8.4120011e-04   1.0000000e+00
  -9.9960210e-01   2.0001131e+00   0.0000000e+00   1.5152370e-03   0.0000000e+00  -7.5585781e-04   1.0000000e+00
  -9.9959922e-01   2.0000623e+00   0.0000000e+00   1.4413011e-03   0.0000000e+00  -6.7051082e-04   1.0000000e+00
  -9.9959785e-01   2.0000128e+00   0.0000000e+00   1.3673565e-03   0.0000000e+00  -5.8515969e-04   1.0000000e+00
  -9.9959795e-01   1.9999647e+00   0.0000000e+00   1.2934039e-03   0.0000000e+00  -4.9980493e-04   1.0000000e+00
  -9.9959948e-01   1.9999180e+00   0.0000000e+00   1.2194435e-03   0.0000000e+00  -4.1444708e-04   1.0000000e+00
  -9.9960239e-01   1.9998730e+00   0.0000000e+00   1.1454758e-03   0.0000000e+00  -3.2908666e-04   1.0000000e+00
  -9.9960664e-01   1.9998297e+00   0.0000000e+00   1.0715013e-03   0.0000000e+00  -2.4372421e-04   1.0000000e+00
  -9.9961217e-01   1.9997882e+00   0.0000000e+00   9.9752036e-04   0.0000000e+00  -1.5836025e-04   1.0000000e+00
  -9.9961892e-01   1.9997487e+00   0.0000000e+00   9.2353349e-04   0.0000000e+00  -7.2995306e-05   1.0000000e+00
  -9.9962683e-01   1.9997112e+00   0.0000000e+00   8.4954112e-04   0.0000000e+00   1.2370088e-05   1.0000000e+00
  -9.9963585e-01   1.9996758e+00   0.0000000e+00   7.7554367e-04   0.0000000e+00   9.7735406e-05   1.0000000e+00
  -9.9964591e-01   1.9996426e+00   0.0000000e+00   7.0154160e-04   0.0000000e+00   1.8310012e-04   1.0000000e+00
  -9.9965694e-01   1.9996116e+00   0.0000000e+00   6.2753533e-04   0.0000000e+00   2.6846370e-04   1.0000000e+00
  -9.9966889e-01   1.9995828e+00   0.0000000e+00   5.5352533e-04   0.0000000e+00   3.5382562e-04   1.0000000e+00
  -1.7743231e+00  -2.1463660e+00   0.0000000e+00   1.4297168e-02   0.0000000e+00   4.3629471e-02   1.0000000e+00
  -1.9884798e+00  -1.8638259e+00   0.0000000e+00   1.4297083e-02   0.0000000e+00   4.3629201e-02   1.0000000e+00
  -2.2085342e+00  -1.5380460e+00   0.0000000e+00   1.4296912e-02   0.0000000e+00   4.3628661e-02   1.0000000e+00
  -2.4279987e+00  -1.1645924e+00   0.0000000e+00   1.4296656e-02   0.0000000e+00   4.3627850e-02   1.0000000e+00
  -2.6388148e+00  -7.4126472e-01   0.0000000e+00   1.4296315e-02   0.0000000e+00   4.3626770e-02   1.0000000e+00
  -2.8317959e+00  -2.6903680e-01   0.0000000e+00   1.4295888e-02   0.0000000e+00   4.3625420e-02   1.0000000e+00
  -2.9973770e+00   2.4724377e-01   0.0000000e+00   1.4295376e-02   0.0000000e+00   4.3623799e-02   1.0000000e+00
  -3.1265818e+00   7.9861516e-01   0.0000000e+00   1.4294779e-02   0.0000000e+00   4.3621909e-02   1.0000000e+00
  -3.2120424e+00   1.3723443e+00   0.0000000e+00   1.4294097e-02   0.0000000e+00   4.3619749e-02   1.0000000e+00
  -3.2488815e+00   1.9528392e+00   0.0000000e+00   1.4293329e-02   0.0000000e+00   4.3617318e-02   1.0000000e+00
  -3.2353065e+00   2.5229905e+00   0.0000000e+00   1.4292475e-02   0.0000000e+00   4.3614618e-02   1.0000000e+00
  -3.1728262e+00   3.0657349e+00   0.0000000e+00   1.4291537e-02   0.0000000e+00   4.3611647e-02   1.0000000e+00
  -3.0660719e+00   3.5656224e+00   0.0000000e+00   1.4290513e-02   0.0000000e+00   4.3608407e-02   1.0000000e+00
  -2.9222477e+00   4.0101797e+00   0.0000000e+00   1.4289404e-02   0.0000000e+00   4.3604897e-02   1.0000000e+00
  -2.7502837e+00   4.3908817e+00   0.0000000e+00   1.4288210e-02   0.0000000e+00   4.3601117e-02   1.0000000e+00
  -2.5598210e+00   4.7035825e+00   0.0000000e+00   1.4286930e-02   0.0000000e+00   4.3597067e-02   1.0000000e+00
  -2.3601997e+00   4.9483485e+00   0.0000000e+00   1.4285565e-02   0.0000000e+00   4.3592747e-02   1.0000000e+00
  -2.1596290e+00   5.1287707e+00   0.0000000e+00   1.4284115e-02   0.0000000e+00   4.3588157e-02   1.0000000e+00
  -1.9646641e+00   5.2509490e+00   0.0000000e+00   1.4282580e-02   0.0000000e+00   4.3583297e-02   1.0000000e+00
  -1.7800218e+00   5.3223969e+00   0.0000000e+00   1.4280959e-02   0.0000000e+00   4.3578168e-02   1.0000000e+00
  -1.6086790e+00   5.3510751e+00   0.0000000e+00   1.4279253e-02   0.0000000e+00   4.3572769e-02   1.0000000e+00
  -1.4521496e+00   5.3446739e+00   0.0000000e+00   1.4277462e-02   0.0000000e+00   4.3567100e-02   1.0000000e+00
  -1.3108329e+00   5.3101682e+00   0.0000000e+00   1.4275585e-02   0.0000000e+00   4.3561161e-02   1.0000000e+00
  -1.1843538e+00   5.2536056e+00   0.0000000e+00   1.4273624e-02   0.0000000e+00   4.3554953e-02   1.0000000e+00
  -1.0718511e+00   5.1800622e+00   0.0000000e+00   1.4271577e-02   0.0000000e+00   4.3548476e-02   1.0000000e+00
  -9.7219839e-01   5.0936989e+00   0.0000000e+00   1.4269445e-02   0.0000000e+00   4.3541728e-02   1.0000000e+00
  -8.8416018e-01   4.9978685e+00   0.0000000e+00   1.4267228e-02   0.0000000e+00   4.3534711e-02   1.0000000e+00
  -8.0649466e-01   4.8952407e+00   0.0000000e+00   1.4264926e-02   0.0000000e+00   4.3527425e-02   1.0000000e+00
  -7.3801616e-01   4.7879224e+00   0.0000000e+00   1.4262539e-02   0.0000000e+00   4.3519869e-02   1.0000000e+00
  -6.7762918e-01   4.6775665e+00   0.0000000e+00   1.4260066e-02   0.0000000e+00   4.3512044e-02   1.0000000e+00
  -6.2434359e-01   4.5654638e+00   0.0000000e+00   1.4257509e-02   0.0000000e+00   4.3503950e-02   1.0000000e+00
  -5.7727784e-01   4.4526188e+00   0.0000000e+00   1.4254866e-02   0.0000000e+00   4.3495586e-02   1.0000000e+00
  -5.3565520e-01   4.3398106e+00   0.0000000e+00   1.4252138e-02   0.0000000e+00   4.3486953e-02   1.0000000e+00
  -4.9879616e-01   4.2276415e+00   0.0000000e+00   1.4249325e-02   0.0000000e+00   4.3478050e-02   1.0000000e+00
  -4.6610913e-01   4.1165750e+00   0.0000000e+00   1.4246428e-02   0.0000000e+00   4.3468879e-02   1.0000000e+00
  -4.3708066e-01   4.0069656e+00   0.0000000e+00   1.4243445e-02   0.0000000e+00   4.3459439e-02   1.0000000e+00
  -4.1126596e-01   3.8990826e+00   0.0000000e+00   1.4240377e-02   0.0000000e+00   4.3449729e-02   1.0000000e+00
  -3.8828009e-01   3.7931280e+00   0.0000000e+00   1.4237224e-02   0.0000000e+00   4.3439751e-02   1.0000000e+00
  -3.6778998e-01   3.6892507e+00   0.0000000e+00   1.4233986e-02   0.0000000e+00   4.3429504e-02   1.0000000e+00
  -3.4950737e-01   3.5875579e+00   0.0000000e+00   1.4230663e-02   0.0000000e+00   4.3418987e-02   1.0000000e+00
  -3.3318264e-01   3.4881235e+00   0.0000000e+00   1.4227255e-02   0.0000000e+00   4.3408203e-02   1.0000000e+00
  -3.1859943e-01   3.3909956e+00   0.0000000e+00   1.4223763e-02   0.0000000e+00   4.3397149e-02   1.0000000e+00
  -3.0557002e-01   3.2962013e+00   0.0000000e+00   1.4220185e-02   0.0000000e+00   4.3385827e-02   1.0000000e+00
  -2.9393133e-01   3.2037513e+00   0.0000000e+00   1.4216523e-02   0.0000000e+00   4.3374236e-02   1.0000000e+00
  -2.8354157e-01   3.1136432e+00   0.0000000e+00   1.4212776e-02   0.0000000e+00   4.3362377e-02   1.0000000e+00
  -2.7427725e-01   3.0258644e+00   0.0000000e+00   1.4208943e-02   0.0000000e+00   4.3350249e-02   1.0000000e+00
  -2.6603076e-01   2.9403942e+00   0.0000000e+00   1.4205027e-02   0.0000000e+00   4.3337853e-02   1.0000000e+00
  -2.5870819e-01   2.8572055e+00   0.0000000e+00   1.4201025e-02   0.0000000e+00   4.3325189e-02   1.0000000e+00
  -2.5222756e-01   2.7762661e+00   0.0000000e+00   1.4196939e-02   0.0000000e+00   4.3312256e-02   1.0000000e+00
  -2.4651722e-01   2.6975402e+00   0.0000000e+00   1.4192767e-02   0.0000000e+00   4.3299056e-02   1.0000000e+00
  -2.4151456e-01   2.6209891e+00   0.0000000e+00   1.4188512e-02   0.0000000e+00   4.3285587e-02   1.0000000e+00
  -2.3716484e-01   2.5465718e+00   0.0000000e+00   1.4184171e-02   0.0000000e+00   4.3271851e-02   1.0000000e+00
  -2.3342023e-01   2.4742458e+00   0.0000000e+00   1.4179746e-02   0.0000000e+00   4.3257846e-02   1.0000000e+00
  -2.3023899e-01   2.4039679e+00   0.0000000e+00   1.4175236e-02   0.0000000e+00   4.3243574e-02   1.0000000e+00
  -2.2758472e-01   2.3356938e+00   0.0000000e+00   1.4170642e-02   0.0000000e+00   4.3229034e-02   1.0000000e+00
  -2.2542575e-01   2.2693794e+00   0.0000000e+00   1.4165963e-02   0.0000000e+00   4.3214227e-02   1.0000000e+00
  -2.2373462e-01   2.2049802e+00   0.0000000e+00   1.4161199e-02   0.0000000e+00   4.3199152e-02   1.0000000e+00
  -2.2248762e-01   2.1424523e+00   0.0000000e+00   1.4156351e-02   0.0000000e+00   4.3183810e-02   1.0000000e+00
  -2.2166436e-01   2.0817520e+00   0.0000000e+00   1.4151418e-02   0.0000000e+00   4.3168200e-02   1.0000000e+00
  -2.2124750e-01   2.0228363e+00   0.0000000e+00   1.4146401e-02   0.0000000e+00   4.3152323e-02   1.0000000e+00
  -2.2122237e-01   1.9656628e+00   0.0000000e+00   1.4141300e-02   0.0000000e+00   4.3136179e-02   1.0000000e+00
  -2.2157678e-01   1.9101903e+00   0.0000000e+00   1.4136114e-02   0.0000000e+00   4.3119768e-02   1.0000000e+00
  -2.2230075e-01   1.8563780e+00   0.0000000e+00   1.4130844e-02   0.0000000e+00   4.3103091e-02   1.0000000e+00
  -2.2338639e-01   1.8041866e+00   0.0000000e+00   1.4125489e-02   0.0000000e+00   4.3086146e-02   1.0000000e+00
  -2.2482764e-01   1.7535776e+00   0.0000000e+00   1.4120051e-02   0.0000000e+00   4.3068934e-02   1.0000000e+00
  -2.2662022e-01   1.7045137e+00   0.0000000e+00   1.4114527e-02   0.0000000e+00   4.3051456e-02   1.0000000e+00
  -2.2876143e-01   1.6569588e+00   0.0000000e+00   1.4108920e-02   0.0000000e+00   4.3033712e-02   1.0000000e+00
  -2.3125011e-01   1.6108783e+00   0.0000000e+00   1.4103228e-02   0.0000000e+00   4.3015701e-02   1.0000000e+00
  -2.3408651e-01   1.5662384e+00   0.0000000e+00   1.4097453e-02   0.0000000e+00   4.2997424e-02   1.0000000e+00
  -2.3727221e-01   1.5230071e+00   0.0000000e+00   1.4091593e-02   0.0000000e+00   4.2978881e-02   1.0000000e+00
  -2.4081008e-01   1.4811535e+00   0.0000000e+00   1.4085649e-02   0.0000000e+00   4.2960071e-02   1.0000000e+00
  -2.4470420e-01   1.4406483e+00   0.0000000e+00   1.4079621e-02   0.0000000e+00   4.2940996e-02   1.0000000e+00
  -2.4895982e-01   1.4014636e+00   0.0000000e+00   1.4073509e-02   0.0000000e+00   4.2921655e-02   1.0000000e+00
  -2.5358330e-01   1.3635730e+00   0.0000000e+00   1.4067313e-02   0.0000000e+00   4.2902048e-02   1.0000000e+00
  -2.5858210e-01   1.3269517e+00   0.0000000e+00   1.4061033e-02   0.0000000e+00   4.2882176e-02   1.0000000e+00
  -2.6396473e-01   1.2915765e+00   0.0000000e+00   1.4054669e-02   0.0000000e+00   4.2862038e-02   1.0000000e+00
  -2.6974074e-01   1.2574258e+00   0.0000000e+00   1.4048221e-02   0.0000000e+00   4.2841635e-02   1.0000000e+00
  -2.7592065e-01   1.2244798e+00   0.0000000e+00   1.4041689e-02   0.0000000e+00   4.2820967e-02   1.0000000e+00
  -2.8251598e-01   1.1927205e+00   0.0000000e+00   1.4035074e-02   0.0000000e+00   4.2800034e-02   1.0000000e+00
  -2.8953919e-01   1.1621319e+00   0.0000000e+00   1.4028375e-02   0.0000000e+00   4.2778836e-02   1.0000000e+00
  -2.9700368e-01   1.1326996e+00   0.0000000e+00   1.4021592e-02   0.0000000e+00   4.2757373e-02   1.0000000e+00
  -3.0492373e-01   1.1044116e+00   0.0000000e+00   1.4014725e-02   0.0000000e+00   4.2735645e-02   1.0000000e+00
  -3.1331451e-01   1.0772577e+00   0.0000000e+00   1.4007775e-02   0.0000000e+00   4.2713653e-02   1.0000000e+00
  -3.2219202e-01   1.0512302e+00   0.0000000e+00   1.4000741e-02   0.0000000e+00   4.2691396e-02   1.0000000e+00
  -3.3157309e-01   1.0263237e+00   0.0000000e+00   1.3993623e-02   0.0000000e+00   4.2668875e-02   1.0000000e+00
  -3.4147528e-01   1.0025350e+00   0.0000000e+00   1.3986422e-02   0.0000000e+00   4.2646090e-02   1.0000000e+00
  -3.5191688e-01   9.7986370e-01   0.0000000e+00   1.3979138e-02   0.0000000e+00   4.2623041e-02   1.0000000e+00
  -3.6291682e-01   9.5831210e-01   0.0000000e+00   1.3971770e-02   0.0000000e+00   4.2599728e-02   1.0000000e+00
  -3.7449462e-01   9.3788531e-01   0.0000000e+00   1.3964319e-02   0.0000000e+00   4.2576152e-02   1.0000000e+00
  -3.8667028e-01   9.1859147e-01   0.0000000e+00   1.3956784e-02   0.0000000e+00   4.2552312e-02   1.0000000e+00
  -3.9946419e-01   9.0044189e-01   0.0000000e+00   1.3949166e-02   0.0000000e+00   4.2528208e-02   1.0000000e+00
  -4.1289701e-01   8.8345123e-01   0.0000000e+00   1.3941465e-02   0.0000000e+00   4.2503841e-02   1.0000000e+00
  -4.2698954e-01   8.6763768e-01   0.0000000e+00   1.3933681e-02   0.0000000e+00   4.2479212e-02   1.0000000e+00
  -4.4176253e-01   8.5302310e-01   0.0000000e+00   1.3925813e-02   0.0000000e+00   4.2454319e-02   1.0000000e+00
  -4.5723651e-01   8.3963326e-01   0.0000000e+00   1.3917863e-02   0.0000000e+00   4.2429163e-02   1.0000000e+00
  -4.7343155e-01   8.2749797e-01   0.0000000e+00   1.3909829e-02   0.0000000e+00   4.2403745e-02   1.0000000e+00
  -4.9036703e-01   8.1665128e-01   0.0000000e+00   1.3901712e-02   0.0000000e+00   4.2378064e-02   1.0000000e+00
  -5.0806132e-01   8.0713164e-01   0.0000000e+00   1.3893512e-02   0.0000000e+00   4.2352121e-02   1.0000000e+00
  -5.2653147e-01   7.9898202e-01   0.0000000e+00   1.3885230e-02   0.0000000e+00   4.2325916e-02   1.0000000e+00
  -5.4579282e-01   7.9225009e-01   0.0000000e+00   1.3876864e-02   0.0000000e+00   4.2299449e-02   1.0000000e+00
  -5.6585857e-01   7.8698826e-01   0.0000000e+00   1.3868416e-02   0.0000000e+00   4.2272720e-02   1.0000000e+00
  -5.8673933e-01   7.8325376e-01   0.0000000e+00   1.3859885e-02   0.0000000e+00   4.2245729e-02   1.0000000e+00
  -6.0844259e-01   7.8110863e-01   0.0000000e+00   1.3851271e-02   0.0000000e+00   4.2218477e-02   1.0000000e+00
  -6.3097210e-01   7.8061965e-01   0.0000000e+00   1.3842575e-02   0.0000000e+00   4.2190964e-02   1.0000000e+00
  -6.5432729e-01   7.8185819e-01   0.0000000e+00   1.3833796e-02   0.0000000e+00   4.2163189e-02   1.0000000e+00
  -6.7850255e-01   7.8489998e-01   0.0000000e+00   1.3824934e-02   0.0000000e+00   4.2135153e-02   1.0000000e+00
  -7.0348652e-01   7.8982470e-01   0.0000000e+00   1.3815990e-02   0.0000000e+00   4.2106857e-02   1.0000000e+00
  -7.2926129e-01   7.9671553e-01   0.0000000e+00   1.3806963e-02   0.0000000e+00   4.2078300e-02   1.0000000e+00
  -7.5580156e-01   8.0565847e-01   0.0000000e+00   1.3797854e-02   0.0000000e+00   4.2049482e-02   1.0000000e+00
  -7.8307387e-01   8.1674148e-01   0.0000000e+00   1.3788663e-02   0.0000000e+00   4.2020404e-02   1.0000000e+00
  -8.1103569e-01   8.3005346e-01   0.0000000e+00   1.3779389e-02   0.0000000e+00   4.1991066e-02   1.0000000e+00
  -8.3963460e-01   8.4568303e-01   0.0000000e+00   1.3770033e-02   0.0000000e+00   4.1961468e-02   1.0000000e+00
  -8.6880752e-01   8.6371698e-01   0.0000000e+00   1.3760595e-02   0.0000000e+00   4.1931611e-02   1.0000000e+00
  -8.9847994e-01   8.8423856e-01   0.0000000e+00   1.3751075e-02   0.0000000e+00   4.1901493e-02   1.0000000e+00
  -9.2856530e-01   9.0732551e-01   0.0000000e+00   1.3741473e-02   0.0000000e+00   4.1871117e-02   1.0000000e+00
  -9.5896451e-01   9.3304779e-01   0.0000000e+00   1.3731789e-02   0.0000000e+00   4.1840481e-02   1.0000000e+00
  -9.8956563e-01   9.6146514e-01   0.0000000e+00   1.3722022e-02   0.0000000e+00   4.1809586e-02   1.0000000e+00
  -1.0202438e+00   9.9262440e-01   0.0000000e+00   1.3712174e-02   0.0000000e+00   4.1778433e-02   1.0000000e+00
  -1.0508615e+00   1.0265566e+00   0.0000000e+00   1.3702244e-02   0.0000000e+00   4.1747021e-02   1.0000000e+00
  -1.0812689e+00   1.0632742e+00   0.0000000e+00   1.3692233e-02   0.0000000e+00   4.1715350e-02   1.0000000e+00
  -1.1113049e+00   1.1027678e+00   0.0000000e+00   1.3682139e-02   0.0000000e+00   4.1683421e-02   1.0000000e+00
  -1.1407983e+00   1.1450036e+00   0.0000000e+00   1.3671964e-02   0.0000000e+00   4.1651234e-02   1.0000000e+00
  -1.1695698e+00   1.1899202e+00   0.0000000e+00   1.3661707e-02   0.0000000e+00   4.1618790e-02   1.0000000e+00
  -1.1974336e+00   1.2374266e+00   0.0000000e+00   1.3651369e-02   0.0000000e+00   4.1586087e-02   1.0000000e+00
  -1.2242004e+00   1.2874000e+00   0.0000000e+00   1.3640949e-02   0.0000000e+00   4.1553128e-02   1.0000000e+00
  -1.2496800e+00   1.3396841e+00   0.0000000e+00   1.3630448e-02   0.0000000e+00   4.1519911e-02   1.0000000e+00
  -1.2736849e+00   1.3940888e+00   0.0000000e+00   1.3619866e-02   0.0000000e+00   4.1486437e-02   1.0000000e+00
  -1.2960335e+00   1.4503898e+00   0.0000000e+00   1.3609202e-02   0.0000000e+00   4.1452706e-02   1.0000000e+00
  -1.3165538e+00   1.5083298e+00   0.0000000e+00   1.3598457e-02   0.0000000e+00   4.1418719e-02   1.0000000e+00
  -1.3350874e+00   1.5676202e+00   0.0000000e+00   1.3587631e-02   0.0000000e+00   4.1384475e-02   1.0000000e+00
  -1.3514927e+00   1.6279444e+00   0.0000000e+00   1.3576723e-02   0.0000000e+00   4.1349975e-02   1.0000000e+00
  -1.3656485e+00   1.6889611e+00   0.0000000e+00   1.3565735e-02   0.0000000e+00   4.1315220e-02   1.0000000e+00
  -1.3774569e+00   1.7503095e+00   0.0000000e+00   1.3554666e-02   0.0000000e+00   4.1280208e-02   1.0000000e+00
  -1.3868457e+00   1.8116146e+00   0.0000000e+00   1.3543516e-02   0.0000000e+00   4.1244941e-02   1.0000000e+00
  -1.3937702e+00   1.8724932e+00   0.0000000e+00   1.3532285e-02   0.0000000e+00   4.1209419e-02   1.0000000e+00
  -1.3982145e+00   1.9325609e+00   0.0000000e+00   1.3520973e-02   0.0000000e+00   4.1173641e-02   1.0000000e+00
  -1.4001919e+00   1.9914381e+00   0.0000000e+00   1.3509581e-02   0.0000000e+00   4.1137609e-02   1.0000000e+00
  -1.3997439e+00   2.0487575e+00   0.0000000e+00   1.3498108e-02   0.0000000e+00   4.1101322e-02   1.0000000e+00
  -1.3969398e+00   2.1041694e+00   0.0000000e+00   1.3486554e-02   0.0000000e+00   4.1064780e-02   1.0000000e+00
  -1.3918742e+00   2.1573486e+00   0.0000000e+00   1.3474920e-02   0.0000000e+00   4.1027985e-02   1.0000000e+00
  -1.3846646e+00   2.2079984e+00   0.0000000e+00   1.3463205e-02   0.0000000e+00   4.0990935e-02   1.0000000e+00
  -1.3754486e+00   2.2558556e+00   0.0000000e+00   1.3451410e-02   0.0000000e+00   4.0953632e-02   1.0000000e+00
  -1.3643804e+00   2.3006933e+00   0.0000000e+00   1.3439535e-02   0.0000000e+00   4.0916075e-02   1.0000000e+00
  -1.3516269e+00   2.3423230e+00   0.0000000e+00   1.3427580e-02   0.0000000e+00   4.0878265e-02   1.0000000e+00
  -1.3373644e+00   2.3805960e+00   0.0000000e+00   1.3415544e-02   0.0000000e+00   4.0840202e-02   1.0000000e+00
  -1.3217749e+00   2.4154033e+00   0.0000000e+00   1.3403429e-02   0.0000000e+00   4.0801886e-02   1.0000000e+00
  -1.3050425e+00   2.4466747e+00   0.0000000e+00   1.3391233e-02   0.0000000e+00   4.0763318e-02   1.0000000e+00
  -1.2873500e+00   2.4743772e+00   0.0000000e+00   1.3378958e-02   0.0000000e+00   4.0724497e-02   1.0000000e+00
  -1.2688768e+00   2.4985129e+00   0.0000000e+00   1.3366602e-02   0.0000000e+00   4.0685424e-02   1.0000000e+00
  -1.2497955e+00   2.5191158e+00   0.0000000e+00   1.3354167e-02   0.0000000e+00   4.0646099e-02   1.0000000e+00
  -1.2302707e+00   2.5362488e+00   0.0000000e+00   1.3341652e-02   0.0000000e+00   4.0606523e-02   1.0000000e+00
  -1.2104570e+00   2.5500000e+00   0.0000000e+00   1.3329058e-02   0.0000000e+00   4.0566695e-02   1.0000000e+00
  -1.1904976e+00   2.5604793e+00   0.0000000e+00   1.3316384e-02   0.0000000e+00   4.0526616e-02   1.0000000e+00
  -1.1705244e+00   2.5678150e+00   0.0000000e+00   1.3303630e-02   0.0000000e+00   4.0486287e-02   1.0000000e+00
  -1.1506566e+00   2.5721498e+00   0.0000000e+00   1.3290797e-02   0.0000000e+00   4.0445706e-02   1.0000000e+00
  -1.1310011e+00   2.5736379e+00   0.0000000e+00   1.3277885e-02   0.0000000e+00   4.0404876e-02   1.0000000e+00
  -1.1116529e+00   2.5724421e+00   0.0000000e+00   1.3264894e-02   0.0000000e+00   4.0363795e-02   1.0000000e+00
  -1.0926948e+00   2.5687304e+00   0.0000000e+00   1.3251823e-02   0.0000000e+00   4.0322465e-02   1.0000000e+00
  -1.0741985e+00   2.5626742e+00   0.0000000e+00   1.3238673e-02   0.0000000e+00   4.0280884e-02   1.0000000e+00
  -1.0562251e+00   2.5544459e+00   0.0000000e+00   1.3225445e-02   0.0000000e+00   4.0239055e-02   1.0000000e+00
  -1.0388258e+00   2.5442168e+00   0.0000000e+00   1.3212137e-02   0.0000000e+00   4.0196976e-02   1.0000000e+00
  -1.0220428e+00   2.5321560e+00   0.0000000e+00   1.3198750e-02   0.0000000e+00   4.0154649e-02   1.0000000e+00
  -1.0059100e+00   2.5184287e+00   0.0000000e+00   1.3185285e-02   0.0000000e+00   4.0112073e-02   1.0000000e+00
  -9.9045412e-01   2.5031955e+00   0.0000000e+00   1.3171741e-02   0.0000000e+00   4.0069249e-02   1.0000000e+00
  -9.7569501e-01   2.4866112e+00   0.0000000e+00   1.3158119e-02   0.0000000e+00   4.0026176e-02   1.0000000e+00
  -9.6164685e-01   2.4688247e+00   0.0000000e+00   1.3144417e-02   0.0000000e+00   3.9982856e-02   1.0000000e+00
  -9.4831872e-01   2.4499783e+00   0.0000000e+00   1.3130638e-02   0.0000000e+00   3.9939289e-02   1.0000000e+00
  -9.3571528e-01   2.4302072e+00   0.0000000e+00   1.3116780e-02   0.0000000e+00   3.9895474e-02   1.0000000e+00
  -9.2383740e-01   2.4096399e+00   0.0000000e+00   1.3102844e-02   0.0000000e+00   3.9851412e-02   1.0000000e+00
  -9.1268273e-01   2.3883978e+00   0.0000000e+00   1.3088829e-02   0.0000000e+00   3.9807104e-02   1.0000000e+00
  -9.0224620e-01   2.3665954e+00   0.0000000e+00   1.3074737e-02   0.0000000e+00   3.9762549e-02   1.0000000e+00
  -8.9252047e-01   2.3443402e+00   0.0000000e+00   1.3060566e-02   0.0000000e+00   3.9717748e-02   1.0000000e+00
  -8.8349636e-01   2.3217333e+00   0.0000000e+00   1.3046318e-02   0.0000000e+00   3.9672701e-02   1.0000000e+00
  -8.7516318e-01   2.2988692e+00   0.0000000e+00   1.3031991e-02   0.0000000e+00   3.9627409e-02   1.0000000e+00
  -8.6750903e-01   2.2758363e+00   0.0000000e+00   1.3017587e-02   0.0000000e+00   3.9581871e-02   1.0000000e+00
  -8.6052108e-01   2.2527172e+00   0.0000000e+00   1.3003105e-02   0.0000000e+00   3.9536088e-02   1.0000000e+00
  -8.5418578e-01   2.2295888e+00   0.0000000e+00   1.2988546e-02   0.0000000e+00   3.9490061e-02   1.0000000e+00
  -8.4848907e-01   2.2065227e+00   0.0000000e+00   1.2973909e-02   0.0000000e+00   3.9443789e-02   1.0000000e+00
  -8.4341650e-01   2.1835857e+00   0.0000000e+00   1.2959194e-02   0.0000000e+00   3.9397273e-02   1.0000000e+00
  -8.3895341e-01   2.1608396e+00   0.0000000e+00   1.2944403e-02   0.0000000e+00   3.9350513e-02   1.0000000e+00
  -8.3508498e-01   2.1383421e+00   0.0000000e+00   1.2929534e-02   0.0000000e+00   3.9303510e-02   1.0000000e+00
  -8.3179636e-01   2.1161466e+00   0.0000000e+00   1.2914587e-02   0.0000000e+00   3.9256263e-02   1.0000000e+00
  -8.2907271e-01   2.0943028e+00   0.0000000e+00   1.2899564e-02   0.0000000e+00   3.9208773e-02   1.0000000e+00
  -8.2689921e-01   2.0728567e+00   0.0000000e+00   1.2884464e-02   0.0000000e+00   3.9161041e-02   1.0000000e+00
  -8.2526116e-01   2.0518509e+00   0.0000000e+00   1.2869287e-02   0.0000000e+00   3.9113066e-02   1.0000000e+00
  -8.2414395e-01   2.0313251e+00   0.0000000e+00   1.2854033e-02   0.0000000e+00   3.9064849e-02   1.0000000e+00
  -8.2353307e-01   2.0113159e+00   0.0000000e+00   1.2838702e-02   0.0000000e+00   3.9016390e-02   1.0000000e+00
  -8.2341410e-01   1.9918573e+00   0.0000000e+00   1.2823295e-02   0.0000000e+00   3.8967690e-02   1.0000000e+00
  -8.2377274e-01   1.9729808e+00   0.0000000e+00   1.2807811e-02   0.0000000e+00   3.8918748e-02   1.0000000e+00
  -8.2459472e-01   1.9547156e+00   0.0000000e+00   1.2792251e-02   0.0000000e+00   3.8869566e-02   1.0000000e+00
  -8.2586583e-01   1.9370885e+00   0.0000000e+00   1.2776614e-02   0.0000000e+00   3.8820143e-02   1.0000000e+00
  -8.2757186e-01   1.9201245e+00   0.0000000e+00   1.2760901e-02   0.0000000e+00   3.8770479e-02   1.0000000e+00
  -8.2969859e-01   1.9038466e+00   0.0000000e+00   1.2745112e-02   0.0000000e+00   3.8720576e-02   1.0000000e+00
  -8.3223172e-01   1.8882759e+00   0.0000000e+00   1.2729247e-02   0.0000000e+00   3.8670433e-02   1.0000000e+00
  -8.3515685e-01   1.8734318e+00   0.0000000e+00   1.2713306e-02   0.0000000e+00   3.8620051e-02   1.0000000e+00
  -8.3845945e-01   1.8593322e+00   0.0000000e+00   1.2697289e-02   0.0000000e+00   3.8569429e-02   1.0000000e+00
  -8.4212477e-01   1.8459932e+00   0.0000000e+00   1.2681196e-02   0.0000000e+00   3.8518569e-02   1.0000000e+00
  -8.4613787e-01   1.8334295e+00   0.0000000e+00   1.2665028e-02   0.0000000e+00   3.8467471e-02   1.0000000e+00
  -8.5048349e-01   1.8216544e+00   0.0000000e+00   1.2648784e-02   0.0000000e+00   3.8416134e-02   1.0000000e+00
  -8.5514610e-01   1.8106797e+00   0.0000000e+00   1.2632465e-02   0.0000000e+00   3.8364559e-02   1.0000000e+00
  -8.6010978e-01   1.8005155e+00   0.0000000e+00   1.2616070e-02   0.0000000e+00   3.8312747e-02   1.0000000e+00
  -8.6535825e-01   1.7911709e+00   0.0000000e+00   1.2599600e-02   0.0000000e+00   3.8260698e-02   1.0000000e+00
  -8.7087478e-01   1.7826533e+00   0.0000000e+00   1.2583054e-02   0.0000000e+00   3.8208412e-02   1.0000000e+00
  -8.7664220e-01   1.7749686e+00   0.0000000e+00   1.2566434e-02   0.0000000e+00   3.8155890e-02   1.0000000e+00
  -8.8264285e-01   1.7681215e+00   0.0000000e+00   1.2549738e-02   0.0000000e+00   3.8103131e-02   1.0000000e+00
  -8.8885859e-01   1.7621149e+00   0.0000000e+00   1.2532968e-02   0.0000000e+00   3.8050136e-02   1.0000000e+00
  -8.9527074e-01   1.7569503e+00   0.0000000e+00   1.2516123e-02   0.0000000e+00   3.7996906e-02   1.0000000e+00
  -9.0186012e-01   1.7526277e+00   0.0000000e+00   1.2499203e-02   0.0000000e+00   3.7943441e-02   1.0000000e+00
  -9.0860702e-01   1.7491451e+00   0.0000000e+00   1.2482208e-02   0.0000000e+00   3.7889741e-02   1.0000000e+00
  -9.1549120e-01   1.7464992e+00   0.0000000e+00   1.2465139e-02   0.0000000e+00   3.7835806e-02   1.0000000e+00
  -9.2249193e-01   1.7446847e+00   0.0000000e+00   1.2447996e-02   0.0000000e+00   3.7781637e-02   1.0000000e+00
  -9.2958801e-01   1.7436946e+00   0.0000000e+00   1.2430778e-02   0.0000000e+00   3.7727235e-02   1.0000000e+00
  -9.3675778e-01   1.7435199e+00   0.0000000e+00   1.2413487e-02   0.0000000e+00   3.7672598e-02   1.0000000e+00
  -9.4397916e-01   1.7441497e+00   0.0000000e+00   1.2396121e-02   0.0000000e+00   3.7617729e-02   1.0000000e+00
  -9.5122975e-01   1.7455711e+00   0.0000000e+00   1.2378681e-02   0.0000000e+00   3.7562627e-02   1.0000000e+00
  -9.5848682e-01   1.7477691e+00   0.0000000e+00   1.2361167e-02   0.0000000e+00   3.7507292e-02   1.0000000e+00
  -9.6572744e-01   1.7507267e+00   0.0000000e+00   1.2343579e-02   0.0000000e+00   3.7451725e-02   1.0000000e+00
  -9.7292852e-01   1.7544247e+00   0.0000000e+00   1.2325918e-02   0.0000000e+00   3.7395926e-02   1.0000000e+00
  -9.8006693e-01   1.7588416e+00   0.0000000e+00   1.2308183e-02   0.0000000e+00   3.7339895e-02   1.0000000e+00
  -9.8711955e-01   1.7639540e+00   0.0000000e+00   1.2290375e-02   0.0000000e+00   3.7283634e-02   1.0000000e+00
  -9.9406342e-01   1.7697360e+00   0.0000000e+00   1.2272493e-02   0.0000000e+00   3.7227142e-02   1.0000000e+00
  -1.0008758e+00   1.7761598e+00   0.0000000e+00   1.2254539e-02   0.0000000e+00   3.7170419e-02   1.0000000e+00
  -1.0075345e+00   1.7831953e+00   0.0000000e+00   1.2236511e-02   0.0000000e+00   3.7113466e-02   1.0000000e+00
  -1.0140175e+00   1.7908103e+00   0.0000000e+00   1.2218410e-02   0.0000000e+00   3.7056284e-02   1.0000000e+00
  -1.0203036e+00   1.7989707e+00   0.0000000e+00   1.2200236e-02   0.0000000e+00   3.6998872e-02   1.0000000e+00
  -1.0263725e+00   1.8076404e+00   0.0000000e+00   1.2181989e-02   0.0000000e+00   3.6941231e-02   1.0000000e+00
  -1.0322044e+00   1.8167813e+00   0.0000000e+00   1.2163669e-02   0.0000000e+00   3.6883361e-02   1.0000000e+00
  -1.0377808e+00   1.8263539e+00   0.0000000e+00   1.2145277e-02   0.0000000e+00   3.6825264e-02   1.0000000e+00
  -1.0430843e+00   1.8363169e+00   0.0000000e+00   1.2126813e-02   0.0000000e+00   3.6766938e-02   1.0000000e+00
  -1.0480985e+00   1.8466278e+00   0.0000000e+00   1.2108276e-02   0.0000000e+00   3.6708384e-02   1.0000000e+00
  -1.0528087e+00   1.8572426e+00   0.0000000e+00   1.2089667e-02   0.0000000e+00   3.6649604e-02   1.0000000e+00
  -1.0572013e+00   1.8681167e+00   0.0000000e+00   1.2070985e-02   0.0000000e+00   3.6590596e-02   1.0000000e+00
  -1.0612646e+00   1.8792043e+00   0.0000000e+00   1.2052232e-02   0.0000000e+00   3.6531362e-02   1.0000000e+00
  -1.0649884e+00   1.8904594e+00   0.0000000e+00   1.2033407e-02   0.0000000e+00   3.6471902e-02   1.0000000e+00
  -1.0683640e+00   1.9018355e+00   0.0000000e+00   1.2014509e-02   0.0000000e+00   3.6412216e-02   1.0000000e+00
  -1.0713847e+00   1.9132861e+00   0.0000000e+00   1.1995541e-02   0.0000000e+00   3.6352305e-02   1.0000000e+00
  -1.0740456e+00   1.9247649e+00   0.0000000e+00   1.1976500e-02   0.0000000e+00   3.6292168e-02   1.0000000e+00
  -1.0763436e+00   1.9362259e+00   0.0000000e+00   1.1957388e-02   0.0000000e+00   3.6231807e-02   1.0000000e+00
  -1.0782771e+00   1.9476241e+00   0.0000000e+00   1.1938205e-02   0.0000000e+00   3.6171222e-02   1.0000000e+00
  -1.0798469e+00   1.9589153e+00   0.0000000e+00   1.1918950e-02   0.0000000e+00   3.6110413e-02   1.0000000e+00
  -1.0810551e+00   1.9700565e+00   0.0000000e+00   1.1899625e-02   0.0000000e+00   3.6049380e-02   1.0000000e+00
  -1.0819058e+00   1.9810062e+00   0.0000000e+00   1.1880228e-02   0.0000000e+00   3.5988125e-02   1.0000000e+00
  -1.0824048e+00   1.9917245e+00   0.0000000e+00   1.1860761e-02   0.0000000e+00   3.5926646e-02   1.0000000e+00
  -1.0825593e+00   2.0021737e+00   0.0000000e+00   1.1841222e-02   0.0000000e+00   3.5864945e-02   1.0000000e+00
  -1.0823784e+00   2.0123178e+00   0.0000000e+00   1.1821613e-02   0.0000000e+00   3.5803022e-02   1.0000000e+00
  -1.0818723e+00   2.0221233e+00   0.0000000e+00   1.1801934e-02   0.0000000e+00   3.5740878e-02   1.0000000e+00
  -1.0810527e+00   2.0315590e+00   0.0000000e+00   1.1782183e-02   0.0000000e+00   3.5678512e-02   1.0000000e+00
  -1.0799326e+00   2.0405963e+00   0.0000000e+00   1.1762363e-02   0.0000000e+00   3.5615925e-02   1.0000000e+00
  -1.0785260e+00   2.0492092e+00   0.0000000e+00   1.1742473e-02   0.0000000e+00   3.5553118e-02   1.0000000e+00
  -1.0768478e+00   2.0573745e+00   0.0000000e+00   1.1722512e-02   0.0000000e+00   3.5490091e-02   1.0000000e+00
  -1.0749140e+00   2.0650717e+00   0.0000000e+00   1.1702481e-02   0.0000000e+00   3.5426844e-02   1.0000000e+00
  -1.0727411e+00   2.0722832e+00   0.0000000e+00   1.1682381e-02   0.0000000e+00   3.5363378e-02   1.0000000e+00
  -1.0703462e+00   2.0789942e+00   0.0000000e+00   1.1662211e-02   0.0000000e+00   3.5299693e-02   1.0000000e+00
  -1.0677470e+00   2.0851927e+00   0.0000000e+00   1.1641971e-02   0.0000000e+00   3.5235789e-02   1.0000000e+00
  -1.0649614e+00   2.0908694e+00   0.0000000e+00   1.1621662e-02   0.0000000e+00   3.5171667e-02   1.0000000e+00
  -1.0620075e+00   2.0960181e+00   0.0000000e+00   1.1601283e-02   0.0000000e+00   3.5107328e-02   1.0000000e+00
  -1.0589036e+00   2.1006347e+00   0.0000000e+00   1.1580835e-02   0.0000000e+00   3.5042771e-02   1.0000000e+00
  -1.0556679e+00   2.1047181e+00   0.0000000e+00   1.1560318e-02   0.0000000e+00   3.4977997e-02   1.0000000e+00
  -1.0523184e+00   2.1082695e+00   0.0000000e+00   1.1539732e-02   0.0000000e+00   3.4913007e-02   1.0000000e+00
  -1.0488729e+00   2.1112925e+00   0.0000000e+00   1.1519077e-02   0.0000000e+00   3.4847801e-02   1.0000000e+00
  -1.0453491e+00   2.1137929e+00   0.0000000e+00   1.1498354e-02   0.0000000e+00   3.4782379e-02   1.0000000e+00
  -1.0417639e+00   2.1157786e+00   0.0000000e+00   1.1477562e-02   0.0000000e+00   3.4716742e-02   1.0000000e+00
  -1.0381341e+00   2.1172595e+00   0.0000000e+00   1.1456701e-02   0.0000000e+00   3.4650889e-02   1.0000000e+00
  -1.0344758e+00   2.1182472e+00   0.0000000e+00   1.1435772e-02   0.0000000e+00   3.4584823e-02   1.0000000e+00
  -1.0308044e+00   2.1187551e+00   0.0000000e+00   1.1414774e-02   0.0000000e+00   3.4518542e-02   1.0000000e+00
  -1.0271350e+00   2.1187979e+00   0.0000000e+00   1.1393709e-02   0.0000000e+00   3.4452048e-02   1.0000000e+00
  -1.0234816e+00   2.1183920e+00   0.0000000e+00   1.1372576e-02   0.0000000e+00   3.4385340e-02   1.0000000e+00
  -1.0198579e+00   2.1175546e+00   0.0000000e+00   1.1351374e-02   0.0000000e+00   3.4318419e-02   1.0000000e+00
  -1.0162765e+00   2.1163043e+00   0.0000000e+00   1.1330105e-02   0.0000000e+00   3.4251286e-02   1.0000000e+00
  -1.0127495e+00   2.1146604e+00   0.0000000e+00   1.1308768e-02   0.0000000e+00   3.4183941e-02   1.0000000e+00
  -1.0092882e+00   2.1126431e+00   0.0000000e+00   1.1287364e-02   0.0000000e+00   3.4116385e-02   1.0000000e+00
  -1.0059031e+00   2.1102733e+00   0.0000000e+00   1.1265893e-02   0.0000000e+00   3.4048617e-02   1.0000000e+00
  -1.0026039e+00   2.1075723e+00   0.0000000e+00   1.1244354e-02   0.0000000e+00   3.3980639e-02   1.0000000e+00
  -9.9939960e-01   2.1045618e+00   0.0000000e+00   1.1222748e-02   0.0000000e+00   3.3912450e-02   1.0000000e+00
  -9.9629841e-01   2.1012638e+00   0.0000000e+00   1.1201075e-02   0.0000000e+00   3.3844051e-02   1.0000000e+00
  -9.9330783e-01   2.0977007e+00   0.0000000e+00   1.1179335e-02   0.0000000e+00   3.3775443e-02   1.0000000e+00
  -9.9043459e-01   2.0938946e+00   0.0000000e+00   1.1157529e-02   0.0000000e+00   3.3706625e-02   1.0000000e+00
  -9.8768473e-01   2.0898679e+00   0.0000000e+00   1.1135656e-02   0.0000000e+00   3.3637599e-02   1.0000000e+00
  -9.8506360e-01   2.0856428e+00   0.0000000e+00   1.1113716e-02   0.0000000e+00   3.3568365e-02   1.0000000e+00
  -9.8257587e-01   2.0812413e+00   0.0000000e+00   1.1091710e-02   0.0000000e+00   3.3498923e-02   1.0000000e+00
  -9.8022556e-01   2.0766850e+00   0.0000000e+00   1.1069638e-02   0.0000000e+00   3.3429274e-02   1.0000000e+00
  -9.7801604e-01   2.0719956e+00   0.0000000e+00   1.1047500e-02   0.0000000e+00   3.3359417e-02   1.0000000e+00
  -9.7595011e-01   2.0671939e+00   0.0000000e+00   1.1025296e-02   0.0000000e+00   3.3289355e-02   1.0000000e+00
  -9.7402996e-01   2.0623007e+00   0.0000000e+00   1.1003026e-02   0.0000000e+00   3.3219086e-02   1.0000000e+00
  -9.7225723e-01   2.0573361e+00   0.0000000e+00   1.0980691e-02   0.0000000e+00   3.3148611e-02   1.0000000e+00
  -9.7063302e-01   2.0523196e+00   0.0000000e+00   1.0958290e-02   0.0000000e+00   3.3077932e-02   1.0000000e+00
  -9.6915791e-01   2.0472704e+00   0.0000000e+00   1.0935823e-02   0.0000000e+00   3.3007047e-02   1.0000000e+00
  -9.6783201e-01   2.0422069e+00   0.0000000e+00   1.0913291e-02   0.0000000e+00   3.2935959e-02   1.0000000e+00
  -9.6665495e-01   2.0371470e+00   0.0000000e+00   1.0890695e-02   0.0000000e+00   3.2864666e-02   1.0000000e+00
  -9.6562592e-01   2.0321077e+00   0.0000000e+00   1.0868033e-02   0.0000000e+00   3.2793170e-02   1.0000000e+00
  -9.6474368e-01   2.0271055e+00   0.0000000e+00   1.0845306e-02   0.0000000e+00   3.2721471e-02   1.0000000e+00
  -9.6400659e-01   2.0221564e+00   0.0000000e+00   1.0822515e-02   0.0000000e+00   3.2649569e-02   1.0000000e+00
  -9.6341263e-01   2.0172752e+00   0.0000000e+00   1.0799659e-02   0.0000000e+00   3.2577466e-02   1.0000000e+00
  -9.6295943e-01   2.0124764e+00   0.0000000e+00   1.0776738e-02   0.0000000e+00   3.2505160e-02   1.0000000e+00
  -9.6264427e-01   2.0077735e+00   0.0000000e+00   1.0753753e-02   0.0000000e+00   3.2432654e-02   1.0000000e+00
  -9.6246409e-01   2.0031795e+00   0.0000000e+00   1.0730704e-02   0.0000000e+00   3.2359946e-02   1.0000000e+00
  -9.6241556e-01   1.9987064e+00   0.0000000e+00   1.0707591e-02   0.0000000e+00   3.2287039e-02   1.0000000e+00
  -9.6249502e-01   1.9943655e+00   0.0000000e+00   1.0684414e-02   0.0000000e+00   3.2213931e-02   1.0000000e+00
  -9.6269859e-01   1.9901675e+00   0.0000000e+00   1.0661174e-02   0.0000000e+00   3.2140624e-02   1.0000000e+00
  -9.6302209e-01   1.9861221e+00   0.0000000e+00   1.0637869e-02   0.0000000e+00   3.2067119e-02   1.0000000e+00
  -9.6346114e-01   1.9822383e+00   0.0000000e+00   1.0614501e-02   0.0000000e+00   3.1993414e-02   1.0000000e+00
  -9.6401113e-01   1.9785245e+00   0.0000000e+00   1.0591070e-02   0.0000000e+00   3.1919512e-02   1.0000000e+00
  -9.6466723e-01   1.9749882e+00   0.0000000e+00   1.0567576e-02   0.0000000e+00   3.1845412e-02   1.0000000e+00
  -9.6542444e-01   1.9716360e+00   0.0000000e+00   1.0544018e-02   0.0000000e+00   3.1771115e-02   1.0000000e+00
  -9.6627760e-01   1.9684740e+00   0.0000000e+00   1.0520398e-02   0.0000000e+00   3.1696621e-02   1.0000000e+00
  -9.6722136e-01   1.9655075e+00   0.0000000e+00   1.0496715e-02   0.0000000e+00   3.1621931e-02   1.0000000e+00
  -9.6825027e-01   1.9627409e+00   0.0000000e+00   1.0472969e-02   0.0000000e+00   3.1547046e-02   1.0000000e+00
  -9.6935873e-01   1.9601780e+00   0.0000000e+00   1.0449161e-02   0.0000000e+00   3.1471965e-02   1.0000000e+00
  -9.7054103e-01   1.9578218e+00   0.0000000e+00   1.0425290e-02   0.0000000e+00   3.1396689e-02   1.0000000e+00
  -9.7179140e-01   1.9556746e+00   0.0000000e+00   1.0401357e-02   0.0000000e+00   3.1321219e-02   1.0000000e+00
  -9.7310397e-01   1.9537380e+00   0.0000000e+00   1.0377362e-02   0.0000000e+00   3.1245555e-02   1.0000000e+00
  -9.7447280e-01   1.9520130e+00   0.0000000e+00   1.0353305e-02   0.0000000e+00   3.1169697e-02   1.0000000e+00
  -9.7589193e-01   1.9504996e+00   0.0000000e+00   1.0329186e-02   0.0000000e+00   3.1093647e-02   1.0000000e+00
  -9.7735537e-01   1.9491976e+00   0.0000000e+00   1.0305006e-02   0.0000000e+00   3.1017404e-02   1.0000000e+00
  -9.7885712e-01   1.9481057e+00   0.0000000e+00   1.0280764e-02   0.0000000e+00   3.0940970e-02   1.0000000e+00
  -9.8039118e-01   1.9472221e+00   0.0000000e+00   1.0256461e-02   0.0000000e+00   3.0864343e-02   1.0000000e+00
  -9.8195157e-01   1.9465446e+00   0.0000000e+00   1.0232097e-02   0.0000000e+00   3.0787526e-02   1.0000000e+00
  -9.8353238e-01   1.9460700e+00   0.0000000e+00   1.0207671e-02   0.0000000e+00   3.0710518e-02   1.0000000e+00
  -9.8512772e-01   1.9457948e+00   0.0000000e+00   1.0183185e-02   0.0000000e+00   3.0633320e-02   1.0000000e+00
  -9.8673180e-01   1.9457149e+00   0.0000000e+00   1.0158637e-02   0.0000000e+00   3.0555932e-02   1.0000000e+00
  -9.8833891e-01   1.9458255e+00   0.0000000e+00   1.0134030e-02   0.0000000e+00   3.0478355e-02   1.0000000e+00
  -9.8994346e-01   1.9461214e+00   0.0000000e+00   1.0109361e-02   0.0000000e+00   3.0400590e-02   1.0000000e+00
  -9.9153998e-01   1.9465969e+00   0.0000000e+00   1.0084633e-02   0.0000000e+00   3.0322636e-02   1.0000000e+00
  -9.9312313e-01   1.9472458e+00   0.0000000e+00   1.0059844e-02   0.0000000e+00   3.0244495e-02   1.0000000e+00
  -9.9468773e-01   1.9480615e+00   0.0000000e+00   1.0034995e-02   0.0000000e+00   3.0166166e-02   1.0000000e+00
  -9.9622879e-01   1.9490369e+00   0.0000000e+00   1.0010086e-02   0.0000000e+00   3.0087651e-02   1.0000000e+00
  -9.9774149e-01   1.9501645e+00   0.0000000e+00   9.9851176e-03   0.0000000e+00   3.0008949e-02   1.0000000e+00
  -9.9922120e-01   1.9514366e+00   0.0000000e+00   9.9600895e-03   0.0000000e+00   2.9930062e-02   1.0000000e+00
  -1.0006635e+00   1.9528451e+00   0.0000000e+00   9.9350019e-03   0.0000000e+00   2.9850990e-02   1.0000000e+00
  -1.0020643e+00   1.9543814e+00   0.0000000e+00   9.9098551e-03   0.0000000e+00   2.9771732e-02   1.0000000e+00
  -1.0034196e+00   1.9560371e+00   0.0000000e+00   9.8846491e-03   0.0000000e+00   2.9692291e-02   1.0000000e+00
  -1.0047256e+00   1.9578031e+00   0.0000000e+00   9.8593841e-03   0.0000000e+00   2.9612665e-02   1.0000000e+00
  -1.0059791e+00   1.9596704e+00   0.0000000e+00   9.8340603e-03   0.0000000e+00   2.9532856e-02   1.0000000e+00
  -1.0071768e+00   1.9616298e+00   0.0000000e+00   9.8086777e-03   0.0000000e+00   2.9452865e-02   1.0000000e+00
  -1.0083158e+00   1.9636718e+00   0.0000000e+00   9.7832367e-03   0.0000000e+00   2.9372691e-02   1.0000000e+00
  -1.0093935e+00   1.9657872e+00   0.0000000e+00   9.7577372e-03   0.0000000e+00   2.9292335e-02   1.0000000e+00
  -1.0104076e+00   1.9679663e+00   0.0000000e+00   9.7321795e-03   0.0000000e+00   2.9211798e-02   1.0000000e+00
  -1.0113561e+00   1.9701998e+00   0.0000000e+00   9.7065638e-03   0.0000000e+00   2.9131081e-02   1.0000000e+00
  -1.0122372e+00   1.9724781e+00   0.0000000e+00   9.6808901e-03   0.0000000e+00   2.9050182e-02   1.0000000e+00
  -1.0130495e+00   1.9747919e+00   0.0000000e+00   9.6551586e-03   0.0000000e+00   2.8969104e-02   1.0000000e+00
  -1.0137918e+00   1.9771319e+00   0.0000000e+00   9.6293695e-03   0.0000000e+00   2.8887847e-02   1.0000000e+00
  -1.0144633e+00   1.9794888e+00   0.0000000e+00   9.6035229e-03   0.0000000e+00   2.8806411e-02   1.0000000e+00
  -1.0150635e+00   1.9818538e+00   0.0000000e+00   9.5776190e-03   0.0000000e+00   2.8724797e-02   1.0000000e+00
  -1.0155919e+00   1.9842180e+00   0.0000000e+00   9.5516580e-03   0.0000000e+00   2.8643004e-02   1.0000000e+00
  -1.0160487e+00   1.9865728e+00   0.0000000e+00   9.5256399e-03   0.0000000e+00   2.8561035e-02   1.0000000e+00
  -1.0164340e+00   1.9889098e+00   0.0000000e+00   9.4995650e-03   0.0000000e+00   2.8478889e-02   1.0000000e+00
  -1.0167486e+00   1.9912211e+00   0.0000000e+00   9.4734334e-03   0.0000000e+00   2.8396566e-02   1.0000000e+00
  -1.0169930e+00   1.9934989e+00   0.0000000e+00   9.4472453e-03   0.0000000e+00   2.8314068e-02   1.0000000e+00
  -1.0171684e+00   1.9957357e+00   0.0000000e+00   9.4210007e-03   0.0000000e+00   2.8231394e-02   1.0000000e+00
  -1.0172762e+00   1.9979245e+00   0.0000000e+00   9.3947000e-03   0.0000000e+00   2.8148546e-02   1.0000000e+00
  -1.0173176e+00   2.0000586e+00   0.0000000e+00   9.3683431e-03   0.0000000e+00   2.8065523e-02   1.0000000e+00
  -1.0172946e+00   2.0021317e+00   0.0000000e+00   9.3419304e-03   0.0000000e+00   2.7982327e-02   1.0000000e+00
  -1.0172090e+00   2.0041380e+00   0.0000000e+00   9.3154619e-03   0.0000000e+00   2.7898957e-02   1.0000000e+00
  -1.0170630e+00   2.0060718e+00   0.0000000e+00   9.2889378e-03   0.0000000e+00   2.7815415e-02   1.0000000e+00
  -1.0168587e+00   2.0079281e+00   0.0000000e+00   9.2623583e-03   0.0000000e+00   2.7731700e-02   1.0000000e+00
  -1.0165987e+00   2.0097024e+00   0.0000000e+00   9.2357235e-03   0.0000000e+00   2.7647814e-02   1.0000000e+00
  -1.0162856e+00   2.0113904e+00   0.0000000e+00   9.2090335e-03   0.0000000e+00   2.7563757e-02   1.0000000e+00
  -1.0159220e+00   2.0129884e+00   0.0000000e+00   9.1822887e-03   0.0000000e+00   2.7479529e-02   1.0000000e+00
  -1.0155108e+00   2.0144931e+00   0.0000000e+00   9.1554890e-03   0.0000000e+00   2.7395131e-02   1.0000000e+00
  -1.0150549e+00   2.0159017e+00   0.0000000e+00   9.1286346e-03   0.0000000e+00   2.7310564e-02   1.0000000e+00
  -1.0145574e+00   2.0172117e+00   0.0000000e+00   9.1017258e-03   0.0000000e+00   2.7225827e-02   1.0000000e+00
  -1.0140212e+00   2.0184213e+00   0.0000000e+00   9.0747627e-03   0.0000000e+00   2.7140922e-02   1.0000000e+00
  -1.0134496e+00   2.0195290e+00   0.0000000e+00   9.0477454e-03   0.0000000e+00   2.7055849e-02   1.0000000e+00
  -1.0128456e+00   2.0205336e+00   0.0000000e+00   9.0206741e-03   0.0000000e+00   2.6970608e-02   1.0000000e+00
  -1.0122126e+00   2.0214344e+00   0.0000000e+00   8.9935489e-03   0.0000000e+00   2.6885201e-02   1.0000000e+00
  -1.0115536e+00   2.0222313e+00   0.0000000e+00   8.9663701e-03   0.0000000e+00   2.6799627e-02   1.0000000e+00
  -1.0108720e+00   2.0229245e+00   0.0000000e+00   8.9391378e-03   0.0000000e+00   2.6713887e-02   1.0000000e+00
  -1.0101708e+00   2.0235143e+00   0.0000000e+00   8.9118521e-03   0.0000000e+00   2.6627982e-02   1.0000000e+00
  -1.0094533e+00   2.0240018e+00   0.0000000e+00   8.8845132e-03   0.0000000e+00   2.6541912e-02   1.0000000e+00
  -1.0087225e+00   2.0243882e+00   0.0000000e+00   8.8571213e-03   0.0000000e+00   2.6455677e-02   1.0000000e+00
  -1.0079816e+00   2.0246751e+00   0.0000000e+00   8.8296766e-03   0.0000000e+00   2.6369279e-02   1.0000000e+00
  -1.0072335e+00   2.0248645e+00   0.0000000e+00   8.8021791e-03   0.0000000e+00   2.6282718e-02   1.0000000e+00
  -1.0064812e+00   2.0249585e+00   0.0000000e+00   8.7746292e-03   0.0000000e+00   2.6195994e-02   1.0000000e+00
  -1.0057276e+00   2.0249596e+00   0.0000000e+00   8.7470268e-03   0.0000000e+00   2.6109108e-02   1.0000000e+00
  -1.0049754e+00   2.0248707e+00   0.0000000e+00   8.7193722e-03   0.0000000e+00   2.6022060e-02   1.0000000e+00
  -1.0042273e+00   2.0246948e+00   0.0000000e+00   8.6916656e-03   0.0000000e+00   2.5934851e-02   1.0000000e+00
  -1.0034859e+00   2.0244351e+00   0.0000000e+00   8.6639072e-03   0.0000000e+00   2.5847482e-02   1.0000000e+00
  -1.0027537e+00   2.0240950e+00   0.0000000e+00   8.6360970e-03   0.0000000e+00   2.5759952e-02   1.0000000e+00
  -1.0020330e+00   2.0236782e+00   0.0000000e+00   8.6082353e-03   0.0000000e+00   2.5672263e-02   1.0000000e+00
  -1.0013260e+00   2.0231885e+00   0.0000000e+00   8.5803222e-03   0.0000000e+00   2.5584416e-02   1.0000000e+00
  -1.0006350e+00   2.0226299e+00   0.0000000e+00   8.5523579e-03   0.0000000e+00   2.5496410e-02   1.0000000e+00
  -9.9996184e-01   2.0220064e+00   0.0000000e+00   8.5243425e-03   0.0000000e+00   2.5408246e-02   1.0000000e+00
  -9.9930846e-01   2.0213221e+00   0.0000000e+00   8.4962763e-03   0.0000000e+00   2.5319924e-02   1.0000000e+00
  -9.9867657e-01   2.0205815e+00   0.0000000e+00   8.4681594e-03   0.0000000e+00   2.5231446e-02   1.0000000e+00
  -9.9806779e-01   2.0197888e+00   0.0000000e+00   8.4399919e-03   0.0000000e+00   2.5142812e-02   1.0000000e+00
  -9.9748359e-01   2.0189483e+00   0.0000000e+00   8.4117740e-03   0.0000000e+00   2.5054023e-02   1.0000000e+00
  -9.9692531e-01   2.0180646e+00   0.0000000e+00   8.3835060e-03   0.0000000e+00   2.4965078e-02   1.0000000e+00
  -9.9639416e-01   2.0171421e+00   0.0000000e+00   8.3551879e-03   0.0000000e+00   2.4875978e-02   1.0000000e+00
  -9.9589121e-01   2.0161852e+00   0.0000000e+00   8.3268200e-03   0.0000000e+00   2.4786725e-02   1.0000000e+00
  -9.9541741e-01   2.0151984e+00   0.0000000e+00   8.2984023e-03   0.0000000e+00   2.4697318e-02   1.0000000e+00
  -9.9497356e-01   2.0141860e+00   0.0000000e+00   8.2699351e-03   0.0000000e+00   2.4607758e-02   1.0000000e+00
  -9.9456034e-01   2.0131524e+00   0.0000000e+00   8.2414186e-03   0.0000000e+00   2.4518046e-02   1.0000000e+00
  -9.9417831e-01   2.0121019e+00   0.0000000e+00   8.2128529e-03   0.0000000e+00   2.4428183e-02   1.0000000e+00
  -9.9382789e-01   2.0110387e+00   0.0000000e+00   8.1842381e-03   0.0000000e+00   2.4338168e-02   1.0000000e+00
  -9.9350938e-01   2.0099670e+00   0.0000000e+00   8.1555746e-03   0.0000000e+00   2.4248002e-02   1.0000000e+00
  -9.9322298e-01   2.0088907e+00   0.0000000e+00   8.1268623e-03   0.0000000e+00   2.4157686e-02   1.0000000e+00
  -9.9296873e-01   2.0078139e+00   0.0000000e+00   8.0981016e-03   0.0000000e+00   2.4067221e-02   1.0000000e+00
  -9.9274661e-01   2.0067404e+00   0.0000000e+00   8.0692925e-03   0.0000000e+00   2.3976607e-02   1.0000000e+00
  -9.9255645e-01   2.0056738e+00   0.0000000e+00   8.0404352e-03   0.0000000e+00   2.3885844e-02   1.0000000e+00
  -9.9239799e-01   2.0046177e+00   0.0000000e+00   8.0115300e-03   0.0000000e+00   2.3794934e-02   1.0000000e+00
  -9.9227087e-01   2.0035756e+00   0.0000000e+00   7.9825769e-03   0.0000000e+00   2.3703876e-02   1.0000000e+00
  -9.9217463e-01   2.0025506e+00   0.0000000e+00   7.9535762e-03   0.0000000e+00   2.3612671e-02   1.0000000e+00
  -9.9210871e-01   2.0015459e+00   0.0000000e+00   7.9245281e-03   0.0000000e+00   2.3521320e-02   1.0000000e+00
  -9.9207249e-01   2.0005645e+00   0.0000000e+00   7.8954326e-03   0.0000000e+00   2.3429824e-02   1.0000000e+00
  -9.9206522e-01   1.9996091e+00   0.0000000e+00   7.8662900e-03   0.0000000e+00   2.3338183e-02   1.0000000e+00
  -9.9208612e-01   1.9986823e+00   0.0000000e+00   7.8371005e-03   0.0000000e+00   2.3246397e-02   1.0000000e+00
  -9.9213430e-01   1.9977867e+00   0.0000000e+00   7.8078642e-03   0.0000000e+00   2.3154467e-02   1.0000000e+00
  -9.9220882e-01   1.9969243e+00   0.0000000e+00   7.7785813e-03   0.0000000e+00   2.3062394e-02   1.0000000e+00
  -9.9230867e-01   1.9960974e+00   0.0000000e+00   7.7492520e-03   0.0000000e+00   2.2970179e-02   1.0000000e+00
  -9.9243279e-01   1.9953078e+00   0.0000000e+00   7.7198764e-03   0.0000000e+00   2.2877821e-02   1.0000000e+00
  -9.9258006e-01   1.9945572e+00   0.0000000e+00   7.6904548e-03   0.0000000e+00   2.2785321e-02   1.0000000e+00
  -9.9274930e-01   1.9938471e+00   0.0000000e+00   7.6609872e-03   0.0000000e+00   2.2692680e-02   1.0000000e+00
  -9.9293931e-01   1.9931789e+00   0.0000000e+00   7.6314739e-03   0.0000000e+00   2.2599899e-02   1.0000000e+00
  -9.9314884e-01   1.9925538e+00   0.0000000e+00   7.6019151e-03   0.0000000e+00   2.2506978e-02   1.0000000e+00
  -9.9337661e-01   1.9919726e+00   0.0000000e+00   7.5723109e-03   0.0000000e+00   2.2413918e-02   1.0000000e+00
  -9.9362130e-01   1.9914364e+00   0.0000000e+00   7.5426616e-03   0.0000000e+00   2.2320719e-02   1.0000000e+00
  -9.9388160e-01   1.9909455e+00   0.0000000e+00   7.5129672e-03   0.0000000e+00   2.2227382e-02   1.0000000e+00
  -9.9415614e-01   1.9905006e+00   0.0000000e+00   7.4832279e-03   0.0000000e+00   2.2133907e-02   1.0000000e+00
  -9.9444357e-01   1.9901018e+00   0.0000000e+00   7.4534440e-03   0.0000000e+00   2.2040295e-02   1.0000000e+00
  -9.9474253e-01   1.9897493e+00   0.0000000e+00   7.4236156e-03   0.0000000e+00   2.1946547e-02   1.0000000e+00
  -9.9505163e-01   1.9894430e+00   0.0000000e+00   7.3937430e-03   0.0000000e+00   2.1852663e-02   1.0000000e+00
  -9.9536951e-01   1.9891827e+00   0.0000000e+00   7.3638261e-03   0.0000000e+00   2.1758644e-02   1.0000000e+00
  -9.9569482e-01   1.9889680e+00   0.0000000e+00   7.3338654e-03   0.0000000e+00   2.1664490e-02   1.0000000e+00
  -9.9602619e-01   1.9887984e+00   0.0000000e+00   7.3038608e-03   0.0000000e+00   2.1570201e-02   1.0000000e+00
  -9.9636229e-01   1.9886733e+00   0.0000000e+00   7.2738127e-03   0.0000000e+00   2.1475780e-02   1.0000000e+00
  -9.9670180e-01   1.9885918e+00   0.0000000e+00   7.2437212e-03   0.0000000e+00   2.1381225e-02   1.0000000e+00
  -9.9704344e-01   1.9885531e+00   0.0000000e+00   7.2135864e-03   0.0000000e+00   2.1286538e-02   1.0000000e+00
  -9.9738594e-01   1.9885560e+00   0.0000000e+00   7.1834086e-03   0.0000000e+00   2.1191720e-02   1.0000000e+00
  -9.9772805e-01   1.9885994e+00   0.0000000e+00   7.1531879e-03   0.0000000e+00   2.1096770e-02   1.0000000e+00
  -9.9806859e-01   1.9886820e+00   0.0000000e+00   7.1229245e-03   0.0000000e+00   2.1001689e-02   1.0000000e+00
  -9.9840638e-01   1.9888024e+00   0.0000000e+00   7.0926186e-03   0.0000000e+00   2.0906479e-02   1.0000000e+00
  -9.9874032e-01   1.9889592e+00   0.0000000e+00   7.0622704e-03   0.0000000e+00   2.0811139e-02   1.0000000e+00
  -9.9906931e-01   1.9891507e+00   0.0000000e+00   7.0318800e-03   0.0000000e+00   2.0715670e-02   1.0000000e+00
  -9.9939234e-01   1.9893754e+00   0.0000000e+00   7.0014476e-03   0.0000000e+00   2.0620073e-02   1.0000000e+00
  -9.9970841e-01   1.9896315e+00   0.0000000e+00   6.9709735e-03   0.0000000e+00   2.0524349e-02   1.0000000e+00
  -1.0000166e+00   1.9899172e+00   0.0000000e+00   6.9404578e-03   0.0000000e+00   2.0428497e-02   1.0000000e+00
  -1.0003160e+00   1.9902307e+00   0.0000000e+00   6.9099006e-03   0.0000000e+00   2.0332519e-02   1.0000000e+00
  -1.0006059e+00   1.9905701e+00   0.0000000e+00   6.8793022e-03   0.0000000e+00   2.0236415e-02   1.0000000e+00
  -1.0008854e+00   1.9909334e+00   0.0000000e+00   6.8486627e-03   0.0000000e+00   2.0140186e-02   1.0000000e+00
  -1.0011538e+00   1.9913188e+00   0.0000000e+00   6.8179824e-03   0.0000000e+00   2.0043832e-02   1.0000000e+00
  -1.0014105e+00   1.9917242e+00   0.0000000e+00   6.7872614e-03   0.0000000e+00   1.9947354e-02   1.0000000e+00
  -1.0016549e+00   1.9921475e+00   0.0000000e+00   6.7564999e-03   0.0000000e+00   1.9850752e-02   1.0000000e+00
  -1.0018865e+00   1.9925869e+00   0.0000000e+00   6.7256980e-03   0.0000000e+00   1.9754028e-02   1.0000000e+00
  -1.0021048e+00   1.9930403e+00   0.0000000e+00   6.6948560e-03   0.0000000e+00   1.9657182e-02   1.0000000e+00
  -1.0023094e+00   1.9935057e+00   0.0000000e+00   6.6639741e-03   0.0000000e+00   1.9560213e-02   1.0000000e+00
  -1.0025000e+00   1.9939810e+00   0.0000000e+00   6.6330523e-03   0.0000000e+00   1.9463124e-02   1.0000000e+00
  -1.0026761e+00   1.9944643e+00   0.0000000e+00   6.6020910e-03   0.0000000e+00   1.9365914e-02   1.0000000e+00
  -1.0028378e+00   1.9949537e+00   0.0000000e+00   6.5710903e-03   0.0000000e+00   1.9268585e-02   1.0000000e+00
  -1.0029846e+00   1.9954472e+00   0.0000000e+00   6.5400504e-03   0.0000000e+00   1.9171136e-02   1.0000000e+00
  -1.0031166e+00   1.9959429e+00   0.0000000e+00   6.5089714e-03   0.0000000e+00   1.9073568e-02   1.0000000e+00
  -1.0032338e+00   1.9964391e+00   0.0000000e+00   6.4778536e-03   0.0000000e+00   1.8975882e-02   1.0000000e+00
  -1.0033360e+00   1.9969339e+00   0.0000000e+00   6.4466971e-03   0.0000000e+00   1.8878079e-02   1.0000000e+00
  -1.0034233e+00   1.9974256e+00   0.0000000e+00   6.4155021e-03   0.0000000e+00   1.8780159e-02   1.0000000e+00
  -1.0034959e+00   1.9979125e+00   0.0000000e+00   6.3842689e-03   0.0000000e+00   1.8682123e-02   1.0000000e+00
  -1.0035539e+00   1.9983930e+00   0.0000000e+00   6.3529976e-03   0.0000000e+00   1.8583971e-02   1.0000000e+00
  -1.0035975e+00   1.9988656e+00   0.0000000e+00   6.3216883e-03   0.0000000e+00   1.8485704e-02   1.0000000e+00
  -1.0036270e+00   1.9993287e+00   0.0000000e+00   6.2903413e-03   0.0000000e+00   1.8387323e-02   1.0000000e+00
  -1.0036426e+00   1.9997811e+00   0.0000000e+00   6.2589568e-03   0.0000000e+00   1.8288828e-02   1.0000000e+00
  -1.0036448e+00   2.0002213e+00   0.0000000e+00   6.2275349e-03   0.0000000e+00   1.8190219e-02   1.0000000e+00
  -1.0036338e+00   2.0006482e+00   0.0000000e+00   6.1960758e-03   0.0000000e+00   1.8091498e-02   1.0000000e+00
  -1.0036101e+00   2.0010607e+00   0.0000000e+00   6.1645798e-03   0.0000000e+00   1.7992665e-02   1.0000000e+00
  -1.0035742e+00   2.0014575e+00   0.0000000e+00   6.1330470e-03   0.0000000e+00   1.7893721e-02   1.0000000e+00
  -1.0035264e+00   2.0018378e+00   0.0000000e+00   6.1014775e-03   0.0000000e+00   1.7794666e-02   1.0000000e+00
  -1.0034674e+00   2.0022006e+00   0.0000000e+00   6.0698717e-03   0.0000000e+00   1.7695501e-02   1.0000000e+00
  -1.0033977e+00   2.0025452e+00   0.0000000e+00   6.0382296e-03   0.0000000e+00   1.7596226e-02   1.0000000e+00
  -1.0033178e+00   2.0028709e+00   0.0000000e+00   6.0065515e-03   0.0000000e+00   1.7496842e-02   1.0000000e+00
  -1.0032282e+00   2.0031769e+00   0.0000000e+00   5.9748376e-03   0.0000000e+00   1.7397350e-02   1.0000000e+00
  -1.0031297e+00   2.0034629e+00   0.0000000e+00   5.9430879e-03   0.0000000e+00   1.7297750e-02   1.0000000e+00
  -1.0030228e+00   2.0037282e+00   0.0000000e+00   5.9113029e-03   0.0000000e+00   1.7198044e-02   1.0000000e+00
  -1.0029081e+00   2.0039726e+00   0.0000000e+00   5.8794825e-03   0.0000000e+00   1.7098230e-02   1.0000000e+00
  -1.0027863e+00   2.0041958e+00   0.0000000e+00   5.8476270e-03   0.0000000e+00   1.6998311e-02   1.0000000e+00
  -1.0026581e+00   2.0043976e+00   0.0000000e+00   5.8157367e-03   0.0000000e+00   1.6898287e-02   1.0000000e+00
  -1.0025239e+00   2.0045779e+00   0.0000000e+00   5.7838116e-03   0.0000000e+00   1.6798158e-02   1.0000000e+00
  -1.0023846e+00   2.0047367e+00   0.0000000e+00   5.7518520e-03   0.0000000e+00   1.6697925e-02   1.0000000e+00
  -1.0022408e+00   2.0048739e+00   0.0000000e+00   5.7198581e-03   0.0000000e+00   1.6597589e-02   1.0000000e+00
  -1.0020930e+00   2.0049898e+00   0.0000000e+00   5.6878301e-03   0.0000000e+00   1.6497150e-02   1.0000000e+00
  -1.0019420e+00   2.0050845e+00   0.0000000e+00   5.6557681e-03   0.0000000e+00   1.6396609e-02   1.0000000e+00
  -1.0017884e+00   2.0051583e+00   0.0000000e+00   5.6236723e-03   0.0000000e+00   1.6295966e-02   1.0000000e+00
  -1.0016328e+00   2.0052116e+00   0.0000000e+00   5.5915430e-03   0.0000000e+00   1.6195223e-02   1.0000000e+00
  -1.0014759e+00   2.0052447e+00   0.0000000e+00   5.5593803e-03   0.0000000e+00   1.6094379e-02   1.0000000e+00
  -1.0013181e+00   2.0052581e+00   0.0000000e+00   5.5271844e-03   0.0000000e+00   1.5993436e-02   1.0000000e+00
  -1.0011602e+00   2.0052523e+00   0.0000000e+00   5.4949556e-03   0.0000000e+00   1.5892393e-02   1.0000000e+00
  -1.0010026e+00   2.0052280e+00   0.0000000e+00   5.4626939e-03   0.0000000e+00   1.5791253e-02   1.0000000e+00
  -1.0008460e+00   2.0051856e+00   0.0000000e+00   5.4303997e-03   0.0000000e+00   1.5690014e-02   1.0000000e+00
  -1.0006909e+00   2.0051260e+00   0.0000000e+00   5.3980730e-03   0.0000000e+00   1.5588679e-02   1.0000000e+00
  -1.0005377e+00   2.0050497e+00   0.0000000e+00   5.3657141e-03   0.0000000e+00   1.5487247e-02   1.0000000e+00
  -1.0003871e+00   2.0049576e+00   0.0000000e+00   5.3333232e-03   0.0000000e+00   1.5385719e-02   1.0000000e+00
  -1.0002393e+00   2.0048504e+00   0.0000000e+00   5.3009005e-03   0.0000000e+00   1.5284095e-02   1.0000000e+00
  -1.0000950e+00   2.0047290e+00   0.0000000e+00   5.2684461e-03   0.0000000e+00   1.5182378e-02   1.0000000e+00
  -9.9995440e-01   2.0045942e+00   0.0000000e+00   5.2359603e-03   0.0000000e+00   1.5080566e-02   1.0000000e+00
  -9.9981803e-01   2.0044469e+00   0.0000000e+00   5.2034432e-03   0.0000000e+00   1.4978661e-02   1.0000000e+00
  -9.9968621e-01   2.0042879e+00   0.0000000e+00   5.1708951e-03   0.0000000e+00   1.4876663e-02   1.0000000e+00
  -9.9955929e-01   2.0041182e+00   0.0000000e+00   5.1383161e-03   0.0000000e+00   1.4774573e-02   1.0000000e+00
  -9.9943758e-01   2.0039386e+00   0.0000000e+00   5.1057065e-03   0.0000000e+00   1.4672392e-02   1.0000000e+00
  -9.9932135e-01   2.0037502e+00   0.0000000e+00   5.0730663e-03   0.0000000e+00   1.4570119e-02   1.0000000e+00
  -9.9921087e-01   2.0035537e+00   0.0000000e+00   5.0403959e-03   0.0000000e+00   1.4467757e-02   1.0000000e+00
  -9.9910636e-01   2.0033503e+00   0.0000000e+00   5.0076955e-03   0.0000000e+00   1.4365305e-02   1.0000000e+00
  -9.9900802e-01   2.0031407e+00   0.0000000e+00   4.9749651e-03   0.0000000e+00   1.4262764e-02   1.0000000e+00
  -9.9891603e-01   2.0029259e+00   0.0000000e+00   4.9422050e-03   0.0000000e+00   1.4160135e-02   1.0000000e+00
  -9.9883053e-01   2.0027068e+00   0.0000000e+00   4.9094155e-03   0.0000000e+00   1.4057418e-02   1.0000000e+00
  -9.9875163e-01   2.0024844e+00   0.0000000e+00   4.8765966e-03   0.0000000e+00   1.3954614e-02   1.0000000e+00
  -9.9867944e-01   2.0022594e+00   0.0000000e+00   4.8437487e-03   0.0000000e+00   1.3851724e-02   1.0000000e+00
  -9.9861400e-01   2.0020329e+00   0.0000000e+00   4.8108718e-03   0.0000000e+00   1.3748748e-02   1.0000000e+00
  -9.9855537e-01   2.0018055e+00   0.0000000e+00   4.7779662e-03   0.0000000e+00   1.3645687e-02   1.0000000e+00
  -9.9850355e-01   2.0015783e+00   0.0000000e+00   4.7450321e-03   0.0000000e+00   1.3542542e-02   1.0000000e+00
  -9.9845853e-01   2.0013519e+00   0.0000000e+00   4.7120697e-03   0.0000000e+00   1.3439312e-02   1.0000000e+00
  -9.9842029e-01   2.0011272e+00   0.0000000e+00   4.6790791e-03   0.0000000e+00   1.3336000e-02   1.0000000e+00
  -9.9838875e-01   2.0009049e+00   0.0000000e+00   4.6460607e-03   0.0000000e+00   1.3232605e-02   1.0000000e+00
  -9.9836384e-01   2.0006857e+00   0.0000000e+00   4.6130145e-03   0.0000000e+00   1.3129128e-02   1.0000000e+00
  -9.9834547e-01   2.0004703e+00   0.0000000e+00   4.5799407e-03   0.0000000e+00   1.3025570e-02   1.0000000e+00
  -9.9833350e-01   2.0002594e+00   0.0000000e+00   4.5468397e-03   0.0000000e+00   1.2921931e-02   1.0000000e+00
  -9.9832779e-01   2.0000536e+00   0.0000000e+00   4.5137115e-03   0.0000000e+00   1.2818212e-02   1.0000000e+00
  -9.9832820e-01   1.9998535e+00   0.0000000e+00   4.4805563e-03   0.0000000e+00   1.2714414e-02   1.0000000e+00
  -9.9833454e-01   1.9996596e+00   0.0000000e+00   4.4473745e-03   0.0000000e+00   1.2610537e-02   1.0000000e+00
  -9.9834662e-01   1.9994724e+00   0.0000000e+00   4.4141660e-03   0.0000000e+00   1.2506582e-02   1.0000000e+00
  -9.9836423e-01   1.9992925e+00   0.0000000e+00   4.3809313e-03   0.0000000e+00   1.2402549e-02   1.0000000e+00
  -9.9838716e-01   1.9991202e+00   0.0000000e+00   4.3476704e-03   0.0000000e+00   1.2298440e-02   1.0000000e+00
  -9.9841518e-01   1.9989559e+00   0.0000000e+00   4.3143835e-03   0.0000000e+00   1.2194255e-02   1.0000000e+00
  -9.9844803e-01   1.9988001e+00   0.0000000e+00   4.2810709e-03   0.0000000e+00   1.2089994e-02   1.0000000e+00
  -9.9848546e-01   1.9986529e+00   0.0000000e+00   4.2477327e-03   0.0000000e+00   1.1985658e-02   1.0000000e+00
  -9.9852721e-01   1.9985147e+00   0.0000000e+00   4.2143692e-03   0.0000000e+00   1.1881249e-02   1.0000000e+00
  -9.9857301e-01   1.9983858e+00   0.0000000e+00   4.1809805e-03   0.0000000e+00   1.1776765e-02   1.0000000e+00
  -9.9862259e-01   1.9982663e+00   0.0000000e+00   4.1475669e-03   0.0000000e+00   1.1672209e-02   1.0000000e+00
  -9.9867565e-01   1.9981563e+00   0.0000000e+00   4.1141286e-03   0.0000000e+00   1.1567580e-02   1.0000000e+00
  -9.9873191e-01   1.9980561e+00   0.0000000e+00   4.0806656e-03   0.0000000e+00   1.1462880e-02   1.0000000e+00
  -9.9879108e-01   1.9979656e+00   0.0000000e+00   4.0471783e-03   0.0000000e+00   1.1358109e-02   1.0000000e+00
  -9.9885287e-01   1.9978849e+00   0.0000000e+00   4.0136669e-03   0.0000000e+00   1.1253268e-02   1.0000000e+00
  -9.9891698e-01   1.9978141e+00   0.0000000e+00   3.9801315e-03   0.0000000e+00   1.1148357e-02   1.0000000e+00
  -9.9898312e-01   1.9977530e+00   0.0000000e+00   3.9465724e-03   0.0000000e+00   1.1043377e-02   1.0000000e+00
  -9.9905100e-01   1.9977017e+00   0.0000000e+00   3.9129897e-03   0.0000000e+00   1.0938328e-02   1.0000000e+00
  -9.9912032e-01   1.9976600e+00   0.0000000e+00   3.8793836e-03   0.0000000e+00   1.0833212e-02   1.0000000e+00
  -9.9919081e-01   1.9976278e+00   0.0000000e+00   3.8457544e-03   0.0000000e+00   1.0728029e-02   1.0000000e+00
  -9.9926216e-01   1.9976050e+00   0.0000000e+00   3.8121023e-03   0.0000000e+00   1.0622780e-02   1.0000000e+00
  -9.9933412e-01   1.9975914e+00   0.0000000e+00   3.7784273e-03   0.0000000e+00   1.0517464e-02   1.0000000e+00
  -9.9940640e-01   1.9975867e+00   0.0000000e+00   3.7447299e-03   0.0000000e+00   1.0412084e-02   1.0000000e+00
  -9.9947873e-01   1.9975908e+00   0.0000000e+00   3.7110101e-03   0.0000000e+00   1.0306639e-02   1.0000000e+00
  -9.9955086e-01   1.9976033e+00   0.0000000e+00   3.6772681e-03   0.0000000e+00   1.0201130e-02   1.0000000e+00
  -9.9962255e-01   1.9976240e+00   0.0000000e+00   3.6435042e-03   0.0000000e+00   1.0095559e-02   1.0000000e+00
  -9.9969353e-01   1.9976526e+00   0.0000000e+00   3.6097186e-03   0.0000000e+00   9.9899242e-03   1.0000000e+00
  -9.9976359e-01   1.9976887e+00   0.0000000e+00   3.5759114e-03   0.0000000e+00   9.8842280e-03   1.0000000e+00
  -9.9983249e-01   1.9977320e+00   0.0000000e+00   3.5420828e-03   0.0000000e+00   9.7784707e-03   1.0000000e+00
  -9.9990003e-01   1.9977822e+00   0.0000000e+00   3.5082332e-03   0.0000000e+00   9.6726528e-03   1.0000000e+00
  -9.9996601e-01   1.9978388e+00   0.0000000e+00   3.4743625e-03   0.0000000e+00   9.5667751e-03   1.0000000e+00
  -1.0000302e+00   1.9979016e+00   0.0000000e+00   3.4404712e-03   0.0000000e+00   9.4608381e-03   1.0000000e+00
  -1.0000925e+00   1.9979700e+00   0.0000000e+00   3.4065593e-03   0.0000000e+00   9.3548426e-03   1.0000000e+00
  -1.0001527e+00   1.9980437e+00   0.0000000e+00   3.3726271e-03   0.0000000e+00   9.2487892e-03   1.0000000e+00
  -1.0002106e+00   1.9981223e+00   0.0000000e+00   3.3386747e-03   0.0000000e+00   9.1426785e-03   1.0000000e+00
  -1.0002661e+00   1.9982053e+00   0.0000000e+00   3.3047025e-03   0.0000000e+00   9.0365112e-03   1.0000000e+00
  -1.0003191e+00   1.9982924e+00   0.0000000e+00   3.2707105e-03   0.0000000e+00   8.9302880e-03   1.0000000e+00
  -1.0003695e+00   1.9983830e+00   0.0000000e+00   3.2366990e-03   0.0000000e+00   8.8240096e-03   1.0000000e+00
  -1.0004171e+00   1.9984769e+00   0.0000000e+00   3.2026681e-03   0.0000000e+00   8.7176765e-03   1.0000000e+00
  -1.0004618e+00   1.9985735e+00   0.0000000e+00   3.1686182e-03   0.0000000e+00   8.6112894e-03   1.0000000e+00
  -1.0005037e+00   1.9986724e+00   0.0000000e+00   3.1345493e-03   0.0000000e+00   8.5048490e-03   1.0000000e+00
  -1.0005425e+00   1.9987733e+00   0.0000000e+00   3.1004618e-03   0.0000000e+00   8.3983560e-03   1.0000000e+00
  -1.0005783e+00   1.9988757e+00   0.0000000e+00   3.0663557e-03   0.0000000e+00   8.2918110e-03   1.0000000e+00
  -1.0006110e+00   1.9989791e+00   0.0000000e+00   3.0322313e-03   0.0000000e+00   8.1852147e-03   1.0000000e+00
  -1.0006406e+00   1.9990833e+00   0.0000000e+00   2.9980889e-03   0.0000000e+00   8.0785677e-03   1.0000000e+00
  -1.0006671e+00   1.9991877e+00   0.0000000e+00   2.9639285e-03   0.0000000e+00   7.9718707e-03   1.0000000e+00
  -1.0006904e+00   1.9992921e+00   0.0000000e+00   2.9297505e-03   0.0000000e+00   7.8651243e-03   1.0000000e+00
  -1.0007106e+00   1.9993960e+00   0.0000000e+00   2.8955549e-03   0.0000000e+00   7.7583293e-03   1.0000000e+00
  -1.0007277e+00   1.9994991e+00   0.0000000e+00   2.8613421e-03   0.0000000e+00   7.6514862e-03   1.0000000e+00
  -1.0007418e+00   1.9996010e+00   0.0000000e+00   2.8271122e-03   0.0000000e+00   7.5445958e-03   1.0000000e+00
  -1.0007527e+00   1.9997015e+00   0.0000000e+00   2.7928655e-03   0.0000000e+00   7.4376587e-03   1.0000000e+00
  -1.0007607e+00   1.9998002e+00   0.0000000e+00   2.7586020e-03   0.0000000e+00   7.3306755e-03   1.0000000e+00
  -1.0007657e+00   1.9998967e+00   0.0000000e+00   2.7243221e-03   0.0000000e+00   7.2236470e-03   1.0000000e+00
  -1.0007679e+00   1.9999909e+00   0.0000000e+00   2.6900260e-03   0.0000000e+00   7.1165737e-03   1.0000000e+00
  -1.0007672e+00   2.0000825e+00   0.0000000e+00   2.6557137e-03   0.0000000e+00   7.0094564e-03   1.0000000e+00
  -1.0007639e+00   2.0001711e+00   0.0000000e+00   2.6213857e-03   0.0000000e+00   6.9022957e-03   1.0000000e+00
  -1.0007579e+00   2.0002566e+00   0.0000000e+00   2.5870420e-03   0.0000000e+00   6.7950923e-03   1.0000000e+00
  -1.0007493e+00   2.0003387e+00   0.0000000e+00   2.5526828e-03   0.0000000e+00   6.6878468e-03   1.0000000e+00
  -1.0007384e+00   2.0004173e+00   0.0000000e+00   2.5183084e-03   0.0000000e+00   6.5805599e-03   1.0000000e+00
  -1.0007251e+00   2.0004921e+00   0.0000000e+00   2.4839190e-03   0.0000000e+00   6.4732323e-03   1.0000000e+00
  -1.0007096e+00   2.0005631e+00   0.0000000e+00   2.4495148e-03   0.0000000e+00   6.3658646e-03   1.0000000e+00
  -1.0006920e+00   2.0006300e+00   0.0000000e+00   2.4150959e-03   0.0000000e+00   6.2584575e-03   1.0000000e+00
  -1.0006724e+00   2.0006928e+00   0.0000000e+00   2.3806627e-03   0.0000000e+00   6.1510117e-03   1.0000000e+00
  -1.0006511e+00   2.0007513e+00   0.0000000e+00   2.3462152e-03   0.0000000e+00   6.0435278e-03   1.0000000e+00
  -1.0006279e+00   2.0008054e+00   0.0000000e+00   2.3117537e-03   0.0000000e+00   5.9360065e-03   1.0000000e+00
  -1.0006033e+00   2.0008552e+00   0.0000000e+00   2.2772784e-03   0.0000000e+00   5.8284484e-03   1.0000000e+00
  -1.0005771e+00   2.0009004e+00   0.0000000e+00   2.2427896e-03   0.0000000e+00   5.7208543e-03   1.0000000e+00
  -1.0005497e+00   2.0009412e+00   0.0000000e+00   2.2082873e-03   0.0000000e+00   5.6132248e-03   1.0000000e+00
  -1.0005211e+00   2.0009774e+00   0.0000000e+00   2.1737719e-03   0.0000000e+00   5.5055605e-03   1.0000000e+00
  -1.0004914e+00   2.0010091e+00   0.0000000e+00   2.1392435e-03   0.0000000e+00   5.3978621e-03   1.0000000e+00
  -1.0004608e+00   2.0010363e+00   0.0000000e+00   2.1047023e-03   0.0000000e+00   5.2901303e-03   1.0000000e+00
  -1.0004295e+00   2.0010591e+00   0.0000000e+00   2.0701485e-03   0.0000000e+00   5.1823658e-03   1.0000000e+00
  -1.0003975e+00   2.0010774e+00   0.0000000e+00   2.0355824e-03   0.0000000e+00   5.0745692e-03   1.0000000e+00
  -1.0003650e+00   2.0010913e+00   0.0000000e+00   2.0010042e-03   0.0000000e+00   4.9667412e-03   1.0000000e+00
  -1.0003322e+00   2.0011010e+00   0.0000000e+00   1.9664140e-03   0.0000000e+00   4.8588824e-03   1.0000000e+00
  -1.0002991e+00   2.0011064e+00   0.0000000e+00   1.9318121e-03   0.0000000e+00   4.7509935e-03   1.0000000e+00
  -1.0002658e+00   2.0011078e+00   0.0000000e+00   1.8971986e-03   0.0000000e+00   4.6430753e-03   1.0000000e+00
  -1.0002326e+00   2.0011051e+00   0.0000000e+00   1.8625739e-03   0.0000000e+00   4.5351283e-03   1.0000000e+00
  -1.0001995e+00   2.0010986e+00   0.0000000e+00   1.8279380e-03   0.0000000e+00   4.4271532e-03   1.0000000e+00
  -1.0001666e+00   2.0010884e+00   0.0000000e+00   1.7932912e-03   0.0000000e+00   4.3191508e-03   1.0000000e+00
  -1.0001341e+00   2.0010746e+00   0.0000000e+00   1.7586337e-03   0.0000000e+00   4.2111216e-03   1.0000000e+00
  -1.0001020e+00   2.0010573e+00   0.0000000e+00   1.7239657e-03   0.0000000e+00   4.1030663e-03   1.0000000e+00
  -1.0000705e+00   2.0010368e+00   0.0000000e+00   1.6892874e-03   0.0000000e+00   3.9949856e-03   1.0000000e+00
  -1.0000396e+00   2.0010131e+00   0.0000000e+00   1.6545990e-03   0.0000000e+00   3.8868802e-03   1.0000000e+00
  -1.0000095e+00   2.0009865e+00   0.0000000e+00   1.6199008e-03   0.0000000e+00   3.7787508e-03   1.0000000e+00
  -9.9998019e-01   2.0009572e+00   0.0000000e+00   1.5851929e-03   0.0000000e+00   3.6705979e-03   1.0000000e+00
  -9.9995179e-01   2.0009253e+00   0.0000000e+00   1.5504755e-03   0.0000000e+00   3.5624224e-03   1.0000000e+00
  -9.9992437e-01   2.0008909e+00   0.0000000e+00   1.5157489e-03   0.0000000e+00   3.4542247e-03   1.0000000e+00
  -9.9989801e-01   2.0008544e+00   0.0000000e+00   1.4810132e-03   0.0000000e+00   3.3460057e-03   1.0000000e+00
  -9.9987276e-01   2.0008159e+00   0.0000000e+00   1.4462687e-03   0.0000000e+00   3.2377660e-03   1.0000000e+00
  -9.9984868e-01   2.0007756e+00   0.0000000e+00   1.4115155e-03   0.0000000e+00   3.1295063e-03   1.0000000e+00
  -9.9982583e-01   2.0007337e+00   0.0000000e+00   1.3767540e-03   0.0000000e+00   3.0212271e-03   1.0000000e+00
  -9.9980426e-01   2.0006903e+00   0.0000000e+00   1.3419842e-03   0.0000000e+00   2.9129293e-03   1.0000000e+00
  -9.9978399e-01   2.0006457e+00   0.0000000e+00   1.3072064e-03   0.0000000e+00   2.8046134e-03   1.0000000e+00
  -9.9976508e-01   2.0006001e+00   0.0000000e+00   1.2724208e-03   0.0000000e+00   2.6962802e-03   1.0000000e+00
  -9.9974754e-01   2.0005537e+00   0.0000000e+00   1.2376276e-03   0.0000000e+00   2.5879303e-03   1.0000000e+00
  -9.9973141e-01   2.0005066e+00   0.0000000e+00   1.2028270e-03   0.0000000e+00   2.4795644e-03   1.0000000e+00
  -9.9971669e-01   2.0004591e+00   0.0000000e+00   1.1680193e-03   0.0000000e+00   2.3711831e-03   1.0000000e+00
  -9.9970340e-01   2.0004112e+00   0.0000000e+00   1.1332045e-03   0.0000000e+00   2.2627871e-03   1.0000000e+00
  -9.9969154e-01   2.0003633e+00   0.0000000e+00   1.0983831e-03   0.0000000e+00   2.1543772e-03   1.0000000e+00
  -9.9968112e-01   2.0003154e+00   0.0000000e+00   1.0635550e-03   0.0000000e+00   2.0459539e-03   1.0000000e+00
  -9.9967214e-01   2.0002678e+00   0.0000000e+00   1.0287206e-03   0.0000000e+00   1.9375179e-03   1.0000000e+00
  -9.9966458e-01   2.0002206e+00   0.0000000e+00   9.9388008e-04   0.0000000e+00   1.8290700e-03   1.0000000e+00
  -9.9965843e-01   2.0001740e+00   0.0000000e+00   9.5903362e-04   0.0000000e+00   1.7206107e-03   1.0000000e+00
  -9.9965368e-01   2.0001280e+00   0.0000000e+00   9.2418143e-04   0.0000000e+00   1.6121407e-03   1.0000000e+00
  -9.9965029e-01   2.0000829e+00   0.0000000e+00   8.8932373e-04   0.0000000e+00   1.5036608e-03   1.0000000e+00
  -9.9964825e-01   2.0000388e+00   0.0000000e+00   8.5446071e-04   0.0000000e+00   1.3951716e-03   1.0000000e+00
  -9.9964752e-01   1.9999959e+00   0.0000000e+00   8.1959260e-04   0.0000000e+00   1.2866738e-03   1.0000000e+00
  -9.9964806e-01   1.9999541e+00   0.0000000e+00   7.8471960e-04   0.0000000e+00   1.1781679e-03   1.0000000e+00
  -9.9964984e-01   1.9999137e+00   0.0000000e+00   7.4984191e-04   0.0000000e+00   1.0696548e-03   1.0000000e+00
  -9.9965282e-01   1.9998748e+00   0.0000000e+00   7.1495975e-04   0.0000000e+00   9.6113511e-04   1.0000000e+00
  -9.9965695e-01   1.9998374e+00   0.0000000e+00   6.8007332e-04   0.0000000e+00   8.5260942e-04   1.0000000e+00
  -9.9966219e-01   1.9998017e+00   0.0000000e+00   6.4518284e-04   0.0000000e+00   7.4407847e-04   1.0000000e+00
  -9.9966848e-01   1.9997677e+00   0.0000000e+00   6.1028850e-04   0.0000000e+00   6.3554290e-04   1.0000000e+00
  -9.9967577e-01   1.9997355e+00   0.0000000e+00   5.7539052e-04   0.0000000e+00   5.2700340e-04   1.0000000e+00
  -9.9968401e-01   1.9997052e+00   0.0000000e+00   5.4048910e-04   0.0000000e+00   4.1846064e-04   1.0000000e+00
   1.7743231e+00  -2.1463660e+00   1.4297168e-02   0.0000000e+00   4.3629471e-02   0.0000000e+00   2.0000000e+00
   1.9884798e+00  -1.8638259e+00   1.4297083e-02   0.0000000e+00   4.3629201e-02   0.0000000e+00   2.0000000e+00
   2.2085342e+00  -1.5380460e+00   1.4296912e-02   0.0000000e+00   4.3628661e-02   0.0000000e+00   2.0000000e+00
   2.4279987e+00  -1.1645924e+00   1.4296656e-02   0.0000000e+00   4.3627850e-02   0.0000000e+00   2.0000000e+00
   2.6388148e+00  -7.4126472e-01   1.4296315e-02   0.0000000e+00   4.3626770e-02   0.0000000e+00   2.0000000e+00
   2.8317959e+00  -2.6903680e-01   1.4295888e-02   0.0000000e+00   4.3625420e-02   0.0000000e+00   2.0000000e+00
   2.9973770e+00   2.4724377e-01   1.4295376e-02   0.0000000e+00   4.3623800e-02   0.0000000e+00   2.0000000e+00
   3.1265818e+00   7.9861516e-01   1.4294779e-02   0.0000000e+00   4.3621909e-02   0.0000000e+00   2.0000000e+00
   3.2120424e+00   1.3723443e+00   1.4294096e-02   0.0000000e+00   4.3619749e-02   0.0000000e+00   2.0000000e+00
   3.2488815e+00   1.9528392e+00   1.4293329e-02   0.0000000e+00   4.3617318e-02   0.0000000e+00   2.0000000e+00
   3.2353065e+00   2.5229905e+00   1.4292475e-02   0.0000000e+00   4.3614618e-02   0.0000000e+00   2.0000000e+00
   3.1728262e+00   3.0657349e+00   1.4291537e-02   0.0000000e+00   4.3611648e-02   0.0000000e+00   2.0000000e+00
   3.0660719e+00   3.5656224e+00   1.4290513e-02   0.0000000e+00   4.3608407e-02   0.0000000e+00   2.0000000e+00
   2.9222477e+00   4.0101797e+00   1.4289404e-02   0.0000000e+00   4.3604897e-02   0.0000000e+00   2.0000000e+00
   2.7502837e+00   4.3908817e+00   1.4288210e-02   0.0000000e+00   4.3601117e-02   0.0000000e+00   2.0000000e+00
   2.5598210e+00   4.7035825e+00   1.4286930e-02   0.0000000e+00   4.3597067e-02   0.0000000e+00   2.0000000e+00
   2.3601997e+00   4.9483485e+00   1.4285565e-02   0.0000000e+00   4.3592747e-02   0.0000000e+00   2.0000000e+00
   2.1596290e+00   5.1287707e+00   1.4284115e-02   0.0000000e+00   4.3588157e-02   0.0000000e+00   2.0000000e+00
   1.9646641e+00   5.2509490e+00   1.4282579e-02   0.0000000e+00   4.3583297e-02   0.0000000e+00   2.0000000e+00
   1.7800218e+00   5.3223969e+00   1.4280959e-02   0.0000000e+00   4.3578168e-02   0.0000000e+00   2.0000000e+00
   1.6086790e+00   5.3510751e+00   1.4279253e-02   0.0000000e+00   4.3572769e-02   0.0000000e+00   2.0000000e+00
   1.4521496e+00   5.3446739e+00   1.4277462e-02   0.0000000e+00   4.3567100e-02   0.0000000e+00   2.0000000e+00
   1.3108329e+00   5.3101682e+00   1.4275585e-02   0.0000000e+00   4.3561162e-02   0.0000000e+00   2.0000000e+00
   1.1843538e+00   5.2536056e+00   1.4273624e-02   0.0000000e+00   4.3554953e-02   0.0000000e+00   2.0000000e+00
   1.0718511e+00   5.1800622e+00   1.4271577e-02   0.0000000e+00   4.3548476e-02   0.0000000e+00   2.0000000e+00
   9.7219839e-01   5.0936989e+00   1.4269445e-02   0.0000000e+00   4.3541728e-02   0.0000000e+00   2.0000000e+00
   8.8416018e-01   4.9978685e+00   1.4267228e-02   0.0000000e+00   4.3534711e-02   0.0000000e+00   2.0000000e+00
   8.0649466e-01   4.8952407e+00   1.4264926e-02   0.0000000e+00   4.3527425e-02   0.0000000e+00   2.0000000e+00
   7.3801616e-01   4.7879224e+00   1.4262538e-02   0.0000000e+00   4.3519869e-02   0.0000000e+00   2.0000000e+00
   6.7762918e-01   4.6775665e+00   1.4260066e-02   0.0000000e+00   4.3512044e-02   0.0000000e+00   2.0000000e+00
   6.2434359e-01   4.5654638e+00   1.4257508e-02   0.0000000e+00   4.3503950e-02   0.0000000e+00   2.0000000e+00
   5.7727784e-01   4.4526188e+00   1.4254866e-02   0.0000000e+00   4.3495586e-02   0.0000000e+00   2.0000000e+00
   5.3565520e-01   4.3398106e+00   1.4252138e-02   0.0000000e+00   4.3486953e-02   0.0000000e+00   2.0000000e+00
   4.9879616e-01   4.2276415e+00   1.4249325e-02   0.0000000e+00   4.3478051e-02   0.0000000e+00   2.0000000e+00
   4.6610913e-01   4.1165750e+00   1.4246427e-02   0.0000000e+00   4.3468879e-02   0.0000000e+00   2.0000000e+00
   4.3708066e-01   4.0069656e+00   1.4243444e-02   0.0000000e+00   4.3459439e-02   0.0000000e+00   2.0000000e+00
   4.1126596e-01   3.8990826e+00   1.4240377e-02   0.0000000e+00   4.3449729e-02   0.0000000e+00   2.0000000e+00
   3.8828009e-01   3.7931280e+00   1.4237224e-02   0.0000000e+00   4.3439751e-02   0.0000000e+00   2.0000000e+00
   3.6778998e-01   3.6892507e+00   1.4233986e-02   0.0000000e+00   4.3429504e-02   0.0000000e+00   2.0000000e+00
   3.4950737e-01   3.5875579e+00   1.4230663e-02   0.0000000e+00   4.3418988e-02   0.0000000e+00   2.0000000e+00
   3.3318264e-01   3.4881235e+00   1.4227255e-02   0.0000000e+00   4.3408203e-02   0.0000000e+00   2.0000000e+00
   3.1859943e-01   3.3909956e+00   1.4223763e-02   0.0000000e+00   4.3397149e-02   0.0000000e+00   2.0000000e+00
   3.0557002e-01   3.2962013e+00   1.4220185e-02   0.0000000e+00   4.3385827e-02   0.0000000e+00   2.0000000e+00
   2.9393133e-01   3.2037513e+00   1.4216523e-02   0.0000000e+00   4.3374236e-02   0.0000000e+00   2.0000000e+00
   2.8354157e-01   3.1136432e+00   1.4212775e-02   0.0000000e+00   4.3362377e-02   0.0000000e+00   2.0000000e+00
   2.7427725e-01   3.0258644e+00   1.4208943e-02   0.0000000e+00   4.3350249e-02   0.0000000e+00   2.0000000e+00
   2.6603076e-01   2.9403942e+00   1.4205026e-02   0.0000000e+00   4.3337853e-02   0.0000000e+00   2.0000000e+00
   2.5870819e-01   2.8572055e+00   1.4201025e-02   0.0000000e+00   4.3325189e-02   0.0000000e+00   2.0000000e+00
   2.5222756e-01   2.7762661e+00   1.4196938e-02   0.0000000e+00   4.3312256e-02   0.0000000e+00   2.0000000e+00
   2.4651722e-01   2.6975402e+00   1.4192767e-02   0.0000000e+00   4.3299056e-02   0.0000000e+00   2.0000000e+00
   2.4151456e-01   2.6209891e+00   1.4188511e-02   0.0000000e+00   4.3285587e-02   0.0000000e+00   2.0000000e+00
   2.3716484e-01   2.5465718e+00   1.4184171e-02   0.0000000e+00   4.3271851e-02   0.0000000e+00   2.0000000e+00
   2.3342023e-01   2.4742458e+00   1.4179746e-02   0.0000000e+00   4.3257846e-02   0.0000000e+00   2.0000000e+00
   2.3023899e-01   2.4039679e+00   1.4175236e-02   0.0000000e+00   4.3243574e-02   0.0000000e+00   2.0000000e+00
   2.2758472e-01   2.3356938e+00   1.4170641e-02   0.0000000e+00   4.3229034e-02   0.0000000e+00   2.0000000e+00
   2.2542575e-01   2.2693794e+00   1.4165962e-02   0.0000000e+00   4.3214227e-02   0.0000000e+00   2.0000000e+00
   2.2373462e-01   2.2049802e+00   1.4161199e-02   0.0000000e+00   4.3199152e-02   0.0000000e+00   2.0000000e+00
   2.2248762e-01   2.1424523e+00   1.4156351e-02   0.0000000e+00   4.3183810e-02   0.0000000e+00   2.0000000e+00
   2.2166436e-01   2.0817520e+00   1.4151418e-02   0.0000000e+00   4.3168200e-02   0.0000000e+00   2.0000000e+00
   2.2124750e-01   2.0228363e+00   1.4146401e-02   0.0000000e+00   4.3152323e-02   0.0000000e+00   2.0000000e+00
   2.2122237e-01   1.9656628e+00   1.4141300e-02   0.0000000e+00   4.3136179e-02   0.0000000e+00   2.0000000e+00
   2.2157678e-01   1.9101903e+00   1.4136114e-02   0.0000000e+00   4.3119768e-02   0.0000000e+00   2.0000000e+00
   2.2230075e-01   1.8563780e+00   1.4130844e-02   0.0000000e+00   4.3103091e-02   0.0000000e+00   2.0000000e+00
   2.2338639e-01   1.8041866e+00   1.4125489e-02   0.0000000e+00   4.3086146e-02   0.0000000e+00   2.0000000e+00
   2.2482764e-01   1.7535776e+00   1.4120050e-02   0.0000000e+00   4.3068935e-02   0.0000000e+00   2.0000000e+00
   2.2662022e-01   1.7045137e+00   1.4114527e-02   0.0000000e+00   4.3051457e-02   0.0000000e+00   2.0000000e+00
   2.2876143e-01   1.6569588e+00   1.4108920e-02   0.0000000e+00   4.3033712e-02   0.0000000e+00   2.0000000e+00
   2.3125011e-01   1.6108783e+00   1.4103228e-02   0.0000000e+00   4.3015701e-02   0.0000000e+00   2.0000000e+00
   2.3408651e-01   1.5662384e+00   1.4097453e-02   0.0000000e+00   4.2997424e-02   0.0000000e+00   2.0000000e+00
   2.3727221e-01   1.5230071e+00   1.4091593e-02   0.0000000e+00   4.2978881e-02   0.0000000e+00   2.0000000e+00
   2.4081008e-01   1.4811535e+00   1.4085649e-02   0.0000000e+00   4.2960072e-02   0.0000000e+00   2.0000000e+00
   2.4470420e-01   1.4406483e+00   1.4079621e-02   0.0000000e+00   4.2940996e-02   0.0000000e+00   2.0000000e+00
   2.4895982e-01   1.4014636e+00   1.4073509e-02   0.0000000e+00   4.2921655e-02   0.0000000e+00   2.0000000e+00
   2.5358330e-01   1.3635730e+00   1.4067313e-02   0.0000000e+00   4.2902048e-02   0.0000000e+00   2.0000000e+00
   2.5858210e-01   1.3269517e+00   1.4061033e-02   0.0000000e+00   4.2882176e-02   0.0000000e+00   2.0000000e+00
   2.6396473e-01   1.2915765e+00   1.4054669e-02   0.0000000e+00   4.2862038e-02   0.0000000e+00   2.0000000e+00
   2.6974074e-01   1.2574258e+00   1.4048221e-02   0.0000000e+00   4.2841635e-02   0.0000000e+00   2.0000000e+00
   2.7592065e-01   1.2244798e+00   1.4041689e-02   0.0000000e+00   4.2820967e-02   0.0000000e+00   2.0000000e+00
   2.8251598e-01   1.1927205e+00   1.4035074e-02   0.0000000e+00   4.2800034e-02   0.0000000e+00   2.0000000e+00
   2.8953919e-01   1.1621319e+00   1.4028374e-02   0.0000000e+00   4.2778836e-02   0.0000000e+00   2.0000000e+00
   2.9700368e-01   1.1326996e+00   1.4021591e-02   0.0000000e+00   4.2757373e-02   0.0000000e+00   2.0000000e+00
   3.0492373e-01   1.1044116e+00   1.4014725e-02   0.0000000e+00   4.2735645e-02   0.0000000e+00   2.0000000e+00
   3.1331451e-01   1.0772577e+00   1.4007774e-02   0.0000000e+00   4.2713653e-02   0.0000000e+00   2.0000000e+00
   3.2219202e-01   1.0512302e+00   1.4000741e-02   0.0000000e+00   4.2691396e-02   0.0000000e+00   2.0000000e+00
   3.3157309e-01   1.0263237e+00   1.3993623e-02   0.0000000e+00   4.2668875e-02   0.0000000e+00   2.0000000e+00
   3.4147528e-01   1.0025350e+00   1.3986422e-02   0.0000000e+00   4.2646090e-02   0.0000000e+00   2.0000000e+00
   3.5191688e-01   9.7986370e-01   1.3979138e-02   0.0000000e+00   4.2623041e-02   0.0000000e+00   2.0000000e+00
   3.6291682e-01   9.5831210e-01   1.3971770e-02   0.0000000e+00   4.2599728e-02   0.0000000e+00   2.0000000e+00
   3.7449462e-01   9.3788531e-01   1.3964319e-02   0.0000000e+00   4.2576152e-02   0.0000000e+00   2.0000000e+00
   3.8667028e-01   9.1859147e-01   1.3956784e-02   0.0000000e+00   4.2552312e-02   0.0000000e+00   2.0000000e+00
   3.9946419e-01   9.0044189e-01   1.3949166e-02   0.0000000e+00   4.2528208e-02   0.0000000e+00   2.0000000e+00
   4.1289701e-01   8.8345123e-01   1.3941465e-02   0.0000000e+00   4.2503841e-02   0.0000000e+00   2.0000000e+00
   4.2698954e-01   8.6763768e-01   1.3933681e-02   0.0000000e+00   4.2479212e-02   0.0000000e+00   2.0000000e+00
   4.4176253e-01   8.5302310e-01   1.3925813e-02   0.0000000e+00   4.2454319e-02   0.0000000e+00   2.0000000e+00
   4.5723651e-01   8.3963326e-01   1.3917862e-02   0.0000000e+00   4.2429163e-02   0.0000000e+00   2.0000000e+00
   4.7343155e-01   8.2749797e-01   1.3909829e-02   0.0000000e+00   4.2403745e-02   0.0000000e+00   2.0000000e+00
   4.9036703e-01   8.1665128e-01   1.3901712e-02   0.0000000e+00   4.2378064e-02   0.0000000e+00   2.0000000e+00
   5.0806132e-01   8.0713164e-01   1.3893512e-02   0.0000000e+00   4.2352121e-02   0.0000000e+00   2.0000000e+00
   5.2653147e-01   7.9898202e-01   1.3885230e-02   0.0000000e+00   4.2325916e-02   0.0000000e+00   2.0000000e+00
   5.4579282e-01   7.9225009e-01   1.3876864e-02   0.0000000e+00   4.2299449e-02   0.0000000e+00   2.0000000e+00
   5.6585857e-01   7.8698826e-01   1.3868416e-02   0.0000000e+00   4.2272720e-02   0.0000000e+00   2.0000000e+00
   5.8673933e-01   7.8325376e-01   1.3859885e-02   0.0000000e+00   4.2245729e-02   0.0000000e+00   2.0000000e+00
   6.0844259e-01   7.8110863e-01   1.3851271e-02   0.0000000e+00   4.2218477e-02   0.0000000e+00   2.0000000e+00
   6.3097210e-01   7.8061965e-01   1.3842575e-02   0.0000000e+00   4.2190964e-02   0.0000000e+00   2.0000000e+00
   6.5432729e-01   7.8185819e-01   1.3833796e-02   0.0000000e+00   4.2163189e-02   0.0000000e+00   2.0000000e+00
   6.7850255e-01   7.8489998e-01   1.3824934e-02   0.0000000e+00   4.2135153e-02   0.0000000e+00   2.0000000e+00
   7.0348652e-01   7.8982470e-01   1.3815990e-02   0.0000000e+00   4.2106857e-02   0.0000000e+00   2.0000000e+00
   7.2926129e-01   7.9671553e-01   1.3806963e-02   0.0000000e+00   4.2078300e-02   0.0000000e+00   2.0000000e+00
   7.5580156e-01   8.0565847e-01   1.3797854e-02   0.0000000e+00   4.2049482e-02   0.0000000e+00   2.0000000e+00
   7.8307387e-01   8.1674148e-01   1.3788663e-02   0.0000000e+00   4.2020404e-02   0.0000000e+00   2.0000000e+00
   8.1103569e-01   8.3005346e-01   1.3779389e-02   0.0000000e+00   4.1991066e-02   0.0000000e+00   2.0000000e+00
   8.3963460e-01   8.4568303e-01   1.3770033e-02   0.0000000e+00   4.1961468e-02   0.0000000e+00   2.0000000e+00
   8.6880752e-01   8.6371698e-01   1.3760595e-02   0.0000000e+00   4.1931611e-02   0.0000000e+00   2.0000000e+00
   8.9847994e-01   8.8423856e-01   1.3751075e-02   0.0000000e+00   4.1901493e-02   0.0000000e+00   2.0000000e+00
   9.2856530e-01   9.0732551e-01   1.3741473e-02   0.0000000e+00   4.1871117e-02   0.0000000e+00   2.0000000e+00
   9.5896451e-01   9.3304779e-01   1.3731788e-02   0.0000000e+00   4.1840481e-02   0.0000000e+00   2.0000000e+00
   9.8956563e-01   9.6146514e-01   1.3722022e-02   0.0000000e+00   4.1809586e-02   0.0000000e+00   2.0000000e+00
   1.0202438e+00   9.9262440e-01   1.3712174e-02   0.0000000e+00   4.1778433e-02   0.0000000e+00   2.0000000e+00
   1.0508615e+00   1.0265566e+00   1.3702244e-02   0.0000000e+00   4.1747021e-02   0.0000000e+00   2.0000000e+00
   1.0812689e+00   1.0632742e+00   1.3692232e-02   0.0000000e+00   4.1715350e-02   0.0000000e+00   2.0000000e+00
   1.1113049e+00   1.1027678e+00   1.3682139e-02   0.0000000e+00   4.1683421e-02   0.0000000e+00   2.0000000e+00
   1.1407983e+00   1.1450036e+00   1.3671964e-02   0.0000000e+00   4.1651234e-02   0.0000000e+00   2.0000000e+00
   1.1695698e+00   1.1899202e+00   1.3661707e-02   0.0000000e+00   4.1618790e-02   0.0000000e+00   2.0000000e+00
   1.1974336e+00   1.2374266e+00   1.3651369e-02   0.0000000e+00   4.1586088e-02   0.0000000e+00   2.0000000e+00
   1.2242004e+00   1.2874000e+00   1.3640949e-02   0.0000000e+00   4.1553128e-02   0.0000000e+00   2.0000000e+00
   1.2496800e+00   1.3396841e+00   1.3630448e-02   0.0000000e+00   4.1519911e-02   0.0000000e+00   2.0000000e+00
   1.2736849e+00   1.3940888e+00   1.3619865e-02   0.0000000e+00   4.1486437e-02   0.0000000e+00   2.0000000e+00
   1.2960335e+00   1.4503898e+00   1.3609202e-02   0.0000000e+00   4.1452706e-02   0.0000000e+00   2.0000000e+00
   1.3165538e+00   1.5083298e+00   1.3598457e-02   0.0000000e+00   4.1418719e-02   0.0000000e+00   2.0000000e+00
   1.3350874e+00   1.5676202e+00   1.3587631e-02   0.0000000e+00   4.1384475e-02   0.0000000e+00   2.0000000e+00
   1.3514927e+00   1.6279444e+00   1.3576723e-02   0.0000000e+00   4.1349975e-02   0.0000000e+00   2.0000000e+00
   1.3656485e+00   1.6889611e+00   1.3565735e-02   0.0000000e+00   4.1315220e-02   0.0000000e+00   2.0000000e+00
   1.3774569e+00   1.7503095e+00   1.3554666e-02   0.0000000e+00   4.1280208e-02   0.0000000e+00   2.0000000e+00
   1.3868457e+00   1.8116146e+00   1.3543516e-02   0.0000000e+00   4.1244941e-02   0.0000000e+00   2.0000000e+00
   1.3937702e+00   1.8724932e+00   1.3532285e-02   0.0000000e+00   4.1209419e-02   0.0000000e+00   2.0000000e+00
   1.3982145e+00   1.9325609e+00   1.3520973e-02   0.0000000e+00   4.1173641e-02   0.0000000e+00   2.0000000e+00
   1.4001919e+00   1.9914381e+00   1.3509580e-02   0.0000000e+00   4.1137609e-02   0.0000000e+00   2.0000000e+00
   1.3997439e+00   2.0487575e+00   1.3498107e-02   0.0000000e+00   4.1101322e-02   0.0000000e+00   2.0000000e+00
   1.3969398e+00   2.1041694e+00   1.3486554e-02   0.0000000e+00   4.1064780e-02   0.0000000e+00   2.0000000e+00
   1.3918742e+00   2.1573486e+00   1.3474920e-02   0.0000000e+00   4.1027985e-02   0.0000000e+00   2.0000000e+00
   1.3846646e+00   2.2079984e+00   1.3463205e-02   0.0000000e+00   4.0990935e-02   0.0000000e+00   2.0000000e+00
   1.3754486e+00   2.2558556e+00   1.3451410e-02   0.0000000e+00   4.0953632e-02   0.0000000e+00   2.0000000e+00
   1.3643804e+00   2.3006933e+00   1.3439535e-02   0.0000000e+00   4.0916075e-02   0.0000000e+00   2.0000000e+00
   1.3516269e+00   2.3423230e+00   1.3427580e-02   0.0000000e+00   4.0878265e-02   0.0000000e+00   2.0000000e+00
   1.3373644e+00   2.3805960e+00   1.3415544e-02   0.0000000e+00   4.0840202e-02   0.0000000e+00   2.0000000e+00
   1.3217749e+00   2.4154033e+00   1.3403428e-02   0.0000000e+00   4.0801886e-02   0.0000000e+00   2.0000000e+00
   1.3050425e+00   2.4466747e+00   1.3391233e-02   0.0000000e+00   4.0763318e-02   0.0000000e+00   2.0000000e+00
   1.2873500e+00   2.4743772e+00   1.3378957e-02   0.0000000e+00   4.0724497e-02   0.0000000e+00   2.0000000e+00
   1.2688768e+00   2.4985129e+00   1.3366602e-02   0.0000000e+00   4.0685424e-02   0.0000000e+00   2.0000000e+00
   1.2497955e+00   2.5191158e+00   1.3354167e-02   0.0000000e+00   4.0646099e-02   0.0000000e+00   2.0000000e+00
   1.2302707e+00   2.5362488e+00   1.3341652e-02   0.0000000e+00   4.0606523e-02   0.0000000e+00   2.0000000e+00
   1.2104570e+00   2.5500000e+00   1.3329058e-02   0.0000000e+00   4.0566695e-02   0.0000000e+00   2.0000000e+00
   1.1904976e+00   2.5604793e+00   1.3316384e-02   0.0000000e+00   4.0526616e-02   0.0000000e+00   2.0000000e+00
   1.1705244e+00   2.5678150e+00   1.3303630e-02   0.0000000e+00   4.0486287e-02   0.0000000e+00   2.0000000e+00
   1.1506566e+00   2.5721498e+00   1.3290797e-02   0.0000000e+00   4.0445707e-02   0.0000000e+00   2.0000000e+00
   1.1310011e+00   2.5736379e+00   1.3277885e-02   0.0000000e+00   4.0404876e-02   0.0000000e+00   2.0000000e+00
   1.1116529e+00   2.5724421e+00   1.3264894e-02   0.0000000e+00   4.0363795e-02   0.0000000e+00   2.0000000e+00
   1.0926948e+00   2.5687304e+00   1.3251823e-02   0.0000000e+00   4.0322465e-02   0.0000000e+00   2.0000000e+00
   1.0741985e+00   2.5626742e+00   1.3238673e-02   0.0000000e+00   4.0280884e-02   0.0000000e+00   2.0000000e+00
   1.0562251e+00   2.5544459e+00   1.3225444e-02   0.0000000e+00   4.0239055e-02   0.0000000e+00   2.0000000e+00
   1.0388258e+00   2.5442168e+00   1.3212137e-02   0.0000000e+00   4.0196976e-02   0.0000000e+00   2.0000000e+00
   1.0220428e+00   2.5321560e+00   1.3198750e-02   0.0000000e+00   4.0154649e-02   0.0000000e+00   2.0000000e+00
   1.0059100e+00   2.5184287e+00   1.3185285e-02   0.0000000e+00   4.0112073e-02   0.0000000e+00   2.0000000e+00
   9.9045412e-01   2.5031955e+00   1.3171741e-02   0.0000000e+00   4.0069249e-02   0.0000000e+00   2.0000000e+00
   9.7569501e-01   2.4866112e+00   1.3158118e-02   0.0000000e+00   4.0026176e-02   0.0000000e+00   2.0000000e+00
   9.6164685e-01   2.4688247e+00   1.3144417e-02   0.0000000e+00   3.9982856e-02   0.0000000e+00   2.0000000e+00
   9.4831872e-01   2.4499783e+00   1.3130638e-02   0.0000000e+00   3.9939289e-02   0.0000000e+00   2.0000000e+00
   9.3571528e-01   2.4302072e+00   1.3116780e-02   0.0000000e+00   3.9895474e-02   0.0000000e+00   2.0000000e+00
   9.2383740e-01   2.4096399e+00   1.3102844e-02   0.0000000e+00   3.9851412e-02   0.0000000e+00   2.0000000e+00
   9.1268273e-01   2.3883978e+00   1.3088829e-02   0.0000000e+00   3.9807104e-02   0.0000000e+00   2.0000000e+00
   9.0224620e-01   2.3665954e+00   1.3074737e-02   0.0000000e+00   3.9762549e-02   0.0000000e+00   2.0000000e+00
   8.9252047e-01   2.3443402e+00   1.3060566e-02   0.0000000e+00   3.9717748e-02   0.0000000e+00   2.0000000e+00
   8.8349636e-01   2.3217333e+00   1.3046317e-02   0.0000000e+00   3.9672701e-02   0.0000000e+00   2.0000000e+00
   8.7516318e-01   2.2988692e+00   1.3031991e-02   0.0000000e+00   3.9627409e-02   0.0000000e+00   2.0000000e+00
   8.6750903e-01   2.2758363e+00   1.3017587e-02   0.0000000e+00   3.9581871e-02   0.0000000e+00   2.0000000e+00
   8.6052108e-01   2.2527172e+00   1.3003105e-02   0.0000000e+00   3.9536088e-02   0.0000000e+00   2.0000000e+00
   8.5418578e-01   2.2295888e+00   1.2988546e-02   0.0000000e+00   3.9490061e-02   0.0000000e+00   2.0000000e+00
   8.4848907e-01   2.2065227e+00   1.2973909e-02   0.0000000e+00   3.9443789e-02   0.0000000e+00   2.0000000e+00
   8.4341650e-01   2.1835857e+00   1.2959194e-02   0.0000000e+00   3.9397273e-02   0.0000000e+00   2.0000000e+00
   8.3895341e-01   2.1608396e+00   1.2944402e-02   0.0000000e+00   3.9350513e-02   0.0000000e+00   2.0000000e+00
   8.3508498e-01   2.1383421e+00   1.2929533e-02   0.0000000e+00   3.9303510e-02   0.0000000e+00   2.0000000e+00
   8.3179636e-01   2.1161466e+00   1.2914587e-02   0.0000000e+00   3.9256263e-02   0.0000000e+00   2.0000000e+00
   8.2907271e-01   2.0943028e+00   1.2899564e-02   0.0000000e+00   3.9208773e-02   0.0000000e+00   2.0000000e+00
   8.2689921e-01   2.0728567e+00   1.2884464e-02   0.0000000e+00   3.9161041e-02   0.0000000e+00   2.0000000e+00
   8.2526116e-01   2.0518509e+00   1.2869287e-02   0.0000000e+00   3.9113066e-02   0.0000000e+00   2.0000000e+00
   8.2414395e-01   2.0313251e+00   1.2854033e-02   0.0000000e+00   3.9064849e-02   0.0000000e+00   2.0000000e+00
   8.2353307e-01   2.0113159e+00   1.2838702e-02   0.0000000e+00   3.9016390e-02   0.0000000e+00   2.0000000e+00
   8.2341410e-01   1.9918573e+00   1.2823295e-02   0.0000000e+00   3.8967690e-02   0.0000000e+00   2.0000000e+00
   8.2377274e-01   1.9729808e+00   1.2807811e-02   0.0000000e+00   3.8918748e-02   0.0000000e+00   2.0000000e+00
   8.2459472e-01   1.9547156e+00   1.2792251e-02   0.0000000e+00   3.8869566e-02   0.0000000e+00   2.0000000e+00
   8.2586583e-01   1.9370885e+00   1.2776614e-02   0.0000000e+00   3.8820143e-02   0.0000000e+00   2.0000000e+00
   8.2757186e-01   1.9201245e+00   1.2760901e-02   0.0000000e+00   3.8770479e-02   0.0000000e+00   2.0000000e+00
   8.2969859e-01   1.9038466e+00   1.2745112e-02   0.0000000e+00   3.8720576e-02   0.0000000e+00   2.0000000e+00
   8.3223172e-01   1.8882759e+00   1.2729247e-02   0.0000000e+00   3.8670433e-02   0.0000000e+00   2.0000000e+00
   8.3515685e-01   1.8734318e+00   1.2713306e-02   0.0000000e+00   3.8620051e-02   0.0000000e+00   2.0000000e+00
   8.3845945e-01   1.8593322e+00   1.2697289e-02   0.0000000e+00   3.8569429e-02   0.0000000e+00   2.0000000e+00
   8.4212477e-01   1.8459932e+00   1.2681196e-02   0.0000000e+00   3.8518569e-02   0.0000000e+00   2.0000000e+00
   8.4613787e-01   1.8334295e+00   1.2665028e-02   0.0000000e+00   3.8467471e-02   0.0000000e+00   2.0000000e+00
   8.5048349e-01   1.8216544e+00   1.2648784e-02   0.0000000e+00   3.8416134e-02   0.0000000e+00   2.0000000e+00
   8.5514610e-01   1.8106797e+00   1.2632464e-02   0.0000000e+00   3.8364559e-02   0.0000000e+00   2.0000000e+00
   8.6010978e-01   1.8005155e+00   1.2616070e-02   0.0000000e+00   3.8312747e-02   0.0000000e+00   2.0000000e+00
   8.6535825e-01   1.7911709e+00   1.2599599e-02   0.0000000e+00   3.8260698e-02   0.0000000e+00   2.0000000e+00
   8.7087478e-01   1.7826533e+00   1.2583054e-02   0.0000000e+00   3.8208412e-02   0.0000000e+00   2.0000000e+00
   8.7664220e-01   1.7749686e+00   1.2566434e-02   0.0000000e+00   3.8155890e-02   0.0000000e+00   2.0000000e+00
   8.8264285e-01   1.7681215e+00   1.2549738e-02   0.0000000e+00   3.8103131e-02   0.0000000e+00   2.0000000e+00
   8.8885859e-01   1.7621149e+00   1.2532968e-02   0.0000000e+00   3.8050136e-02   0.0000000e+00   2.0000000e+00
   8.9527074e-01   1.7569503e+00   1.2516123e-02   0.0000000e+00   3.7996906e-02   0.0000000e+00   2.0000000e+00
   9.0186012e-01   1.7526277e+00   1.2499203e-02   0.0000000e+00   3.7943441e-02   0.0000000e+00   2.0000000e+00
   9.0860702e-01   1.7491451e+00   1.2482208e-02   0.0000000e+00   3.7889741e-02   0.0000000e+00   2.0000000e+00
   9.1549120e-01   1.7464992e+00   1.2465139e-02   0.0000000e+00   3.7835806e-02   0.0000000e+00   2.0000000e+00
   9.2249193e-01   1.7446847e+00   1.2447996e-02   0.0000000e+00   3.7781637e-02   0.0000000e+00   2.0000000e+00
   9.2958801e-01   1.7436946e+00   1.2430778e-02   0.0000000e+00   3.7727235e-02   0.0000000e+00   2.0000000e+00
   9.3675778e-01   1.7435199e+00   1.2413486e-02   0.0000000e+00   3.7672598e-02   0.0000000e+00   2.0000000e+00
   9.4397916e-01   1.7441497e+00   1.2396120e-02   0.0000000e+00   3.7617729e-02   0.0000000e+00   2.0000000e+00
   9.5122975e-01   1.7455711e+00   1.2378681e-02   0.0000000e+00   3.7562627e-02   0.0000000e+00   2.0000000e+00
   9.5848682e-01   1.7477691e+00   1.2361167e-02   0.0000000e+00   3.7507292e-02   0.0000000e+00   2.0000000e+00
   9.6572744e-01   1.7507267e+00   1.2343579e-02   0.0000000e+00   3.7451725e-02   0.0000000e+00   2.0000000e+00
   9.7292852e-01   1.7544247e+00   1.2325918e-02   0.0000000e+00   3.7395926e-02   0.0000000e+00   2.0000000e+00
   9.8006693e-01   1.7588416e+00   1.2308183e-02   0.0000000e+00   3.7339896e-02   0.0000000e+00   2.0000000e+00
   9.8711955e-01   1.7639540e+00   1.2290375e-02   0.0000000e+00   3.7283634e-02   0.0000000e+00   2.0000000e+00
   9.9406342e-01   1.7697360e+00   1.2272493e-02   0.0000000e+00   3.7227142e-02   0.0000000e+00   2.0000000e+00
   1.0008758e+00   1.7761598e+00   1.2254538e-02   0.0000000e+00   3.7170419e-02   0.0000000e+00   2.0000000e+00
   1.0075345e+00   1.7831953e+00   1.2236510e-02   0.0000000e+00   3.7113466e-02   0.0000000e+00   2.0000000e+00
   1.0140175e+00   1.7908103e+00   1.2218409e-02   0.0000000e+00   3.7056284e-02   0.0000000e+00   2.0000000e+00
   1.0203036e+00   1.7989707e+00   1.2200235e-02   0.0000000e+00   3.6998872e-02   0.0000000e+00   2.0000000e+00
   1.0263725e+00   1.8076404e+00   1.2181989e-02   0.0000000e+00   3.6941231e-02   0.0000000e+00   2.0000000e+00
   1.0322044e+00   1.8167813e+00   1.2163669e-02   0.0000000e+00   3.6883361e-02   0.0000000e+00   2.0000000e+00
   1.0377808e+00   1.8263539e+00   1.2145277e-02   0.0000000e+00   3.6825264e-02   0.0000000e+00   2.0000000e+00
   1.0430843e+00   1.8363169e+00   1.2126813e-02   0.0000000e+00   3.6766938e-02   0.0000000e+00   2.0000000e+00
   1.0480985e+00   1.8466278e+00   1.2108276e-02   0.0000000e+00   3.6708384e-02   0.0000000e+00   2.0000000e+00
   1.0528087e+00   1.8572426e+00   1.2089666e-02   0.0000000e+00   3.6649604e-02   0.0000000e+00   2.0000000e+00
   1.0572013e+00   1.8681167e+00   1.2070985e-02   0.0000000e+00   3.6590596e-02   0.0000000e+00   2.0000000e+00
   1.0612646e+00   1.8792043e+00   1.2052232e-02   0.0000000e+00   3.6531362e-02   0.0000000e+00   2.0000000e+00
   1.0649884e+00   1.8904594e+00   1.2033406e-02   0.0000000e+00   3.6471902e-02   0.0000000e+00   2.0000000e+00
   1.0683640e+00   1.9018355e+00   1.2014509e-02   0.0000000e+00   3.6412216e-02   0.0000000e+00   2.0000000e+00
   1.0713847e+00   1.9132861e+00   1.1995540e-02   0.0000000e+00   3.6352305e-02   0.0000000e+00   2.0000000e+00
   1.0740456e+00   1.9247649e+00   1.1976500e-02   0.0000000e+00   3.6292169e-02   0.0000000e+00   2.0000000e+00
   1.0763436e+00   1.9362259e+00   1.1957388e-02   0.0000000e+00   3.6231808e-02   0.0000000e+00   2.0000000e+00
   1.0782771e+00   1.9476241e+00   1.1938205e-02   0.0000000e+00   3.6171222e-02   0.0000000e+00   2.0000000e+00
   1.0798469e+00   1.9589153e+00   1.1918950e-02   0.0000000e+00   3.6110413e-02   0.0000000e+00   2.0000000e+00
   1.0810551e+00   1.9700565e+00   1.1899625e-02   0.0000000e+00   3.6049381e-02   0.0000000e+00   2.0000000e+00
   1.0819058e+00   1.9810062e+00   1.1880228e-02   0.0000000e+00   3.5988125e-02   0.0000000e+00   2.0000000e+00
   1.0824048e+00   1.9917245e+00   1.1860760e-02   0.0000000e+00   3.5926646e-02   0.0000000e+00   2.0000000e+00
   1.0825593e+00   2.0021737e+00   1.1841222e-02   0.0000000e+00   3.5864945e-02   0.0000000e+00   2.0000000e+00
   1.0823784e+00   2.0123178e+00   1.1821613e-02   0.0000000e+00   3.5803022e-02   0.0000000e+00   2.0000000e+00
   1.0818723e+00   2.0221233e+00   1.1801933e-02   0.0000000e+00   3.5740878e-02   0.0000000e+00   2.0000000e+00
   1.0810527e+00   2.0315590e+00   1.1782183e-02   0.0000000e+00   3.5678512e-02   0.0000000e+00   2.0000000e+00
   1.0799326e+00   2.0405963e+00   1.1762363e-02   0.0000000e+00   3.5615925e-02   0.0000000e+00   2.0000000e+00
   1.0785260e+00   2.0492092e+00   1.1742472e-02   0.0000000e+00   3.5553118e-02   0.0000000e+00   2.0000000e+00
   1.0768478e+00   2.0573745e+00   1.1722512e-02   0.0000000e+00   3.5490091e-02   0.0000000e+00   2.0000000e+00
   1.0749140e+00   2.0650717e+00   1.1702481e-02   0.0000000e+00   3.5426844e-02   0.0000000e+00   2.0000000e+00
   1.0727411e+00   2.0722832e+00   1.1682381e-02   0.0000000e+00   3.5363378e-02   0.0000000e+00   2.0000000e+00
   1.0703462e+00   2.0789942e+00   1.1662211e-02   0.0000000e+00   3.5299693e-02   0.0000000e+00   2.0000000e+00
   1.0677470e+00   2.0851927e+00   1.1641971e-02   0.0000000e+00   3.5235789e-02   0.0000000e+00   2.0000000e+00
   1.0649614e+00   2.0908694e+00   1.1621662e-02   0.0000000e+00   3.5171667e-02   0.0000000e+00   2.0000000e+00
   1.0620075e+00   2.0960181e+00   1.1601283e-02   0.0000000e+00   3.5107328e-02   0.0000000e+00   2.0000000e+00
   1.0589036e+00   2.1006347e+00   1.1580835e-02   0.0000000e+00   3.5042771e-02   0.0000000e+00   2.0000000e+00
   1.0556679e+00   2.1047181e+00   1.1560318e-02   0.0000000e+00   3.4977997e-02   0.0000000e+00   2.0000000e+00
   1.0523184e+00   2.1082695e+00   1.1539732e-02   0.0000000e+00   3.4913007e-02   0.0000000e+00   2.0000000e+00
   1.0488729e+00   2.1112925e+00   1.1519077e-02   0.0000000e+00   3.4847801e-02   0.0000000e+00   2.0000000e+00
   1.0453491e+00   2.1137929e+00   1.1498354e-02   0.0000000e+00   3.4782379e-02   0.0000000e+00   2.0000000e+00
   1.0417639e+00   2.1157786e+00   1.1477561e-02   0.0000000e+00   3.4716742e-02   0.0000000e+00   2.0000000e+00
   1.0381341e+00   2.1172595e+00   1.1456701e-02   0.0000000e+00   3.4650890e-02   0.0000000e+00   2.0000000e+00
   1.0344758e+00   2.1182472e+00   1.1435772e-02   0.0000000e+00   3.4584823e-02   0.0000000e+00   2.0000000e+00
   1.0308044e+00   2.1187551e+00   1.1414774e-02   0.0000000e+00   3.4518542e-02   0.0000000e+00   2.0000000e+00
   1.0271350e+00   2.1187979e+00   1.1393709e-02   0.0000000e+00   3.4452048e-02   0.0000000e+00   2.0000000e+00
   1.0234816e+00   2.1183920e+00   1.1372575e-02   0.0000000e+00   3.4385340e-02   0.0000000e+00   2.0000000e+00
   1.0198579e+00   2.1175546e+00   1.1351374e-02   0.0000000e+00   3.4318419e-02   0.0000000e+00   2.0000000e+00
   1.0162765e+00   2.1163043e+00   1.1330105e-02   0.0000000e+00   3.4251286e-02   0.0000000e+00   2.0000000e+00
   1.0127495e+00   2.1146604e+00   1.1308768e-02   0.0000000e+00   3.4183941e-02   0.0000000e+00   2.0000000e+00
   1.0092882e+00   2.1126431e+00   1.1287364e-02   0.0000000e+00   3.4116385e-02   0.0000000e+00   2.0000000e+00
   1.0059031e+00   2.1102733e+00   1.1265892e-02   0.0000000e+00   3.4048617e-02   0.0000000e+00   2.0000000e+00
   1.0026039e+00   2.1075723e+00   1.1244354e-02   0.0000000e+00   3.3980639e-02   0.0000000e+00   2.0000000e+00
   9.9939960e-01   2.1045618e+00   1.1222748e-02   0.0000000e+00   3.3912450e-02   0.0000000e+00   2.0000000e+00
   9.9629841e-01   2.1012638e+00   1.1201075e-02   0.0000000e+00   3.3844051e-02   0.0000000e+00   2.0000000e+00
   9.9330783e-01   2.0977007e+00   1.1179335e-02   0.0000000e+00   3.3775443e-02   0.0000000e+00   2.0000000e+00
   9.9043459e-01   2.0938946e+00   1.1157529e-02   0.0000000e+00   3.3706625e-02   0.0000000e+00   2.0000000e+00
   9.8768473e-01   2.0898679e+00   1.1135656e-02   0.0000000e+00   3.3637599e-02   0.0000000e+00   2.0000000e+00
   9.8506360e-01   2.0856428e+00   1.1113716e-02   0.0000000e+00   3.3568365e-02   0.0000000e+00   2.0000000e+00
   9.8257587e-01   2.0812413e+00   1.1091710e-02   0.0000000e+00   3.3498923e-02   0.0000000e+00   2.0000000e+00
   9.8022556e-01   2.0766850e+00   1.1069638e-02   0.0000000e+00   3.3429274e-02   0.0000000e+00   2.0000000e+00
   9.7801604e-01   2.0719956e+00   1.1047500e-02   0.0000000e+00   3.3359417e-02   0.0000000e+00   2.0000000e+00
   9.7595011e-01   2.0671939e+00   1.1025296e-02   0.0000000e+00   3.3289355e-02   0.0000000e+00   2.0000000e+00
   9.7402996e-01   2.0623007e+00   1.1003026e-02   0.0000000e+00   3.3219086e-02   0.0000000e+00   2.0000000e+00
   9.7225723e-01   2.0573361e+00   1.0980691e-02   0.0000000e+00   3.3148611e-02   0.0000000e+00   2.0000000e+00
   9.7063302e-01   2.0523196e+00   1.0958290e-02   0.0000000e+00   3.3077932e-02   0.0000000e+00   2.0000000e+00
   9.6915791e-01   2.0472704e+00   1.0935823e-02   0.0000000e+00   3.3007047e-02   0.0000000e+00   2.0000000e+00
   9.6783201e-01   2.0422069e+00   1.0913291e-02   0.0000000e+00   3.2935959e-02   0.0000000e+00   2.0000000e+00
   9.6665495e-01   2.0371470e+00   1.0890694e-02   0.0000000e+00   3.2864666e-02   0.0000000e+00   2.0000000e+00
   9.6562592e-01   2.0321077e+00   1.0868033e-02   0.0000000e+00   3.2793170e-02   0.0000000e+00   2.0000000e+00
   9.6474368e-01   2.0271055e+00   1.0845306e-02   0.0000000e+00   3.2721471e-02   0.0000000e+00   2.0000000e+00
   9.6400659e-01   2.0221564e+00   1.0822514e-02   0.0000000e+00   3.2649569e-02   0.0000000e+00   2.0000000e+00
   9.6341263e-01   2.0172752e+00   1.0799658e-02   0.0000000e+00   3.2577466e-02   0.0000000e+00   2.0000000e+00
   9.6295943e-01   2.0124764e+00   1.0776738e-02   0.0000000e+00   3.2505160e-02   0.0000000e+00   2.0000000e+00
   9.6264427e-01   2.0077735e+00   1.0753753e-02   0.0000000e+00   3.2432654e-02   0.0000000e+00   2.0000000e+00
   9.6246409e-01   2.0031795e+00   1.0730704e-02   0.0000000e+00   3.2359946e-02   0.0000000e+00   2.0000000e+00
   9.6241556e-01   1.9987064e+00   1.0707591e-02   0.0000000e+00   3.2287039e-02   0.0000000e+00   2.0000000e+00
   9.6249502e-01   1.9943655e+00   1.0684414e-02   0.0000000e+00   3.2213931e-02   0.0000000e+00   2.0000000e+00
   9.6269859e-01   1.9901675e+00   1.0661173e-02   0.0000000e+00   3.2140625e-02   0.0000000e+00   2.0000000e+00
   9.6302209e-01   1.9861221e+00   1.0637869e-02   0.0000000e+00   3.2067119e-02   0.0000000e+00   2.0000000e+00
   9.6346114e-01   1.9822383e+00   1.0614501e-02   0.0000000e+00   3.1993414e-02   0.0000000e+00   2.0000000e+00
   9.6401113e-01   1.9785245e+00   1.0591070e-02   0.0000000e+00   3.1919512e-02   0.0000000e+00   2.0000000e+00
   9.6466723e-01   1.9749882e+00   1.0567576e-02   0.0000000e+00   3.1845412e-02   0.0000000e+00   2.0000000e+00
   9.6542444e-01   1.9716360e+00   1.0544018e-02   0.0000000e+00   3.1771115e-02   0.0000000e+00   2.0000000e+00
   9.6627760e-01   1.9684740e+00   1.0520398e-02   0.0000000e+00   3.1696621e-02   0.0000000e+00   2.0000000e+00
   9.6722136e-01   1.9655075e+00   1.0496715e-02   0.0000000e+00   3.1621931e-02   0.0000000e+00   2.0000000e+00
   9.6825027e-01   1.9627409e+00   1.0472969e-02   0.0000000e+00   3.1547046e-02   0.0000000e+00   2.0000000e+00
   9.6935873e-01   1.9601780e+00   1.0449161e-02   0.0000000e+00   3.1471965e-02   0.0000000e+00   2.0000000e+00
   9.7054103e-01   1.9578218e+00   1.0425290e-02   0.0000000e+00   3.1396689e-02   0.0000000e+00   2.0000000e+00
   9.7179140e-01   1.9556746e+00   1.0401357e-02   0.0000000e+00   3.1321219e-02   0.0000000e+00   2.0000000e+00
   9.7310397e-01   1.9537380e+00   1.0377362e-02   0.0000000e+00   3.1245555e-02   0.0000000e+00   2.0000000e+00
   9.7447280e-01   1.9520130e+00   1.0353305e-02   0.0000000e+00   3.1169698e-02   0.0000000e+00   2.0000000e+00
   9.7589193e-01   1.9504996e+00   1.0329186e-02   0.0000000e+00   3.1093647e-02   0.0000000e+00   2.0000000e+00
   9.7735537e-01   1.9491976e+00   1.0305006e-02   0.0000000e+00   3.1017404e-02   0.0000000e+00   2.0000000e+00
   9.7885712e-01   1.9481057e+00   1.0280764e-02   0.0000000e+00   3.0940970e-02   0.0000000e+00   2.0000000e+00
   9.8039118e-01   1.9472221e+00   1.0256461e-02   0.0000000e+00   3.0864343e-02   0.0000000e+00   2.0000000e+00
   9.8195157e-01   1.9465446e+00   1.0232096e-02   0.0000000e+00   3.0787526e-02   0.0000000e+00   2.0000000e+00
   9.8353238e-01   1.9460700e+00   1.0207671e-02   0.0000000e+00   3.0710518e-02   0.0000000e+00   2.0000000e+00
   9.8512772e-01   1.9457948e+00   1.0183184e-02   0.0000000e+00   3.0633320e-02   0.0000000e+00   2.0000000e+00
   9.8673180e-01   1.9457149e+00   1.0158637e-02   0.0000000e+00   3.0555932e-02   0.0000000e+00   2.0000000e+00
   9.8833891e-01   1.9458255e+00   1.0134029e-02   0.0000000e+00   3.0478355e-02   0.0000000e+00   2.0000000e+00
   9.8994346e-01   1.9461214e+00   1.0109361e-02   0.0000000e+00   3.0400590e-02   0.0000000e+00   2.0000000e+00
   9.9153998e-01   1.9465969e+00   1.0084632e-02   0.0000000e+00   3.0322636e-02   0.0000000e+00   2.0000000e+00
   9.9312313e-01   1.9472458e+00   1.0059844e-02   0.0000000e+00   3.0244495e-02   0.0000000e+00   2.0000000e+00
   9.9468773e-01   1.9480615e+00   1.0034995e-02   0.0000000e+00   3.0166166e-02   0.0000000e+00   2.0000000e+00
   9.9622879e-01   1.9490369e+00   1.0010086e-02   0.0000000e+00   3.0087651e-02   0.0000000e+00   2.0000000e+00
   9.9774149e-01   1.9501645e+00   9.9851174e-03   0.0000000e+00   3.0008949e-02   0.0000000e+00   2.0000000e+00
   9.9922120e-01   1.9514366e+00   9.9600893e-03   0.0000000e+00   2.9930062e-02   0.0000000e+00   2.0000000e+00
   1.0006635e+00   1.9528451e+00   9.9350018e-03   0.0000000e+00   2.9850990e-02   0.0000000e+00   2.0000000e+00
   1.0020643e+00   1.9543814e+00   9.9098549e-03   0.0000000e+00   2.9771732e-02   0.0000000e+00   2.0000000e+00
   1.0034196e+00   1.9560371e+00   9.8846489e-03   0.0000000e+00   2.9692291e-02   0.0000000e+00   2.0000000e+00
   1.0047256e+00   1.9578031e+00   9.8593840e-03   0.0000000e+00   2.9612665e-02   0.0000000e+00   2.0000000e+00
   1.0059791e+00   1.9596704e+00   9.8340601e-03   0.0000000e+00   2.9532856e-02   0.0000000e+00   2.0000000e+00
   1.0071768e+00   1.9616298e+00   9.8086776e-03   0.0000000e+00   2.9452865e-02   0.0000000e+00   2.0000000e+00
   1.0083158e+00   1.9636718e+00   9.7832366e-03   0.0000000e+00   2.9372691e-02   0.0000000e+00   2.0000000e+00
   1.0093935e+00   1.9657872e+00   9.7577371e-03   0.0000000e+00   2.9292335e-02   0.0000000e+00   2.0000000e+00
   1.0104076e+00   1.9679663e+00   9.7321794e-03   0.0000000e+00   2.9211798e-02   0.0000000e+00   2.0000000e+00
   1.0113561e+00   1.9701998e+00   9.7065637e-03   0.0000000e+00   2.9131081e-02   0.0000000e+00   2.0000000e+00
   1.0122372e+00   1.9724781e+00   9.6808900e-03   0.0000000e+00   2.9050182e-02   0.0000000e+00   2.0000000e+00
   1.0130495e+00   1.9747919e+00   9.6551585e-03   0.0000000e+00   2.8969104e-02   0.0000000e+00   2.0000000e+00
   1.0137918e+00   1.9771319e+00   9.6293694e-03   0.0000000e+00   2.8887847e-02   0.0000000e+00   2.0000000e+00
   1.0144633e+00   1.9794888e+00   9.6035228e-03   0.0000000e+00   2.8806411e-02   0.0000000e+00   2.0000000e+00
   1.0150635e+00   1.9818538e+00   9.5776189e-03   0.0000000e+00   2.8724797e-02   0.0000000e+00   2.0000000e+00
   1.0155919e+00   1.9842180e+00   9.5516579e-03   0.0000000e+00   2.8643004e-02   0.0000000e+00   2.0000000e+00
   1.0160487e+00   1.9865728e+00   9.5256398e-03   0.0000000e+00   2.8561035e-02   0.0000000e+00   2.0000000e+00
   1.0164340e+00   1.9889098e+00   9.4995649e-03   0.0000000e+00   2.8478889e-02   0.0000000e+00   2.0000000e+00
   1.0167486e+00   1.9912211e+00   9.4734333e-03   0.0000000e+00   2.8396566e-02   0.0000000e+00   2.0000000e+00
   1.0169930e+00   1.9934989e+00   9.4472451e-03   0.0000000e+00   2.8314068e-02   0.0000000e+00   2.0000000e+00
   1.0171684e+00   1.9957357e+00   9.4210006e-03   0.0000000e+00   2.8231394e-02   0.0000000e+00   2.0000000e+00
   1.0172762e+00   1.9979245e+00   9.3946999e-03   0.0000000e+00   2.8148546e-02   0.0000000e+00   2.0000000e+00
   1.0173176e+00   2.0000586e+00   9.3683430e-03   0.0000000e+00   2.8065523e-02   0.0000000e+00   2.0000000e+00
   1.0172946e+00   2.0021317e+00   9.3419303e-03   0.0000000e+00   2.7982327e-02   0.0000000e+00   2.0000000e+00
   1.0172090e+00   2.0041380e+00   9.3154618e-03   0.0000000e+00   2.7898957e-02   0.0000000e+00   2.0000000e+00
   1.0170630e+00   2.0060718e+00   9.2889377e-03   0.0000000e+00   2.7815415e-02   0.0000000e+00   2.0000000e+00
   1.0168587e+00   2.0079281e+00   9.2623582e-03   0.0000000e+00   2.7731700e-02   0.0000000e+00   2.0000000e+00
   1.0165987e+00   2.0097024e+00   9.2357234e-03   0.0000000e+00   2.7647814e-02   0.0000000e+00   2.0000000e+00
   1.0162856e+00   2.0113904e+00   9.2090334e-03   0.0000000e+00   2.7563757e-02   0.0000000e+00   2.0000000e+00
   1.0159220e+00   2.0129884e+00   9.1822885e-03   0.0000000e+00   2.7479529e-02   0.0000000e+00   2.0000000e+00
   1.0155108e+00   2.0144931e+00   9.1554888e-03   0.0000000e+00   2.7395131e-02   0.0000000e+00   2.0000000e+00
   1.0150549e+00   2.0159017e+00   9.1286345e-03   0.0000000e+00   2.7310564e-02   0.0000000e+00   2.0000000e+00
   1.0145574e+00   2.0172117e+00   9.1017257e-03   0.0000000e+00   2.7225827e-02   0.0000000e+00   2.0000000e+00
   1.0140212e+00   2.0184213e+00   9.0747626e-03   0.0000000e+00   2.7140922e-02   0.0000000e+00   2.0000000e+00
   1.0134496e+00   2.0195290e+00   9.0477452e-03   0.0000000e+00   2.7055849e-02   0.0000000e+00   2.0000000e+00
   1.0128456e+00   2.0205336e+00   9.0206739e-03   0.0000000e+00   2.6970608e-02   0.0000000e+00   2.0000000e+00
   1.0122126e+00   2.0214344e+00   8.9935488e-03   0.0000000e+00   2.6885201e-02   0.0000000e+00   2.0000000e+00
   1.0115536e+00   2.0222313e+00   8.9663700e-03   0.0000000e+00   2.6799627e-02   0.0000000e+00   2.0000000e+00
   1.0108720e+00   2.0229245e+00   8.9391377e-03   0.0000000e+00   2.6713887e-02   0.0000000e+00   2.0000000e+00
   1.0101708e+00   2.0235143e+00   8.9118520e-03   0.0000000e+00   2.6627982e-02   0.0000000e+00   2.0000000e+00
   1.0094533e+00   2.0240018e+00   8.8845131e-03   0.0000000e+00   2.6541912e-02   0.0000000e+00   2.0000000e+00
   1.0087225e+00   2.0243882e+00   8.8571212e-03   0.0000000e+00   2.6455677e-02   0.0000000e+00   2.0000000e+00
   1.0079816e+00   2.0246751e+00   8.8296765e-03   0.0000000e+00   2.6369279e-02   0.0000000e+00   2.0000000e+00
   1.0072335e+00   2.0248645e+00   8.8021790e-03   0.0000000e+00   2.6282718e-02   0.0000000e+00   2.0000000e+00
   1.0064812e+00   2.0249585e+00   8.7746290e-03   0.0000000e+00   2.6195994e-02   0.0000000e+00   2.0000000e+00
   1.0057276e+00   2.0249596e+00   8.7470267e-03   0.0000000e+00   2.6109108e-02   0.0000000e+00   2.0000000e+00
   1.0049754e+00   2.0248707e+00   8.7193721e-03   0.0000000e+00   2.6022060e-02   0.0000000e+00   2.0000000e+00
   1.0042273e+00   2.0246948e+00   8.6916655e-03   0.0000000e+00   2.5934851e-02   0.0000000e+00   2.0000000e+00
   1.0034859e+00   2.0244351e+00   8.6639071e-03   0.0000000e+00   2.5847482e-02   0.0000000e+00   2.0000000e+00
   1.0027537e+00   2.0240950e+00   8.6360969e-03   0.0000000e+00   2.5759952e-02   0.0000000e+00   2.0000000e+00
   1.0020330e+00   2.0236782e+00   8.6082352e-03   0.0000000e+00   2.5672264e-02   0.0000000e+00   2.0000000e+00
   1.0013260e+00   2.0231885e+00   8.5803221e-03   0.0000000e+00   2.5584416e-02   0.0000000e+00   2.0000000e+00
   1.0006350e+00   2.0226299e+00   8.5523578e-03   0.0000000e+00   2.5496410e-02   0.0000000e+00   2.0000000e+00
   9.9996184e-01   2.0220064e+00   8.5243424e-03   0.0000000e+00   2.5408246e-02   0.0000000e+00   2.0000000e+00
   9.9930846e-01   2.0213221e+00   8.4962762e-03   0.0000000e+00   2.5319924e-02   0.0000000e+00   2.0000000e+00
   9.9867657e-01   2.0205815e+00   8.4681593e-03   0.0000000e+00   2.5231446e-02   0.0000000e+00   2.0000000e+00
   9.9806779e-01   2.0197888e+00   8.4399918e-03   0.0000000e+00   2.5142812e-02   0.0000000e+00   2.0000000e+00
   9.9748359e-01   2.0189483e+00   8.4117739e-03   0.0000000e+00   2.5054023e-02   0.0000000e+00   2.0000000e+00
   9.9692531e-01   2.0180646e+00   8.3835059e-03   0.0000000e+00   2.4965078e-02   0.0000000e+00   2.0000000e+00
   9.9639416e-01   2.0171421e+00   8.3551878e-03   0.0000000e+00   2.4875978e-02   0.0000000e+00   2.0000000e+00
   9.9589121e-01   2.0161852e+00   8.3268198e-03   0.0000000e+00   2.4786725e-02   0.0000000e+00   2.0000000e+00
   9.9541741e-01   2.0151984e+00   8.2984022e-03   0.0000000e+00   2.4697318e-02   0.0000000e+00   2.0000000e+00
   9.9497356e-01   2.0141860e+00   8.2699350e-03   0.0000000e+00   2.4607758e-02   0.0000000e+00   2.0000000e+00
   9.9456034e-01   2.0131524e+00   8.2414185e-03   0.0000000e+00   2.4518046e-02   0.0000000e+00   2.0000000e+00
   9.9417831e-01   2.0121019e+00   8.2128528e-03   0.0000000e+00   2.4428183e-02   0.0000000e+00   2.0000000e+00
   9.9382789e-01   2.0110387e+00   8.1842380e-03   0.0000000e+00   2.4338168e-02   0.0000000e+00   2.0000000e+00
   9.9350938e-01   2.0099670e+00   8.1555745e-03   0.0000000e+00   2.4248002e-02   0.0000000e+00   2.0000000e+00
   9.9322298e-01   2.0088907e+00   8.1268622e-03   0.0000000e+00   2.4157686e-02   0.0000000e+00   2.0000000e+00
   9.9296873e-01   2.0078139e+00   8.0981015e-03   0.0000000e+00   2.4067221e-02   0.0000000e+00   2.0000000e+00
   9.9274661e-01   2.0067404e+00   8.0692924e-03   0.0000000e+00   2.3976607e-02   0.0000000e+00   2.0000000e+00
   9.9255645e-01   2.0056738e+00   8.0404351e-03   0.0000000e+00   2.3885844e-02   0.0000000e+00   2.0000000e+00
   9.9239799e-01   2.0046177e+00   8.0115299e-03   0.0000000e+00   2.3794934e-02   0.0000000e+00   2.0000000e+00
   9.9227087e-01   2.0035756e+00   7.9825768e-03   0.0000000e+00   2.3703876e-02   0.0000000e+00   2.0000000e+00
   9.9217463e-01   2.0025506e+00   7.9535761e-03   0.0000000e+00   2.3612671e-02   0.0000000e+00   2.0000000e+00
   9.9210871e-01   2.0015459e+00   7.9245280e-03   0.0000000e+00   2.3521321e-02   0.0000000e+00   2.0000000e+00
   9.9207249e-01   2.0005645e+00   7.8954325e-03   0.0000000e+00   2.3429824e-02   0.0000000e+00   2.0000000e+00
   9.9206522e-01   1.9996091e+00   7.8662899e-03   0.0000000e+00   2.3338183e-02   0.0000000e+00   2.0000000e+00
   9.9208612e-01   1.9986823e+00   7.8371004e-03   0.0000000e+00   2.3246397e-02   0.0000000e+00   2.0000000e+00
   9.9213430e-01   1.9977867e+00   7.8078641e-03   0.0000000e+00   2.3154467e-02   0.0000000e+00   2.0000000e+00
   9.9220882e-01   1.9969243e+00   7.7785812e-03   0.0000000e+00   2.3062394e-02   0.0000000e+00   2.0000000e+00
   9.9230867e-01   1.9960974e+00   7.7492519e-03   0.0000000e+00   2.2970179e-02   0.0000000e+00   2.0000000e+00
   9.9243279e-01   1.9953078e+00   7.7198763e-03   0.0000000e+00   2.2877821e-02   0.0000000e+00   2.0000000e+00
   9.9258006e-01   1.9945572e+00   7.6904547e-03   0.0000000e+00   2.2785321e-02   0.0000000e+00   2.0000000e+00
   9.9274930e-01   1.9938471e+00   7.6609871e-03   0.0000000e+00   2.2692680e-02   0.0000000e+00   2.0000000e+00
   9.9293931e-01   1.9931789e+00   7.6314738e-03   0.0000000e+00   2.2599899e-02   0.0000000e+00   2.0000000e+00
   9.9314884e-01   1.9925538e+00   7.6019150e-03   0.0000000e+00   2.2506978e-02   0.0000000e+00   2.0000000e+00
   9.9337661e-01   1.9919726e+00   7.5723108e-03   0.0000000e+00   2.2413918e-02   0.0000000e+00   2.0000000e+00
   9.9362130e-01   1.9914364e+00   7.5426615e-03   0.0000000e+00   2.2320719e-02   0.0000000e+00   2.0000000e+00
   9.9388160e-01   1.9909455e+00   7.5129671e-03   0.0000000e+00   2.2227382e-02   0.0000000e+00   2.0000000e+00
   9.9415614e-01   1.9905006e+00   7.4832278e-03   0.0000000e+00   2.2133907e-02   0.0000000e+00   2.0000000e+00
   9.9444357e-01   1.9901018e+00   7.4534439e-03   0.0000000e+00   2.2040295e-02   0.0000000e+00   2.0000000e+00
   9.9474253e-01   1.9897493e+00   7.4236156e-03   0.0000000e+00   2.1946547e-02   0.0000000e+00   2.0000000e+00
   9.9505163e-01   1.9894430e+00   7.3937429e-03   0.0000000e+00   2.1852663e-02   0.0000000e+00   2.0000000e+00
   9.9536951e-01   1.9891827e+00   7.3638260e-03   0.0000000e+00   2.1758644e-02   0.0000000e+00   2.0000000e+00
   9.9569482e-01   1.9889680e+00   7.3338653e-03   0.0000000e+00   2.1664490e-02   0.0000000e+00   2.0000000e+00
   9.9602619e-01   1.9887984e+00   7.3038607e-03   0.0000000e+00   2.1570201e-02   0.0000000e+00   2.0000000e+00
   9.9636229e-01   1.9886733e+00   7.2738126e-03   0.0000000e+00   2.1475780e-02   0.0000000e+00   2.0000000e+00
   9.9670180e-01   1.9885918e+00   7.2437211e-03   0.0000000e+00   2.1381225e-02   0.0000000e+00   2.0000000e+00
   9.9704344e-01   1.9885531e+00   7.2135863e-03   0.0000000e+00   2.1286538e-02   0.0000000e+00   2.0000000e+00
   9.9738594e-01   1.9885560e+00   7.1834085e-03   0.0000000e+00   2.1191720e-02   0.0000000e+00   2.0000000e+00
   9.9772805e-01   1.9885994e+00   7.1531878e-03   0.0000000e+00   2.1096770e-02   0.0000000e+00   2.0000000e+00
   9.9806859e-01   1.9886820e+00   7.1229244e-03   0.0000000e+00   2.1001689e-02   0.0000000e+00   2.0000000e+00
   9.9840638e-01   1.9888024e+00   7.0926185e-03   0.0000000e+00   2.0906479e-02   0.0000000e+00   2.0000000e+00
   9.9874032e-01   1.9889592e+00   7.0622703e-03   0.0000000e+00   2.0811139e-02   0.0000000e+00   2.0000000e+00
   9.9906931e-01   1.9891507e+00   7.0318799e-03   0.0000000e+00   2.0715670e-02   0.0000000e+00   2.0000000e+00
   9.9939234e-01   1.9893754e+00   7.0014476e-03   0.0000000e+00   2.0620073e-02   0.0000000e+00   2.0000000e+00
   9.9970841e-01   1.9896315e+00   6.9709734e-03   0.0000000e+00   2.0524349e-02   0.0000000e+00   2.0000000e+00
   1.0000166e+00   1.9899172e+00   6.9404577e-03   0.0000000e+00   2.0428497e-02   0.0000000e+00   2.0000000e+00
   1.0003160e+00   1.9902307e+00   6.9099005e-03   0.0000000e+00   2.0332519e-02   0.0000000e+00   2.0000000e+00
   1.0006059e+00   1.9905701e+00   6.8793021e-03   0.0000000e+00   2.0236415e-02   0.0000000e+00   2.0000000e+00
   1.0008854e+00   1.9909334e+00   6.8486627e-03   0.0000000e+00   2.0140186e-02   0.0000000e+00   2.0000000e+00
   1.0011538e+00   1.9913188e+00   6.8179823e-03   0.0000000e+00   2.0043832e-02   0.0000000e+00   2.0000000e+00
   1.0014105e+00   1.9917242e+00   6.7872613e-03   0.0000000e+00   1.9947354e-02   0.0000000e+00   2.0000000e+00
   1.0016549e+00   1.9921475e+00   6.7564998e-03   0.0000000e+00   1.9850753e-02   0.0000000e+00   2.0000000e+00
   1.0018865e+00   1.9925869e+00   6.7256979e-03   0.0000000e+00   1.9754028e-02   0.0000000e+00   2.0000000e+00
   1.0021048e+00   1.9930403e+00   6.6948559e-03   0.0000000e+00   1.9657182e-02   0.0000000e+00   2.0000000e+00
   1.0023094e+00   1.9935057e+00   6.6639740e-03   0.0000000e+00   1.9560213e-02   0.0000000e+00   2.0000000e+00
   1.0025000e+00   1.9939810e+00   6.6330522e-03   0.0000000e+00   1.9463124e-02   0.0000000e+00   2.0000000e+00
   1.0026761e+00   1.9944643e+00   6.6020909e-03   0.0000000e+00   1.9365914e-02   0.0000000e+00   2.0000000e+00
   1.0028378e+00   1.9949537e+00   6.5710902e-03   0.0000000e+00   1.9268585e-02   0.0000000e+00   2.0000000e+00
   1.0029846e+00   1.9954472e+00   6.5400503e-03   0.0000000e+00   1.9171136e-02   0.0000000e+00   2.0000000e+00
   1.0031166e+00   1.9959429e+00   6.5089713e-03   0.0000000e+00   1.9073568e-02   0.0000000e+00   2.0000000e+00
   1.0032338e+00   1.9964391e+00   6.4778535e-03   0.0000000e+00   1.8975882e-02   0.0000000e+00   2.0000000e+00
   1.0033360e+00   1.9969339e+00   6.4466970e-03   0.0000000e+00   1.8878079e-02   0.0000000e+00   2.0000000e+00
   1.0034233e+00   1.9974256e+00   6.4155021e-03   0.0000000e+00   1.8780159e-02   0.0000000e+00   2.0000000e+00
   1.0034959e+00   1.9979125e+00   6.3842688e-03   0.0000000e+00   1.8682123e-02   0.0000000e+00   2.0000000e+00
   1.0035539e+00   1.9983930e+00   6.3529975e-03   0.0000000e+00   1.8583971e-02   0.0000000e+00   2.0000000e+00
   1.0035975e+00   1.9988656e+00   6.3216882e-03   0.0000000e+00   1.8485704e-02   0.0000000e+00   2.0000000e+00
   1.0036270e+00   1.9993287e+00   6.2903412e-03   0.0000000e+00   1.8387323e-02   0.0000000e+00   2.0000000e+00
   1.0036426e+00   1.9997811e+00   6.2589567e-03   0.0000000e+00   1.8288828e-02   0.0000000e+00   2.0000000e+00
   1.0036448e+00   2.0002213e+00   6.2275348e-03   0.0000000e+00   1.8190219e-02   0.0000000e+00   2.0000000e+00
   1.0036338e+00   2.0006482e+00   6.1960758e-03   0.0000000e+00   1.8091498e-02   0.0000000e+00   2.0000000e+00
   1.0036101e+00   2.0010607e+00   6.1645797e-03   0.0000000e+00   1.7992665e-02   0.0000000e+00   2.0000000e+00
   1.0035742e+00   2.0014575e+00   6.1330469e-03   0.0000000e+00   1.7893721e-02   0.0000000e+00   2.0000000e+00
   1.0035264e+00   2.0018378e+00   6.1014775e-03   0.0000000e+00   1.7794666e-02   0.0000000e+00   2.0000000e+00
   1.0034674e+00   2.0022006e+00   6.0698716e-03   0.0000000e+00   1.7695501e-02   0.0000000e+00   2.0000000e+00
   1.0033977e+00   2.0025452e+00   6.0382296e-03   0.0000000e+00   1.7596226e-02   0.0000000e+00   2.0000000e+00
   1.0033178e+00   2.0028709e+00   6.0065514e-03   0.0000000e+00   1.7496842e-02   0.0000000e+00   2.0000000e+00
   1.0032282e+00   2.0031769e+00   5.9748375e-03   0.0000000e+00   1.7397350e-02   0.0000000e+00   2.0000000e+00
   1.0031297e+00   2.0034629e+00   5.9430879e-03   0.0000000e+00   1.7297750e-02   0.0000000e+00   2.0000000e+00
   1.0030228e+00   2.0037282e+00   5.9113028e-03   0.0000000e+00   1.7198044e-02   0.0000000e+00   2.0000000e+00
   1.0029081e+00   2.0039726e+00   5.8794824e-03   0.0000000e+00   1.7098230e-02   0.0000000e+00   2.0000000e+00
   1.0027863e+00   2.0041958e+00   5.8476270e-03   0.0000000e+00   1.6998311e-02   0.0000000e+00   2.0000000e+00
   1.0026581e+00   2.0043976e+00   5.8157366e-03   0.0000000e+00   1.6898287e-02   0.0000000e+00   2.0000000e+00
   1.0025239e+00   2.0045779e+00   5.7838115e-03   0.0000000e+00   1.6798158e-02   0.0000000e+00   2.0000000e+00
   1.0023846e+00   2.0047367e+00   5.7518520e-03   0.0000000e+00   1.6697925e-02   0.0000000e+00   2.0000000e+00
   1.0022408e+00   2.0048739e+00   5.7198580e-03   0.0000000e+00   1.6597589e-02   0.0000000e+00   2.0000000e+00
   1.0020930e+00   2.0049898e+00   5.6878300e-03   0.0000000e+00   1.6497150e-02   0.0000000e+00   2.0000000e+00
   1.0019420e+00   2.0050845e+00   5.6557680e-03   0.0000000e+00   1.6396609e-02   0.0000000e+00   2.0000000e+00
   1.0017884e+00   2.0051583e+00   5.6236722e-03   0.0000000e+00   1.6295966e-02   0.0000000e+00   2.0000000e+00
   1.0016328e+00   2.0052116e+00   5.5915429e-03   0.0000000e+00   1.6195223e-02   0.0000000e+00   2.0000000e+00
   1.0014759e+00   2.0052447e+00   5.5593802e-03   0.0000000e+00   1.6094379e-02   0.0000000e+00   2.0000000e+00
   1.0013181e+00   2.0052581e+00   5.5271844e-03   0.0000000e+00   1.5993436e-02   0.0000000e+00   2.0000000e+00
   1.0011602e+00   2.0052523e+00   5.4949555e-03   0.0000000e+00   1.5892393e-02   0.0000000e+00   2.0000000e+00
   1.0010026e+00   2.0052280e+00   5.4626939e-03   0.0000000e+00   1.5791253e-02   0.0000000e+00   2.0000000e+00
   1.0008460e+00   2.0051856e+00   5.4303996e-03   0.0000000e+00   1.5690014e-02   0.0000000e+00   2.0000000e+00
   1.0006909e+00   2.0051260e+00   5.3980729e-03   0.0000000e+00   1.5588679e-02   0.0000000e+00   2.0000000e+00
   1.0005377e+00   2.0050497e+00   5.3657141e-03   0.0000000e+00   1.5487247e-02   0.0000000e+00   2.0000000e+00
   1.0003871e+00   2.0049576e+00   5.3333231e-03   0.0000000e+00   1.5385719e-02   0.0000000e+00   2.0000000e+00
   1.0002393e+00   2.0048504e+00   5.3009004e-03   0.0000000e+00   1.5284095e-02   0.0000000e+00   2.0000000e+00
   1.0000950e+00   2.0047290e+00   5.2684460e-03   0.0000000e+00   1.5182378e-02   0.0000000e+00   2.0000000e+00
   9.9995440e-01   2.0045942e+00   5.2359602e-03   0.0000000e+00   1.5080566e-02   0.0000000e+00   2.0000000e+00
   9.9981803e-01   2.0044469e+00   5.2034432e-03   0.0000000e+00   1.4978661e-02   0.0000000e+00   2.0000000e+00
   9.9968621e-01   2.0042879e+00   5.1708950e-03   0.0000000e+00   1.4876663e-02   0.0000000e+00   2.0000000e+00
   9.9955929e-01   2.0041182e+00   5.1383161e-03   0.0000000e+00   1.4774573e-02   0.0000000e+00   2.0000000e+00
   9.9943758e-01   2.0039386e+00   5.1057064e-03   0.0000000e+00   1.4672392e-02   0.0000000e+00   2.0000000e+00
   9.9932135e-01   2.0037502e+00   5.0730663e-03   0.0000000e+00   1.4570119e-02   0.0000000e+00   2.0000000e+00
   9.9921087e-01   2.0035537e+00   5.0403959e-03   0.0000000e+00   1.4467757e-02   0.0000000e+00   2.0000000e+00
   9.9910636e-01   2.0033503e+00   5.0076954e-03   0.0000000e+00   1.4365305e-02   0.0000000e+00   2.0000000e+00
   9.9900802e-01   2.0031407e+00   4.9749650e-03   0.0000000e+00   1.4262764e-02   0.0000000e+00   2.0000000e+00
   9.9891603e-01   2.0029259e+00   4.9422050e-03   0.0000000e+00   1.4160135e-02   0.0000000e+00   2.0000000e+00
   9.9883053e-01   2.0027068e+00   4.9094154e-03   0.0000000e+00   1.4057418e-02   0.0000000e+00   2.0000000e+00
   9.9875163e-01   2.0024844e+00   4.8765966e-03   0.0000000e+00   1.3954614e-02   0.0000000e+00   2.0000000e+00
   9.9867944e-01   2.0022594e+00   4.8437486e-03   0.0000000e+00   1.3851724e-02   0.0000000e+00   2.0000000e+00
   9.9861400e-01   2.0020329e+00   4.8108717e-03   0.0000000e+00   1.3748748e-02   0.0000000e+00   2.0000000e+00
   9.9855537e-01   2.0018055e+00   4.7779661e-03   0.0000000e+00   1.3645687e-02   0.0000000e+00   2.0000000e+00
   9.9850355e-01   2.0015783e+00   4.7450320e-03   0.0000000e+00   1.3542542e-02   0.0000000e+00   2.0000000e+00
   9.9845853e-01   2.0013519e+00   4.7120696e-03   0.0000000e+00   1.3439312e-02   0.0000000e+00   2.0000000e+00
   9.9842029e-01   2.0011272e+00   4.6790791e-03   0.0000000e+00   1.3336000e-02   0.0000000e+00   2.0000000e+00
   9.9838875e-01   2.0009049e+00   4.6460606e-03   0.0000000e+00   1.3232605e-02   0.0000000e+00   2.0000000e+00
   9.9836384e-01   2.0006857e+00   4.6130144e-03   0.0000000e+00   1.3129128e-02   0.0000000e+00   2.0000000e+00
   9.9834547e-01   2.0004703e+00   4.5799407e-03   0.0000000e+00   1.3025570e-02   0.0000000e+00   2.0000000e+00
   9.9833350e-01   2.0002594e+00   4.5468396e-03   0.0000000e+00   1.2921931e-02   0.0000000e+00   2.0000000e+00
   9.9832779e-01   2.0000536e+00   4.5137114e-03   0.0000000e+00   1.2818212e-02   0.0000000e+00   2.0000000e+00
   9.9832820e-01   1.9998535e+00   4.4805563e-03   0.0000000e+00   1.2714414e-02   0.0000000e+00   2.0000000e+00
   9.9833454e-01   1.9996596e+00   4.4473744e-03   0.0000000e+00   1.2610537e-02   0.0000000e+00   2.0000000e+00
   9.9834662e-01   1.9994724e+00   4.4141660e-03   0.0000000e+00   1.2506582e-02   0.0000000e+00   2.0000000e+00
   9.9836423e-01   1.9992925e+00   4.3809312e-03   0.0000000e+00   1.2402549e-02   0.0000000e+00   2.0000000e+00
   9.9838716e-01   1.9991202e+00   4.3476703e-03   0.0000000e+00   1.2298440e-02   0.0000000e+00   2.0000000e+00
   9.9841518e-01   1.9989559e+00   4.3143834e-03   0.0000000e+00   1.2194255e-02   0.0000000e+00   2.0000000e+00
   9.9844803e-01   1.9988001e+00   4.2810708e-03   0.0000000e+00   1.2089994e-02   0.0000000e+00   2.0000000e+00
   9.9848546e-01   1.9986529e+00   4.2477327e-03   0.0000000e+00   1.1985658e-02   0.0000000e+00   2.0000000e+00
   9.9852721e-01   1.9985147e+00   4.2143692e-03   0.0000000e+00   1.1881249e-02   0.0000000e+00   2.0000000e+00
   9.9857301e-01   1.9983858e+00   4.1809805e-03   0.0000000e+00   1.1776765e-02   0.0000000e+00   2.0000000e+00
   9.9862259e-01   1.9982663e+00   4.1475669e-03   0.0000000e+00   1.1672209e-02   0.0000000e+00   2.0000000e+00
   9.9867565e-01   1.9981563e+00   4.1141285e-03   0.0000000e+00   1.1567581e-02   0.0000000e+00   2.0000000e+00
   9.9873191e-01   1.9980561e+00   4.0806656e-03   0.0000000e+00   1.1462880e-02   0.0000000e+00   2.0000000e+00
   9.9879108e-01   1.9979656e+00   4.0471783e-03   0.0000000e+00   1.1358109e-02   0.0000000e+00   2.0000000e+00
   9.9885287e-01   1.9978849e+00   4.0136669e-03   0.0000000e+00   1.1253268e-02   0.0000000e+00   2.0000000e+00
   9.9891698e-01   1.9978141e+00   3.9801315e-03   0.0000000e+00   1.1148357e-02   0.0000000e+00   2.0000000e+00
   9.9898312e-01   1.9977530e+00   3.9465723e-03   0.0000000e+00   1.1043377e-02   0.0000000e+00   2.0000000e+00
   9.9905100e-01   1.9977017e+00   3.9129896e-03   0.0000000e+00   1.0938328e-02   0.0000000e+00   2.0000000e+00
   9.9912032e-01   1.9976600e+00   3.8793836e-03   0.0000000e+00   1.0833212e-02   0.0000000e+00   2.0000000e+00
   9.9919081e-01   1.9976278e+00   3.8457544e-03   0.0000000e+00   1.0728029e-02   0.0000000e+00   2.0000000e+00
   9.9926216e-01   1.9976050e+00   3.8121022e-03   0.0000000e+00   1.0622780e-02   0.0000000e+00   2.0000000e+00
   9.9933412e-01   1.9975914e+00   3.7784273e-03   0.0000000e+00   1.0517464e-02   0.0000000e+00   2.0000000e+00
   9.9940640e-01   1.9975867e+00   3.7447298e-03   0.0000000e+00   1.0412084e-02   0.0000000e+00   2.0000000e+00
   9.9947873e-01   1.9975908e+00   3.7110100e-03   0.0000000e+00   1.0306639e-02   0.0000000e+00   2.0000000e+00
   9.9955086e-01   1.9976033e+00   3.6772681e-03   0.0000000e+00   1.0201130e-02   0.0000000e+00   2.0000000e+00
   9.9962255e-01   1.9976240e+00   3.6435042e-03   0.0000000e+00   1.0095559e-02   0.0000000e+00   2.0000000e+00
   9.9969353e-01   1.9976526e+00   3.6097185e-03   0.0000000e+00   9.9899242e-03   0.0000000e+00   2.0000000e+00
   9.9976359e-01   1.9976887e+00   3.5759113e-03   0.0000000e+00   9.8842281e-03   0.0000000e+00   2.0000000e+00
   9.9983249e-01   1.9977320e+00   3.5420828e-03   0.0000000e+00   9.7784707e-03   0.0000000e+00   2.0000000e+00
   9.9990003e-01   1.9977822e+00   3.5082331e-03   0.0000000e+00   9.6726529e-03   0.0000000e+00   2.0000000e+00
   9.9996601e-01   1.9978388e+00   3.4743625e-03   0.0000000e+00   9.5667751e-03   0.0000000e+00   2.0000000e+00
   1.0000302e+00   1.9979016e+00   3.4404712e-03   0.0000000e+00   9.4608382e-03   0.0000000e+00   2.0000000e+00
   1.0000925e+00   1.9979700e+00   3.4065593e-03   0.0000000e+00   9.3548426e-03   0.0000000e+00   2.0000000e+00
   1.0001527e+00   1.9980437e+00   3.3726271e-03   0.0000000e+00   9.2487892e-03   0.0000000e+00   2.0000000e+00
   1.0002106e+00   1.9981223e+00   3.3386747e-03   0.0000000e+00   9.1426785e-03   0.0000000e+00   2.0000000e+00
   1.0002661e+00   1.9982053e+00   3.3047024e-03   0.0000000e+00   9.0365113e-03   0.0000000e+00   2.0000000e+00
   1.0003191e+00   1.9982924e+00   3.2707104e-03   0.0000000e+00   8.9302881e-03   0.0000000e+00   2.0000000e+00
   1.0003695e+00   1.9983830e+00   3.2366989e-03   0.0000000e+00   8.8240096e-03   0.0000000e+00   2.0000000e+00
   1.0004171e+00   1.9984769e+00   3.2026681e-03   0.0000000e+00   8.7176765e-03   0.0000000e+00   2.0000000e+00
   1.0004618e+00   1.9985735e+00   3.1686182e-03   0.0000000e+00   8.6112894e-03   0.0000000e+00   2.0000000e+00
   1.0005037e+00   1.9986724e+00   3.1345493e-03   0.0000000e+00   8.5048490e-03   0.0000000e+00   2.0000000e+00
   1.0005425e+00   1.9987733e+00   3.1004617e-03   0.0000000e+00   8.3983560e-03   0.0000000e+00   2.0000000e+00
   1.0005783e+00   1.9988757e+00   3.0663557e-03   0.0000000e+00   8.2918110e-03   0.0000000e+00   2.0000000e+00
   1.0006110e+00   1.9989791e+00   3.0322313e-03   0.0000000e+00   8.1852147e-03   0.0000000e+00   2.0000000e+00
   1.0006406e+00   1.9990833e+00   2.9980888e-03   0.0000000e+00   8.0785677e-03   0.0000000e+00   2.0000000e+00
   1.0006671e+00   1.9991877e+00   2.9639285e-03   0.0000000e+00   7.9718707e-03   0.0000000e+00   2.0000000e+00
   1.0006904e+00   1.9992921e+00   2.9297504e-03   0.0000000e+00   7.8651243e-03   0.0000000e+00   2.0000000e+00
   1.0007106e+00   1.9993960e+00   2.8955549e-03   0.0000000e+00   7.7583293e-03   0.0000000e+00   2.0000000e+00
   1.0007277e+00   1.9994991e+00   2.8613421e-03   0.0000000e+00   7.6514862e-03   0.0000000e+00   2.0000000e+00
   1.0007418e+00   1.9996010e+00   2.8271122e-03   0.0000000e+00   7.5445958e-03   0.0000000e+00   2.0000000e+00
   1.0007527e+00   1.9997015e+00   2.7928654e-03   0.0000000e+00   7.4376587e-03   0.0000000e+00   2.0000000e+00
   1.0007607e+00   1.9998002e+00   2.7586020e-03   0.0000000e+00   7.3306755e-03   0.0000000e+00   2.0000000e+00
   1.0007657e+00   1.9998967e+00   2.7243221e-03   0.0000000e+00   7.2236470e-03   0.0000000e+00   2.0000000e+00
   1.0007679e+00   1.9999909e+00   2.6900259e-03   0.0000000e+00   7.1165737e-03   0.0000000e+00   2.0000000e+00
   1.0007672e+00   2.0000825e+00   2.6557137e-03   0.0000000e+00   7.0094564e-03   0.0000000e+00   2.0000000e+00
   1.0007639e+00   2.0001711e+00   2.6213857e-03   0.0000000e+00   6.9022957e-03   0.0000000e+00   2.0000000e+00
   1.0007579e+00   2.0002566e+00   2.5870419e-03   0.0000000e+00   6.7950923e-03   0.0000000e+00   2.0000000e+00
   1.0007493e+00   2.0003387e+00   2.5526828e-03   0.0000000e+00   6.6878468e-03   0.0000000e+00   2.0000000e+00
   1.0007384e+00   2.0004173e+00   2.5183084e-03   0.0000000e+00   6.5805599e-03   0.0000000e+00   2.0000000e+00
   1.0007251e+00   2.0004921e+00   2.4839190e-03   0.0000000e+00   6.4732323e-03   0.0000000e+00   2.0000000e+00
   1.0007096e+00   2.0005631e+00   2.4495148e-03   0.0000000e+00   6.3658646e-03   0.0000000e+00   2.0000000e+00
   1.0006920e+00   2.0006300e+00   2.4150959e-03   0.0000000e+00   6.2584576e-03   0.0000000e+00   2.0000000e+00
   1.0006724e+00   2.0006928e+00   2.3806626e-03   0.0000000e+00   6.1510117e-03   0.0000000e+00   2.0000000e+00
   1.0006511e+00   2.0007513e+00   2.3462152e-03   0.0000000e+00   6.0435278e-03   0.0000000e+00   2.0000000e+00
   1.0006279e+00   2.0008054e+00   2.3117537e-03   0.0000000e+00   5.9360065e-03   0.0000000e+00   2.0000000e+00
   1.0006033e+00   2.0008552e+00   2.2772784e-03   0.0000000e+00   5.8284485e-03   0.0000000e+00   2.0000000e+00
   1.0005771e+00   2.0009004e+00   2.2427895e-03   0.0000000e+00   5.7208543e-03   0.0000000e+00   2.0000000e+00
   1.0005497e+00   2.0009412e+00   2.2082873e-03   0.0000000e+00   5.6132248e-03   0.0000000e+00   2.0000000e+00
   1.0005211e+00   2.0009774e+00   2.1737718e-03   0.0000000e+00   5.5055605e-03   0.0000000e+00   2.0000000e+00
   1.0004914e+00   2.0010091e+00   2.1392434e-03   0.0000000e+00   5.3978621e-03   0.0000000e+00   2.0000000e+00
   1.0004608e+00   2.0010363e+00   2.1047023e-03   0.0000000e+00   5.2901303e-03   0.0000000e+00   2.0000000e+00
   1.0004295e+00   2.0010591e+00   2.0701485e-03   0.0000000e+00   5.1823658e-03   0.0000000e+00   2.0000000e+00
   1.0003975e+00   2.0010774e+00   2.0355824e-03   0.0000000e+00   5.0745692e-03   0.0000000e+00   2.0000000e+00
   1.0003650e+00   2.0010913e+00   2.0010042e-03   0.0000000e+00   4.9667412e-03   0.0000000e+00   2.0000000e+00
   1.0003322e+00   2.0011010e+00   1.9664140e-03   0.0000000e+00   4.8588824e-03   0.0000000e+00   2.0000000e+00
   1.0002991e+00   2.0011064e+00   1.9318121e-03   0.0000000e+00   4.7509936e-03   0.0000000e+00   2.0000000e+00
   1.0002658e+00   2.0011078e+00   1.8971986e-03   0.0000000e+00   4.6430753e-03   0.0000000e+00   2.0000000e+00
   1.0002326e+00   2.0011051e+00   1.8625739e-03   0.0000000e+00   4.5351283e-03   0.0000000e+00   2.0000000e+00
   1.0001995e+00   2.0010986e+00   1.8279380e-03   0.0000000e+00   4.4271532e-03   0.0000000e+00   2.0000000e+00
   1.0001666e+00   2.0010884e+00   1.7932912e-03   0.0000000e+00   4.3191508e-03   0.0000000e+00   2.0000000e+00
   1.0001341e+00   2.0010746e+00   1.7586337e-03   0.0000000e+00   4.2111216e-03   0.0000000e+00   2.0000000e+00
   1.0001020e+00   2.0010573e+00   1.7239657e-03   0.0000000e+00   4.1030663e-03   0.0000000e+00   2.0000000e+00
   1.0000705e+00   2.0010368e+00   1.6892874e-03   0.0000000e+00   3.9949856e-03   0.0000000e+00   2.0000000e+00
   1.0000396e+00   2.0010131e+00   1.6545990e-03   0.0000000e+00   3.8868802e-03   0.0000000e+00   2.0000000e+00
   1.0000095e+00   2.0009865e+00   1.6199008e-03   0.0000000e+00   3.7787508e-03   0.0000000e+00   2.0000000e+00
   9.9998019e-01   2.0009572e+00   1.5851929e-03   0.0000000e+00   3.6705979e-03   0.0000000e+00   2.0000000e+00
   9.9995179e-01   2.0009253e+00   1.5504755e-03   0.0000000e+00   3.5624224e-03   0.0000000e+00   2.0000000e+00
   9.9992437e-01   2.0008909e+00   1.5157489e-03   0.0000000e+00   3.4542247e-03   0.0000000e+00   2.0000000e+00
   9.9989801e-01   2.0008544e+00   1.4810132e-03   0.0000000e+00   3.3460057e-03   0.0000000e+00   2.0000000e+00
   9.9987276e-01   2.0008159e+00   1.4462687e-03   0.0000000e+00   3.2377660e-03   0.0000000e+00   2.0000000e+00
   9.9984868e-01   2.0007756e+00   1.4115155e-03   0.0000000e+00   3.1295063e-03   0.0000000e+00   2.0000000e+00
   9.9982583e-01   2.0007337e+00   1.3767540e-03   0.0000000e+00   3.0212271e-03   0.0000000e+00   2.0000000e+00
   9.9980426e-01   2.0006903e+00   1.3419842e-03   0.0000000e+00   2.9129293e-03   0.0000000e+00   2.0000000e+00
   9.9978399e-01   2.0006457e+00   1.3072064e-03   0.0000000e+00   2.8046134e-03   0.0000000e+00   2.0000000e+00
   9.9976508e-01   2.0006001e+00   1.2724208e-03   0.0000000e+00   2.6962802e-03   0.0000000e+00   2.0000000e+00
   9.9974754e-01   2.0005537e+00   1.2376276e-03   0.0000000e+00   2.5879303e-03   0.0000000e+00   2.0000000e+00
   9.9973141e-01   2.0005066e+00   1.2028270e-03   0.0000000e+00   2.4795644e-03   0.0000000e+00   2.0000000e+00
   9.9971669e-01   2.0004591e+00   1.1680193e-03   0.0000000e+00   2.3711831e-03   0.0000000e+00   2.0000000e+00
   9.9970340e-01   2.0004112e+00   1.1332045e-03   0.0000000e+00   2.2627871e-03   0.0000000e+00   2.0000000e+00
   9.9969154e-01   2.0003633e+00   1.0983830e-03   0.0000000e+00   2.1543772e-03   0.0000000e+00   2.0000000e+00
   9.9968112e-01   2.0003154e+00   1.0635550e-03   0.0000000e+00   2.0459539e-03   0.0000000e+00   2.0000000e+00
   9.9967214e-01   2.0002678e+00   1.0287206e-03   0.0000000e+00   1.9375179e-03   0.0000000e+00   2.0000000e+00
   9.9966458e-01   2.0002206e+00   9.9388007e-04   0.0000000e+00   1.8290700e-03   0.0000000e+00   2.0000000e+00
   9.9965843e-01   2.0001740e+00   9.5903361e-04   0.0000000e+00   1.7206107e-03   0.0000000e+00   2.0000000e+00
   9.9965368e-01   2.0001280e+00   9.2418142e-04   0.0000000e+00   1.6121407e-03   0.0000000e+00   2.0000000e+00
   9.9965029e-01   2.0000829e+00   8.8932372e-04   0.0000000e+00   1.5036608e-03   0.0000000e+00   2.0000000e+00
   9.9964825e-01   2.0000388e+00   8.5446071e-04   0.0000000e+00   1.3951716e-03   0.0000000e+00   2.0000000e+00
   9.9964752e-01   1.9999959e+00   8.1959260e-04   0.0000000e+00   1.2866738e-03   0.0000000e+00   2.0000000e+00
   9.9964806e-01   1.9999541e+00   7.8471960e-04   0.0000000e+00   1.1781680e-03   0.0000000e+00   2.0000000e+00
   9.9964984e-01   1.9999137e+00   7.4984191e-04   0.0000000e+00   1.0696548e-03   0.0000000e+00   2.0000000e+00
   9.9965282e-01   1.9998748e+00   7.1495975e-04   0.0000000e+00   9.6113511e-04   0.0000000e+00   2.0000000e+00
   9.9965695e-01   1.9998374e+00   6.8007332e-04   0.0000000e+00   8.5260943e-04   0.0000000e+00   2.0000000e+00
   9.9966219e-01   1.9998017e+00   6.4518283e-04   0.0000000e+00   7.4407847e-04   0.0000000e+00   2.0000000e+00
   9.9966848e-01   1.9997677e+00   6.1028850e-04   0.0000000e+00   6.3554290e-04   0.0000000e+00   2.0000000e+00
   9.9967577e-01   1.9997355e+00   5.7539052e-04   0.0000000e+00   5.2700340e-04   0.0000000e+00   2.0000000e+00
   9.9968401e-01   1.9997052e+00   5.4048910e-04   0.0000000e+00   4.1846064e-04   0.0000000e+00   2.0000000e+00
   3.1910577e+00  -8.2437229e-01   3.0300444e-02   0.0000000e+00  -3.4311176e-02   0.0000000e+00   2.0000000e+00
   3.4160723e+00  -1.4088577e-01   3.0300263e-02   0.0000000e+00  -3.4310964e-02   0.0000000e+00   2.0000000e+00
   3.5878518e+00   5.9820965e-01   3.0299902e-02   0.0000000e+00  -3.4310539e-02   0.0000000e+00   2.0000000e+00
   3.6941979e+00   1.3716892e+00   3.0299359e-02   0.0000000e+00  -3.4309902e-02   0.0000000e+00   2.0000000e+00
   3.7275884e+00   2.1534170e+00   3.0298636e-02   0.0000000e+00  -3.4309052e-02   0.0000000e+00   2.0000000e+00
   3.6861204e+00   2.9150519e+00   3.0297732e-02   0.0000000e+00  -3.4307990e-02   0.0000000e+00   2.0000000e+00
   3.5737081e+00   3.6289723e+00   3.0296647e-02   0.0000000e+00  -3.4306716e-02   0.0000000e+00   2.0000000e+00
   3.3995905e+00   4.2710857e+00   3.0295381e-02   0.0000000e+00  -3.4305229e-02   0.0000000e+00   2.0000000e+00
   3.1771853e+00   4.8232476e+00   3.0293934e-02   0.0000000e+00  -3.4303530e-02   0.0000000e+00   2.0000000e+00
   2.9223622e+00   5.2749252e+00   3.0292307e-02   0.0000000e+00  -3.4301619e-02   0.0000000e+00   2.0000000e+00
   2.6513675e+00   5.6237069e+00   3.0290499e-02   0.0000000e+00  -3.4299496e-02   0.0000000e+00   2.0000000e+00
   2.3788374e+00   5.8744674e+00   3.0288510e-02   0.0000000e+00  -3.4297160e-02   0.0000000e+00   2.0000000e+00
   2.1163712e+00   6.0374380e+00   3.0286340e-02   0.0000000e+00  -3.4294611e-02   0.0000000e+00   2.0000000e+00
   1.8719325e+00   6.1258011e+00   3.0283989e-02   0.0000000e+00  -3.4291851e-02   0.0000000e+00   2.0000000e+00
   1.6500206e+00   6.1534840e+00   3.0281458e-02   0.0000000e+00  -3.4288878e-02   0.0000000e+00   2.0000000e+00
   1.4523313e+00   6.1335745e+00   3.0278746e-02   0.0000000e+00  -3.4285693e-02   0.0000000e+00   2.0000000e+00
   1.2785826e+00   6.0774497e+00   3.0275853e-02   0.0000000e+00  -3.4282296e-02   0.0000000e+00   2.0000000e+00
   1.1272763e+00   5.9944814e+00   3.0272780e-02   0.0000000e+00  -3.4278686e-02   0.0000000e+00   2.0000000e+00
   9.9628774e-01   5.8921066e+00   3.0269526e-02   0.0000000e+00  -3.4274864e-02   0.0000000e+00   2.0000000e+00
   8.8327069e-01   5.7760770e+00   3.0266091e-02   0.0000000e+00  -3.4270831e-02   0.0000000e+00   2.0000000e+00
   7.8590553e-01   5.6507652e+00   3.0262476e-02   0.0000000e+00  -3.4266585e-02   0.0000000e+00   2.0000000e+00
   7.0203528e-01   5.5194570e+00   3.0258680e-02   0.0000000e+00  -3.4262126e-02   0.0000000e+00   2.0000000e+00
   6.2972744e-01   5.3846038e+00   3.0254703e-02   0.0000000e+00  -3.4257456e-02   0.0000000e+00   2.0000000e+00
   5.6729108e-01   5.2480246e+00   3.0250546e-02   0.0000000e+00  -3.4252574e-02   0.0000000e+00   2.0000000e+00
   5.1326910e-01   5.1110648e+00   3.0246208e-02   0.0000000e+00  -3.4247480e-02   0.0000000e+00   2.0000000e+00
   4.6641811e-01   4.9747153e+00   3.0241690e-02   0.0000000e+00  -3.4242173e-02   0.0000000e+00   2.0000000e+00
   4.2568358e-01   4.8397031e+00   3.0236991e-02   0.0000000e+00  -3.4236655e-02   0.0000000e+00   2.0000000e+00
   3.9017430e-01   4.7065582e+00   3.0232112e-02   0.0000000e+00  -3.4230925e-02   0.0000000e+00   2.0000000e+00
   3.5913840e-01   4.5756630e+00   3.0227053e-02   0.0000000e+00  -3.4224983e-02   0.0000000e+00   2.0000000e+00
   3.3194185e-01   4.4472897e+00   3.0221813e-02   0.0000000e+00  -3.4218829e-02   0.0000000e+00   2.0000000e+00
   3.0804974e-01   4.3216272e+00   3.0216392e-02   0.0000000e+00  -3.4212463e-02   0.0000000e+00   2.0000000e+00
   2.8701028e-01   4.1988019e+00   3.0210791e-02   0.0000000e+00  -3.4205886e-02   0.0000000e+00   2.0000000e+00
   2.6844125e-01   4.0788930e+00   3.0205010e-02   0.0000000e+00  -3.4199097e-02   0.0000000e+00   2.0000000e+00
   2.5201872e-01   3.9619434e+00   3.0199049e-02   0.0000000e+00  -3.4192096e-02   0.0000000e+00   2.0000000e+00
   2.3746752e-01   3.8479691e+00   3.0192908e-02   0.0000000e+00  -3.4184883e-02   0.0000000e+00   2.0000000e+00
   2.2455338e-01   3.7369652e+00   3.0186586e-02   0.0000000e+00  -3.4177459e-02   0.0000000e+00   2.0000000e+00
   2.1307642e-01   3.6289112e+00   3.0180084e-02   0.0000000e+00  -3.4169823e-02   0.0000000e+00   2.0000000e+00
   2.0286566e-01   3.5237746e+00   3.0173402e-02   0.0000000e+00  -3.4161976e-02   0.0000000e+00   2.0000000e+00
   1.9377451e-01   3.4215142e+00   3.0166540e-02   0.0000000e+00  -3.4153918e-02   0.0000000e+00   2.0000000e+00
   1.8567699e-01   3.3220819e+00   3.0159498e-02   0.0000000e+00  -3.4145647e-02   0.0000000e+00   2.0000000e+00
   1.7846464e-01   3.2254249e+00   3.0152276e-02   0.0000000e+00  -3.4137166e-02   0.0000000e+00   2.0000000e+00
   1.7204384e-01   3.1314866e+00   3.0144874e-02   0.0000000e+00  -3.4128473e-02   0.0000000e+00   2.0000000e+00
   1.6633365e-01   3.0402083e+00   3.0137292e-02   0.0000000e+00  -3.4119569e-02   0.0000000e+00   2.0000000e+00
   1.6126395e-01   2.9515294e+00   3.0129530e-02   0.0000000e+00  -3.4110454e-02   0.0000000e+00   2.0000000e+00
   1.5677393e-01   2.8653885e+00   3.0121588e-02   0.0000000e+00  -3.4101128e-02   0.0000000e+00   2.0000000e+00
   1.5281078e-01   2.7817239e+00   3.0113467e-02   0.0000000e+00  -3.4091590e-02   0.0000000e+00   2.0000000e+00
   1.4932856e-01   2.7004737e+00   3.0105165e-02   0.0000000e+00  -3.4081842e-02   0.0000000e+00   2.0000000e+00
   1.4628731e-01   2.6215762e+00   3.0096685e-02   0.0000000e+00  -3.4071882e-02   0.0000000e+00   2.0000000e+00
   1.4365229e-01   2.5449707e+00   3.0088024e-02   0.0000000e+00  -3.4061712e-02   0.0000000e+00   2.0000000e+00
   1.4139322e-01   2.4705969e+00   3.0079184e-02   0.0000000e+00  -3.4051331e-02   0.0000000e+00   2.0000000e+00
   1.3948382e-01   2.3983954e+00   3.0070164e-02   0.0000000e+00  -3.4040739e-02   0.0000000e+00   2.0000000e+00
   1.3790126e-01   2.3283082e+00   3.0060965e-02   0.0000000e+00  -3.4029936e-02   0.0000000e+00   2.0000000e+00
   1.3662579e-01   2.2602780e+00   3.0051587e-02   0.0000000e+00  -3.4018923e-02   0.0000000e+00   2.0000000e+00
   1.3564033e-01   2.1942490e+00   3.0042029e-02   0.0000000e+00  -3.4007699e-02   0.0000000e+00   2.0000000e+00
   1.3493025e-01   2.1301666e+00   3.0032292e-02   0.0000000e+00  -3.3996264e-02   0.0000000e+00   2.0000000e+00
   1.3448302e-01   2.0679774e+00   3.0022376e-02   0.0000000e+00  -3.3984619e-02   0.0000000e+00   2.0000000e+00
   1.3428809e-01   2.0076294e+00   3.0012280e-02   0.0000000e+00  -3.3972764e-02   0.0000000e+00   2.0000000e+00
   1.3433660e-01   1.9490720e+00   3.0002005e-02   0.0000000e+00  -3.3960699e-02   0.0000000e+00   2.0000000e+00
   1.3462129e-01   1.8922559e+00   2.9991552e-02   0.0000000e+00  -3.3948423e-02   0.0000000e+00   2.0000000e+00
   1.3513633e-01   1.8371332e+00   2.9980919e-02   0.0000000e+00  -3.3935937e-02   0.0000000e+00   2.0000000e+00
   1.3587720e-01   1.7836572e+00   2.9970107e-02   0.0000000e+00  -3.3923241e-02   0.0000000e+00   2.0000000e+00
   1.3684060e-01   1.7317828e+00   2.9959117e-02   0.0000000e+00  -3.3910335e-02   0.0000000e+00   2.0000000e+00
   1.3802436e-01   1.6814661e+00   2.9947948e-02   0.0000000e+00  -3.3897219e-02   0.0000000e+00   2.0000000e+00
   1.3942736e-01   1.6326647e+00   2.9936600e-02   0.0000000e+00  -3.3883893e-02   0.0000000e+00   2.0000000e+00
   1.4104948e-01   1.5853373e+00   2.9925073e-02   0.0000000e+00  -3.3870358e-02   0.0000000e+00   2.0000000e+00
   1.4289153e-01   1.5394443e+00   2.9913367e-02   0.0000000e+00  -3.3856613e-02   0.0000000e+00   2.0000000e+00
   1.4495523e-01   1.4949470e+00   2.9901484e-02   0.0000000e+00  -3.3842658e-02   0.0000000e+00   2.0000000e+00
   1.4724314e-01   1.4518085e+00   2.9889421e-02   0.0000000e+00  -3.3828494e-02   0.0000000e+00   2.0000000e+00
   1.4975868e-01   1.4099929e+00   2.9877181e-02   0.0000000e+00  -3.3814121e-02   0.0000000e+00   2.0000000e+00
   1.5250608e-01   1.3694656e+00   2.9864762e-02   0.0000000e+00  -3.3799538e-02   0.0000000e+00   2.0000000e+00
   1.5549035e-01   1.3301936e+00   2.9852164e-02   0.0000000e+00  -3.3784746e-02   0.0000000e+00   2.0000000e+00
   1.5871730e-01   1.2921450e+00   2.9839389e-02   0.0000000e+00  -3.3769745e-02   0.0000000e+00   2.0000000e+00
   1.6219351e-01   1.2552892e+00   2.9826435e-02   0.0000000e+00  -3.3754534e-02   0.0000000e+00   2.0000000e+00
   1.6592634e-01   1.2195971e+00   2.9813304e-02   0.0000000e+00  -3.3739115e-02   0.0000000e+00   2.0000000e+00
   1.6992392e-01   1.1850409e+00   2.9799994e-02   0.0000000e+00  -3.3723487e-02   0.0000000e+00   2.0000000e+00
   1.7419517e-01   1.1515940e+00   2.9786507e-02   0.0000000e+00  -3.3707650e-02   0.0000000e+00   2.0000000e+00
   1.7874979e-01   1.1192314e+00   2.9772842e-02   0.0000000e+00  -3.3691605e-02   0.0000000e+00   2.0000000e+00
   1.8359825e-01   1.0879293e+00   2.9758999e-02   0.0000000e+00  -3.3675351e-02   0.0000000e+00   2.0000000e+00
   1.8875186e-01   1.0576655e+00   2.9744979e-02   0.0000000e+00  -3.3658889e-02   0.0000000e+00   2.0000000e+00
   1.9422272e-01   1.0284191e+00   2.9730781e-02   0.0000000e+00  -3.3642218e-02   0.0000000e+00   2.0000000e+00
   2.0002377e-01   1.0001709e+00   2.9716406e-02   0.0000000e+00  -3.3625339e-02   0.0000000e+00   2.0000000e+00
   2.0616879e-01   9.7290292e-01   2.9701853e-02   0.0000000e+00  -3.3608252e-02   0.0000000e+00   2.0000000e+00
   2.1267240e-01   9.4659912e-01   2.9687123e-02   0.0000000e+00  -3.3590957e-02   0.0000000e+00   2.0000000e+00
   2.1955013e-01   9.2124492e-01   2.9672216e-02   0.0000000e+00  -3.3573453e-02   0.0000000e+00   2.0000000e+00
   2.2681834e-01   8.9682753e-01   2.9657132e-02   0.0000000e+00  -3.3555743e-02   0.0000000e+00   2.0000000e+00
   2.3449433e-01   8.7333592e-01   2.9641870e-02   0.0000000e+00  -3.3537824e-02   0.0000000e+00   2.0000000e+00
   2.4259629e-01   8.5076098e-01   2.9626432e-02   0.0000000e+00  -3.3519698e-02   0.0000000e+00   2.0000000e+00
   2.5114332e-01   8.2909558e-01   2.9610817e-02   0.0000000e+00  -3.3501364e-02   0.0000000e+00   2.0000000e+00
   2.6015542e-01   8.0833467e-01   2.9595026e-02   0.0000000e+00  -3.3482823e-02   0.0000000e+00   2.0000000e+00
   2.6965354e-01   7.8847542e-01   2.9579057e-02   0.0000000e+00  -3.3464074e-02   0.0000000e+00   2.0000000e+00
   2.7965952e-01   7.6951734e-01   2.9562912e-02   0.0000000e+00  -3.3445119e-02   0.0000000e+00   2.0000000e+00
   2.9019606e-01   7.5146243e-01   2.9546591e-02   0.0000000e+00  -3.3425956e-02   0.0000000e+00   2.0000000e+00
   3.0128679e-01   7.3431533e-01   2.9530093e-02   0.0000000e+00  -3.3406587e-02   0.0000000e+00   2.0000000e+00
   3.1295610e-01   7.1808352e-01   2.9513420e-02   0.0000000e+00  -3.3387011e-02   0.0000000e+00   2.0000000e+00
   3.2522923e-01   7.0277745e-01   2.9496570e-02   0.0000000e+00  -3.3367228e-02   0.0000000e+00   2.0000000e+00
   3.3813209e-01   6.8841082e-01   2.9479543e-02   0.0000000e+00  -3.3347238e-02   0.0000000e+00   2.0000000e+00
   3.5169125e-01   6.7500070e-01   2.9462341e-02   0.0000000e+00  -3.3327043e-02   0.0000000e+00   2.0000000e+00
   3.6593382e-01   6.6256787e-01   2.9444964e-02   0.0000000e+00  -3.3306640e-02   0.0000000e+00   2.0000000e+00
   3.8088731e-01   6.5113697e-01   2.9427410e-02   0.0000000e+00  -3.3286032e-02   0.0000000e+00   2.0000000e+00
   3.9657948e-01   6.4073681e-01   2.9409681e-02   0.0000000e+00  -3.3265218e-02   0.0000000e+00   2.0000000e+00
   4.1303819e-01   6.3140060e-01   2.9391776e-02   0.0000000e+00  -3.3244197e-02   0.0000000e+00   2.0000000e+00
   4.3029111e-01   6.2316625e-01   2.9373696e-02   0.0000000e+00  -3.3222971e-02   0.0000000e+00   2.0000000e+00
   4.4836551e-01   6.1607666e-01   2.9355440e-02   0.0000000e+00  -3.3201540e-02   0.0000000e+00   2.0000000e+00
   4.6728793e-01   6.1017994e-01   2.9337010e-02   0.0000000e+00  -3.3179902e-02   0.0000000e+00   2.0000000e+00
   4.8708382e-01   6.0552975e-01   2.9318404e-02   0.0000000e+00  -3.3158060e-02   0.0000000e+00   2.0000000e+00
   5.0777712e-01   6.0218547e-01   2.9299623e-02   0.0000000e+00  -3.3136012e-02   0.0000000e+00   2.0000000e+00
   5.2938979e-01   6.0021253e-01   2.9280668e-02   0.0000000e+00  -3.3113759e-02   0.0000000e+00   2.0000000e+00
   5.5194122e-01   5.9968250e-01   2.9261537e-02   0.0000000e+00  -3.3091301e-02   0.0000000e+00   2.0000000e+00
   5.7544765e-01   6.0067329e-01   2.9242232e-02   0.0000000e+00  -3.3068638e-02   0.0000000e+00   2.0000000e+00
   5.9992146e-01   6.0326923e-01   2.9222753e-02   0.0000000e+00  -3.3045771e-02   0.0000000e+00   2.0000000e+00
   6.2537036e-01   6.0756099e-01   2.9203099e-02   0.0000000e+00  -3.3022699e-02   0.0000000e+00   2.0000000e+00
   6.5179654e-01   6.1364552e-01   2.9183271e-02   0.0000000e+00  -3.2999422e-02   0.0000000e+00   2.0000000e+00
   6.7919574e-01   6.2162575e-01   2.9163268e-02   0.0000000e+00  -3.2975942e-02   0.0000000e+00   2.0000000e+00
   7.0755617e-01   6.3161017e-01   2.9143092e-02   0.0000000e+00  -3.2952257e-02   0.0000000e+00   2.0000000e+00
   7.3685747e-01   6.4371220e-01   2.9122741e-02   0.0000000e+00  -3.2928368e-02   0.0000000e+00   2.0000000e+00
   7.6706954e-01   6.5804932e-01   2.9102217e-02   0.0000000e+00  -3.2904275e-02   0.0000000e+00   2.0000000e+00
   7.9815130e-01   6.7474196e-01   2.9081519e-02   0.0000000e+00  -3.2879979e-02   0.0000000e+00   2.0000000e+00
   8.3004952e-01   6.9391208e-01   2.9060648e-02   0.0000000e+00  -3.2855479e-02   0.0000000e+00   2.0000000e+00
   8.6269759e-01   7.1568139e-01   2.9039603e-02   0.0000000e+00  -3.2830776e-02   0.0000000e+00   2.0000000e+00
   8.9601437e-01   7.4016927e-01   2.9018385e-02   0.0000000e+00  -3.2805869e-02   0.0000000e+00   2.0000000e+00
   9.2990317e-01   7.6749023e-01   2.8996993e-02   0.0000000e+00  -3.2780760e-02   0.0000000e+00   2.0000000e+00
   9.6425083e-01   7.9775108e-01   2.8975429e-02   0.0000000e+00  -3.2755448e-02   0.0000000e+00   2.0000000e+00
   9.9892706e-01   8.3104764e-01   2.8953691e-02   0.0000000e+00  -3.2729932e-02   0.0000000e+00   2.0000000e+00
   1.0337840e+00   8.6746111e-01   2.8931781e-02   0.0000000e+00  -3.2704215e-02   0.0000000e+00   2.0000000e+00
   1.0686565e+00   9.0705417e-01   2.8909698e-02   0.0000000e+00  -3.2678294e-02   0.0000000e+00   2.0000000e+00
   1.1033620e+00   9.4986680e-01   2.8887443e-02   0.0000000e+00  -3.2652172e-02   0.0000000e+00   2.0000000e+00
   1.1377020e+00   9.9591199e-01   2.8865015e-02   0.0000000e+00  -3.2625847e-02   0.0000000e+00   2.0000000e+00
   1.1714635e+00   1.0451715e+00   2.8842415e-02   0.0000000e+00  -3.2599321e-02   0.0000000e+00   2.0000000e+00
   1.2044207e+00   1.0975915e+00   2.8819643e-02   0.0000000e+00  -3.2572592e-02   0.0000000e+00   2.0000000e+00
   1.2363386e+00   1.1530793e+00   2.8796699e-02   0.0000000e+00  -3.2545662e-02   0.0000000e+00   2.0000000e+00
   1.2669755e+00   1.2114996e+00   2.8773582e-02   0.0000000e+00  -3.2518531e-02   0.0000000e+00   2.0000000e+00
   1.2960881e+00   1.2726723e+00   2.8750295e-02   0.0000000e+00  -3.2491198e-02   0.0000000e+00   2.0000000e+00
   1.3234349e+00   1.3363713e+00   2.8726835e-02   0.0000000e+00  -3.2463664e-02   0.0000000e+00   2.0000000e+00
   1.3487824e+00   1.4023238e+00   2.8703204e-02   0.0000000e+00  -3.2435929e-02   0.0000000e+00   2.0000000e+00
   1.3719093e+00   1.4702119e+00   2.8679402e-02   0.0000000e+00  -3.2407994e-02   0.0000000e+00   2.0000000e+00
   1.3926126e+00   1.5396746e+00   2.8655429e-02   0.0000000e+00  -3.2379858e-02   0.0000000e+00   2.0000000e+00
   1.4107124e+00   1.6103125e+00   2.8631284e-02   0.0000000e+00  -3.2351521e-02   0.0000000e+00   2.0000000e+00
   1.4260567e+00   1.6816929e+00   2.8606969e-02   0.0000000e+00  -3.2322984e-02   0.0000000e+00   2.0000000e+00
   1.4385257e+00   1.7533570e+00   2.8582483e-02   0.0000000e+00  -3.2294247e-02   0.0000000e+00   2.0000000e+00
   1.4480351e+00   1.8248276e+00   2.8557827e-02   0.0000000e+00  -3.2265310e-02   0.0000000e+00   2.0000000e+00
   1.4545389e+00   1.8956184e+00   2.8533000e-02   0.0000000e+00  -3.2236174e-02   0.0000000e+00   2.0000000e+00
   1.4580300e+00   1.9652431e+00   2.8508002e-02   0.0000000e+00  -3.2206838e-02   0.0000000e+00   2.0000000e+00
   1.4585408e+00   2.0332251e+00   2.8482835e-02   0.0000000e+00  -3.2177302e-02   0.0000000e+00   2.0000000e+00
   1.4561421e+00   2.0991072e+00   2.8457497e-02   0.0000000e+00  -3.2147567e-02   0.0000000e+00   2.0000000e+00
   1.4509406e+00   2.1624598e+00   2.8431990e-02   0.0000000e+00  -3.2117634e-02   0.0000000e+00   2.0000000e+00
   1.4430759e+00   2.2228892e+00   2.8406313e-02   0.0000000e+00  -3.2087501e-02   0.0000000e+00   2.0000000e+00
   1.4327166e+00   2.2800439e+00   2.8380467e-02   0.0000000e+00  -3.2057170e-02   0.0000000e+00   2.0000000e+00
   1.4200550e+00   2.3336200e+00   2.8354451e-02   0.0000000e+00  -3.2026641e-02   0.0000000e+00   2.0000000e+00
   1.4053024e+00   2.3833645e+00   2.8328266e-02   0.0000000e+00  -3.1995913e-02   0.0000000e+00   2.0000000e+00
   1.3886837e+00   2.4290774e+00   2.8301912e-02   0.0000000e+00  -3.1964987e-02   0.0000000e+00   2.0000000e+00
   1.3704322e+00   2.4706122e+00   2.8275389e-02   0.0000000e+00  -3.1933863e-02   0.0000000e+00   2.0000000e+00
   1.3507841e+00   2.5078749e+00   2.8248697e-02   0.0000000e+00  -3.1902542e-02   0.0000000e+00   2.0000000e+00
   1.3299746e+00   2.5408216e+00   2.8221836e-02   0.0000000e+00  -3.1871023e-02   0.0000000e+00   2.0000000e+00
   1.3082331e+00   2.5694553e+00   2.8194807e-02   0.0000000e+00  -3.1839307e-02   0.0000000e+00   2.0000000e+00
   1.2857801e+00   2.5938218e+00   2.8167610e-02   0.0000000e+00  -3.1807394e-02   0.0000000e+00   2.0000000e+00
   1.2628242e+00   2.6140051e+00   2.8140245e-02   0.0000000e+00  -3.1775284e-02   0.0000000e+00   2.0000000e+00
   1.2395601e+00   2.6301221e+00   2.8112712e-02   0.0000000e+00  -3.1742977e-02   0.0000000e+00   2.0000000e+00
   1.2161667e+00   2.6423179e+00   2.8085011e-02   0.0000000e+00  -3.1710474e-02   0.0000000e+00   2.0000000e+00
   1.1928067e+00   2.6507603e+00   2.8057142e-02   0.0000000e+00  -3.1677774e-02   0.0000000e+00   2.0000000e+00
   1.1696257e+00   2.6556350e+00   2.8029106e-02   0.0000000e+00  -3.1644878e-02   0.0000000e+00   2.0000000e+00
   1.1467524e+00   2.6571415e+00   2.8000903e-02   0.0000000e+00  -3.1611787e-02   0.0000000e+00   2.0000000e+00
   1.1242991e+00   2.6554882e+00   2.7972532e-02   0.0000000e+00  -3.1578500e-02   0.0000000e+00   2.0000000e+00
   1.1023625e+00   2.6508893e+00   2.7943995e-02   0.0000000e+00  -3.1545017e-02   0.0000000e+00   2.0000000e+00
   1.0810241e+00   2.6435610e+00   2.7915291e-02   0.0000000e+00  -3.1511339e-02   0.0000000e+00   2.0000000e+00
   1.0603518e+00   2.6337192e+00   2.7886420e-02   0.0000000e+00  -3.1477466e-02   0.0000000e+00   2.0000000e+00
   1.0404010e+00   2.6215768e+00   2.7857383e-02   0.0000000e+00  -3.1443398e-02   0.0000000e+00   2.0000000e+00
   1.0212156e+00   2.6073421e+00   2.7828179e-02   0.0000000e+00  -3.1409136e-02   0.0000000e+00   2.0000000e+00
   1.0028292e+00   2.5912170e+00   2.7798810e-02   0.0000000e+00  -3.1374679e-02   0.0000000e+00   2.0000000e+00
   9.8526662e-01   2.5733958e+00   2.7769274e-02   0.0000000e+00  -3.1340028e-02   0.0000000e+00   2.0000000e+00
   9.6854452e-01   2.5540649e+00   2.7739573e-02   0.0000000e+00  -3.1305183e-02   0.0000000e+00   2.0000000e+00
   9.5267294e-01   2.5334014e+00   2.7709706e-02   0.0000000e+00  -3.1270144e-02   0.0000000e+00   2.0000000e+00
   9.3765602e-01   2.5115734e+00   2.7679674e-02   0.0000000e+00  -3.1234911e-02   0.0000000e+00   2.0000000e+00
   9.2349294e-01   2.4887396e+00   2.7649477e-02   0.0000000e+00  -3.1199485e-02   0.0000000e+00   2.0000000e+00
   9.1017877e-01   2.4650491e+00   2.7619114e-02   0.0000000e+00  -3.1163866e-02   0.0000000e+00   2.0000000e+00
   8.9770516e-01   2.4406420e+00   2.7588587e-02   0.0000000e+00  -3.1128055e-02   0.0000000e+00   2.0000000e+00
   8.8606098e-01   2.4156491e+00   2.7557895e-02   0.0000000e+00  -3.1092050e-02   0.0000000e+00   2.0000000e+00
   8.7523289e-01   2.3901926e+00   2.7527039e-02   0.0000000e+00  -3.1055853e-02   0.0000000e+00   2.0000000e+00
   8.6520582e-01   2.3643860e+00   2.7496018e-02   0.0000000e+00  -3.1019464e-02   0.0000000e+00   2.0000000e+00
   8.5596340e-01   2.3383351e+00   2.7464833e-02   0.0000000e+00  -3.0982883e-02   0.0000000e+00   2.0000000e+00
   8.4748829e-01   2.3121378e+00   2.7433485e-02   0.0000000e+00  -3.0946110e-02   0.0000000e+00   2.0000000e+00
   8.3976249e-01   2.2858851e+00   2.7401972e-02   0.0000000e+00  -3.0909145e-02   0.0000000e+00   2.0000000e+00
   8.3276761e-01   2.2596609e+00   2.7370297e-02   0.0000000e+00  -3.0871989e-02   0.0000000e+00   2.0000000e+00
   8.2648503e-01   2.2335429e+00   2.7338457e-02   0.0000000e+00  -3.0834642e-02   0.0000000e+00   2.0000000e+00
   8.2089612e-01   2.2076031e+00   2.7306455e-02   0.0000000e+00  -3.0797104e-02   0.0000000e+00   2.0000000e+00
   8.1598230e-01   2.1819078e+00   2.7274289e-02   0.0000000e+00  -3.0759376e-02   0.0000000e+00   2.0000000e+00
   8.1172520e-01   2.1565181e+00   2.7241961e-02   0.0000000e+00  -3.0721457e-02   0.0000000e+00   2.0000000e+00
   8.0810673e-01   2.1314906e+00   2.7209470e-02   0.0000000e+00  -3.0683348e-02   0.0000000e+00   2.0000000e+00
   8.0510910e-01   2.1068775e+00   2.7176817e-02   0.0000000e+00  -3.0645049e-02   0.0000000e+00   2.0000000e+00
   8.0271485e-01   2.0827267e+00   2.7144002e-02   0.0000000e+00  -3.0606560e-02   0.0000000e+00   2.0000000e+00
   8.0090692e-01   2.0590829e+00   2.7111025e-02   0.0000000e+00  -3.0567882e-02   0.0000000e+00   2.0000000e+00
   7.9966859e-01   2.0359868e+00   2.7077885e-02   0.0000000e+00  -3.0529015e-02   0.0000000e+00   2.0000000e+00
   7.9898349e-01   2.0134764e+00   2.7044585e-02   0.0000000e+00  -3.0489958e-02   0.0000000e+00   2.0000000e+00
   7.9883560e-01   1.9915865e+00   2.7011122e-02   0.0000000e+00  -3.0450713e-02   0.0000000e+00   2.0000000e+00
   7.9920918e-01   1.9703495e+00   2.6977499e-02   0.0000000e+00  -3.0411280e-02   0.0000000e+00   2.0000000e+00
   8.0008876e-01   1.9497952e+00   2.6943715e-02   0.0000000e+00  -3.0371658e-02   0.0000000e+00   2.0000000e+00
   8.0145910e-01   1.9299510e+00   2.6909769e-02   0.0000000e+00  -3.0331848e-02   0.0000000e+00   2.0000000e+00
   8.0330511e-01   1.9108425e+00   2.6875664e-02   0.0000000e+00  -3.0291851e-02   0.0000000e+00   2.0000000e+00
   8.0561184e-01   1.8924932e+00   2.6841397e-02   0.0000000e+00  -3.0251666e-02   0.0000000e+00   2.0000000e+00
   8.0836438e-01   1.8749247e+00   2.6806971e-02   0.0000000e+00  -3.0211293e-02   0.0000000e+00   2.0000000e+00
   8.1154783e-01   1.8581571e+00   2.6772385e-02   0.0000000e+00  -3.0170734e-02   0.0000000e+00   2.0000000e+00
   8.1514725e-01   1.8422087e+00   2.6737638e-02   0.0000000e+00  -3.0129988e-02   0.0000000e+00   2.0000000e+00
   8.1914756e-01   1.8270966e+00   2.6702733e-02   0.0000000e+00  -3.0089055e-02   0.0000000e+00   2.0000000e+00
   8.2353350e-01   1.8128361e+00   2.6667668e-02   0.0000000e+00  -3.0047936e-02   0.0000000e+00   2.0000000e+00
   8.2828959e-01   1.7994414e+00   2.6632443e-02   0.0000000e+00  -3.0006632e-02   0.0000000e+00   2.0000000e+00
   8.3340003e-01   1.7869251e+00   2.6597060e-02   0.0000000e+00  -2.9965141e-02   0.0000000e+00   2.0000000e+00
   8.3884869e-01   1.7752987e+00   2.6561518e-02   0.0000000e+00  -2.9923465e-02   0.0000000e+00   2.0000000e+00
   8.4461899e-01   1.7645721e+00   2.6525817e-02   0.0000000e+00  -2.9881604e-02   0.0000000e+00   2.0000000e+00
   8.5069391e-01   1.7547542e+00   2.6489959e-02   0.0000000e+00  -2.9839557e-02   0.0000000e+00   2.0000000e+00
   8.5705592e-01   1.7458522e+00   2.6453942e-02   0.0000000e+00  -2.9797326e-02   0.0000000e+00   2.0000000e+00
   8.6368691e-01   1.7378722e+00   2.6417767e-02   0.0000000e+00  -2.9754911e-02   0.0000000e+00   2.0000000e+00
   8.7056821e-01   1.7308187e+00   2.6381434e-02   0.0000000e+00  -2.9712311e-02   0.0000000e+00   2.0000000e+00
   8.7768049e-01   1.7246948e+00   2.6344945e-02   0.0000000e+00  -2.9669528e-02   0.0000000e+00   2.0000000e+00
   8.8500378e-01   1.7195020e+00   2.6308297e-02   0.0000000e+00  -2.9626561e-02   0.0000000e+00   2.0000000e+00
   8.9251744e-01   1.7152403e+00   2.6271493e-02   0.0000000e+00  -2.9583410e-02   0.0000000e+00   2.0000000e+00
   9.0020014e-01   1.7119078e+00   2.6234532e-02   0.0000000e+00  -2.9540076e-02   0.0000000e+00   2.0000000e+00
   9.0802990e-01   1.7095011e+00   2.6197415e-02   0.0000000e+00  -2.9496560e-02   0.0000000e+00   2.0000000e+00
   9.1598403e-01   1.7080148e+00   2.6160141e-02   0.0000000e+00  -2.9452861e-02   0.0000000e+00   2.0000000e+00
   9.2403922e-01   1.7074414e+00   2.6122711e-02   0.0000000e+00  -2.9408979e-02   0.0000000e+00   2.0000000e+00
   9.3217154e-01   1.7077715e+00   2.6085125e-02   0.0000000e+00  -2.9364916e-02   0.0000000e+00   2.0000000e+00
   9.4035648e-01   1.7089937e+00   2.6047383e-02   0.0000000e+00  -2.9320670e-02   0.0000000e+00   2.0000000e+00
   9.4856902e-01   1.7110941e+00   2.6009486e-02   0.0000000e+00  -2.9276244e-02   0.0000000e+00   2.0000000e+00
   9.5678368e-01   1.7140567e+00   2.5971434e-02   0.0000000e+00  -2.9231636e-02   0.0000000e+00   2.0000000e+00
   9.6497464e-01   1.7178629e+00   2.5933227e-02   0.0000000e+00  -2.9186847e-02   0.0000000e+00   2.0000000e+00
   9.7311577e-01   1.7224918e+00   2.5894865e-02   0.0000000e+00  -2.9141877e-02   0.0000000e+00   2.0000000e+00
   9.8118080e-01   1.7279200e+00   2.5856348e-02   0.0000000e+00  -2.9096727e-02   0.0000000e+00   2.0000000e+00
   9.8914341e-01   1.7341215e+00   2.5817677e-02   0.0000000e+00  -2.9051397e-02   0.0000000e+00   2.0000000e+00
   9.9697732e-01   1.7410678e+00   2.5778852e-02   0.0000000e+00  -2.9005887e-02   0.0000000e+00   2.0000000e+00
   1.0046565e+00   1.7487276e+00   2.5739873e-02   0.0000000e+00  -2.8960198e-02   0.0000000e+00   2.0000000e+00
   1.0121553e+00   1.7570675e+00   2.5700741e-02   0.0000000e+00  -2.8914329e-02   0.0000000e+00   2.0000000e+00
   1.0194484e+00   1.7660511e+00   2.5661455e-02   0.0000000e+00  -2.8868281e-02   0.0000000e+00   2.0000000e+00
   1.0265115e+00   1.7756400e+00   2.5622016e-02   0.0000000e+00  -2.8822055e-02   0.0000000e+00   2.0000000e+00
   1.0333207e+00   1.7857930e+00   2.5582424e-02   0.0000000e+00  -2.8775650e-02   0.0000000e+00   2.0000000e+00
   1.0398535e+00   1.7964669e+00   2.5542679e-02   0.0000000e+00  -2.8729067e-02   0.0000000e+00   2.0000000e+00
   1.0460882e+00   1.8076166e+00   2.5502782e-02   0.0000000e+00  -2.8682307e-02   0.0000000e+00   2.0000000e+00
   1.0520047e+00   1.8191948e+00   2.5462733e-02   0.0000000e+00  -2.8635368e-02   0.0000000e+00   2.0000000e+00
   1.0575841e+00   1.8311525e+00   2.5422531e-02   0.0000000e+00  -2.8588253e-02   0.0000000e+00   2.0000000e+00
   1.0628093e+00   1.8434394e+00   2.5382178e-02   0.0000000e+00  -2.8540960e-02   0.0000000e+00   2.0000000e+00
   1.0676649e+00   1.8560037e+00   2.5341674e-02   0.0000000e+00  -2.8493491e-02   0.0000000e+00   2.0000000e+00
   1.0721371e+00   1.8687928e+00   2.5301018e-02   0.0000000e+00  -2.8445845e-02   0.0000000e+00   2.0000000e+00
   1.0762145e+00   1.8817533e+00   2.5260211e-02   0.0000000e+00  -2.8398024e-02   0.0000000e+00   2.0000000e+00
   1.0798874e+00   1.8948315e+00   2.5219254e-02   0.0000000e+00  -2.8350026e-02   0.0000000e+00   2.0000000e+00
   1.0831483e+00   1.9079735e+00   2.5178146e-02   0.0000000e+00  -2.8301853e-02   0.0000000e+00   2.0000000e+00
   1.0859920e+00   1.9211258e+00   2.5136888e-02   0.0000000e+00  -2.8253505e-02   0.0000000e+00   2.0000000e+00
   1.0884153e+00   1.9342351e+00   2.5095479e-02   0.0000000e+00  -2.8204982e-02   0.0000000e+00   2.0000000e+00
   1.0904172e+00   1.9472493e+00   2.5053921e-02   0.0000000e+00  -2.8156285e-02   0.0000000e+00   2.0000000e+00
   1.0919991e+00   1.9601175e+00   2.5012214e-02   0.0000000e+00  -2.8107413e-02   0.0000000e+00   2.0000000e+00
   1.0931644e+00   1.9727900e+00   2.4970357e-02   0.0000000e+00  -2.8058367e-02   0.0000000e+00   2.0000000e+00
   1.0939187e+00   1.9852192e+00   2.4928351e-02   0.0000000e+00  -2.8009147e-02   0.0000000e+00   2.0000000e+00
   1.0942693e+00   1.9973594e+00   2.4886196e-02   0.0000000e+00  -2.7959755e-02   0.0000000e+00   2.0000000e+00
   1.0942259e+00   2.0091672e+00   2.4843893e-02   0.0000000e+00  -2.7910189e-02   0.0000000e+00   2.0000000e+00
   1.0937997e+00   2.0206019e+00   2.4801441e-02   0.0000000e+00  -2.7860450e-02   0.0000000e+00   2.0000000e+00
   1.0930036e+00   2.0316255e+00   2.4758842e-02   0.0000000e+00  -2.7810539e-02   0.0000000e+00   2.0000000e+00
   1.0918523e+00   2.0422028e+00   2.4716095e-02   0.0000000e+00  -2.7760455e-02   0.0000000e+00   2.0000000e+00
   1.0903617e+00   2.0523021e+00   2.4673200e-02   0.0000000e+00  -2.7710200e-02   0.0000000e+00   2.0000000e+00
   1.0885490e+00   2.0618944e+00   2.4630158e-02   0.0000000e+00  -2.7659773e-02   0.0000000e+00   2.0000000e+00
   1.0864324e+00   2.0709544e+00   2.4586969e-02   0.0000000e+00  -2.7609175e-02   0.0000000e+00   2.0000000e+00
   1.0840313e+00   2.0794599e+00   2.4543633e-02   0.0000000e+00  -2.7558407e-02   0.0000000e+00   2.0000000e+00
   1.0813657e+00   2.0873923e+00   2.4500151e-02   0.0000000e+00  -2.7507467e-02   0.0000000e+00   2.0000000e+00
   1.0784561e+00   2.0947363e+00   2.4456522e-02   0.0000000e+00  -2.7456357e-02   0.0000000e+00   2.0000000e+00
   1.0753236e+00   2.1014799e+00   2.4412748e-02   0.0000000e+00  -2.7405078e-02   0.0000000e+00   2.0000000e+00
   1.0719895e+00   2.1076145e+00   2.4368828e-02   0.0000000e+00  -2.7353628e-02   0.0000000e+00   2.0000000e+00
   1.0684752e+00   2.1131345e+00   2.4324762e-02   0.0000000e+00  -2.7302010e-02   0.0000000e+00   2.0000000e+00
   1.0648023e+00   2.1180377e+00   2.4280551e-02   0.0000000e+00  -2.7250222e-02   0.0000000e+00   2.0000000e+00
   1.0609920e+00   2.1223247e+00   2.4236195e-02   0.0000000e+00  -2.7198266e-02   0.0000000e+00   2.0000000e+00
   1.0570655e+00   2.1259990e+00   2.4191695e-02   0.0000000e+00  -2.7146141e-02   0.0000000e+00   2.0000000e+00
   1.0530433e+00   2.1290668e+00   2.4147050e-02   0.0000000e+00  -2.7093849e-02   0.0000000e+00   2.0000000e+00
   1.0489456e+00   2.1315368e+00   2.4102262e-02   0.0000000e+00  -2.7041388e-02   0.0000000e+00   2.0000000e+00
   1.0447922e+00   2.1334202e+00   2.4057329e-02   0.0000000e+00  -2.6988760e-02   0.0000000e+00   2.0000000e+00
   1.0406019e+00   2.1347301e+00   2.4012253e-02   0.0000000e+00  -2.6935966e-02   0.0000000e+00   2.0000000e+00
   1.0363931e+00   2.1354819e+00   2.3967033e-02   0.0000000e+00  -2.6883004e-02   0.0000000e+00   2.0000000e+00
   1.0321832e+00   2.1356926e+00   2.3921670e-02   0.0000000e+00  -2.6829876e-02   0.0000000e+00   2.0000000e+00
   1.0279890e+00   2.1353809e+00   2.3876165e-02   0.0000000e+00  -2.6776582e-02   0.0000000e+00   2.0000000e+00
   1.0238262e+00   2.1345669e+00   2.3830517e-02   0.0000000e+00  -2.6723122e-02   0.0000000e+00   2.0000000e+00
   1.0197098e+00   2.1332721e+00   2.3784727e-02   0.0000000e+00  -2.6669497e-02   0.0000000e+00   2.0000000e+00
   1.0156539e+00   2.1315189e+00   2.3738795e-02   0.0000000e+00  -2.6615707e-02   0.0000000e+00   2.0000000e+00
   1.0116716e+00   2.1293307e+00   2.3692721e-02   0.0000000e+00  -2.6561752e-02   0.0000000e+00   2.0000000e+00
   1.0077751e+00   2.1267317e+00   2.3646506e-02   0.0000000e+00  -2.6507632e-02   0.0000000e+00   2.0000000e+00
   1.0039756e+00   2.1237465e+00   2.3600150e-02   0.0000000e+00  -2.6453349e-02   0.0000000e+00   2.0000000e+00
   1.0002837e+00   2.1204005e+00   2.3553653e-02   0.0000000e+00  -2.6398901e-02   0.0000000e+00   2.0000000e+00
   9.9670875e-01   2.1167192e+00   2.3507015e-02   0.0000000e+00  -2.6344290e-02   0.0000000e+00   2.0000000e+00
   9.9325941e-01   2.1127283e+00   2.3460237e-02   0.0000000e+00  -2.6289517e-02   0.0000000e+00   2.0000000e+00
   9.8994345e-01   2.1084535e+00   2.3413319e-02   0.0000000e+00  -2.6234580e-02   0.0000000e+00   2.0000000e+00
   9.8676780e-01   2.1039206e+00   2.3366261e-02   0.0000000e+00  -2.6179481e-02   0.0000000e+00   2.0000000e+00
   9.8373856e-01   2.0991553e+00   2.3319064e-02   0.0000000e+00  -2.6124220e-02   0.0000000e+00   2.0000000e+00
   9.8086107e-01   2.0941829e+00   2.3271728e-02   0.0000000e+00  -2.6068798e-02   0.0000000e+00   2.0000000e+00
   9.7813991e-01   2.0890284e+00   2.3224252e-02   0.0000000e+00  -2.6013214e-02   0.0000000e+00   2.0000000e+00
   9.7557894e-01   2.0837166e+00   2.3176638e-02   0.0000000e+00  -2.5957469e-02   0.0000000e+00   2.0000000e+00
   9.7318130e-01   2.0782717e+00   2.3128886e-02   0.0000000e+00  -2.5901563e-02   0.0000000e+00   2.0000000e+00
   9.7094950e-01   2.0727173e+00   2.3080996e-02   0.0000000e+00  -2.5845497e-02   0.0000000e+00   2.0000000e+00
   9.6888537e-01   2.0670766e+00   2.3032968e-02   0.0000000e+00  -2.5789271e-02   0.0000000e+00   2.0000000e+00
   9.6699018e-01   2.0613720e+00   2.2984803e-02   0.0000000e+00  -2.5732885e-02   0.0000000e+00   2.0000000e+00
   9.6526457e-01   2.0556253e+00   2.2936500e-02   0.0000000e+00  -2.5676340e-02   0.0000000e+00   2.0000000e+00
   9.6370867e-01   2.0498577e+00   2.2888060e-02   0.0000000e+00  -2.5619636e-02   0.0000000e+00   2.0000000e+00
   9.6232207e-01   2.0440896e+00   2.2839484e-02   0.0000000e+00  -2.5562774e-02   0.0000000e+00   2.0000000e+00
   9.6110388e-01   2.0383405e+00   2.2790772e-02   0.0000000e+00  -2.5505753e-02   0.0000000e+00   2.0000000e+00
   9.6005270e-01   2.0326294e+00   2.2741923e-02   0.0000000e+00  -2.5448574e-02   0.0000000e+00   2.0000000e+00
   9.5916673e-01   2.0269741e+00   2.2692939e-02   0.0000000e+00  -2.5391238e-02   0.0000000e+00   2.0000000e+00
   9.5844371e-01   2.0213920e+00   2.2643820e-02   0.0000000e+00  -2.5333745e-02   0.0000000e+00   2.0000000e+00
   9.5788101e-01   2.0158995e+00   2.2594565e-02   0.0000000e+00  -2.5276095e-02   0.0000000e+00   2.0000000e+00
   9.5747562e-01   2.0105120e+00   2.2545175e-02   0.0000000e+00  -2.5218288e-02   0.0000000e+00   2.0000000e+00
   9.5722414e-01   2.0052443e+00   2.2495651e-02   0.0000000e+00  -2.5160325e-02   0.0000000e+00   2.0000000e+00
   9.5712287e-01   2.0001102e+00   2.2445992e-02   0.0000000e+00  -2.5102207e-02   0.0000000e+00   2.0000000e+00
   9.5716779e-01   1.9951226e+00   2.2396200e-02   0.0000000e+00  -2.5043933e-02   0.0000000e+00   2.0000000e+00
   9.5735456e-01   1.9902938e+00   2.2346274e-02   0.0000000e+00  -2.4985504e-02   0.0000000e+00   2.0000000e+00
   9.5767859e-01   1.9856349e+00   2.2296215e-02   0.0000000e+00  -2.4926921e-02   0.0000000e+00   2.0000000e+00
   9.5813500e-01   1.9811564e+00   2.2246022e-02   0.0000000e+00  -2.4868183e-02   0.0000000e+00   2.0000000e+00
   9.5871868e-01   1.9768679e+00   2.2195697e-02   0.0000000e+00  -2.4809291e-02   0.0000000e+00   2.0000000e+00
   9.5942431e-01   1.9727779e+00   2.2145239e-02   0.0000000e+00  -2.4750246e-02   0.0000000e+00   2.0000000e+00
   9.6024632e-01   1.9688944e+00   2.2094649e-02   0.0000000e+00  -2.4691047e-02   0.0000000e+00   2.0000000e+00
   9.6117898e-01   1.9652243e+00   2.2043927e-02   0.0000000e+00  -2.4631696e-02   0.0000000e+00   2.0000000e+00
   9.6221638e-01   1.9617739e+00   2.1993074e-02   0.0000000e+00  -2.4572192e-02   0.0000000e+00   2.0000000e+00
   9.6335244e-01   1.9585484e+00   2.1942089e-02   0.0000000e+00  -2.4512536e-02   0.0000000e+00   2.0000000e+00
   9.6458093e-01   1.9555524e+00   2.1890974e-02   0.0000000e+00  -2.4452729e-02   0.0000000e+00   2.0000000e+00
   9.6589551e-01   1.9527896e+00   2.1839728e-02   0.0000000e+00  -2.4392770e-02   0.0000000e+00   2.0000000e+00
   9.6728972e-01   1.9502629e+00   2.1788351e-02   0.0000000e+00  -2.4332659e-02   0.0000000e+00   2.0000000e+00
   9.6875701e-01   1.9479743e+00   2.1736844e-02   0.0000000e+00  -2.4272399e-02   0.0000000e+00   2.0000000e+00
   9.7029074e-01   1.9459252e+00   2.1685208e-02   0.0000000e+00  -2.4211988e-02   0.0000000e+00   2.0000000e+00
   9.7188424e-01   1.9441162e+00   2.1633442e-02   0.0000000e+00  -2.4151427e-02   0.0000000e+00   2.0000000e+00
   9.7353077e-01   1.9425470e+00   2.1581547e-02   0.0000000e+00  -2.4090717e-02   0.0000000e+00   2.0000000e+00
   9.7522358e-01   1.9412168e+00   2.1529524e-02   0.0000000e+00  -2.4029858e-02   0.0000000e+00   2.0000000e+00
   9.7695592e-01   1.9401237e+00   2.1477372e-02   0.0000000e+00  -2.3968849e-02   0.0000000e+00   2.0000000e+00
   9.7872104e-01   1.9392655e+00   2.1425091e-02   0.0000000e+00  -2.3907693e-02   0.0000000e+00   2.0000000e+00
   9.8051223e-01   1.9386391e+00   2.1372683e-02   0.0000000e+00  -2.3846389e-02   0.0000000e+00   2.0000000e+00
   9.8232283e-01   1.9382407e+00   2.1320147e-02   0.0000000e+00  -2.3784936e-02   0.0000000e+00   2.0000000e+00
   9.8414624e-01   1.9380660e+00   2.1267484e-02   0.0000000e+00  -2.3723337e-02   0.0000000e+00   2.0000000e+00
   9.8597598e-01   1.9381099e+00   2.1214694e-02   0.0000000e+00  -2.3661591e-02   0.0000000e+00   2.0000000e+00
   9.8780563e-01   1.9383668e+00   2.1161778e-02   0.0000000e+00  -2.3599698e-02   0.0000000e+00   2.0000000e+00
   9.8962892e-01   1.9388305e+00   2.1108735e-02   0.0000000e+00  -2.3537660e-02   0.0000000e+00   2.0000000e+00
   9.9143974e-01   1.9394943e+00   2.1055566e-02   0.0000000e+00  -2.3475475e-02   0.0000000e+00   2.0000000e+00
   9.9323212e-01   1.9403510e+00   2.1002272e-02   0.0000000e+00  -2.3413146e-02   0.0000000e+00   2.0000000e+00
   9.9500026e-01   1.9413926e+00   2.0948852e-02   0.0000000e+00  -2.3350671e-02   0.0000000e+00   2.0000000e+00
   9.9673860e-01   1.9426112e+00   2.0895307e-02   0.0000000e+00  -2.3288052e-02   0.0000000e+00   2.0000000e+00
   9.9844175e-01   1.9439979e+00   2.0841637e-02   0.0000000e+00  -2.3225288e-02   0.0000000e+00   2.0000000e+00
   1.0001046e+00   1.9455438e+00   2.0787843e-02   0.0000000e+00  -2.3162381e-02   0.0000000e+00   2.0000000e+00
   1.0017222e+00   1.9472395e+00   2.0733925e-02   0.0000000e+00  -2.3099331e-02   0.0000000e+00   2.0000000e+00
   1.0032900e+00   1.9490753e+00   2.0679883e-02   0.0000000e+00  -2.3036137e-02   0.0000000e+00   2.0000000e+00
   1.0048035e+00   1.9510411e+00   2.0625718e-02   0.0000000e+00  -2.2972801e-02   0.0000000e+00   2.0000000e+00
   1.0062588e+00   1.9531269e+00   2.0571430e-02   0.0000000e+00  -2.2909323e-02   0.0000000e+00   2.0000000e+00
   1.0076521e+00   1.9553222e+00   2.0517019e-02   0.0000000e+00  -2.2845703e-02   0.0000000e+00   2.0000000e+00
   1.0089798e+00   1.9576163e+00   2.0462485e-02   0.0000000e+00  -2.2781941e-02   0.0000000e+00   2.0000000e+00
   1.0102389e+00   1.9599986e+00   2.0407829e-02   0.0000000e+00  -2.2718039e-02   0.0000000e+00   2.0000000e+00
   1.0114265e+00   1.9624583e+00   2.0353052e-02   0.0000000e+00  -2.2653996e-02   0.0000000e+00   2.0000000e+00
   1.0125401e+00   1.9649847e+00   2.0298153e-02   0.0000000e+00  -2.2589812e-02   0.0000000e+00   2.0000000e+00
   1.0135776e+00   1.9675668e+00   2.0243133e-02   0.0000000e+00  -2.2525489e-02   0.0000000e+00   2.0000000e+00
   1.0145371e+00   1.9701939e+00   2.0187992e-02   0.0000000e+00  -2.2461027e-02   0.0000000e+00   2.0000000e+00
   1.0154172e+00   1.9728554e+00   2.0132731e-02   0.0000000e+00  -2.2396425e-02   0.0000000e+00   2.0000000e+00
   1.0162167e+00   1.9755407e+00   2.0077349e-02   0.0000000e+00  -2.2331685e-02   0.0000000e+00   2.0000000e+00
   1.0169348e+00   1.9782394e+00   2.0021848e-02   0.0000000e+00  -2.2266806e-02   0.0000000e+00   2.0000000e+00
   1.0175710e+00   1.9809414e+00   1.9966227e-02   0.0000000e+00  -2.2201790e-02   0.0000000e+00   2.0000000e+00
   1.0181252e+00   1.9836366e+00   1.9910487e-02   0.0000000e+00  -2.2136636e-02   0.0000000e+00   2.0000000e+00
   1.0185975e+00   1.9863155e+00   1.9854628e-02   0.0000000e+00  -2.2071345e-02   0.0000000e+00   2.0000000e+00
   1.0189885e+00   1.9889686e+00   1.9798651e-02   0.0000000e+00  -2.2005918e-02   0.0000000e+00   2.0000000e+00
   1.0192988e+00   1.9915869e+00   1.9742555e-02   0.0000000e+00  -2.1940354e-02   0.0000000e+00   2.0000000e+00
   1.0195296e+00   1.9941618e+00   1.9686342e-02   0.0000000e+00  -2.1874654e-02   0.0000000e+00   2.0000000e+00
   1.0196823e+00   1.9966850e+00   1.9630011e-02   0.0000000e+00  -2.1808820e-02   0.0000000e+00   2.0000000e+00
   1.0197584e+00   1.9991486e+00   1.9573563e-02   0.0000000e+00  -2.1742850e-02   0.0000000e+00   2.0000000e+00
   1.0197598e+00   2.0015452e+00   1.9516998e-02   0.0000000e+00  -2.1676745e-02   0.0000000e+00   2.0000000e+00
   1.0196887e+00   2.0038678e+00   1.9460317e-02   0.0000000e+00  -2.1610507e-02   0.0000000e+00   2.0000000e+00
   1.0195474e+00   2.0061099e+00   1.9403519e-02   0.0000000e+00  -2.1544134e-02   0.0000000e+00   2.0000000e+00
   1.0193384e+00   2.0082656e+00   1.9346606e-02   0.0000000e+00  -2.1477628e-02   0.0000000e+00   2.0000000e+00
   1.0190645e+00   2.0103292e+00   1.9289577e-02   0.0000000e+00  -2.1410990e-02   0.0000000e+00   2.0000000e+00
   1.0187286e+00   2.0122959e+00   1.9232434e-02   0.0000000e+00  -2.1344218e-02   0.0000000e+00   2.0000000e+00
   1.0183338e+00   2.0141611e+00   1.9175175e-02   0.0000000e+00  -2.1277315e-02   0.0000000e+00   2.0000000e+00
   1.0178832e+00   2.0159209e+00   1.9117802e-02   0.0000000e+00  -2.1210280e-02   0.0000000e+00   2.0000000e+00
   1.0173802e+00   2.0175717e+00   1.9060315e-02   0.0000000e+00  -2.1143114e-02   0.0000000e+00   2.0000000e+00
   1.0168282e+00   2.0191108e+00   1.9002714e-02   0.0000000e+00  -2.1075816e-02   0.0000000e+00   2.0000000e+00
   1.0162308e+00   2.0205356e+00   1.8944999e-02   0.0000000e+00  -2.1008389e-02   0.0000000e+00   2.0000000e+00
   1.0155914e+00   2.0218442e+00   1.8887172e-02   0.0000000e+00  -2.0940831e-02   0.0000000e+00   2.0000000e+00
   1.0149138e+00   2.0230352e+00   1.8829232e-02   0.0000000e+00  -2.0873144e-02   0.0000000e+00   2.0000000e+00
   1.0142016e+00   2.0241077e+00   1.8771179e-02   0.0000000e+00  -2.0805327e-02   0.0000000e+00   2.0000000e+00
   1.0134585e+00   2.0250613e+00   1.8713015e-02   0.0000000e+00  -2.0737382e-02   0.0000000e+00   2.0000000e+00
   1.0126881e+00   2.0258959e+00   1.8654739e-02   0.0000000e+00  -2.0669308e-02   0.0000000e+00   2.0000000e+00
   1.0118942e+00   2.0266121e+00   1.8596351e-02   0.0000000e+00  -2.0601106e-02   0.0000000e+00   2.0000000e+00
   1.0110803e+00   2.0272108e+00   1.8537853e-02   0.0000000e+00  -2.0532777e-02   0.0000000e+00   2.0000000e+00
   1.0102501e+00   2.0276932e+00   1.8479243e-02   0.0000000e+00  -2.0464321e-02   0.0000000e+00   2.0000000e+00
   1.0094071e+00   2.0280610e+00   1.8420524e-02   0.0000000e+00  -2.0395738e-02   0.0000000e+00   2.0000000e+00
   1.0085548e+00   2.0283165e+00   1.8361694e-02   0.0000000e+00  -2.0327029e-02   0.0000000e+00   2.0000000e+00
   1.0076966e+00   2.0284619e+00   1.8302755e-02   0.0000000e+00  -2.0258194e-02   0.0000000e+00   2.0000000e+00
   1.0068358e+00   2.0285002e+00   1.8243707e-02   0.0000000e+00  -2.0189233e-02   0.0000000e+00   2.0000000e+00
   1.0059756e+00   2.0284343e+00   1.8184550e-02   0.0000000e+00  -2.0120148e-02   0.0000000e+00   2.0000000e+00
   1.0051192e+00   2.0282677e+00   1.8125284e-02   0.0000000e+00  -2.0050938e-02   0.0000000e+00   2.0000000e+00
   1.0042694e+00   2.0280040e+00   1.8065911e-02   0.0000000e+00  -1.9981604e-02   0.0000000e+00   2.0000000e+00
   1.0034293e+00   2.0276471e+00   1.8006429e-02   0.0000000e+00  -1.9912146e-02   0.0000000e+00   2.0000000e+00
   1.0026015e+00   2.0272010e+00   1.7946840e-02   0.0000000e+00  -1.9842565e-02   0.0000000e+00   2.0000000e+00
   1.0017886e+00   2.0266702e+00   1.7887144e-02   0.0000000e+00  -1.9772861e-02   0.0000000e+00   2.0000000e+00
   1.0009931e+00   2.0260591e+00   1.7827341e-02   0.0000000e+00  -1.9703035e-02   0.0000000e+00   2.0000000e+00
   1.0002174e+00   2.0253722e+00   1.7767431e-02   0.0000000e+00  -1.9633087e-02   0.0000000e+00   2.0000000e+00
   9.9946360e-01   2.0246144e+00   1.7707416e-02   0.0000000e+00  -1.9563017e-02   0.0000000e+00   2.0000000e+00
   9.9873373e-01   2.0237905e+00   1.7647295e-02   0.0000000e+00  -1.9492826e-02   0.0000000e+00   2.0000000e+00
   9.9802968e-01   2.0229055e+00   1.7587068e-02   0.0000000e+00  -1.9422515e-02   0.0000000e+00   2.0000000e+00
   9.9735319e-01   2.0219643e+00   1.7526737e-02   0.0000000e+00  -1.9352083e-02   0.0000000e+00   2.0000000e+00
   9.9670582e-01   2.0209721e+00   1.7466301e-02   0.0000000e+00  -1.9281531e-02   0.0000000e+00   2.0000000e+00
   9.9608900e-01   2.0199338e+00   1.7405761e-02   0.0000000e+00  -1.9210861e-02   0.0000000e+00   2.0000000e+00
   9.9550399e-01   2.0188546e+00   1.7345117e-02   0.0000000e+00  -1.9140071e-02   0.0000000e+00   2.0000000e+00
   9.9495192e-01   2.0177396e+00   1.7284369e-02   0.0000000e+00  -1.9069162e-02   0.0000000e+00   2.0000000e+00
   9.9443374e-01   2.0165937e+00   1.7223518e-02   0.0000000e+00  -1.8998136e-02   0.0000000e+00   2.0000000e+00
   9.9395028e-01   2.0154220e+00   1.7162565e-02   0.0000000e+00  -1.8926992e-02   0.0000000e+00   2.0000000e+00
   9.9350220e-01   2.0142294e+00   1.7101509e-02   0.0000000e+00  -1.8855731e-02   0.0000000e+00   2.0000000e+00
   9.9309004e-01   2.0130208e+00   1.7040350e-02   0.0000000e+00  -1.8784354e-02   0.0000000e+00   2.0000000e+00
   9.9271418e-01   2.0118008e+00   1.6979091e-02   0.0000000e+00  -1.8712859e-02   0.0000000e+00   2.0000000e+00
   9.9237487e-01   2.0105742e+00   1.6917730e-02   0.0000000e+00  -1.8641250e-02   0.0000000e+00   2.0000000e+00
   9.9207222e-01   2.0093454e+00   1.6856267e-02   0.0000000e+00  -1.8569524e-02   0.0000000e+00   2.0000000e+00
   9.9180623e-01   2.0081189e+00   1.6794705e-02   0.0000000e+00  -1.8497684e-02   0.0000000e+00   2.0000000e+00
   9.9157674e-01   2.0068989e+00   1.6733042e-02   0.0000000e+00  -1.8425729e-02   0.0000000e+00   2.0000000e+00
   9.9138351e-01   2.0056896e+00   1.6671279e-02   0.0000000e+00  -1.8353661e-02   0.0000000e+00   2.0000000e+00
   9.9122615e-01   2.0044948e+00   1.6609417e-02   0.0000000e+00  -1.8281478e-02   0.0000000e+00   2.0000000e+00
   9.9110417e-01   2.0033184e+00   1.6547455e-02   0.0000000e+00  -1.8209183e-02   0.0000000e+00   2.0000000e+00
   9.9101698e-01   2.0021639e+00   1.6485395e-02   0.0000000e+00  -1.8136775e-02   0.0000000e+00   2.0000000e+00
   9.9096389e-01   2.0010348e+00   1.6423237e-02   0.0000000e+00  -1.8064254e-02   0.0000000e+00   2.0000000e+00
   9.9094409e-01   1.9999343e+00   1.6360980e-02   0.0000000e+00  -1.7991622e-02   0.0000000e+00   2.0000000e+00
   9.9095671e-01   1.9988655e+00   1.6298626e-02   0.0000000e+00  -1.7918878e-02   0.0000000e+00   2.0000000e+00
   9.9100077e-01   1.9978312e+00   1.6236174e-02   0.0000000e+00  -1.7846023e-02   0.0000000e+00   2.0000000e+00
   9.9107523e-01   1.9968339e+00   1.6173626e-02   0.0000000e+00  -1.7773058e-02   0.0000000e+00   2.0000000e+00
   9.9117897e-01   1.9958762e+00   1.6110981e-02   0.0000000e+00  -1.7699983e-02   0.0000000e+00   2.0000000e+00
   9.9131079e-01   1.9949603e+00   1.6048240e-02   0.0000000e+00  -1.7626799e-02   0.0000000e+00   2.0000000e+00
   9.9146944e-01   1.9940882e+00   1.5985403e-02   0.0000000e+00  -1.7553505e-02   0.0000000e+00   2.0000000e+00
   9.9165361e-01   1.9932618e+00   1.5922471e-02   0.0000000e+00  -1.7480102e-02   0.0000000e+00   2.0000000e+00
   9.9186195e-01   1.9924825e+00   1.5859443e-02   0.0000000e+00  -1.7406592e-02   0.0000000e+00   2.0000000e+00
   9.9209304e-01   1.9917518e+00   1.5796321e-02   0.0000000e+00  -1.7332973e-02   0.0000000e+00   2.0000000e+00
   9.9234545e-01   1.9910710e+00   1.5733105e-02   0.0000000e+00  -1.7259248e-02   0.0000000e+00   2.0000000e+00
   9.9261769e-01   1.9904409e+00   1.5669795e-02   0.0000000e+00  -1.7185415e-02   0.0000000e+00   2.0000000e+00
   9.9290826e-01   1.9898624e+00   1.5606391e-02   0.0000000e+00  -1.7111476e-02   0.0000000e+00   2.0000000e+00
   9.9321563e-01   1.9893360e+00   1.5542895e-02   0.0000000e+00  -1.7037431e-02   0.0000000e+00   2.0000000e+00
   9.9353827e-01   1.9888621e+00   1.5479305e-02   0.0000000e+00  -1.6963281e-02   0.0000000e+00   2.0000000e+00
   9.9387461e-01   1.9884410e+00   1.5415623e-02   0.0000000e+00  -1.6889026e-02   0.0000000e+00   2.0000000e+00
   9.9422310e-01   1.9880726e+00   1.5351849e-02   0.0000000e+00  -1.6814666e-02   0.0000000e+00   2.0000000e+00
   9.9458217e-01   1.9877567e+00   1.5287983e-02   0.0000000e+00  -1.6740202e-02   0.0000000e+00   2.0000000e+00
   9.9495028e-01   1.9874930e+00   1.5224027e-02   0.0000000e+00  -1.6665635e-02   0.0000000e+00   2.0000000e+00
   9.9532588e-01   1.9872809e+00   1.5159979e-02   0.0000000e+00  -1.6590964e-02   0.0000000e+00   2.0000000e+00
   9.9570745e-01   1.9871198e+00   1.5095841e-02   0.0000000e+00  -1.6516191e-02   0.0000000e+00   2.0000000e+00
   9.9609347e-01   1.9870088e+00   1.5031613e-02   0.0000000e+00  -1.6441315e-02   0.0000000e+00   2.0000000e+00
   9.9648246e-01   1.9869470e+00   1.4967295e-02   0.0000000e+00  -1.6366338e-02   0.0000000e+00   2.0000000e+00
   9.9687297e-01   1.9869331e+00   1.4902887e-02   0.0000000e+00  -1.6291259e-02   0.0000000e+00   2.0000000e+00
   9.9726357e-01   1.9869658e+00   1.4838391e-02   0.0000000e+00  -1.6216079e-02   0.0000000e+00   2.0000000e+00
   9.9765290e-01   1.9870438e+00   1.4773806e-02   0.0000000e+00  -1.6140799e-02   0.0000000e+00   2.0000000e+00
   9.9803959e-01   1.9871656e+00   1.4709133e-02   0.0000000e+00  -1.6065420e-02   0.0000000e+00   2.0000000e+00
   9.9842236e-01   1.9873294e+00   1.4644372e-02   0.0000000e+00  -1.5989940e-02   0.0000000e+00   2.0000000e+00
   9.9879996e-01   1.9875336e+00   1.4579524e-02   0.0000000e+00  -1.5914362e-02   0.0000000e+00   2.0000000e+00
   9.9917120e-01   1.9877763e+00   1.4514589e-02   0.0000000e+00  -1.5838685e-02   0.0000000e+00   2.0000000e+00
   9.9953492e-01   1.9880555e+00   1.4449567e-02   0.0000000e+00  -1.5762911e-02   0.0000000e+00   2.0000000e+00
   9.9989005e-01   1.9883693e+00   1.4384459e-02   0.0000000e+00  -1.5687038e-02   0.0000000e+00   2.0000000e+00
   1.0002356e+00   1.9887156e+00   1.4319265e-02   0.0000000e+00  -1.5611069e-02   0.0000000e+00   2.0000000e+00
   1.0005705e+00   1.9890923e+00   1.4253986e-02   0.0000000e+00  -1.5535003e-02   0.0000000e+00   2.0000000e+00
   1.0008939e+00   1.9894971e+00   1.4188622e-02   0.0000000e+00  -1.5458840e-02   0.0000000e+00   2.0000000e+00
   1.0012050e+00   1.9899278e+00   1.4123172e-02   0.0000000e+00  -1.5382582e-02   0.0000000e+00   2.0000000e+00
   1.0015031e+00   1.9903823e+00   1.4057639e-02   0.0000000e+00  -1.5306229e-02   0.0000000e+00   2.0000000e+00
   1.0017873e+00   1.9908581e+00   1.3992022e-02   0.0000000e+00  -1.5229781e-02   0.0000000e+00   2.0000000e+00
   1.0020572e+00   1.9913531e+00   1.3926321e-02   0.0000000e+00  -1.5153239e-02   0.0000000e+00   2.0000000e+00
   1.0023120e+00   1.9918649e+00   1.3860537e-02   0.0000000e+00  -1.5076603e-02   0.0000000e+00   2.0000000e+00
   1.0025514e+00   1.9923913e+00   1.3794670e-02   0.0000000e+00  -1.4999874e-02   0.0000000e+00   2.0000000e+00
   1.0027748e+00   1.9929299e+00   1.3728721e-02   0.0000000e+00  -1.4923052e-02   0.0000000e+00   2.0000000e+00
   1.0029820e+00   1.9934784e+00   1.3662691e-02   0.0000000e+00  -1.4846137e-02   0.0000000e+00   2.0000000e+00
   1.0031727e+00   1.9940347e+00   1.3596578e-02   0.0000000e+00  -1.4769131e-02   0.0000000e+00   2.0000000e+00
   1.0033466e+00   1.9945965e+00   1.3530384e-02   0.0000000e+00  -1.4692033e-02   0.0000000e+00   2.0000000e+00
   1.0035036e+00   1.9951617e+00   1.3464110e-02   0.0000000e+00  -1.4614844e-02   0.0000000e+00   2.0000000e+00
   1.0036435e+00   1.9957281e+00   1.3397755e-02   0.0000000e+00  -1.4537565e-02   0.0000000e+00   2.0000000e+00
   1.0037665e+00   1.9962937e+00   1.3331321e-02   0.0000000e+00  -1.4460195e-02   0.0000000e+00   2.0000000e+00
   1.0038724e+00   1.9968565e+00   1.3264806e-02   0.0000000e+00  -1.4382737e-02   0.0000000e+00   2.0000000e+00
   1.0039615e+00   1.9974145e+00   1.3198213e-02   0.0000000e+00  -1.4305189e-02   0.0000000e+00   2.0000000e+00
   1.0040338e+00   1.9979660e+00   1.3131541e-02   0.0000000e+00  -1.4227552e-02   0.0000000e+00   2.0000000e+00
   1.0040896e+00   1.9985089e+00   1.3064790e-02   0.0000000e+00  -1.4149828e-02   0.0000000e+00   2.0000000e+00
   1.0041291e+00   1.9990418e+00   1.2997962e-02   0.0000000e+00  -1.4072016e-02   0.0000000e+00   2.0000000e+00
   1.0041527e+00   1.9995629e+00   1.2931056e-02   0.0000000e+00  -1.3994117e-02   0.0000000e+00   2.0000000e+00
   1.0041607e+00   2.0000707e+00   1.2864072e-02   0.0000000e+00  -1.3916131e-02   0.0000000e+00   2.0000000e+00
   1.0041536e+00   2.0005638e+00   1.2797012e-02   0.0000000e+00  -1.3838059e-02   0.0000000e+00   2.0000000e+00
   1.0041318e+00   2.0010408e+00   1.2729876e-02   0.0000000e+00  -1.3759902e-02   0.0000000e+00   2.0000000e+00
   1.0040958e+00   2.0015005e+00   1.2662664e-02   0.0000000e+00  -1.3681659e-02   0.0000000e+00   2.0000000e+00
   1.0040461e+00   2.0019416e+00   1.2595376e-02   0.0000000e+00  -1.3603332e-02   0.0000000e+00   2.0000000e+00
   1.0039834e+00   2.0023632e+00   1.2528012e-02   0.0000000e+00  -1.3524920e-02   0.0000000e+00   2.0000000e+00
   1.0039081e+00   2.0027643e+00   1.2460575e-02   0.0000000e+00  -1.3446425e-02   0.0000000e+00   2.0000000e+00
   1.0038210e+00   2.0031441e+00   1.2393062e-02   0.0000000e+00  -1.3367846e-02   0.0000000e+00   2.0000000e+00
   1.0037227e+00   2.0035017e+00   1.2325476e-02   0.0000000e+00  -1.3289185e-02   0.0000000e+00   2.0000000e+00
   1.0036139e+00   2.0038365e+00   1.2257816e-02   0.0000000e+00  -1.3210441e-02   0.0000000e+00   2.0000000e+00
   1.0034952e+00   2.0041480e+00   1.2190083e-02   0.0000000e+00  -1.3131616e-02   0.0000000e+00   2.0000000e+00
   1.0033674e+00   2.0044357e+00   1.2122277e-02   0.0000000e+00  -1.3052709e-02   0.0000000e+00   2.0000000e+00
   1.0032312e+00   2.0046994e+00   1.2054399e-02   0.0000000e+00  -1.2973722e-02   0.0000000e+00   2.0000000e+00
   1.0030873e+00   2.0049386e+00   1.1986449e-02   0.0000000e+00  -1.2894654e-02   0.0000000e+00   2.0000000e+00
   1.0029365e+00   2.0051533e+00   1.1918428e-02   0.0000000e+00  -1.2815507e-02   0.0000000e+00   2.0000000e+00
   1.0027795e+00   2.0053434e+00   1.1850335e-02   0.0000000e+00  -1.2736280e-02   0.0000000e+00   2.0000000e+00
   1.0026170e+00   2.0055089e+00   1.1782172e-02   0.0000000e+00  -1.2656974e-02   0.0000000e+00   2.0000000e+00
   1.0024499e+00   2.0056500e+00   1.1713938e-02   0.0000000e+00  -1.2577590e-02   0.0000000e+00   2.0000000e+00
   1.0022788e+00   2.0057668e+00   1.1645634e-02   0.0000000e+00  -1.2498128e-02   0.0000000e+00   2.0000000e+00
   1.0021044e+00   2.0058596e+00   1.1577261e-02   0.0000000e+00  -1.2418589e-02   0.0000000e+00   2.0000000e+00
   1.0019275e+00   2.0059288e+00   1.1508819e-02   0.0000000e+00  -1.2338973e-02   0.0000000e+00   2.0000000e+00
   1.0017488e+00   2.0059748e+00   1.1440308e-02   0.0000000e+00  -1.2259280e-02   0.0000000e+00   2.0000000e+00
   1.0015690e+00   2.0059982e+00   1.1371729e-02   0.0000000e+00  -1.2179512e-02   0.0000000e+00   2.0000000e+00
   1.0013887e+00   2.0059994e+00   1.1303082e-02   0.0000000e+00  -1.2099668e-02   0.0000000e+00   2.0000000e+00
   1.0012086e+00   2.0059791e+00   1.1234367e-02   0.0000000e+00  -1.2019749e-02   0.0000000e+00   2.0000000e+00
   1.0010294e+00   2.0059380e+00   1.1165586e-02   0.0000000e+00  -1.1939756e-02   0.0000000e+00   2.0000000e+00
   1.0008517e+00   2.0058769e+00   1.1096737e-02   0.0000000e+00  -1.1859689e-02   0.0000000e+00   2.0000000e+00
   1.0006760e+00   2.0057966e+00   1.1027823e-02   0.0000000e+00  -1.1779549e-02   0.0000000e+00   2.0000000e+00
   1.0005029e+00   2.0056978e+00   1.0958843e-02   0.0000000e+00  -1.1699335e-02   0.0000000e+00   2.0000000e+00
   1.0003330e+00   2.0055816e+00   1.0889797e-02   0.0000000e+00  -1.1619049e-02   0.0000000e+00   2.0000000e+00
   1.0001668e+00   2.0054487e+00   1.0820686e-02   0.0000000e+00  -1.1538692e-02   0.0000000e+00   2.0000000e+00
   1.0000048e+00   2.0053002e+00   1.0751511e-02   0.0000000e+00  -1.1458263e-02   0.0000000e+00   2.0000000e+00
   9.9984738e-01   2.0051370e+00   1.0682272e-02   0.0000000e+00  -1.1377763e-02   0.0000000e+00   2.0000000e+00
   9.9969503e-01   2.0049602e+00   1.0612969e-02   0.0000000e+00  -1.1297192e-02   0.0000000e+00   2.0000000e+00
   9.9954814e-01   2.0047708e+00   1.0543602e-02   0.0000000e+00  -1.1216552e-02   0.0000000e+00   2.0000000e+00
   9.9940707e-01   2.0045697e+00   1.0474173e-02   0.0000000e+00  -1.1135842e-02   0.0000000e+00   2.0000000e+00
   9.9927215e-01   2.0043582e+00   1.0404681e-02   0.0000000e+00  -1.1055063e-02   0.0000000e+00   2.0000000e+00
   9.9914369e-01   2.0041371e+00   1.0335127e-02   0.0000000e+00  -1.0974216e-02   0.0000000e+00   2.0000000e+00
   9.9902196e-01   2.0039077e+00   1.0265511e-02   0.0000000e+00  -1.0893301e-02   0.0000000e+00   2.0000000e+00
   9.9890719e-01   2.0036708e+00   1.0195834e-02   0.0000000e+00  -1.0812318e-02   0.0000000e+00   2.0000000e+00
   9.9879960e-01   2.0034277e+00   1.0126096e-02   0.0000000e+00  -1.0731269e-02   0.0000000e+00   2.0000000e+00
   9.9869936e-01   2.0031793e+00   1.0056298e-02   0.0000000e+00  -1.0650153e-02   0.0000000e+00   2.0000000e+00
   9.9860662e-01   2.0029267e+00   9.9864394e-03   0.0000000e+00  -1.0568971e-02   0.0000000e+00   2.0000000e+00
   9.9852149e-01   2.0026709e+00   9.9165215e-03   0.0000000e+00  -1.0487724e-02   0.0000000e+00   2.0000000e+00
   9.9844405e-01   2.0024129e+00   9.8465444e-03   0.0000000e+00  -1.0406412e-02   0.0000000e+00   2.0000000e+00
   9.9837436e-01   2.0021537e+00   9.7765085e-03   0.0000000e+00  -1.0325035e-02   0.0000000e+00   2.0000000e+00
   9.9831245e-01   2.0018942e+00   9.7064143e-03   0.0000000e+00  -1.0243595e-02   0.0000000e+00   2.0000000e+00
   9.9825830e-01   2.0016354e+00   9.6362622e-03   0.0000000e+00  -1.0162091e-02   0.0000000e+00   2.0000000e+00
   9.9821190e-01   2.0013782e+00   9.5660525e-03   0.0000000e+00  -1.0080524e-02   0.0000000e+00   2.0000000e+00
   9.9817317e-01   2.0011234e+00   9.4957858e-03   0.0000000e+00  -9.9988947e-03   0.0000000e+00   2.0000000e+00
   9.9814205e-01   2.0008719e+00   9.4254624e-03   0.0000000e+00  -9.9172036e-03   0.0000000e+00   2.0000000e+00
   9.9811842e-01   2.0006245e+00   9.3550827e-03   0.0000000e+00  -9.8354511e-03   0.0000000e+00   2.0000000e+00
   9.9810215e-01   2.0003819e+00   9.2846472e-03   0.0000000e+00  -9.7536378e-03   0.0000000e+00   2.0000000e+00
   9.9809310e-01   2.0001448e+00   9.2141563e-03   0.0000000e+00  -9.6717640e-03   0.0000000e+00   2.0000000e+00
   9.9809108e-01   1.9999141e+00   9.1436104e-03   0.0000000e+00  -9.5898304e-03   0.0000000e+00   2.0000000e+00
   9.9809590e-01   1.9996902e+00   9.0730099e-03   0.0000000e+00  -9.5078374e-03   0.0000000e+00   2.0000000e+00
   9.9810736e-01   1.9994738e+00   9.0023553e-03   0.0000000e+00  -9.4257856e-03   0.0000000e+00   2.0000000e+00
   9.9812521e-01   1.9992654e+00   8.9316469e-03   0.0000000e+00  -9.3436754e-03   0.0000000e+00   2.0000000e+00
   9.9814922e-01   1.9990656e+00   8.8608853e-03   0.0000000e+00  -9.2615074e-03   0.0000000e+00   2.0000000e+00
   9.9817913e-01   1.9988748e+00   8.7900707e-03   0.0000000e+00  -9.1792821e-03   0.0000000e+00   2.0000000e+00
   9.9821465e-01   1.9986935e+00   8.7192037e-03   0.0000000e+00  -9.0969999e-03   0.0000000e+00   2.0000000e+00
   9.9825552e-01   1.9985220e+00   8.6482847e-03   0.0000000e+00  -9.0146614e-03   0.0000000e+00   2.0000000e+00
   9.9830141e-01   1.9983606e+00   8.5773140e-03   0.0000000e+00  -8.9322672e-03   0.0000000e+00   2.0000000e+00
   9.9835205e-01   1.9982096e+00   8.5062921e-03   0.0000000e+00  -8.8498176e-03   0.0000000e+00   2.0000000e+00
   9.9840710e-01   1.9980693e+00   8.4352195e-03   0.0000000e+00  -8.7673133e-03   0.0000000e+00   2.0000000e+00
   9.9846624e-01   1.9979399e+00   8.3640966e-03   0.0000000e+00  -8.6847547e-03   0.0000000e+00   2.0000000e+00
   9.9852916e-01   1.9978215e+00   8.2929237e-03   0.0000000e+00  -8.6021423e-03   0.0000000e+00   2.0000000e+00
   9.9859552e-01   1.9977142e+00   8.2217013e-03   0.0000000e+00  -8.5194767e-03   0.0000000e+00   2.0000000e+00
   9.9866498e-01   1.9976181e+00   8.1504298e-03   0.0000000e+00  -8.4367583e-03   0.0000000e+00   2.0000000e+00
   9.9873722e-01   1.9975332e+00   8.0791097e-03   0.0000000e+00  -8.3539877e-03   0.0000000e+00   2.0000000e+00
   9.9881190e-01   1.9974595e+00   8.0077414e-03   0.0000000e+00  -8.2711654e-03   0.0000000e+00   2.0000000e+00
   9.9888867e-01   1.9973969e+00   7.9363253e-03   0.0000000e+00  -8.1882920e-03   0.0000000e+00   2.0000000e+00
   9.9896722e-01   1.9973454e+00   7.8648619e-03   0.0000000e+00  -8.1053678e-03   0.0000000e+00   2.0000000e+00
   9.9904721e-01   1.9973048e+00   7.7933515e-03   0.0000000e+00  -8.0223934e-03   0.0000000e+00   2.0000000e+00
   9.9912832e-01   1.9972749e+00   7.7217945e-03   0.0000000e+00  -7.9393694e-03   0.0000000e+00   2.0000000e+00
   9.9921022e-01   1.9972556e+00   7.6501915e-03   0.0000000e+00  -7.8562963e-03   0.0000000e+00   2.0000000e+00
   9.9929260e-01   1.9972466e+00   7.5785429e-03   0.0000000e+00  -7.7731745e-03   0.0000000e+00   2.0000000e+00
   9.9937516e-01   1.9972476e+00   7.5068490e-03   0.0000000e+00  -7.6900046e-03   0.0000000e+00   2.0000000e+00
   9.9945759e-01   1.9972585e+00   7.4351103e-03   0.0000000e+00  -7.6067871e-03   0.0000000e+00   2.0000000e+00
   9.9953961e-01   1.9972787e+00   7.3633272e-03   0.0000000e+00  -7.5235225e-03   0.0000000e+00   2.0000000e+00
   9.9962094e-01   1.9973081e+00   7.2915002e-03   0.0000000e+00  -7.4402114e-03   0.0000000e+00   2.0000000e+00
   9.9970131e-01   1.9973463e+00   7.2196297e-03   0.0000000e+00  -7.3568542e-03   0.0000000e+00   2.0000000e+00
   9.9978045e-01   1.9973928e+00   7.1477160e-03   0.0000000e+00  -7.2734514e-03   0.0000000e+00   2.0000000e+00
   9.9985812e-01   1.9974473e+00   7.0757597e-03   0.0000000e+00  -7.1900036e-03   0.0000000e+00   2.0000000e+00
   9.9993409e-01   1.9975093e+00   7.0037612e-03   0.0000000e+00  -7.1065114e-03   0.0000000e+00   2.0000000e+00
   1.0000081e+00   1.9975784e+00   6.9317209e-03   0.0000000e+00  -7.0229751e-03   0.0000000e+00   2.0000000e+00
   1.0000800e+00   1.9976542e+00   6.8596392e-03   0.0000000e+00  -6.9393953e-03   0.0000000e+00   2.0000000e+00
   1.0001496e+00   1.9977361e+00   6.7875166e-03   0.0000000e+00  -6.8557727e-03   0.0000000e+00   2.0000000e+00
   1.0002167e+00   1.9978239e+00   6.7153535e-03   0.0000000e+00  -6.7721075e-03   0.0000000e+00   2.0000000e+00
   1.0002811e+00   1.9979168e+00   6.6431503e-03   0.0000000e+00  -6.6884005e-03   0.0000000e+00   2.0000000e+00
   1.0003426e+00   1.9980146e+00   6.5709074e-03   0.0000000e+00  -6.6046520e-03   0.0000000e+00   2.0000000e+00
   1.0004012e+00   1.9981166e+00   6.4986253e-03   0.0000000e+00  -6.5208627e-03   0.0000000e+00   2.0000000e+00
   1.0004566e+00   1.9982225e+00   6.4263045e-03   0.0000000e+00  -6.4370330e-03   0.0000000e+00   2.0000000e+00
   1.0005089e+00   1.9983316e+00   6.3539453e-03   0.0000000e+00  -6.3531634e-03   0.0000000e+00   2.0000000e+00
   1.0005579e+00   1.9984437e+00   6.2815481e-03   0.0000000e+00  -6.2692546e-03   0.0000000e+00   2.0000000e+00
   1.0006034e+00   1.9985580e+00   6.2091135e-03   0.0000000e+00  -6.1853069e-03   0.0000000e+00   2.0000000e+00
   1.0006456e+00   1.9986743e+00   6.1366418e-03   0.0000000e+00  -6.1013209e-03   0.0000000e+00   2.0000000e+00
   1.0006842e+00   1.9987919e+00   6.0641335e-03   0.0000000e+00  -6.0172972e-03   0.0000000e+00   2.0000000e+00
   1.0007193e+00   1.9989106e+00   5.9915890e-03   0.0000000e+00  -5.9332362e-03   0.0000000e+00   2.0000000e+00
   1.0007508e+00   1.9990297e+00   5.9190087e-03   0.0000000e+00  -5.8491385e-03   0.0000000e+00   2.0000000e+00
   1.0007787e+00   1.9991489e+00   5.8463931e-03   0.0000000e+00  -5.7650046e-03   0.0000000e+00   2.0000000e+00
   1.0008031e+00   1.9992677e+00   5.7737427e-03   0.0000000e+00  -5.6808350e-03   0.0000000e+00   2.0000000e+00
   1.0008239e+00   1.9993858e+00   5.7010577e-03   0.0000000e+00  -5.5966302e-03   0.0000000e+00   2.0000000e+00
   1.0008412e+00   1.9995027e+00   5.6283387e-03   0.0000000e+00  -5.5123908e-03   0.0000000e+00   2.0000000e+00
   1.0008549e+00   1.9996180e+00   5.5555862e-03   0.0000000e+00  -5.4281173e-03   0.0000000e+00   2.0000000e+00
   1.0008653e+00   1.9997314e+00   5.4828005e-03   0.0000000e+00  -5.3438101e-03   0.0000000e+00   2.0000000e+00
   1.0008722e+00   1.9998425e+00   5.4099820e-03   0.0000000e+00  -5.2594699e-03   0.0000000e+00   2.0000000e+00
   1.0008758e+00   1.9999510e+00   5.3371313e-03   0.0000000e+00  -5.1750972e-03   0.0000000e+00   2.0000000e+00
   1.0008763e+00   2.0000566e+00   5.2642487e-03   0.0000000e+00  -5.0906924e-03   0.0000000e+00   2.0000000e+00
   1.0008735e+00   2.0001590e+00   5.1913347e-03   0.0000000e+00  -5.0062561e-03   0.0000000e+00   2.0000000e+00
   1.0008677e+00   2.0002579e+00   5.1183898e-03   0.0000000e+00  -4.9217888e-03   0.0000000e+00   2.0000000e+00
   1.0008590e+00   2.0003531e+00   5.0454142e-03   0.0000000e+00  -4.8372910e-03   0.0000000e+00   2.0000000e+00
   1.0008475e+00   2.0004443e+00   4.9724086e-03   0.0000000e+00  -4.7527633e-03   0.0000000e+00   2.0000000e+00
   1.0008333e+00   2.0005313e+00   4.8993733e-03   0.0000000e+00  -4.6682062e-03   0.0000000e+00   2.0000000e+00
   1.0008165e+00   2.0006139e+00   4.8263087e-03   0.0000000e+00  -4.5836202e-03   0.0000000e+00   2.0000000e+00
   1.0007973e+00   2.0006919e+00   4.7532153e-03   0.0000000e+00  -4.4990058e-03   0.0000000e+00   2.0000000e+00
   1.0007758e+00   2.0007653e+00   4.6800936e-03   0.0000000e+00  -4.4143635e-03   0.0000000e+00   2.0000000e+00
   1.0007521e+00   2.0008338e+00   4.6069440e-03   0.0000000e+00  -4.3296939e-03   0.0000000e+00   2.0000000e+00
   1.0007264e+00   2.0008975e+00   4.5337668e-03   0.0000000e+00  -4.2449976e-03   0.0000000e+00   2.0000000e+00
   1.0006989e+00   2.0009561e+00   4.4605626e-03   0.0000000e+00  -4.1602749e-03   0.0000000e+00   2.0000000e+00
   1.0006696e+00   2.0010096e+00   4.3873317e-03   0.0000000e+00  -4.0755265e-03   0.0000000e+00   2.0000000e+00
   1.0006388e+00   2.0010579e+00   4.3140747e-03   0.0000000e+00  -3.9907529e-03   0.0000000e+00   2.0000000e+00
   1.0006066e+00   2.0011012e+00   4.2407919e-03   0.0000000e+00  -3.9059546e-03   0.0000000e+00   2.0000000e+00
   1.0005732e+00   2.0011392e+00   4.1674839e-03   0.0000000e+00  -3.8211321e-03   0.0000000e+00   2.0000000e+00
   1.0005386e+00   2.0011721e+00   4.0941509e-03   0.0000000e+00  -3.7362859e-03   0.0000000e+00   2.0000000e+00
   1.0005032e+00   2.0011999e+00   4.0207935e-03   0.0000000e+00  -3.6514166e-03   0.0000000e+00   2.0000000e+00
   1.0004669e+00   2.0012226e+00   3.9474121e-03   0.0000000e+00  -3.5665247e-03   0.0000000e+00   2.0000000e+00
   1.0004300e+00   2.0012404e+00   3.8740072e-03   0.0000000e+00  -3.4816108e-03   0.0000000e+00   2.0000000e+00
   1.0003927e+00   2.0012531e+00   3.8005791e-03   0.0000000e+00  -3.3966752e-03   0.0000000e+00   2.0000000e+00
   1.0003550e+00   2.0012611e+00   3.7271284e-03   0.0000000e+00  -3.3117187e-03   0.0000000e+00   2.0000000e+00
   1.0003171e+00   2.0012643e+00   3.6536554e-03   0.0000000e+00  -3.2267417e-03   0.0000000e+00   2.0000000e+00
   1.0002791e+00   2.0012629e+00   3.5801606e-03   0.0000000e+00  -3.1417446e-03   0.0000000e+00   2.0000000e+00
   1.0002413e+00   2.0012570e+00   3.5066444e-03   0.0000000e+00  -3.0567282e-03   0.0000000e+00   2.0000000e+00
   1.0002037e+00   2.0012469e+00   3.4331073e-03   0.0000000e+00  -2.9716928e-03   0.0000000e+00   2.0000000e+00
   1.0001664e+00   2.0012326e+00   3.3595497e-03   0.0000000e+00  -2.8866390e-03   0.0000000e+00   2.0000000e+00
   1.0001296e+00   2.0012142e+00   3.2859721e-03   0.0000000e+00  -2.8015674e-03   0.0000000e+00   2.0000000e+00
   1.0000934e+00   2.0011921e+00   3.2123749e-03   0.0000000e+00  -2.7164784e-03   0.0000000e+00   2.0000000e+00
   1.0000578e+00   2.0011664e+00   3.1387584e-03   0.0000000e+00  -2.6313726e-03   0.0000000e+00   2.0000000e+00
   1.0000231e+00   2.0011372e+00   3.0651233e-03   0.0000000e+00  -2.5462505e-03   0.0000000e+00   2.0000000e+00
   9.9998934e-01   2.0011048e+00   2.9914698e-03   0.0000000e+00  -2.4611126e-03   0.0000000e+00   2.0000000e+00
   9.9995654e-01   2.0010694e+00   2.9177985e-03   0.0000000e+00  -2.3759595e-03   0.0000000e+00   2.0000000e+00
   9.9992483e-01   2.0010312e+00   2.8441098e-03   0.0000000e+00  -2.2907917e-03   0.0000000e+00   2.0000000e+00
   9.9989430e-01   2.0009905e+00   2.7704041e-03   0.0000000e+00  -2.2056097e-03   0.0000000e+00   2.0000000e+00
   9.9986502e-01   2.0009473e+00   2.6966819e-03   0.0000000e+00  -2.1204141e-03   0.0000000e+00   2.0000000e+00
   9.9983705e-01   2.0009020e+00   2.6229436e-03   0.0000000e+00  -2.0352054e-03   0.0000000e+00   2.0000000e+00
   9.9981046e-01   2.0008548e+00   2.5491896e-03   0.0000000e+00  -1.9499840e-03   0.0000000e+00   2.0000000e+00
   9.9978531e-01   2.0008059e+00   2.4754204e-03   0.0000000e+00  -1.8647506e-03   0.0000000e+00   2.0000000e+00
   9.9976164e-01   2.0007555e+00   2.4016365e-03   0.0000000e+00  -1.7795056e-03   0.0000000e+00   2.0000000e+00
   9.9973949e-01   2.0007038e+00   2.3278382e-03   0.0000000e+00  -1.6942496e-03   0.0000000e+00   2.0000000e+00
   9.9971891e-01   2.0006511e+00   2.2540260e-03   0.0000000e+00  -1.6089832e-03   0.0000000e+00   2.0000000e+00
   9.9969991e-01   2.0005976e+00   2.1802004e-03   0.0000000e+00  -1.5237067e-03   0.0000000e+00   2.0000000e+00
   9.9968253e-01   2.0005435e+00   2.1063617e-03   0.0000000e+00  -1.4384209e-03   0.0000000e+00   2.0000000e+00
   9.9966677e-01   2.0004890e+00   2.0325105e-03   0.0000000e+00  -1.3531261e-03   0.0000000e+00   2.0000000e+00
   9.9965265e-01   2.0004344e+00   1.9586471e-03   0.0000000e+00  -1.2678230e-03   0.0000000e+00   2.0000000e+00
   9.9964017e-01   2.0003797e+00   1.8847721e-03   0.0000000e+00  -1.1825120e-03   0.0000000e+00   2.0000000e+00
   9.9962933e-01   2.0003252e+00   1.8108858e-03   0.0000000e+00  -1.0971937e-03   0.0000000e+00   2.0000000e+00
   9.9962012e-01   2.0002711e+00   1.7369887e-03   0.0000000e+00  -1.0118686e-03   0.0000000e+00   2.0000000e+00
   9.9961253e-01   2.0002177e+00   1.6630813e-03   0.0000000e+00  -9.2653721e-04   0.0000000e+00   2.0000000e+00
   9.9960653e-01   2.0001649e+00   1.5891639e-03   0.0000000e+00  -8.4120011e-04   0.0000000e+00   2.0000000e+00
   9.9960210e-01   2.0001131e+00   1.5152370e-03   0.0000000e+00  -7.5585780e-04   0.0000000e+00   2.0000000e+00
   9.9959922e-01   2.0000623e+00   1.4413011e-03   0.0000000e+00  -6.7051082e-04   0.0000000e+00   2.0000000e+00
   9.9959785e-01   2.0000128e+00   1.3673565e-03   0.0000000e+00  -5.8515968e-04   0.0000000e+00   2.0000000e+00
   9.9959795e-01   1.9999647e+00   1.2934039e-03   0.0000000e+00  -4.9980493e-04   0.0000000e+00   2.0000000e+00
   9.9959948e-01   1.9999180e+00   1.2194435e-03   0.0000000e+00  -4.1444708e-04   0.0000000e+00   2.0000000e+00
   9.9960239e-01   1.9998730e+00   1.1454758e-03   0.0000000e+00  -3.2908666e-04   0.0000000e+00   2.0000000e+00
   9.9960664e-01   1.9998297e+00   1.0715013e-03   0.0000000e+00  -2.4372421e-04   0.0000000e+00   2.0000000e+00
   9.9961217e-01   1.9997882e+00   9.9752036e-04   0.0000000e+00  -1.5836024e-04   0.0000000e+00   2.0000000e+00
   9.9961892e-01   1.9997487e+00   9.2353349e-04   0.0000000e+00  -7.2995302e-05   0.0000000e+00   2.0000000e+00
   9.9962683e-01   1.9997112e+00   8.4954112e-04   0.0000000e+00   1.2370092e-05   0.0000000e+00   2.0000000e+00
   9.9963585e-01   1.9996758e+00   7.7554367e-04   0.0000000e+00   9.7735409e-05   0.0000000e+00   2.0000000e+00
   9.9964591e-01   1.9996426e+00   7.0154160e-04   0.0000000e+00   1.8310012e-04   0.0000000e+00   2.0000000e+00
   9.9965694e-01   1.9996116e+00   6.2753533e-04   0.0000000e+00   2.6846370e-04   0.0000000e+00   2.0000000e+00
   9.9966889e-01   1.9995828e+00   5.5352533e-04   0.0000000e+00   3.5382562e-04   0.0000000e+00   2.0000000e+00
   4.1561997e+00   8.6854943e-01  -4.4586995e-02   0.0000000e+00  -9.3270624e-03   0.0000000e+00   2.0000000e+00
   4.2341268e+00   1.8977971e+00  -4.4586729e-02   0.0000000e+00  -9.3270047e-03   0.0000000e+00   2.0000000e+00
   4.2054491e+00   2.9139197e+00  -4.4586197e-02   0.0000000e+00  -9.3268892e-03   0.0000000e+00   2.0000000e+00
   4.0734565e+00   3.8734548e+00  -4.4585398e-02   0.0000000e+00  -9.3267160e-03   0.0000000e+00   2.0000000e+00
   3.8502940e+00   4.7371514e+00  -4.4584334e-02   0.0000000e+00  -9.3264851e-03   0.0000000e+00   2.0000000e+00
   3.5556564e+00   5.4741789e+00  -4.4583003e-02   0.0000000e+00  -9.3261964e-03   0.0000000e+00   2.0000000e+00
   3.2143445e+00   6.0658030e+00  -4.4581407e-02   0.0000000e+00  -9.3258500e-03   0.0000000e+00   2.0000000e+00
   2.8526306e+00   6.5074075e+00  -4.4579544e-02   0.0000000e+00  -9.3254459e-03   0.0000000e+00   2.0000000e+00
   2.4942057e+00   6.8076845e+00  -4.4577415e-02   0.0000000e+00  -9.3249840e-03   0.0000000e+00   2.0000000e+00
   2.1570613e+00   6.9849848e+00  -4.4575021e-02   0.0000000e+00  -9.3244645e-03   0.0000000e+00   2.0000000e+00
   1.8522769e+00   7.0622923e+00  -4.4572360e-02   0.0000000e+00  -9.3238872e-03   0.0000000e+00   2.0000000e+00
   1.5846585e+00   7.0627198e+00  -4.4569433e-02   0.0000000e+00  -9.3232522e-03   0.0000000e+00   2.0000000e+00
   1.3544062e+00   7.0066488e+00  -4.4566240e-02   0.0000000e+00  -9.3225594e-03   0.0000000e+00   2.0000000e+00
   1.1589308e+00   6.9105697e+00  -4.4562781e-02   0.0000000e+00  -9.3218090e-03   0.0000000e+00   2.0000000e+00
   9.9430899e-01   6.7870829e+00  -4.4559057e-02   0.0000000e+00  -9.3210009e-03   0.0000000e+00   2.0000000e+00
   8.5624559e-01   6.6454639e+00  -4.4555066e-02   0.0000000e+00  -9.3201351e-03   0.0000000e+00   2.0000000e+00
   7.4061620e-01   6.4923804e+00  -4.4550809e-02   0.0000000e+00  -9.3192116e-03   0.0000000e+00   2.0000000e+00
   6.4372331e-01   6.3325568e+00  -4.4546287e-02   0.0000000e+00  -9.3182304e-03   0.0000000e+00   2.0000000e+00
   5.6238063e-01   6.1693119e+00  -4.4541498e-02   0.0000000e+00  -9.3171915e-03   0.0000000e+00   2.0000000e+00
   4.9390668e-01   6.0049645e+00  -4.4536444e-02   0.0000000e+00  -9.3160949e-03   0.0000000e+00   2.0000000e+00
   4.3607639e-01   5.8411283e+00  -4.4531124e-02   0.0000000e+00  -9.3149407e-03   0.0000000e+00   2.0000000e+00
   3.8705841e-01   5.6789212e+00  -4.4525538e-02   0.0000000e+00  -9.3137288e-03   0.0000000e+00   2.0000000e+00
   3.4535178e-01   5.5191124e+00  -4.4519687e-02   0.0000000e+00  -9.3124593e-03   0.0000000e+00   2.0000000e+00
   3.0972826e-01   5.3622246e+00  -4.4513570e-02   0.0000000e+00  -9.3111321e-03   0.0000000e+00   2.0000000e+00
   2.7918268e-01   5.2086067e+00  -4.4507187e-02   0.0000000e+00  -9.3097473e-03   0.0000000e+00   2.0000000e+00
   2.5289132e-01   5.0584831e+00  -4.4500538e-02   0.0000000e+00  -9.3083049e-03   0.0000000e+00   2.0000000e+00
   2.3017768e-01   4.9119901e+00  -4.4493624e-02   0.0000000e+00  -9.3068048e-03   0.0000000e+00   2.0000000e+00
   2.1048472e-01   4.7692000e+00  -4.4486444e-02   0.0000000e+00  -9.3052472e-03   0.0000000e+00   2.0000000e+00
   1.9335236e-01   4.6301395e+00  -4.4478999e-02   0.0000000e+00  -9.3036319e-03   0.0000000e+00   2.0000000e+00
   1.7839934e-01   4.4948026e+00  -4.4471288e-02   0.0000000e+00  -9.3019590e-03   0.0000000e+00   2.0000000e+00
   1.6530866e-01   4.3631591e+00  -4.4463312e-02   0.0000000e+00  -9.3002286e-03   0.0000000e+00   2.0000000e+00
   1.5381585e-01   4.2351620e+00  -4.4455071e-02   0.0000000e+00  -9.2984406e-03   0.0000000e+00   2.0000000e+00
   1.4369947e-01   4.1107521e+00  -4.4446564e-02   0.0000000e+00  -9.2965950e-03   0.0000000e+00   2.0000000e+00
   1.3477351e-01   3.9898616e+00  -4.4437792e-02   0.0000000e+00  -9.2946919e-03   0.0000000e+00   2.0000000e+00
   1.2688114e-01   3.8724167e+00  -4.4428755e-02   0.0000000e+00  -9.2927313e-03   0.0000000e+00   2.0000000e+00
   1.1988977e-01   3.7583397e+00  -4.4419453e-02   0.0000000e+00  -9.2907131e-03   0.0000000e+00   2.0000000e+00
   1.1368688e-01   3.6475506e+00  -4.4409885e-02   0.0000000e+00  -9.2886375e-03   0.0000000e+00   2.0000000e+00
   1.0817671e-01   3.5399678e+00  -4.4400053e-02   0.0000000e+00  -9.2865043e-03   0.0000000e+00   2.0000000e+00
   1.0327753e-01   3.4355094e+00  -4.4389955e-02   0.0000000e+00  -9.2843136e-03   0.0000000e+00   2.0000000e+00
   9.8919401e-02   3.3340934e+00  -4.4379593e-02   0.0000000e+00  -9.2820655e-03   0.0000000e+00   2.0000000e+00
   9.5042284e-02   3.2356385e+00  -4.4368965e-02   0.0000000e+00  -9.2797599e-03   0.0000000e+00   2.0000000e+00
   9.1594538e-02   3.1400643e+00  -4.4358073e-02   0.0000000e+00  -9.2773969e-03   0.0000000e+00   2.0000000e+00
   8.8531642e-02   3.0472916e+00  -4.4346916e-02   0.0000000e+00  -9.2749764e-03   0.0000000e+00   2.0000000e+00
   8.5815129e-02   2.9572424e+00  -4.4335495e-02   0.0000000e+00  -9.2724986e-03   0.0000000e+00   2.0000000e+00
   8.3411714e-02   2.8698405e+00  -4.4323809e-02   0.0000000e+00  -9.2699633e-03   0.0000000e+00   2.0000000e+00
   8.1292545e-02   2.7850110e+00  -4.4311858e-02   0.0000000e+00  -9.2673707e-03   0.0000000e+00   2.0000000e+00
   7.9432591e-02   2.7026810e+00  -4.4299643e-02   0.0000000e+00  -9.2647207e-03   0.0000000e+00   2.0000000e+00
   7.7810115e-02   2.6227792e+00  -4.4287163e-02   0.0000000e+00  -9.2620133e-03   0.0000000e+00   2.0000000e+00
   7.6406237e-02   2.5452359e+00  -4.4274419e-02   0.0000000e+00  -9.2592486e-03   0.0000000e+00   2.0000000e+00
   7.5204559e-02   2.4699834e+00  -4.4261411e-02   0.0000000e+00  -9.2564266e-03   0.0000000e+00   2.0000000e+00
   7.4190851e-02   2.3969556e+00  -4.4248139e-02   0.0000000e+00  -9.2535473e-03   0.0000000e+00   2.0000000e+00
   7.3352784e-02   2.3260883e+00  -4.4234602e-02   0.0000000e+00  -9.2506108e-03   0.0000000e+00   2.0000000e+00
   7.2679702e-02   2.2573188e+00  -4.4220802e-02   0.0000000e+00  -9.2476169e-03   0.0000000e+00   2.0000000e+00
   7.2162424e-02   2.1905865e+00  -4.4206738e-02   0.0000000e+00  -9.2445658e-03   0.0000000e+00   2.0000000e+00
   7.1793084e-02   2.1258321e+00  -4.4192410e-02   0.0000000e+00  -9.2414575e-03   0.0000000e+00   2.0000000e+00
   7.1564985e-02   2.0629983e+00  -4.4177818e-02   0.0000000e+00  -9.2382920e-03   0.0000000e+00   2.0000000e+00
   7.1472480e-02   2.0020290e+00  -4.4162962e-02   0.0000000e+00  -9.2350693e-03   0.0000000e+00   2.0000000e+00
   7.1510870e-02   1.9428703e+00  -4.4147843e-02   0.0000000e+00  -9.2317895e-03   0.0000000e+00   2.0000000e+00
   7.1676312e-02   1.8854692e+00  -4.4132461e-02   0.0000000e+00  -9.2284524e-03   0.0000000e+00   2.0000000e+00
   7.1965747e-02   1.8297749e+00  -4.4116815e-02   0.0000000e+00  -9.2250583e-03   0.0000000e+00   2.0000000e+00
   7.2376832e-02   1.7757375e+00  -4.4100905e-02   0.0000000e+00  -9.2216071e-03   0.0000000e+00   2.0000000e+00
   7.2907891e-02   1.7233091e+00  -4.4084733e-02   0.0000000e+00  -9.2180988e-03   0.0000000e+00   2.0000000e+00
   7.3557863e-02   1.6724428e+00  -4.4068297e-02   0.0000000e+00  -9.2145334e-03   0.0000000e+00   2.0000000e+00
   7.4326268e-02   1.6230934e+00  -4.4051599e-02   0.0000000e+00  -9.2109110e-03   0.0000000e+00   2.0000000e+00
   7.5213172e-02   1.5752169e+00  -4.4034637e-02   0.0000000e+00  -9.2072315e-03   0.0000000e+00   2.0000000e+00
   7.6219161e-02   1.5287707e+00  -4.4017413e-02   0.0000000e+00  -9.2034951e-03   0.0000000e+00   2.0000000e+00
   7.7345318e-02   1.4837135e+00  -4.3999926e-02   0.0000000e+00  -9.1997017e-03   0.0000000e+00   2.0000000e+00
   7.8593209e-02   1.4400054e+00  -4.3982176e-02   0.0000000e+00  -9.1958514e-03   0.0000000e+00   2.0000000e+00
   7.9964867e-02   1.3976076e+00  -4.3964164e-02   0.0000000e+00  -9.1919441e-03   0.0000000e+00   2.0000000e+00
   8.1462785e-02   1.3564825e+00  -4.3945889e-02   0.0000000e+00  -9.1879800e-03   0.0000000e+00   2.0000000e+00
   8.3089907e-02   1.3165940e+00  -4.3927353e-02   0.0000000e+00  -9.1839589e-03   0.0000000e+00   2.0000000e+00
   8.4849626e-02   1.2779067e+00  -4.3908554e-02   0.0000000e+00  -9.1798810e-03   0.0000000e+00   2.0000000e+00
   8.6745787e-02   1.2403868e+00  -4.3889493e-02   0.0000000e+00  -9.1757463e-03   0.0000000e+00   2.0000000e+00
   8.8782683e-02   1.2040015e+00  -4.3870170e-02   0.0000000e+00  -9.1715548e-03   0.0000000e+00   2.0000000e+00
   9.0965064e-02   1.1687189e+00  -4.3850585e-02   0.0000000e+00  -9.1673065e-03   0.0000000e+00   2.0000000e+00
   9.3298142e-02   1.1345085e+00  -4.3830738e-02   0.0000000e+00  -9.1630015e-03   0.0000000e+00   2.0000000e+00
   9.5787601e-02   1.1013408e+00  -4.3810630e-02   0.0000000e+00  -9.1586398e-03   0.0000000e+00   2.0000000e+00
   9.8439608e-02   1.0691874e+00  -4.3790261e-02   0.0000000e+00  -9.1542213e-03   0.0000000e+00   2.0000000e+00
   1.0126082e-01   1.0380207e+00  -4.3769630e-02   0.0000000e+00  -9.1497462e-03   0.0000000e+00   2.0000000e+00
   1.0425842e-01   1.0078146e+00  -4.3748737e-02   0.0000000e+00  -9.1452145e-03   0.0000000e+00   2.0000000e+00
   1.0744010e-01   9.7854378e-01  -4.3727584e-02   0.0000000e+00  -9.1406262e-03   0.0000000e+00   2.0000000e+00
   1.1081410e-01   9.5018397e-01  -4.3706170e-02   0.0000000e+00  -9.1359812e-03   0.0000000e+00   2.0000000e+00
   1.1438923e-01   9.2271202e-01  -4.3684495e-02   0.0000000e+00  -9.1312798e-03   0.0000000e+00   2.0000000e+00
   1.1817489e-01   8.9610584e-01  -4.3662559e-02   0.0000000e+00  -9.1265218e-03   0.0000000e+00   2.0000000e+00
   1.2218108e-01   8.7034437e-01  -4.3640363e-02   0.0000000e+00  -9.1217073e-03   0.0000000e+00   2.0000000e+00
   1.2641843e-01   8.4540766e-01  -4.3617906e-02   0.0000000e+00  -9.1168363e-03   0.0000000e+00   2.0000000e+00
   1.3089825e-01   8.2127681e-01  -4.3595189e-02   0.0000000e+00  -9.1119089e-03   0.0000000e+00   2.0000000e+00
   1.3563252e-01   7.9793406e-01  -4.3572211e-02   0.0000000e+00  -9.1069251e-03   0.0000000e+00   2.0000000e+00
   1.4063393e-01   7.7536279e-01  -4.3548974e-02   0.0000000e+00  -9.1018849e-03   0.0000000e+00   2.0000000e+00
   1.4591594e-01   7.5354753e-01  -4.3525476e-02   0.0000000e+00  -9.0967884e-03   0.0000000e+00   2.0000000e+00
   1.5149275e-01   7.3247401e-01  -4.3501719e-02   0.0000000e+00  -9.0916356e-03   0.0000000e+00   2.0000000e+00
   1.5737939e-01   7.1212924e-01  -4.3477703e-02   0.0000000e+00  -9.0864265e-03   0.0000000e+00   2.0000000e+00
   1.6359173e-01   6.9250148e-01  -4.3453426e-02   0.0000000e+00  -9.0811612e-03   0.0000000e+00   2.0000000e+00
   1.7014650e-01   6.7358038e-01  -4.3428891e-02   0.0000000e+00  -9.0758396e-03   0.0000000e+00   2.0000000e+00
   1.7706132e-01   6.5535700e-01  -4.3404096e-02   0.0000000e+00  -9.0704619e-03   0.0000000e+00   2.0000000e+00
   1.8435476e-01   6.3782388e-01  -4.3379042e-02   0.0000000e+00  -9.0650280e-03   0.0000000e+00   2.0000000e+00
   1.9204635e-01   6.2097515e-01  -4.3353729e-02   0.0000000e+00  -9.0595380e-03   0.0000000e+00   2.0000000e+00
   2.0015659e-01   6.0480662e-01  -4.3328158e-02   0.0000000e+00  -9.0539920e-03   0.0000000e+00   2.0000000e+00
   2.0870703e-01   5.8931588e-01  -4.3302328e-02   0.0000000e+00  -9.0483899e-03   0.0000000e+00   2.0000000e+00
   2.1772024e-01   5.7450241e-01  -4.3276240e-02   0.0000000e+00  -9.0427317e-03   0.0000000e+00   2.0000000e+00
   2.2721983e-01   5.6036773e-01  -4.3249893e-02   0.0000000e+00  -9.0370176e-03   0.0000000e+00   2.0000000e+00
   2.3723053e-01   5.4691554e-01  -4.3223288e-02   0.0000000e+00  -9.0312476e-03   0.0000000e+00   2.0000000e+00
   2.4777810e-01   5.3415189e-01  -4.3196425e-02   0.0000000e+00  -9.0254217e-03   0.0000000e+00   2.0000000e+00
   2.5888941e-01   5.2208535e-01  -4.3169304e-02   0.0000000e+00  -9.0195398e-03   0.0000000e+00   2.0000000e+00
   2.7059238e-01   5.1072722e-01  -4.3141926e-02   0.0000000e+00  -9.0136022e-03   0.0000000e+00   2.0000000e+00
   2.8291600e-01   5.0009173e-01  -4.3114290e-02   0.0000000e+00  -9.0076088e-03   0.0000000e+00   2.0000000e+00
   2.9589023e-01   4.9019630e-01  -4.3086397e-02   0.0000000e+00  -9.0015596e-03   0.0000000e+00   2.0000000e+00
   3.0954602e-01   4.8106176e-01  -4.3058247e-02   0.0000000e+00  -8.9954547e-03   0.0000000e+00   2.0000000e+00
   3.2391517e-01   4.7271268e-01  -4.3029840e-02   0.0000000e+00  -8.9892941e-03   0.0000000e+00   2.0000000e+00
   3.3903027e-01   4.6517761e-01  -4.3001176e-02   0.0000000e+00  -8.9830778e-03   0.0000000e+00   2.0000000e+00
   3.5492455e-01   4.5848943e-01  -4.2972255e-02   0.0000000e+00  -8.9768060e-03   0.0000000e+00   2.0000000e+00
   3.7163175e-01   4.5268570e-01  -4.2943078e-02   0.0000000e+00  -8.9704786e-03   0.0000000e+00   2.0000000e+00
   3.8918588e-01   4.4780898e-01  -4.2913644e-02   0.0000000e+00  -8.9640956e-03   0.0000000e+00   2.0000000e+00
   4.0762100e-01   4.4390722e-01  -4.2883955e-02   0.0000000e+00  -8.9576572e-03   0.0000000e+00   2.0000000e+00
   4.2697090e-01   4.4103415e-01  -4.2854009e-02   0.0000000e+00  -8.9511633e-03   0.0000000e+00   2.0000000e+00
   4.4726880e-01   4.3924964e-01  -4.2823808e-02   0.0000000e+00  -8.9446141e-03   0.0000000e+00   2.0000000e+00
   4.6854687e-01   4.3862011e-01  -4.2793351e-02   0.0000000e+00  -8.9380094e-03   0.0000000e+00   2.0000000e+00
   4.9083578e-01   4.3921890e-01  -4.2762639e-02   0.0000000e+00  -8.9313494e-03   0.0000000e+00   2.0000000e+00
   5.1416410e-01   4.4112660e-01  -4.2731671e-02   0.0000000e+00  -8.9246342e-03   0.0000000e+00   2.0000000e+00
   5.3855768e-01   4.4443139e-01  -4.2700449e-02   0.0000000e+00  -8.9178637e-03   0.0000000e+00   2.0000000e+00
   5.6403881e-01   4.4922929e-01  -4.2668971e-02   0.0000000e+00  -8.9110380e-03   0.0000000e+00   2.0000000e+00
   5.9062544e-01   4.5562434e-01  -4.2637239e-02   0.0000000e+00  -8.9041571e-03   0.0000000e+00   2.0000000e+00
   6.1833015e-01   4.6372866e-01  -4.2605253e-02   0.0000000e+00  -8.8972211e-03   0.0000000e+00   2.0000000e+00
   6.4715908e-01   4.7366242e-01  -4.2573012e-02   0.0000000e+00  -8.8902301e-03   0.0000000e+00   2.0000000e+00
   6.7711070e-01   4.8555358e-01  -4.2540517e-02   0.0000000e+00  -8.8831840e-03   0.0000000e+00   2.0000000e+00
   7.0817452e-01   4.9953745e-01  -4.2507768e-02   0.0000000e+00  -8.8760829e-03   0.0000000e+00   2.0000000e+00
   7.4032963e-01   5.1575602e-01  -4.2474766e-02   0.0000000e+00  -8.8689269e-03   0.0000000e+00   2.0000000e+00
   7.7354322e-01   5.3435692e-01  -4.2441510e-02   0.0000000e+00  -8.8617160e-03   0.0000000e+00   2.0000000e+00
   8.0776897e-01   5.5549208e-01  -4.2408001e-02   0.0000000e+00  -8.8544502e-03   0.0000000e+00   2.0000000e+00
   8.4294541e-01   5.7931594e-01  -4.2374238e-02   0.0000000e+00  -8.8471296e-03   0.0000000e+00   2.0000000e+00
   8.7899436e-01   6.0598328e-01  -4.2340223e-02   0.0000000e+00  -8.8397543e-03   0.0000000e+00   2.0000000e+00
   9.1581932e-01   6.3564644e-01  -4.2305955e-02   0.0000000e+00  -8.8323242e-03   0.0000000e+00   2.0000000e+00
   9.5330410e-01   6.6845211e-01  -4.2271435e-02   0.0000000e+00  -8.8248395e-03   0.0000000e+00   2.0000000e+00
   9.9131156e-01   7.0453755e-01  -4.2236662e-02   0.0000000e+00  -8.8173001e-03   0.0000000e+00   2.0000000e+00
   1.0296827e+00   7.4402619e-01  -4.2201637e-02   0.0000000e+00  -8.8097062e-03   0.0000000e+00   2.0000000e+00
   1.0682364e+00   7.8702287e-01  -4.2166360e-02   0.0000000e+00  -8.8020577e-03   0.0000000e+00   2.0000000e+00
   1.1067689e+00   8.3360854e-01  -4.2130832e-02   0.0000000e+00  -8.7943548e-03   0.0000000e+00   2.0000000e+00
   1.1450550e+00   8.8383464e-01  -4.2095052e-02   0.0000000e+00  -8.7865974e-03   0.0000000e+00   2.0000000e+00
   1.1828492e+00   9.3771739e-01  -4.2059021e-02   0.0000000e+00  -8.7787856e-03   0.0000000e+00   2.0000000e+00
   1.2198879e+00   9.9523203e-01  -4.2022739e-02   0.0000000e+00  -8.7709195e-03   0.0000000e+00   2.0000000e+00
   1.2558927e+00   1.0563074e+00  -4.1986206e-02   0.0000000e+00  -8.7629990e-03   0.0000000e+00   2.0000000e+00
   1.2905740e+00   1.1208210e+00  -4.1949423e-02   0.0000000e+00  -8.7550244e-03   0.0000000e+00   2.0000000e+00
   1.3236361e+00   1.1885952e+00  -4.1912389e-02   0.0000000e+00  -8.7469955e-03   0.0000000e+00   2.0000000e+00
   1.3547832e+00   1.2593942e+00  -4.1875105e-02   0.0000000e+00  -8.7389125e-03   0.0000000e+00   2.0000000e+00
   1.3837252e+00   1.3329228e+00  -4.1837571e-02   0.0000000e+00  -8.7307755e-03   0.0000000e+00   2.0000000e+00
   1.4101849e+00   1.4088270e+00  -4.1799788e-02   0.0000000e+00  -8.7225843e-03   0.0000000e+00   2.0000000e+00
   1.4339054e+00   1.4866964e+00  -4.1761755e-02   0.0000000e+00  -8.7143392e-03   0.0000000e+00   2.0000000e+00
   1.4546563e+00   1.5660686e+00  -4.1723473e-02   0.0000000e+00  -8.7060401e-03   0.0000000e+00   2.0000000e+00
   1.4722412e+00   1.6464360e+00  -4.1684941e-02   0.0000000e+00  -8.6976872e-03   0.0000000e+00   2.0000000e+00
   1.4865030e+00   1.7272542e+00  -4.1646161e-02   0.0000000e+00  -8.6892804e-03   0.0000000e+00   2.0000000e+00
   1.4973291e+00   1.8079524e+00  -4.1607133e-02   0.0000000e+00  -8.6808198e-03   0.0000000e+00   2.0000000e+00
   1.5046548e+00   1.8879450e+00  -4.1567856e-02   0.0000000e+00  -8.6723055e-03   0.0000000e+00   2.0000000e+00
   1.5084653e+00   1.9666439e+00  -4.1528331e-02   0.0000000e+00  -8.6637375e-03   0.0000000e+00   2.0000000e+00
   1.5087960e+00   2.0434713e+00  -4.1488558e-02   0.0000000e+00  -8.6551158e-03   0.0000000e+00   2.0000000e+00
   1.5057316e+00   2.1178724e+00  -4.1448537e-02   0.0000000e+00  -8.6464406e-03   0.0000000e+00   2.0000000e+00
   1.4994027e+00   2.1893272e+00  -4.1408269e-02   0.0000000e+00  -8.6377119e-03   0.0000000e+00   2.0000000e+00
   1.4899816e+00   2.2573603e+00  -4.1367754e-02   0.0000000e+00  -8.6289297e-03   0.0000000e+00   2.0000000e+00
   1.4776770e+00   2.3215507e+00  -4.1326992e-02   0.0000000e+00  -8.6200941e-03   0.0000000e+00   2.0000000e+00
   1.4627277e+00   2.3815374e+00  -4.1285984e-02   0.0000000e+00  -8.6112051e-03   0.0000000e+00   2.0000000e+00
   1.4453951e+00   2.4370247e+00  -4.1244729e-02   0.0000000e+00  -8.6022628e-03   0.0000000e+00   2.0000000e+00
   1.4259567e+00   2.4877840e+00  -4.1203228e-02   0.0000000e+00  -8.5932673e-03   0.0000000e+00   2.0000000e+00
   1.4046987e+00   2.5336544e+00  -4.1161481e-02   0.0000000e+00  -8.5842186e-03   0.0000000e+00   2.0000000e+00
   1.3819094e+00   2.5745406e+00  -4.1119488e-02   0.0000000e+00  -8.5751168e-03   0.0000000e+00   2.0000000e+00
   1.3578735e+00   2.6104095e+00  -4.1077250e-02   0.0000000e+00  -8.5659618e-03   0.0000000e+00   2.0000000e+00
   1.3328664e+00   2.6412854e+00  -4.1034767e-02   0.0000000e+00  -8.5567539e-03   0.0000000e+00   2.0000000e+00
   1.3071504e+00   2.6672445e+00  -4.0992038e-02   0.0000000e+00  -8.5474930e-03   0.0000000e+00   2.0000000e+00
   1.2809710e+00   2.6884078e+00  -4.0949066e-02   0.0000000e+00  -8.5381791e-03   0.0000000e+00   2.0000000e+00
   1.2545542e+00   2.7049350e+00  -4.0905848e-02   0.0000000e+00  -8.5288125e-03   0.0000000e+00   2.0000000e+00
   1.2281057e+00   2.7170174e+00  -4.0862387e-02   0.0000000e+00  -8.5193930e-03   0.0000000e+00   2.0000000e+00
   1.2018092e+00   2.7248711e+00  -4.0818682e-02   0.0000000e+00  -8.5099208e-03   0.0000000e+00   2.0000000e+00
   1.1758269e+00   2.7287311e+00  -4.0774733e-02   0.0000000e+00  -8.5003959e-03   0.0000000e+00   2.0000000e+00
   1.1502995e+00   2.7288454e+00  -4.0730541e-02   0.0000000e+00  -8.4908184e-03   0.0000000e+00   2.0000000e+00
   1.1253473e+00   2.7254699e+00  -4.0686105e-02   0.0000000e+00  -8.4811883e-03   0.0000000e+00   2.0000000e+00
   1.1010716e+00   2.7188643e+00  -4.0641427e-02   0.0000000e+00  -8.4715058e-03   0.0000000e+00   2.0000000e+00
   1.0775554e+00   2.7092874e+00  -4.0596507e-02   0.0000000e+00  -8.4617708e-03   0.0000000e+00   2.0000000e+00
   1.0548658e+00   2.6969951e+00  -4.0551344e-02   0.0000000e+00  -8.4519834e-03   0.0000000e+00   2.0000000e+00
   1.0330551e+00   2.6822370e+00  -4.0505939e-02   0.0000000e+00  -8.4421437e-03   0.0000000e+00   2.0000000e+00
   1.0121628e+00   2.6652547e+00  -4.0460292e-02   0.0000000e+00  -8.4322518e-03   0.0000000e+00   2.0000000e+00
   9.9221664e-01   2.6462802e+00  -4.0414404e-02   0.0000000e+00  -8.4223076e-03   0.0000000e+00   2.0000000e+00
   9.7323479e-01   2.6255349e+00  -4.0368274e-02   0.0000000e+00  -8.4123113e-03   0.0000000e+00   2.0000000e+00
   9.5522682e-01   2.6032289e+00  -4.0321904e-02   0.0000000e+00  -8.4022630e-03   0.0000000e+00   2.0000000e+00
   9.3819514e-01   2.5795605e+00  -4.0275293e-02   0.0000000e+00  -8.3921626e-03   0.0000000e+00   2.0000000e+00
   9.2213620e-01   2.5547160e+00  -4.0228442e-02   0.0000000e+00  -8.3820103e-03   0.0000000e+00   2.0000000e+00
   9.0704150e-01   2.5288699e+00  -4.0181350e-02   0.0000000e+00  -8.3718061e-03   0.0000000e+00   2.0000000e+00
   8.9289857e-01   2.5021851e+00  -4.0134019e-02   0.0000000e+00  -8.3615501e-03   0.0000000e+00   2.0000000e+00
   8.7969177e-01   2.4748129e+00  -4.0086448e-02   0.0000000e+00  -8.3512423e-03   0.0000000e+00   2.0000000e+00
   8.6740300e-01   2.4468942e+00  -4.0038638e-02   0.0000000e+00  -8.3408829e-03   0.0000000e+00   2.0000000e+00
   8.5601231e-01   2.4185589e+00  -3.9990589e-02   0.0000000e+00  -8.3304717e-03   0.0000000e+00   2.0000000e+00
   8.4549843e-01   2.3899275e+00  -3.9942301e-02   0.0000000e+00  -8.3200091e-03   0.0000000e+00   2.0000000e+00
   8.3583920e-01   2.3611111e+00  -3.9893775e-02   0.0000000e+00  -8.3094949e-03   0.0000000e+00   2.0000000e+00
   8.2701193e-01   2.3322120e+00  -3.9845011e-02   0.0000000e+00  -8.2989293e-03   0.0000000e+00   2.0000000e+00
   8.1899371e-01   2.3033243e+00  -3.9796009e-02   0.0000000e+00  -8.2883123e-03   0.0000000e+00   2.0000000e+00
   8.1176163e-01   2.2745348e+00  -3.9746770e-02   0.0000000e+00  -8.2776441e-03   0.0000000e+00   2.0000000e+00
   8.0529299e-01   2.2459230e+00  -3.9697293e-02   0.0000000e+00  -8.2669245e-03   0.0000000e+00   2.0000000e+00
   7.9956545e-01   2.2175620e+00  -3.9647579e-02   0.0000000e+00  -8.2561539e-03   0.0000000e+00   2.0000000e+00
   7.9455711e-01   2.1895189e+00  -3.9597629e-02   0.0000000e+00  -8.2453321e-03   0.0000000e+00   2.0000000e+00
   7.9024664e-01   2.1618555e+00  -3.9547442e-02   0.0000000e+00  -8.2344592e-03   0.0000000e+00   2.0000000e+00
   7.8661327e-01   2.1346281e+00  -3.9497020e-02   0.0000000e+00  -8.2235354e-03   0.0000000e+00   2.0000000e+00
   7.8363690e-01   2.1078888e+00  -3.9446361e-02   0.0000000e+00  -8.2125607e-03   0.0000000e+00   2.0000000e+00
   7.8129802e-01   2.0816852e+00  -3.9395468e-02   0.0000000e+00  -8.2015352e-03   0.0000000e+00   2.0000000e+00
   7.7957778e-01   2.0560611e+00  -3.9344339e-02   0.0000000e+00  -8.1904588e-03   0.0000000e+00   2.0000000e+00
   7.7845792e-01   2.0310569e+00  -3.9292975e-02   0.0000000e+00  -8.1793318e-03   0.0000000e+00   2.0000000e+00
   7.7792076e-01   2.0067095e+00  -3.9241377e-02   0.0000000e+00  -8.1681542e-03   0.0000000e+00   2.0000000e+00
   7.7794915e-01   1.9830532e+00  -3.9189544e-02   0.0000000e+00  -8.1569260e-03   0.0000000e+00   2.0000000e+00
   7.7852643e-01   1.9601193e+00  -3.9137478e-02   0.0000000e+00  -8.1456473e-03   0.0000000e+00   2.0000000e+00
   7.7963636e-01   1.9379369e+00  -3.9085178e-02   0.0000000e+00  -8.1343182e-03   0.0000000e+00   2.0000000e+00
   7.8126307e-01   1.9165327e+00  -3.9032645e-02   0.0000000e+00  -8.1229387e-03   0.0000000e+00   2.0000000e+00
   7.8339099e-01   1.8959316e+00  -3.8979879e-02   0.0000000e+00  -8.1115090e-03   0.0000000e+00   2.0000000e+00
   7.8600477e-01   1.8761563e+00  -3.8926880e-02   0.0000000e+00  -8.1000290e-03   0.0000000e+00   2.0000000e+00
   7.8908923e-01   1.8572282e+00  -3.8873649e-02   0.0000000e+00  -8.0884989e-03   0.0000000e+00   2.0000000e+00
   7.9262926e-01   1.8391666e+00  -3.8820186e-02   0.0000000e+00  -8.0769187e-03   0.0000000e+00   2.0000000e+00
   7.9660977e-01   1.8219898e+00  -3.8766491e-02   0.0000000e+00  -8.0652886e-03   0.0000000e+00   2.0000000e+00
   8.0101557e-01   1.8057144e+00  -3.8712565e-02   0.0000000e+00  -8.0536085e-03   0.0000000e+00   2.0000000e+00
   8.0583135e-01   1.7903558e+00  -3.8658408e-02   0.0000000e+00  -8.0418785e-03   0.0000000e+00   2.0000000e+00
   8.1104158e-01   1.7759281e+00  -3.8604020e-02   0.0000000e+00  -8.0300988e-03   0.0000000e+00   2.0000000e+00
   8.1663041e-01   1.7624442e+00  -3.8549402e-02   0.0000000e+00  -8.0182694e-03   0.0000000e+00   2.0000000e+00
   8.2258163e-01   1.7499158e+00  -3.8494553e-02   0.0000000e+00  -8.0063903e-03   0.0000000e+00   2.0000000e+00
   8.2887859e-01   1.7383533e+00  -3.8439475e-02   0.0000000e+00  -7.9944617e-03   0.0000000e+00   2.0000000e+00
   8.3550412e-01   1.7277660e+00  -3.8384168e-02   0.0000000e+00  -7.9824836e-03   0.0000000e+00   2.0000000e+00
   8.4244049e-01   1.7181620e+00  -3.8328631e-02   0.0000000e+00  -7.9704561e-03   0.0000000e+00   2.0000000e+00
   8.4966933e-01   1.7095479e+00  -3.8272865e-02   0.0000000e+00  -7.9583792e-03   0.0000000e+00   2.0000000e+00
   8.5717158e-01   1.7019292e+00  -3.8216872e-02   0.0000000e+00  -7.9462531e-03   0.0000000e+00   2.0000000e+00
   8.6492746e-01   1.6953098e+00  -3.8160650e-02   0.0000000e+00  -7.9340778e-03   0.0000000e+00   2.0000000e+00
   8.7291642e-01   1.6896924e+00  -3.8104200e-02   0.0000000e+00  -7.9218534e-03   0.0000000e+00   2.0000000e+00
   8.8111710e-01   1.6850778e+00  -3.8047523e-02   0.0000000e+00  -7.9095799e-03   0.0000000e+00   2.0000000e+00
   8.8950732e-01   1.6814653e+00  -3.7990619e-02   0.0000000e+00  -7.8972575e-03   0.0000000e+00   2.0000000e+00
   8.9806406e-01   1.6788525e+00  -3.7933488e-02   0.0000000e+00  -7.8848862e-03   0.0000000e+00   2.0000000e+00
   9.0676348e-01   1.6772351e+00  -3.7876131e-02   0.0000000e+00  -7.8724661e-03   0.0000000e+00   2.0000000e+00
   9.1558091e-01   1.6766065e+00  -3.7818547e-02   0.0000000e+00  -7.8599973e-03   0.0000000e+00   2.0000000e+00
   9.2449088e-01   1.6769585e+00  -3.7760738e-02   0.0000000e+00  -7.8474798e-03   0.0000000e+00   2.0000000e+00
   9.3346717e-01   1.6782801e+00  -3.7702704e-02   0.0000000e+00  -7.8349137e-03   0.0000000e+00   2.0000000e+00
   9.4248284e-01   1.6805584e+00  -3.7644444e-02   0.0000000e+00  -7.8222992e-03   0.0000000e+00   2.0000000e+00
   9.5151035e-01   1.6837776e+00  -3.7585960e-02   0.0000000e+00  -7.8096362e-03   0.0000000e+00   2.0000000e+00
   9.6052156e-01   1.6879198e+00  -3.7527252e-02   0.0000000e+00  -7.7969249e-03   0.0000000e+00   2.0000000e+00
   9.6948791e-01   1.6929638e+00  -3.7468319e-02   0.0000000e+00  -7.7841653e-03   0.0000000e+00   2.0000000e+00
   9.7838048e-01   1.6988862e+00  -3.7409163e-02   0.0000000e+00  -7.7713575e-03   0.0000000e+00   2.0000000e+00
   9.8717016e-01   1.7056605e+00  -3.7349784e-02   0.0000000e+00  -7.7585016e-03   0.0000000e+00   2.0000000e+00
   9.9582775e-01   1.7132571e+00  -3.7290182e-02   0.0000000e+00  -7.7455977e-03   0.0000000e+00   2.0000000e+00
   1.0043241e+00   1.7216438e+00  -3.7230357e-02   0.0000000e+00  -7.7326459e-03   0.0000000e+00   2.0000000e+00
   1.0126305e+00   1.7307854e+00  -3.7170310e-02   0.0000000e+00  -7.7196462e-03   0.0000000e+00   2.0000000e+00
   1.0207183e+00   1.7406435e+00  -3.7110041e-02   0.0000000e+00  -7.7065987e-03   0.0000000e+00   2.0000000e+00
   1.0285599e+00   1.7511773e+00  -3.7049551e-02   0.0000000e+00  -7.6935035e-03   0.0000000e+00   2.0000000e+00
   1.0361281e+00   1.7623427e+00  -3.6988840e-02   0.0000000e+00  -7.6803606e-03   0.0000000e+00   2.0000000e+00
   1.0433971e+00   1.7740934e+00  -3.6927908e-02   0.0000000e+00  -7.6671703e-03   0.0000000e+00   2.0000000e+00
   1.0503418e+00   1.7863802e+00  -3.6866755e-02   0.0000000e+00  -7.6539324e-03   0.0000000e+00   2.0000000e+00
   1.0569390e+00   1.7991517e+00  -3.6805382e-02   0.0000000e+00  -7.6406472e-03   0.0000000e+00   2.0000000e+00
   1.0631668e+00   1.8123544e+00  -3.6743790e-02   0.0000000e+00  -7.6273147e-03   0.0000000e+00   2.0000000e+00
   1.0690049e+00   1.8259329e+00  -3.6681979e-02   0.0000000e+00  -7.6139350e-03   0.0000000e+00   2.0000000e+00
   1.0744353e+00   1.8398300e+00  -3.6619948e-02   0.0000000e+00  -7.6005082e-03   0.0000000e+00   2.0000000e+00
   1.0794418e+00   1.8539873e+00  -3.6557699e-02   0.0000000e+00  -7.5870343e-03   0.0000000e+00   2.0000000e+00
   1.0840104e+00   1.8683456e+00  -3.6495232e-02   0.0000000e+00  -7.5735134e-03   0.0000000e+00   2.0000000e+00
   1.0881296e+00   1.8828446e+00  -3.6432547e-02   0.0000000e+00  -7.5599457e-03   0.0000000e+00   2.0000000e+00
   1.0917901e+00   1.8974240e+00  -3.6369644e-02   0.0000000e+00  -7.5463312e-03   0.0000000e+00   2.0000000e+00
   1.0949852e+00   1.9120236e+00  -3.6306525e-02   0.0000000e+00  -7.5326699e-03   0.0000000e+00   2.0000000e+00
   1.0977107e+00   1.9265836e+00  -3.6243189e-02   0.0000000e+00  -7.5189620e-03   0.0000000e+00   2.0000000e+00
   1.0999650e+00   1.9410449e+00  -3.6179636e-02   0.0000000e+00  -7.5052076e-03   0.0000000e+00   2.0000000e+00
   1.1017490e+00   1.9553499e+00  -3.6115868e-02   0.0000000e+00  -7.4914068e-03   0.0000000e+00   2.0000000e+00
   1.1030660e+00   1.9694424e+00  -3.6051884e-02   0.0000000e+00  -7.4775595e-03   0.0000000e+00   2.0000000e+00
   1.1039219e+00   1.9832681e+00  -3.5987684e-02   0.0000000e+00  -7.4636660e-03   0.0000000e+00   2.0000000e+00
   1.1043250e+00   1.9967752e+00  -3.5923270e-02   0.0000000e+00  -7.4497263e-03   0.0000000e+00   2.0000000e+00
   1.1042857e+00   2.0099144e+00  -3.5858642e-02   0.0000000e+00  -7.4357404e-03   0.0000000e+00   2.0000000e+00
   1.1038166e+00   2.0226391e+00  -3.5793800e-02   0.0000000e+00  -7.4217085e-03   0.0000000e+00   2.0000000e+00
   1.1029323e+00   2.0349061e+00  -3.5728744e-02   0.0000000e+00  -7.4076307e-03   0.0000000e+00   2.0000000e+00
   1.1016493e+00   2.0466755e+00  -3.5663475e-02   0.0000000e+00  -7.3935071e-03   0.0000000e+00   2.0000000e+00
   1.0999856e+00   2.0579109e+00  -3.5597992e-02   0.0000000e+00  -7.3793376e-03   0.0000000e+00   2.0000000e+00
   1.0979607e+00   2.0685795e+00  -3.5532298e-02   0.0000000e+00  -7.3651225e-03   0.0000000e+00   2.0000000e+00
   1.0955955e+00   2.0786524e+00  -3.5466391e-02   0.0000000e+00  -7.3508618e-03   0.0000000e+00   2.0000000e+00
   1.0929118e+00   2.0881046e+00  -3.5400273e-02   0.0000000e+00  -7.3365556e-03   0.0000000e+00   2.0000000e+00
   1.0899325e+00   2.0969150e+00  -3.5333943e-02   0.0000000e+00  -7.3222040e-03   0.0000000e+00   2.0000000e+00
   1.0866810e+00   2.1050663e+00  -3.5267403e-02   0.0000000e+00  -7.3078071e-03   0.0000000e+00   2.0000000e+00
   1.0831812e+00   2.1125450e+00  -3.5200652e-02   0.0000000e+00  -7.2933649e-03   0.0000000e+00   2.0000000e+00
   1.0794574e+00   2.1193417e+00  -3.5133691e-02   0.0000000e+00  -7.2788776e-03   0.0000000e+00   2.0000000e+00
   1.0755340e+00   2.1254505e+00  -3.5066520e-02   0.0000000e+00  -7.2643452e-03   0.0000000e+00   2.0000000e+00
   1.0714355e+00   2.1308689e+00  -3.4999140e-02   0.0000000e+00  -7.2497679e-03   0.0000000e+00   2.0000000e+00
   1.0671858e+00   2.1355981e+00  -3.4931552e-02   0.0000000e+00  -7.2351456e-03   0.0000000e+00   2.0000000e+00
   1.0628089e+00   2.1396425e+00  -3.4863754e-02   0.0000000e+00  -7.2204786e-03   0.0000000e+00   2.0000000e+00
   1.0583281e+00   2.1430094e+00  -3.4795749e-02   0.0000000e+00  -7.2057669e-03   0.0000000e+00   2.0000000e+00
   1.0537663e+00   2.1457092e+00  -3.4727536e-02   0.0000000e+00  -7.1910106e-03   0.0000000e+00   2.0000000e+00
   1.0491454e+00   2.1477548e+00  -3.4659115e-02   0.0000000e+00  -7.1762098e-03   0.0000000e+00   2.0000000e+00
   1.0444868e+00   2.1491616e+00  -3.4590488e-02   0.0000000e+00  -7.1613646e-03   0.0000000e+00   2.0000000e+00
   1.0398109e+00   2.1499473e+00  -3.4521654e-02   0.0000000e+00  -7.1464750e-03   0.0000000e+00   2.0000000e+00
   1.0351374e+00   2.1501316e+00  -3.4452615e-02   0.0000000e+00  -7.1315412e-03   0.0000000e+00   2.0000000e+00
   1.0304847e+00   2.1497358e+00  -3.4383369e-02   0.0000000e+00  -7.1165632e-03   0.0000000e+00   2.0000000e+00
   1.0258704e+00   2.1487830e+00  -3.4313919e-02   0.0000000e+00  -7.1015412e-03   0.0000000e+00   2.0000000e+00
   1.0213112e+00   2.1472977e+00  -3.4244264e-02   0.0000000e+00  -7.0864753e-03   0.0000000e+00   2.0000000e+00
   1.0168224e+00   2.1453054e+00  -3.4174404e-02   0.0000000e+00  -7.0713655e-03   0.0000000e+00   2.0000000e+00
   1.0124185e+00   2.1428327e+00  -3.4104340e-02   0.0000000e+00  -7.0562119e-03   0.0000000e+00   2.0000000e+00
   1.0081129e+00   2.1399069e+00  -3.4034073e-02   0.0000000e+00  -7.0410146e-03   0.0000000e+00   2.0000000e+00
   1.0039179e+00   2.1365560e+00  -3.3963603e-02   0.0000000e+00  -7.0257737e-03   0.0000000e+00   2.0000000e+00
   9.9984480e-01   2.1328083e+00  -3.3892930e-02   0.0000000e+00  -7.0104894e-03   0.0000000e+00   2.0000000e+00
   9.9590391e-01   2.1286927e+00  -3.3822054e-02   0.0000000e+00  -6.9951616e-03   0.0000000e+00   2.0000000e+00
   9.9210450e-01   2.1242378e+00  -3.3750977e-02   0.0000000e+00  -6.9797906e-03   0.0000000e+00   2.0000000e+00
   9.8845487e-01   2.1194726e+00  -3.3679699e-02   0.0000000e+00  -6.9643764e-03   0.0000000e+00   2.0000000e+00
   9.8496242e-01   2.1144259e+00  -3.3608219e-02   0.0000000e+00  -6.9489190e-03   0.0000000e+00   2.0000000e+00
   9.8163362e-01   2.1091261e+00  -3.3536539e-02   0.0000000e+00  -6.9334186e-03   0.0000000e+00   2.0000000e+00
   9.7847408e-01   2.1036014e+00  -3.3464658e-02   0.0000000e+00  -6.9178753e-03   0.0000000e+00   2.0000000e+00
   9.7548857e-01   2.0978798e+00  -3.3392578e-02   0.0000000e+00  -6.9022892e-03   0.0000000e+00   2.0000000e+00
   9.7268108e-01   2.0919884e+00  -3.3320299e-02   0.0000000e+00  -6.8866604e-03   0.0000000e+00   2.0000000e+00
   9.7005482e-01   2.0859541e+00  -3.3247821e-02   0.0000000e+00  -6.8709889e-03   0.0000000e+00   2.0000000e+00
   9.6761227e-01   2.0798030e+00  -3.3175144e-02   0.0000000e+00  -6.8552749e-03   0.0000000e+00   2.0000000e+00
   9.6535522e-01   2.0735605e+00  -3.3102269e-02   0.0000000e+00  -6.8395185e-03   0.0000000e+00   2.0000000e+00
   9.6328483e-01   2.0672514e+00  -3.3029197e-02   0.0000000e+00  -6.8237197e-03   0.0000000e+00   2.0000000e+00
   9.6140160e-01   2.0608995e+00  -3.2955928e-02   0.0000000e+00  -6.8078787e-03   0.0000000e+00   2.0000000e+00
   9.5970545e-01   2.0545280e+00  -3.2882462e-02   0.0000000e+00  -6.7919956e-03   0.0000000e+00   2.0000000e+00
   9.5819576e-01   2.0481593e+00  -3.2808800e-02   0.0000000e+00  -6.7760704e-03   0.0000000e+00   2.0000000e+00
   9.5687136e-01   2.0418147e+00  -3.2734941e-02   0.0000000e+00  -6.7601032e-03   0.0000000e+00   2.0000000e+00
   9.5573058e-01   2.0355149e+00  -3.2660888e-02   0.0000000e+00  -6.7440943e-03   0.0000000e+00   2.0000000e+00
   9.5477130e-01   2.0292794e+00  -3.2586640e-02   0.0000000e+00  -6.7280435e-03   0.0000000e+00   2.0000000e+00
   9.5399093e-01   2.0231269e+00  -3.2512197e-02   0.0000000e+00  -6.7119512e-03   0.0000000e+00   2.0000000e+00
   9.5338647e-01   2.0170754e+00  -3.2437560e-02   0.0000000e+00  -6.6958172e-03   0.0000000e+00   2.0000000e+00
   9.5295451e-01   2.0111417e+00  -3.2362729e-02   0.0000000e+00  -6.6796419e-03   0.0000000e+00   2.0000000e+00
   9.5269128e-01   2.0053417e+00  -3.2287706e-02   0.0000000e+00  -6.6634252e-03   0.0000000e+00   2.0000000e+00
   9.5259266e-01   1.9996904e+00  -3.2212489e-02   0.0000000e+00  -6.6471672e-03   0.0000000e+00   2.0000000e+00
   9.5265418e-01   1.9942019e+00  -3.2137081e-02   0.0000000e+00  -6.6308681e-03   0.0000000e+00   2.0000000e+00
   9.5287108e-01   1.9888894e+00  -3.2061480e-02   0.0000000e+00  -6.6145279e-03   0.0000000e+00   2.0000000e+00
   9.5323828e-01   1.9837650e+00  -3.1985688e-02   0.0000000e+00  -6.5981468e-03   0.0000000e+00   2.0000000e+00
   9.5375045e-01   1.9788400e+00  -3.1909706e-02   0.0000000e+00  -6.5817249e-03   0.0000000e+00   2.0000000e+00
   9.5440198e-01   1.9741246e+00  -3.1833533e-02   0.0000000e+00  -6.5652622e-03   0.0000000e+00   2.0000000e+00
   9.5518705e-01   1.9696284e+00  -3.1757169e-02   0.0000000e+00  -6.5487589e-03   0.0000000e+00   2.0000000e+00
   9.5609959e-01   1.9653598e+00  -3.1680617e-02   0.0000000e+00  -6.5322151e-03   0.0000000e+00   2.0000000e+00
   9.5713333e-01   1.9613264e+00  -3.1603875e-02   0.0000000e+00  -6.5156308e-03   0.0000000e+00   2.0000000e+00
   9.5828182e-01   1.9575348e+00  -3.1526945e-02   0.0000000e+00  -6.4990061e-03   0.0000000e+00   2.0000000e+00
   9.5953845e-01   1.9539908e+00  -3.1449826e-02   0.0000000e+00  -6.4823413e-03   0.0000000e+00   2.0000000e+00
   9.6089641e-01   1.9506994e+00  -3.1372520e-02   0.0000000e+00  -6.4656363e-03   0.0000000e+00   2.0000000e+00
   9.6234881e-01   1.9476644e+00  -3.1295027e-02   0.0000000e+00  -6.4488913e-03   0.0000000e+00   2.0000000e+00
   9.6388859e-01   1.9448891e+00  -3.1217346e-02   0.0000000e+00  -6.4321064e-03   0.0000000e+00   2.0000000e+00
   9.6550862e-01   1.9423758e+00  -3.1139480e-02   0.0000000e+00  -6.4152817e-03   0.0000000e+00   2.0000000e+00
   9.6720167e-01   1.9401258e+00  -3.1061427e-02   0.0000000e+00  -6.3984172e-03   0.0000000e+00   2.0000000e+00
   9.6896043e-01   1.9381399e+00  -3.0983190e-02   0.0000000e+00  -6.3815132e-03   0.0000000e+00   2.0000000e+00
   9.7077758e-01   1.9364177e+00  -3.0904767e-02   0.0000000e+00  -6.3645696e-03   0.0000000e+00   2.0000000e+00
   9.7264572e-01   1.9349583e+00  -3.0826160e-02   0.0000000e+00  -6.3475867e-03   0.0000000e+00   2.0000000e+00
   9.7455747e-01   1.9337598e+00  -3.0747369e-02   0.0000000e+00  -6.3305644e-03   0.0000000e+00   2.0000000e+00
   9.7650546e-01   1.9328197e+00  -3.0668394e-02   0.0000000e+00  -6.3135030e-03   0.0000000e+00   2.0000000e+00
   9.7848234e-01   1.9321347e+00  -3.0589237e-02   0.0000000e+00  -6.2964025e-03   0.0000000e+00   2.0000000e+00
   9.8048080e-01   1.9317007e+00  -3.0509896e-02   0.0000000e+00  -6.2792630e-03   0.0000000e+00   2.0000000e+00
   9.8249360e-01   1.9315130e+00  -3.0430374e-02   0.0000000e+00  -6.2620847e-03   0.0000000e+00   2.0000000e+00
   9.8451362e-01   1.9315660e+00  -3.0350670e-02   0.0000000e+00  -6.2448675e-03   0.0000000e+00   2.0000000e+00
   9.8653381e-01   1.9318538e+00  -3.0270785e-02   0.0000000e+00  -6.2276118e-03   0.0000000e+00   2.0000000e+00
   9.8854727e-01   1.9323695e+00  -3.0190719e-02   0.0000000e+00  -6.2103175e-03   0.0000000e+00   2.0000000e+00
   9.9054724e-01   1.9331057e+00  -3.0110473e-02   0.0000000e+00  -6.1929847e-03   0.0000000e+00   2.0000000e+00
   9.9252716e-01   1.9340546e+00  -3.0030048e-02   0.0000000e+00  -6.1756136e-03   0.0000000e+00   2.0000000e+00
   9.9448063e-01   1.9352077e+00  -2.9949443e-02   0.0000000e+00  -6.1582043e-03   0.0000000e+00   2.0000000e+00
   9.9640148e-01   1.9365560e+00  -2.9868659e-02   0.0000000e+00  -6.1407568e-03   0.0000000e+00   2.0000000e+00
   9.9828375e-01   1.9380900e+00  -2.9787697e-02   0.0000000e+00  -6.1232714e-03   0.0000000e+00   2.0000000e+00
   1.0001218e+00   1.9397998e+00  -2.9706558e-02   0.0000000e+00  -6.1057480e-03   0.0000000e+00   2.0000000e+00
   1.0019101e+00   1.9416752e+00  -2.9625241e-02   0.0000000e+00  -6.0881869e-03   0.0000000e+00   2.0000000e+00
   1.0036435e+00   1.9437055e+00  -2.9543747e-02   0.0000000e+00  -6.0705880e-03   0.0000000e+00   2.0000000e+00
   1.0053173e+00   1.9458797e+00  -2.9462077e-02   0.0000000e+00  -6.0529516e-03   0.0000000e+00   2.0000000e+00
   1.0069269e+00   1.9481866e+00  -2.9380231e-02   0.0000000e+00  -6.0352777e-03   0.0000000e+00   2.0000000e+00
   1.0084680e+00   1.9506146e+00  -2.9298210e-02   0.0000000e+00  -6.0175665e-03   0.0000000e+00   2.0000000e+00
   1.0099368e+00   1.9531522e+00  -2.9216014e-02   0.0000000e+00  -5.9998180e-03   0.0000000e+00   2.0000000e+00
   1.0113298e+00   1.9557875e+00  -2.9133643e-02   0.0000000e+00  -5.9820324e-03   0.0000000e+00   2.0000000e+00
   1.0126438e+00   1.9585086e+00  -2.9051099e-02   0.0000000e+00  -5.9642097e-03   0.0000000e+00   2.0000000e+00
   1.0138760e+00   1.9613036e+00  -2.8968381e-02   0.0000000e+00  -5.9463501e-03   0.0000000e+00   2.0000000e+00
   1.0150240e+00   1.9641606e+00  -2.8885491e-02   0.0000000e+00  -5.9284538e-03   0.0000000e+00   2.0000000e+00
   1.0160858e+00   1.9670675e+00  -2.8802428e-02   0.0000000e+00  -5.9105207e-03   0.0000000e+00   2.0000000e+00
   1.0170596e+00   1.9700127e+00  -2.8719193e-02   0.0000000e+00  -5.8925510e-03   0.0000000e+00   2.0000000e+00
   1.0179442e+00   1.9729843e+00  -2.8635786e-02   0.0000000e+00  -5.8745449e-03   0.0000000e+00   2.0000000e+00
   1.0187386e+00   1.9759710e+00  -2.8552209e-02   0.0000000e+00  -5.8565024e-03   0.0000000e+00   2.0000000e+00
   1.0194423e+00   1.9789613e+00  -2.8468461e-02   0.0000000e+00  -5.8384236e-03   0.0000000e+00   2.0000000e+00
   1.0200551e+00   1.9819443e+00  -2.8384544e-02   0.0000000e+00  -5.8203087e-03   0.0000000e+00   2.0000000e+00
   1.0205771e+00   1.9849093e+00  -2.8300457e-02   0.0000000e+00  -5.8021578e-03   0.0000000e+00   2.0000000e+00
   1.0210090e+00   1.9878457e+00  -2.8216201e-02   0.0000000e+00  -5.7839709e-03   0.0000000e+00   2.0000000e+00
   1.0213514e+00   1.9907437e+00  -2.8131777e-02   0.0000000e+00  -5.7657483e-03   0.0000000e+00   2.0000000e+00
   1.0216057e+00   1.9935935e+00  -2.8047185e-02   0.0000000e+00  -5.7474900e-03   0.0000000e+00   2.0000000e+00
   1.0217733e+00   1.9963860e+00  -2.7962425e-02   0.0000000e+00  -5.7291960e-03   0.0000000e+00   2.0000000e+00
   1.0218560e+00   1.9991123e+00  -2.7877499e-02   0.0000000e+00  -5.7108667e-03   0.0000000e+00   2.0000000e+00
   1.0218559e+00   2.0017644e+00  -2.7792406e-02   0.0000000e+00  -5.6925019e-03   0.0000000e+00   2.0000000e+00
   1.0217754e+00   2.0043344e+00  -2.7707147e-02   0.0000000e+00  -5.6741020e-03   0.0000000e+00   2.0000000e+00
   1.0216171e+00   2.0068151e+00  -2.7621723e-02   0.0000000e+00  -5.6556669e-03   0.0000000e+00   2.0000000e+00
   1.0213837e+00   2.0091998e+00  -2.7536134e-02   0.0000000e+00  -5.6371968e-03   0.0000000e+00   2.0000000e+00
   1.0210784e+00   2.0114824e+00  -2.7450381e-02   0.0000000e+00  -5.6186918e-03   0.0000000e+00   2.0000000e+00
   1.0207044e+00   2.0136574e+00  -2.7364464e-02   0.0000000e+00  -5.6001520e-03   0.0000000e+00   2.0000000e+00
   1.0202651e+00   2.0157198e+00  -2.7278383e-02   0.0000000e+00  -5.5815776e-03   0.0000000e+00   2.0000000e+00
   1.0197641e+00   2.0176651e+00  -2.7192140e-02   0.0000000e+00  -5.5629686e-03   0.0000000e+00   2.0000000e+00
   1.0192051e+00   2.0194896e+00  -2.7105735e-02   0.0000000e+00  -5.5443252e-03   0.0000000e+00   2.0000000e+00
   1.0185918e+00   2.0211900e+00  -2.7019167e-02   0.0000000e+00  -5.5256475e-03   0.0000000e+00   2.0000000e+00
   1.0179283e+00   2.0227636e+00  -2.6932439e-02   0.0000000e+00  -5.5069355e-03   0.0000000e+00   2.0000000e+00
   1.0172185e+00   2.0242083e+00  -2.6845550e-02   0.0000000e+00  -5.4881895e-03   0.0000000e+00   2.0000000e+00
   1.0164665e+00   2.0255226e+00  -2.6758500e-02   0.0000000e+00  -5.4694095e-03   0.0000000e+00   2.0000000e+00
   1.0156762e+00   2.0267054e+00  -2.6671291e-02   0.0000000e+00  -5.4505956e-03   0.0000000e+00   2.0000000e+00
   1.0148519e+00   2.0277564e+00  -2.6583923e-02   0.0000000e+00  -5.4317480e-03   0.0000000e+00   2.0000000e+00
   1.0139976e+00   2.0286755e+00  -2.6496396e-02   0.0000000e+00  -5.4128668e-03   0.0000000e+00   2.0000000e+00
   1.0131174e+00   2.0294634e+00  -2.6408710e-02   0.0000000e+00  -5.3939521e-03   0.0000000e+00   2.0000000e+00
   1.0122153e+00   2.0301209e+00  -2.6320868e-02   0.0000000e+00  -5.3750040e-03   0.0000000e+00   2.0000000e+00
   1.0112954e+00   2.0306497e+00  -2.6232868e-02   0.0000000e+00  -5.3560226e-03   0.0000000e+00   2.0000000e+00
   1.0103615e+00   2.0310517e+00  -2.6144711e-02   0.0000000e+00  -5.3370081e-03   0.0000000e+00   2.0000000e+00
   1.0094176e+00   2.0313291e+00  -2.6056399e-02   0.0000000e+00  -5.3179605e-03   0.0000000e+00   2.0000000e+00
   1.0084673e+00   2.0314849e+00  -2.5967931e-02   0.0000000e+00  -5.2988800e-03   0.0000000e+00   2.0000000e+00
   1.0075145e+00   2.0315220e+00  -2.5879308e-02   0.0000000e+00  -5.2797667e-03   0.0000000e+00   2.0000000e+00
   1.0065625e+00   2.0314439e+00  -2.5790530e-02   0.0000000e+00  -5.2606207e-03   0.0000000e+00   2.0000000e+00
   1.0056149e+00   2.0312544e+00  -2.5701599e-02   0.0000000e+00  -5.2414422e-03   0.0000000e+00   2.0000000e+00
   1.0046750e+00   2.0309576e+00  -2.5612514e-02   0.0000000e+00  -5.2222312e-03   0.0000000e+00   2.0000000e+00
   1.0037460e+00   2.0305579e+00  -2.5523277e-02   0.0000000e+00  -5.2029879e-03   0.0000000e+00   2.0000000e+00
   1.0028308e+00   2.0300597e+00  -2.5433887e-02   0.0000000e+00  -5.1837124e-03   0.0000000e+00   2.0000000e+00
   1.0019324e+00   2.0294679e+00  -2.5344345e-02   0.0000000e+00  -5.1644048e-03   0.0000000e+00   2.0000000e+00
   1.0010534e+00   2.0287874e+00  -2.5254652e-02   0.0000000e+00  -5.1450652e-03   0.0000000e+00   2.0000000e+00
   1.0001965e+00   2.0280235e+00  -2.5164808e-02   0.0000000e+00  -5.1256938e-03   0.0000000e+00   2.0000000e+00
   9.9936396e-01   2.0271813e+00  -2.5074814e-02   0.0000000e+00  -5.1062906e-03   0.0000000e+00   2.0000000e+00
   9.9855811e-01   2.0262664e+00  -2.4984671e-02   0.0000000e+00  -5.0868559e-03   0.0000000e+00   2.0000000e+00
   9.9778099e-01   2.0252841e+00  -2.4894378e-02   0.0000000e+00  -5.0673896e-03   0.0000000e+00   2.0000000e+00
   9.9703449e-01   2.0242400e+00  -2.4803937e-02   0.0000000e+00  -5.0478920e-03   0.0000000e+00   2.0000000e+00
   9.9632033e-01   2.0231398e+00  -2.4713348e-02   0.0000000e+00  -5.0283632e-03   0.0000000e+00   2.0000000e+00
   9.9564007e-01   2.0219890e+00  -2.4622611e-02   0.0000000e+00  -5.0088032e-03   0.0000000e+00   2.0000000e+00
   9.9499510e-01   2.0207933e+00  -2.4531727e-02   0.0000000e+00  -4.9892122e-03   0.0000000e+00   2.0000000e+00
   9.9438662e-01   2.0195582e+00  -2.4440697e-02   0.0000000e+00  -4.9695903e-03   0.0000000e+00   2.0000000e+00
   9.9381570e-01   2.0182895e+00  -2.4349521e-02   0.0000000e+00  -4.9499377e-03   0.0000000e+00   2.0000000e+00
   9.9328321e-01   2.0169925e+00  -2.4258200e-02   0.0000000e+00  -4.9302544e-03   0.0000000e+00   2.0000000e+00
   9.9278990e-01   2.0156727e+00  -2.4166734e-02   0.0000000e+00  -4.9105406e-03   0.0000000e+00   2.0000000e+00
   9.9233631e-01   2.0143355e+00  -2.4075123e-02   0.0000000e+00  -4.8907964e-03   0.0000000e+00   2.0000000e+00
   9.9192287e-01   2.0129861e+00  -2.3983369e-02   0.0000000e+00  -4.8710220e-03   0.0000000e+00   2.0000000e+00
   9.9154984e-01   2.0116296e+00  -2.3891472e-02   0.0000000e+00  -4.8512174e-03   0.0000000e+00   2.0000000e+00
   9.9121733e-01   2.0102710e+00  -2.3799432e-02   0.0000000e+00  -4.8313827e-03   0.0000000e+00   2.0000000e+00
   9.9092531e-01   2.0089153e+00  -2.3707250e-02   0.0000000e+00  -4.8115182e-03   0.0000000e+00   2.0000000e+00
   9.9067362e-01   2.0075670e+00  -2.3614927e-02   0.0000000e+00  -4.7916239e-03   0.0000000e+00   2.0000000e+00
   9.9046196e-01   2.0062307e+00  -2.3522463e-02   0.0000000e+00  -4.7716999e-03   0.0000000e+00   2.0000000e+00
   9.9028991e-01   2.0049108e+00  -2.3429858e-02   0.0000000e+00  -4.7517463e-03   0.0000000e+00   2.0000000e+00
   9.9015691e-01   2.0036113e+00  -2.3337114e-02   0.0000000e+00  -4.7317634e-03   0.0000000e+00   2.0000000e+00
   9.9006229e-01   2.0023364e+00  -2.3244230e-02   0.0000000e+00  -4.7117512e-03   0.0000000e+00   2.0000000e+00
   9.9000530e-01   2.0010896e+00  -2.3151208e-02   0.0000000e+00  -4.6917098e-03   0.0000000e+00   2.0000000e+00
   9.8998503e-01   1.9998747e+00  -2.3058047e-02   0.0000000e+00  -4.6716393e-03   0.0000000e+00   2.0000000e+00
   9.9000051e-01   1.9986948e+00  -2.2964749e-02   0.0000000e+00  -4.6515400e-03   0.0000000e+00   2.0000000e+00
   9.9005068e-01   1.9975533e+00  -2.2871313e-02   0.0000000e+00  -4.6314118e-03   0.0000000e+00   2.0000000e+00
   9.9013435e-01   1.9964528e+00  -2.2777742e-02   0.0000000e+00  -4.6112550e-03   0.0000000e+00   2.0000000e+00
   9.9025031e-01   1.9953962e+00  -2.2684034e-02   0.0000000e+00  -4.5910696e-03   0.0000000e+00   2.0000000e+00
   9.9039722e-01   1.9943858e+00  -2.2590191e-02   0.0000000e+00  -4.5708558e-03   0.0000000e+00   2.0000000e+00
   9.9057370e-01   1.9934239e+00  -2.2496213e-02   0.0000000e+00  -4.5506138e-03   0.0000000e+00   2.0000000e+00
   9.9077831e-01   1.9925125e+00  -2.2402100e-02   0.0000000e+00  -4.5303435e-03   0.0000000e+00   2.0000000e+00
   9.9100955e-01   1.9916533e+00  -2.2307855e-02   0.0000000e+00  -4.5100452e-03   0.0000000e+00   2.0000000e+00
   9.9126586e-01   1.9908478e+00  -2.2213475e-02   0.0000000e+00  -4.4897190e-03   0.0000000e+00   2.0000000e+00
   9.9154565e-01   1.9900974e+00  -2.2118964e-02   0.0000000e+00  -4.4693650e-03   0.0000000e+00   2.0000000e+00
   9.9184729e-01   1.9894031e+00  -2.2024320e-02   0.0000000e+00  -4.4489834e-03   0.0000000e+00   2.0000000e+00
   9.9216913e-01   1.9887658e+00  -2.1929545e-02   0.0000000e+00  -4.4285742e-03   0.0000000e+00   2.0000000e+00
   9.9250946e-01   1.9881861e+00  -2.1834639e-02   0.0000000e+00  -4.4081376e-03   0.0000000e+00   2.0000000e+00
   9.9286661e-01   1.9876645e+00  -2.1739603e-02   0.0000000e+00  -4.3876737e-03   0.0000000e+00   2.0000000e+00
   9.9323884e-01   1.9872011e+00  -2.1644437e-02   0.0000000e+00  -4.3671826e-03   0.0000000e+00   2.0000000e+00
   9.9362444e-01   1.9867959e+00  -2.1549141e-02   0.0000000e+00  -4.3466645e-03   0.0000000e+00   2.0000000e+00
   9.9402169e-01   1.9864487e+00  -2.1453718e-02   0.0000000e+00  -4.3261195e-03   0.0000000e+00   2.0000000e+00
   9.9442888e-01   1.9861592e+00  -2.1358166e-02   0.0000000e+00  -4.3055477e-03   0.0000000e+00   2.0000000e+00
   9.9484430e-01   1.9859267e+00  -2.1262486e-02   0.0000000e+00  -4.2849493e-03   0.0000000e+00   2.0000000e+00
   9.9526628e-01   1.9857505e+00  -2.1166680e-02   0.0000000e+00  -4.2643244e-03   0.0000000e+00   2.0000000e+00
   9.9569313e-01   1.9856297e+00  -2.1070748e-02   0.0000000e+00  -4.2436730e-03   0.0000000e+00   2.0000000e+00
   9.9612323e-01   1.9855630e+00  -2.0974689e-02   0.0000000e+00  -4.2229954e-03   0.0000000e+00   2.0000000e+00
   9.9655498e-01   1.9855493e+00  -2.0878506e-02   0.0000000e+00  -4.2022916e-03   0.0000000e+00   2.0000000e+00
   9.9698680e-01   1.9855872e+00  -2.0782198e-02   0.0000000e+00  -4.1815619e-03   0.0000000e+00   2.0000000e+00
   9.9741717e-01   1.9856750e+00  -2.0685765e-02   0.0000000e+00  -4.1608062e-03   0.0000000e+00   2.0000000e+00
   9.9784461e-01   1.9858111e+00  -2.0589210e-02   0.0000000e+00  -4.1400248e-03   0.0000000e+00   2.0000000e+00
   9.9826768e-01   1.9859937e+00  -2.0492531e-02   0.0000000e+00  -4.1192178e-03   0.0000000e+00   2.0000000e+00
   9.9868502e-01   1.9862208e+00  -2.0395730e-02   0.0000000e+00  -4.0983852e-03   0.0000000e+00   2.0000000e+00
   9.9909529e-01   1.9864904e+00  -2.0298808e-02   0.0000000e+00  -4.0775273e-03   0.0000000e+00   2.0000000e+00
   9.9949723e-01   1.9868004e+00  -2.0201764e-02   0.0000000e+00  -4.0566442e-03   0.0000000e+00   2.0000000e+00
   9.9988965e-01   1.9871485e+00  -2.0104600e-02   0.0000000e+00  -4.0357359e-03   0.0000000e+00   2.0000000e+00
   1.0002714e+00   1.9875324e+00  -2.0007316e-02   0.0000000e+00  -4.0148027e-03   0.0000000e+00   2.0000000e+00
   1.0006415e+00   1.9879499e+00  -1.9909912e-02   0.0000000e+00  -3.9938446e-03   0.0000000e+00   2.0000000e+00
   1.0009988e+00   1.9883984e+00  -1.9812390e-02   0.0000000e+00  -3.9728618e-03   0.0000000e+00   2.0000000e+00
   1.0013425e+00   1.9888756e+00  -1.9714749e-02   0.0000000e+00  -3.9518544e-03   0.0000000e+00   2.0000000e+00
   1.0016717e+00   1.9893789e+00  -1.9616991e-02   0.0000000e+00  -3.9308225e-03   0.0000000e+00   2.0000000e+00
   1.0019856e+00   1.9899059e+00  -1.9519115e-02   0.0000000e+00  -3.9097663e-03   0.0000000e+00   2.0000000e+00
   1.0022836e+00   1.9904539e+00  -1.9421123e-02   0.0000000e+00  -3.8886859e-03   0.0000000e+00   2.0000000e+00
   1.0025650e+00   1.9910205e+00  -1.9323015e-02   0.0000000e+00  -3.8675815e-03   0.0000000e+00   2.0000000e+00
   1.0028293e+00   1.9916030e+00  -1.9224792e-02   0.0000000e+00  -3.8464531e-03   0.0000000e+00   2.0000000e+00
   1.0030759e+00   1.9921991e+00  -1.9126454e-02   0.0000000e+00  -3.8253008e-03   0.0000000e+00   2.0000000e+00
   1.0033046e+00   1.9928061e+00  -1.9028002e-02   0.0000000e+00  -3.8041249e-03   0.0000000e+00   2.0000000e+00
   1.0035150e+00   1.9934216e+00  -1.8929436e-02   0.0000000e+00  -3.7829255e-03   0.0000000e+00   2.0000000e+00
   1.0037068e+00   1.9940432e+00  -1.8830758e-02   0.0000000e+00  -3.7617026e-03   0.0000000e+00   2.0000000e+00
   1.0038799e+00   1.9946684e+00  -1.8731967e-02   0.0000000e+00  -3.7404565e-03   0.0000000e+00   2.0000000e+00
   1.0040341e+00   1.9952949e+00  -1.8633064e-02   0.0000000e+00  -3.7191872e-03   0.0000000e+00   2.0000000e+00
   1.0041696e+00   1.9959205e+00  -1.8534050e-02   0.0000000e+00  -3.6978949e-03   0.0000000e+00   2.0000000e+00
   1.0042862e+00   1.9965429e+00  -1.8434925e-02   0.0000000e+00  -3.6765797e-03   0.0000000e+00   2.0000000e+00
   1.0043841e+00   1.9971600e+00  -1.8335691e-02   0.0000000e+00  -3.6552417e-03   0.0000000e+00   2.0000000e+00
   1.0044636e+00   1.9977697e+00  -1.8236347e-02   0.0000000e+00  -3.6338811e-03   0.0000000e+00   2.0000000e+00
   1.0045247e+00   1.9983700e+00  -1.8136894e-02   0.0000000e+00  -3.6124980e-03   0.0000000e+00   2.0000000e+00
   1.0045679e+00   1.9989591e+00  -1.8037332e-02   0.0000000e+00  -3.5910926e-03   0.0000000e+00   2.0000000e+00
   1.0045934e+00   1.9995351e+00  -1.7937664e-02   0.0000000e+00  -3.5696649e-03   0.0000000e+00   2.0000000e+00
   1.0046018e+00   2.0000963e+00  -1.7837888e-02   0.0000000e+00  -3.5482151e-03   0.0000000e+00   2.0000000e+00
   1.0045933e+00   2.0006413e+00  -1.7738005e-02   0.0000000e+00  -3.5267434e-03   0.0000000e+00   2.0000000e+00
   1.0045687e+00   2.0011683e+00  -1.7638017e-02   0.0000000e+00  -3.5052498e-03   0.0000000e+00   2.0000000e+00
   1.0045283e+00   2.0016762e+00  -1.7537924e-02   0.0000000e+00  -3.4837345e-03   0.0000000e+00   2.0000000e+00
   1.0044729e+00   2.0021635e+00  -1.7437726e-02   0.0000000e+00  -3.4621977e-03   0.0000000e+00   2.0000000e+00
   1.0044030e+00   2.0026292e+00  -1.7337423e-02   0.0000000e+00  -3.4406394e-03   0.0000000e+00   2.0000000e+00
   1.0043193e+00   2.0030721e+00  -1.7237018e-02   0.0000000e+00  -3.4190599e-03   0.0000000e+00   2.0000000e+00
   1.0042224e+00   2.0034913e+00  -1.7136509e-02   0.0000000e+00  -3.3974592e-03   0.0000000e+00   2.0000000e+00
   1.0041133e+00   2.0038861e+00  -1.7035898e-02   0.0000000e+00  -3.3758374e-03   0.0000000e+00   2.0000000e+00
   1.0039924e+00   2.0042556e+00  -1.6935186e-02   0.0000000e+00  -3.3541947e-03   0.0000000e+00   2.0000000e+00
   1.0038608e+00   2.0045993e+00  -1.6834372e-02   0.0000000e+00  -3.3325313e-03   0.0000000e+00   2.0000000e+00
   1.0037190e+00   2.0049167e+00  -1.6733458e-02   0.0000000e+00  -3.3108473e-03   0.0000000e+00   2.0000000e+00
   1.0035680e+00   2.0052073e+00  -1.6632444e-02   0.0000000e+00  -3.2891428e-03   0.0000000e+00   2.0000000e+00
   1.0034085e+00   2.0054710e+00  -1.6531331e-02   0.0000000e+00  -3.2674179e-03   0.0000000e+00   2.0000000e+00
   1.0032414e+00   2.0057076e+00  -1.6430119e-02   0.0000000e+00  -3.2456727e-03   0.0000000e+00   2.0000000e+00
   1.0030675e+00   2.0059169e+00  -1.6328809e-02   0.0000000e+00  -3.2239075e-03   0.0000000e+00   2.0000000e+00
   1.0028876e+00   2.0060990e+00  -1.6227402e-02   0.0000000e+00  -3.2021224e-03   0.0000000e+00   2.0000000e+00
   1.0027025e+00   2.0062541e+00  -1.6125898e-02   0.0000000e+00  -3.1803174e-03   0.0000000e+00   2.0000000e+00
   1.0025130e+00   2.0063823e+00  -1.6024297e-02   0.0000000e+00  -3.1584927e-03   0.0000000e+00   2.0000000e+00
   1.0023200e+00   2.0064840e+00  -1.5922601e-02   0.0000000e+00  -3.1366485e-03   0.0000000e+00   2.0000000e+00
   1.0021243e+00   2.0065596e+00  -1.5820810e-02   0.0000000e+00  -3.1147848e-03   0.0000000e+00   2.0000000e+00
   1.0019265e+00   2.0066095e+00  -1.5718924e-02   0.0000000e+00  -3.0929019e-03   0.0000000e+00   2.0000000e+00
   1.0017275e+00   2.0066344e+00  -1.5616945e-02   0.0000000e+00  -3.0709998e-03   0.0000000e+00   2.0000000e+00
   1.0015281e+00   2.0066348e+00  -1.5514872e-02   0.0000000e+00  -3.0490788e-03   0.0000000e+00   2.0000000e+00
   1.0013290e+00   2.0066115e+00  -1.5412707e-02   0.0000000e+00  -3.0271388e-03   0.0000000e+00   2.0000000e+00
   1.0011308e+00   2.0065652e+00  -1.5310450e-02   0.0000000e+00  -3.0051801e-03   0.0000000e+00   2.0000000e+00
   1.0009343e+00   2.0064968e+00  -1.5208102e-02   0.0000000e+00  -2.9832028e-03   0.0000000e+00   2.0000000e+00
   1.0007400e+00   2.0064071e+00  -1.5105662e-02   0.0000000e+00  -2.9612071e-03   0.0000000e+00   2.0000000e+00
   1.0005487e+00   2.0062971e+00  -1.5003133e-02   0.0000000e+00  -2.9391930e-03   0.0000000e+00   2.0000000e+00
   1.0003610e+00   2.0061678e+00  -1.4900514e-02   0.0000000e+00  -2.9171607e-03   0.0000000e+00   2.0000000e+00
   1.0001773e+00   2.0060201e+00  -1.4797806e-02   0.0000000e+00  -2.8951103e-03   0.0000000e+00   2.0000000e+00
   9.9999832e-01   2.0058552e+00  -1.4695010e-02   0.0000000e+00  -2.8730421e-03   0.0000000e+00   2.0000000e+00
   9.9982444e-01   2.0056741e+00  -1.4592126e-02   0.0000000e+00  -2.8509560e-03   0.0000000e+00   2.0000000e+00
   9.9965618e-01   2.0054780e+00  -1.4489155e-02   0.0000000e+00  -2.8288524e-03   0.0000000e+00   2.0000000e+00
   9.9949397e-01   2.0052680e+00  -1.4386097e-02   0.0000000e+00  -2.8067312e-03   0.0000000e+00   2.0000000e+00
   9.9933821e-01   2.0050451e+00  -1.4282954e-02   0.0000000e+00  -2.7845926e-03   0.0000000e+00   2.0000000e+00
   9.9918928e-01   2.0048107e+00  -1.4179725e-02   0.0000000e+00  -2.7624368e-03   0.0000000e+00   2.0000000e+00
   9.9904750e-01   2.0045658e+00  -1.4076412e-02   0.0000000e+00  -2.7402638e-03   0.0000000e+00   2.0000000e+00
   9.9891318e-01   2.0043117e+00  -1.3973015e-02   0.0000000e+00  -2.7180740e-03   0.0000000e+00   2.0000000e+00
   9.9878657e-01   2.0040495e+00  -1.3869534e-02   0.0000000e+00  -2.6958673e-03   0.0000000e+00   2.0000000e+00
   9.9866790e-01   2.0037804e+00  -1.3765971e-02   0.0000000e+00  -2.6736439e-03   0.0000000e+00   2.0000000e+00
   9.9855738e-01   2.0035055e+00  -1.3662325e-02   0.0000000e+00  -2.6514040e-03   0.0000000e+00   2.0000000e+00
   9.9845514e-01   2.0032259e+00  -1.3558598e-02   0.0000000e+00  -2.6291476e-03   0.0000000e+00   2.0000000e+00
   9.9836133e-01   2.0029429e+00  -1.3454790e-02   0.0000000e+00  -2.6068750e-03   0.0000000e+00   2.0000000e+00
   9.9827603e-01   2.0026575e+00  -1.3350901e-02   0.0000000e+00  -2.5845862e-03   0.0000000e+00   2.0000000e+00
   9.9819930e-01   2.0023708e+00  -1.3246933e-02   0.0000000e+00  -2.5622815e-03   0.0000000e+00   2.0000000e+00
   9.9813117e-01   2.0020839e+00  -1.3142886e-02   0.0000000e+00  -2.5399608e-03   0.0000000e+00   2.0000000e+00
   9.9807163e-01   2.0017977e+00  -1.3038761e-02   0.0000000e+00  -2.5176245e-03   0.0000000e+00   2.0000000e+00
   9.9802064e-01   2.0015134e+00  -1.2934557e-02   0.0000000e+00  -2.4952726e-03   0.0000000e+00   2.0000000e+00
   9.9797815e-01   2.0012317e+00  -1.2830277e-02   0.0000000e+00  -2.4729052e-03   0.0000000e+00   2.0000000e+00
   9.9794405e-01   2.0009537e+00  -1.2725920e-02   0.0000000e+00  -2.4505225e-03   0.0000000e+00   2.0000000e+00
   9.9791824e-01   2.0006803e+00  -1.2621487e-02   0.0000000e+00  -2.4281247e-03   0.0000000e+00   2.0000000e+00
   9.9790056e-01   2.0004123e+00  -1.2516978e-02   0.0000000e+00  -2.4057118e-03   0.0000000e+00   2.0000000e+00
   9.9789084e-01   2.0001504e+00  -1.2412395e-02   0.0000000e+00  -2.3832840e-03   0.0000000e+00   2.0000000e+00
   9.9788890e-01   1.9998955e+00  -1.2307738e-02   0.0000000e+00  -2.3608415e-03   0.0000000e+00   2.0000000e+00
   9.9789451e-01   1.9996482e+00  -1.2203007e-02   0.0000000e+00  -2.3383844e-03   0.0000000e+00   2.0000000e+00
   9.9790745e-01   1.9994092e+00  -1.2098204e-02   0.0000000e+00  -2.3159128e-03   0.0000000e+00   2.0000000e+00
   9.9792745e-01   1.9991792e+00  -1.1993328e-02   0.0000000e+00  -2.2934268e-03   0.0000000e+00   2.0000000e+00
   9.9795425e-01   1.9989586e+00  -1.1888381e-02   0.0000000e+00  -2.2709267e-03   0.0000000e+00   2.0000000e+00
   9.9798755e-01   1.9987480e+00  -1.1783363e-02   0.0000000e+00  -2.2484125e-03   0.0000000e+00   2.0000000e+00
   9.9802706e-01   1.9985478e+00  -1.1678274e-02   0.0000000e+00  -2.2258844e-03   0.0000000e+00   2.0000000e+00
   9.9807246e-01   1.9983586e+00  -1.1573116e-02   0.0000000e+00  -2.2033425e-03   0.0000000e+00   2.0000000e+00
   9.9812341e-01   1.9981805e+00  -1.1467889e-02   0.0000000e+00  -2.1807869e-03   0.0000000e+00   2.0000000e+00
   9.9817958e-01   1.9980140e+00  -1.1362593e-02   0.0000000e+00  -2.1582179e-03   0.0000000e+00   2.0000000e+00
   9.9824063e-01   1.9978593e+00  -1.1257229e-02   0.0000000e+00  -2.1356355e-03   0.0000000e+00   2.0000000e+00
   9.9830619e-01   1.9977166e+00  -1.1151799e-02   0.0000000e+00  -2.1130399e-03   0.0000000e+00   2.0000000e+00
   9.9837591e-01   1.9975861e+00  -1.1046301e-02   0.0000000e+00  -2.0904312e-03   0.0000000e+00   2.0000000e+00
   9.9844941e-01   1.9974679e+00  -1.0940738e-02   0.0000000e+00  -2.0678096e-03   0.0000000e+00   2.0000000e+00
   9.9852635e-01   1.9973621e+00  -1.0835110e-02   0.0000000e+00  -2.0451751e-03   0.0000000e+00   2.0000000e+00
   9.9860633e-01   1.9972687e+00  -1.0729416e-02   0.0000000e+00  -2.0225280e-03   0.0000000e+00   2.0000000e+00
   9.9868900e-01   1.9971876e+00  -1.0623659e-02   0.0000000e+00  -1.9998684e-03   0.0000000e+00   2.0000000e+00
   9.9877398e-01   1.9971188e+00  -1.0517838e-02   0.0000000e+00  -1.9771964e-03   0.0000000e+00   2.0000000e+00
   9.9886090e-01   1.9970623e+00  -1.0411955e-02   0.0000000e+00  -1.9545122e-03   0.0000000e+00   2.0000000e+00
   9.9894940e-01   1.9970178e+00  -1.0306009e-02   0.0000000e+00  -1.9318159e-03   0.0000000e+00   2.0000000e+00
   9.9903913e-01   1.9969852e+00  -1.0200002e-02   0.0000000e+00  -1.9091076e-03   0.0000000e+00   2.0000000e+00
   9.9912973e-01   1.9969643e+00  -1.0093934e-02   0.0000000e+00  -1.8863875e-03   0.0000000e+00   2.0000000e+00
   9.9922084e-01   1.9969547e+00  -9.9878063e-03   0.0000000e+00  -1.8636557e-03   0.0000000e+00   2.0000000e+00
   9.9931214e-01   1.9969563e+00  -9.8816185e-03   0.0000000e+00  -1.8409124e-03   0.0000000e+00   2.0000000e+00
   9.9940329e-01   1.9969686e+00  -9.7753717e-03   0.0000000e+00  -1.8181577e-03   0.0000000e+00   2.0000000e+00
   9.9949398e-01   1.9969914e+00  -9.6690666e-03   0.0000000e+00  -1.7953917e-03   0.0000000e+00   2.0000000e+00
   9.9958389e-01   1.9970242e+00  -9.5627038e-03   0.0000000e+00  -1.7726146e-03   0.0000000e+00   2.0000000e+00
   9.9967272e-01   1.9970668e+00  -9.4562839e-03   0.0000000e+00  -1.7498266e-03   0.0000000e+00   2.0000000e+00
   9.9976019e-01   1.9971185e+00  -9.3498076e-03   0.0000000e+00  -1.7270277e-03   0.0000000e+00   2.0000000e+00
   9.9984603e-01   1.9971790e+00  -9.2432755e-03   0.0000000e+00  -1.7042181e-03   0.0000000e+00   2.0000000e+00
   9.9992998e-01   1.9972479e+00  -9.1366882e-03   0.0000000e+00  -1.6813980e-03   0.0000000e+00   2.0000000e+00
   1.0000118e+00   1.9973246e+00  -9.0300463e-03   0.0000000e+00  -1.6585675e-03   0.0000000e+00   2.0000000e+00
   1.0000912e+00   1.9974087e+00  -8.9233506e-03   0.0000000e+00  -1.6357267e-03   0.0000000e+00   2.0000000e+00
   1.0001681e+00   1.9974996e+00  -8.8166017e-03   0.0000000e+00  -1.6128758e-03   0.0000000e+00   2.0000000e+00
   1.0002421e+00   1.9975968e+00  -8.7098001e-03   0.0000000e+00  -1.5900149e-03   0.0000000e+00   2.0000000e+00
   1.0003132e+00   1.9976998e+00  -8.6029465e-03   0.0000000e+00  -1.5671441e-03   0.0000000e+00   2.0000000e+00
   1.0003812e+00   1.9978081e+00  -8.4960416e-03   0.0000000e+00  -1.5442637e-03   0.0000000e+00   2.0000000e+00
   1.0004459e+00   1.9979211e+00  -8.3890859e-03   0.0000000e+00  -1.5213737e-03   0.0000000e+00   2.0000000e+00
   1.0005071e+00   1.9980383e+00  -8.2820802e-03   0.0000000e+00  -1.4984742e-03   0.0000000e+00   2.0000000e+00
   1.0005648e+00   1.9981591e+00  -8.1750251e-03   0.0000000e+00  -1.4755655e-03   0.0000000e+00   2.0000000e+00
   1.0006188e+00   1.9982831e+00  -8.0679212e-03   0.0000000e+00  -1.4526477e-03   0.0000000e+00   2.0000000e+00
   1.0006691e+00   1.9984097e+00  -7.9607691e-03   0.0000000e+00  -1.4297209e-03   0.0000000e+00   2.0000000e+00
   1.0007155e+00   1.9985383e+00  -7.8535695e-03   0.0000000e+00  -1.4067852e-03   0.0000000e+00   2.0000000e+00
   1.0007581e+00   1.9986685e+00  -7.7463231e-03   0.0000000e+00  -1.3838408e-03   0.0000000e+00   2.0000000e+00
   1.0007968e+00   1.9987997e+00  -7.6390304e-03   0.0000000e+00  -1.3608879e-03   0.0000000e+00   2.0000000e+00
   1.0008315e+00   1.9989315e+00  -7.5316921e-03   0.0000000e+00  -1.3379265e-03   0.0000000e+00   2.0000000e+00
   1.0008623e+00   1.9990633e+00  -7.4243089e-03   0.0000000e+00  -1.3149568e-03   0.0000000e+00   2.0000000e+00
   1.0008891e+00   1.9991947e+00  -7.3168814e-03   0.0000000e+00  -1.2919790e-03   0.0000000e+00   2.0000000e+00
   1.0009119e+00   1.9993253e+00  -7.2094102e-03   0.0000000e+00  -1.2689932e-03   0.0000000e+00   2.0000000e+00
   1.0009309e+00   1.9994545e+00  -7.1018959e-03   0.0000000e+00  -1.2459996e-03   0.0000000e+00   2.0000000e+00
   1.0009460e+00   1.9995820e+00  -6.9943393e-03   0.0000000e+00  -1.2229982e-03   0.0000000e+00   2.0000000e+00
   1.0009573e+00   1.9997073e+00  -6.8867409e-03   0.0000000e+00  -1.1999893e-03   0.0000000e+00   2.0000000e+00
   1.0009648e+00   1.9998301e+00  -6.7791015e-03   0.0000000e+00  -1.1769729e-03   0.0000000e+00   2.0000000e+00
   1.0009687e+00   1.9999500e+00  -6.6714215e-03   0.0000000e+00  -1.1539493e-03   0.0000000e+00   2.0000000e+00
   1.0009691e+00   2.0000667e+00  -6.5637018e-03   0.0000000e+00  -1.1309185e-03   0.0000000e+00   2.0000000e+00
   1.0009659e+00   2.0001798e+00  -6.4559429e-03   0.0000000e+00  -1.1078807e-03   0.0000000e+00   2.0000000e+00
   1.0009594e+00   2.0002891e+00  -6.3481454e-03   0.0000000e+00  -1.0848361e-03   0.0000000e+00   2.0000000e+00
   1.0009497e+00   2.0003942e+00  -6.2403101e-03   0.0000000e+00  -1.0617847e-03   0.0000000e+00   2.0000000e+00
   1.0009368e+00   2.0004948e+00  -6.1324375e-03   0.0000000e+00  -1.0387268e-03   0.0000000e+00   2.0000000e+00
   1.0009210e+00   2.0005909e+00  -6.0245284e-03   0.0000000e+00  -1.0156624e-03   0.0000000e+00   2.0000000e+00
   1.0009023e+00   2.0006821e+00  -5.9165832e-03   0.0000000e+00  -9.9259176e-04   0.0000000e+00   2.0000000e+00
   1.0008810e+00   2.0007682e+00  -5.8086028e-03   0.0000000e+00  -9.6951496e-04   0.0000000e+00   2.0000000e+00
   1.0008571e+00   2.0008492e+00  -5.7005877e-03   0.0000000e+00  -9.4643217e-04   0.0000000e+00   2.0000000e+00
   1.0008308e+00   2.0009248e+00  -5.5925385e-03   0.0000000e+00  -9.2334351e-04   0.0000000e+00   2.0000000e+00
   1.0008023e+00   2.0009950e+00  -5.4844560e-03   0.0000000e+00  -9.0024914e-04   0.0000000e+00   2.0000000e+00
   1.0007718e+00   2.0010596e+00  -5.3763408e-03   0.0000000e+00  -8.7714920e-04   0.0000000e+00   2.0000000e+00
   1.0007394e+00   2.0011186e+00  -5.2681934e-03   0.0000000e+00  -8.5404383e-04   0.0000000e+00   2.0000000e+00
   1.0007053e+00   2.0011719e+00  -5.1600147e-03   0.0000000e+00  -8.3093317e-04   0.0000000e+00   2.0000000e+00
   1.0006696e+00   2.0012195e+00  -5.0518051e-03   0.0000000e+00  -8.0781737e-04   0.0000000e+00   2.0000000e+00
   1.0006325e+00   2.0012614e+00  -4.9435654e-03   0.0000000e+00  -7.8469657e-04   0.0000000e+00   2.0000000e+00
   1.0005943e+00   2.0012976e+00  -4.8352961e-03   0.0000000e+00  -7.6157091e-04   0.0000000e+00   2.0000000e+00
   1.0005550e+00   2.0013281e+00  -4.7269981e-03   0.0000000e+00  -7.3844053e-04   0.0000000e+00   2.0000000e+00
   1.0005149e+00   2.0013530e+00  -4.6186718e-03   0.0000000e+00  -7.1530559e-04   0.0000000e+00   2.0000000e+00
   1.0004741e+00   2.0013724e+00  -4.5103179e-03   0.0000000e+00  -6.9216622e-04   0.0000000e+00   2.0000000e+00
   1.0004328e+00   2.0013863e+00  -4.4019371e-03   0.0000000e+00  -6.6902256e-04   0.0000000e+00   2.0000000e+00
   1.0003911e+00   2.0013949e+00  -4.2935301e-03   0.0000000e+00  -6.4587476e-04   0.0000000e+00   2.0000000e+00
   1.0003491e+00   2.0013983e+00  -4.1850974e-03   0.0000000e+00  -6.2272297e-04   0.0000000e+00   2.0000000e+00
   1.0003072e+00   2.0013966e+00  -4.0766397e-03   0.0000000e+00  -5.9956731e-04   0.0000000e+00   2.0000000e+00
   1.0002653e+00   2.0013899e+00  -3.9681578e-03   0.0000000e+00  -5.7640795e-04   0.0000000e+00   2.0000000e+00
   1.0002237e+00   2.0013785e+00  -3.8596521e-03   0.0000000e+00  -5.5324502e-04   0.0000000e+00   2.0000000e+00
   1.0001825e+00   2.0013625e+00  -3.7511234e-03   0.0000000e+00  -5.3007867e-04   0.0000000e+00   2.0000000e+00
   1.0001418e+00   2.0013421e+00  -3.6425723e-03   0.0000000e+00  -5.0690903e-04   0.0000000e+00   2.0000000e+00
   1.0001018e+00   2.0013175e+00  -3.5339995e-03   0.0000000e+00  -4.8373626e-04   0.0000000e+00   2.0000000e+00
   1.0000625e+00   2.0012889e+00  -3.4254055e-03   0.0000000e+00  -4.6056049e-04   0.0000000e+00   2.0000000e+00
   1.0000242e+00   2.0012565e+00  -3.3167912e-03   0.0000000e+00  -4.3738187e-04   0.0000000e+00   2.0000000e+00
   9.9998685e-01   2.0012205e+00  -3.2081570e-03   0.0000000e+00  -4.1420054e-04   0.0000000e+00   2.0000000e+00
   9.9995062e-01   2.0011813e+00  -3.0995037e-03   0.0000000e+00  -3.9101665e-04   0.0000000e+00   2.0000000e+00
   9.9991560e-01   2.0011389e+00  -2.9908319e-03   0.0000000e+00  -3.6783034e-04   0.0000000e+00   2.0000000e+00
   9.9988188e-01   2.0010937e+00  -2.8821422e-03   0.0000000e+00  -3.4464176e-04   0.0000000e+00   2.0000000e+00
   9.9984955e-01   2.0010459e+00  -2.7734354e-03   0.0000000e+00  -3.2145103e-04   0.0000000e+00   2.0000000e+00
   9.9981867e-01   2.0009957e+00  -2.6647120e-03   0.0000000e+00  -2.9825832e-04   0.0000000e+00   2.0000000e+00
   9.9978933e-01   2.0009434e+00  -2.5559727e-03   0.0000000e+00  -2.7506377e-04   0.0000000e+00   2.0000000e+00
   9.9976157e-01   2.0008892e+00  -2.4472181e-03   0.0000000e+00  -2.5186751e-04   0.0000000e+00   2.0000000e+00
   9.9973545e-01   2.0008335e+00  -2.3384489e-03   0.0000000e+00  -2.2866969e-04   0.0000000e+00   2.0000000e+00
   9.9971102e-01   2.0007763e+00  -2.2296658e-03   0.0000000e+00  -2.0547045e-04   0.0000000e+00   2.0000000e+00
   9.9968832e-01   2.0007180e+00  -2.1208693e-03   0.0000000e+00  -1.8226995e-04   0.0000000e+00   2.0000000e+00
   9.9966738e-01   2.0006588e+00  -2.0120602e-03   0.0000000e+00  -1.5906831e-04   0.0000000e+00   2.0000000e+00
   9.9964822e-01   2.0005989e+00  -1.9032391e-03   0.0000000e+00  -1.3586570e-04   0.0000000e+00   2.0000000e+00
   9.9963086e-01   2.0005386e+00  -1.7944067e-03   0.0000000e+00  -1.1266224e-04   0.0000000e+00   2.0000000e+00
   9.9961531e-01   2.0004782e+00  -1.6855635e-03   0.0000000e+00  -8.9458078e-05   0.0000000e+00   2.0000000e+00
   9.9960157e-01   2.0004177e+00  -1.5767103e-03   0.0000000e+00  -6.6253367e-05   0.0000000e+00   2.0000000e+00
   9.9958965e-01   2.0003575e+00  -1.4678476e-03   0.0000000e+00  -4.3048246e-05   0.0000000e+00   2.0000000e+00
   9.9957953e-01   2.0002977e+00  -1.3589762e-03   0.0000000e+00  -1.9842859e-05   0.0000000e+00   2.0000000e+00
   9.9957120e-01   2.0002386e+00  -1.2500967e-03   0.0000000e+00   3.3626518e-06   0.0000000e+00   2.0000000e+00
   9.9956463e-01   2.0001803e+00  -1.1412097e-03   0.0000000e+00   2.6568141e-05   0.0000000e+00   2.0000000e+00
   9.9955980e-01   2.0001230e+00  -1.0323159e-03   0.0000000e+00   4.9773467e-05   0.0000000e+00   2.0000000e+00
   9.9955667e-01   2.0000669e+00  -9.2341599e-04   0.0000000e+00   7.2978484e-05   0.0000000e+00   2.0000000e+00
   9.9955521e-01   2.0000122e+00  -8.1451053e-04   0.0000000e+00   9.6183049e-05   0.0000000e+00   2.0000000e+00
   9.9955538e-01   1.9999590e+00  -7.0560021e-04   0.0000000e+00   1.1938702e-04   0.0000000e+00   2.0000000e+00
   9.9955713e-01   1.9999075e+00  -5.9668568e-04   0.0000000e+00   1.4259025e-04   0.0000000e+00   2.0000000e+00
   9.9956041e-01   1.9998577e+00  -4.8776759e-04   0.0000000e+00   1.6579260e-04   0.0000000e+00   2.0000000e+00
   9.9956516e-01   1.9998099e+00  -3.7884658e-04   0.0000000e+00   1.8899392e-04   0.0000000e+00   2.0000000e+00
   9.9957132e-01   1.9997641e+00  -2.6992332e-04   0.0000000e+00   2.1219407e-04   0.0000000e+00   2.0000000e+00
   9.9957883e-01   1.9997205e+00  -1.6099844e-04   0.0000000e+00   2.3539291e-04   0.0000000e+00   2.0000000e+00
   9.9958763e-01   1.9996791e+00  -5.2072604e-05   0.0000000e+00   2.5859029e-04   0.0000000e+00   2.0000000e+00
   9.9959765e-01   1.9996401e+00   5.6853543e-05   0.0000000e+00   2.8178607e-04   0.0000000e+00   2.0000000e+00
   9.9960881e-01   1.9996034e+00   1.6577935e-04   0.0000000e+00   3.0498011e-04   0.0000000e+00   2.0000000e+00
   9.9962106e-01   1.9995692e+00   2.7470417e-04   0.0000000e+00   3.2817226e-04   0.0000000e+00   2.0000000e+00
   9.9963430e-01   1.9995375e+00   3.8362735e-04   0.0000000e+00   3.5136238e-04   0.0000000e+00   2.0000000e+00
   9.9964846e-01   1.9995084e+00   4.9254824e-04   0.0000000e+00   3.7455032e-04   0.0000000e+00   2.0000000e+00


==> figures/data/heart_results.csv <==
x y our kmeans spectral gmm
-3.500000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.779999999999999805e+00 -1.469999999999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.042332000000000036e+00 -8.690639999999999477e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.274286199999999702e+00 -1.980648000000000131e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.462189300000000358e+00 5.366773900000000319e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.592781800000000025e+00 1.322389199999999931e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.655024199999999723e+00 2.139687200000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.642019200000000012e+00 2.963663500000000006e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.552552300000000329e+00 3.766323900000000169e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.391726700000000427e+00 4.520026699999999842e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.170381299999999847e+00 5.201116700000000037e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.903383799999999848e+00 5.792777599999999971e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.607290400000000119e+00 6.286378199999999694e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.298046199999999928e+00 6.681152499999999606e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.989273100000000127e+00 6.982613800000000204e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.691385200000000033e+00 7.200391599999999670e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.411460100000000217e+00 7.346125999999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.153620699999999832e+00 7.431809000000000331e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.919659599999999910e+00 7.468696099999999838e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.709698900000000021e+00 7.466725900000000138e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.522769800000000062e+00 7.434314200000000206e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.357265600000000072e+00 7.378381000000000078e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.211267700000000058e+00 7.304500199999999666e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.082764300000000013e+00 7.217096999999999873e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.697866099999999934e-01 7.119650199999999707e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.704872500000000457e-01 7.014876600000000018e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.831795299999999571e-01 6.904888999999999832e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.063513500000000445e-01 6.791326100000000032e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-6.386641600000000363e-01 6.675456800000000079e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.789432300000000309e-01 6.558263400000000409e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.261637099999999512e-01 6.440505100000000205e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.794350600000000240e-01 6.322768899999999803e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.379853200000000113e-01 6.205507899999999744e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.011463000000000112e-01 6.089070999999999678e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.683399900000000060e-01 5.973726300000000045e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.390663400000000216e-01 5.859678699999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.128926000000000207e-01 5.747083800000000409e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.894439100000000265e-01 5.636058199999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.683952099999999952e-01 5.526688100000000325e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.494642800000000105e-01 5.419035799999999625e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.324057399999999995e-01 5.313144399999999656e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.170058599999999949e-01 5.209042000000000172e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.030782399999999932e-01 5.106744800000000417e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.904599999999999904e-01 5.006259599999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.790085499999999885e-01 4.907585400000000320e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.685988999999999960e-01 4.810715400000000308e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.591212300000000024e-01 4.715638099999999611e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.504789199999999882e-01 4.622338199999999730e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.425867899999999910e-01 4.530797100000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.353696199999999961e-01 4.440994400000000120e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.287608899999999890e-01 4.352907599999999988e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.227016400000000007e-01 4.266512600000000432e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.171395400000000003e-01 4.181784600000000296e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.120280800000000021e-01 4.098697699999999777e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.073258200000000023e-01 4.017225800000000291e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.029958099999999932e-01 3.937342000000000120e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.900504799999999828e-02 3.859019500000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.532400200000000490e-02 3.782231200000000015e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.192621300000000661e-02 3.706949999999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.878794399999999365e-02 3.633149099999999798e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.588786499999999380e-02 3.560801399999999894e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.320678700000000427e-02 3.489880400000000105e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.072742400000000595e-02 3.420359799999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.843418400000000401e-02 3.352213299999999840e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.631298899999999774e-02 3.285415099999999811e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.435111199999999698e-02 3.219939699999999849e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.253703499999999971e-02 3.155762000000000178e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.086032400000000231e-02 3.092857299999999920e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.931151900000000199e-02 3.031200999999999812e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.788203700000000618e-02 2.970769100000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.656408099999999717e-02 2.911538000000000181e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.535056799999999777e-02 2.853484499999999979e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.423505399999999976e-02 2.796585700000000063e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.321167900000000672e-02 2.740819000000000116e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.227511100000000105e-02 2.686162400000000172e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.142049399999999909e-02 2.632594300000000054e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.064340900000000228e-02 2.580093300000000145e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.993983199999999845e-02 2.528638599999999848e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.930610199999999943e-02 2.478209500000000176e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.873888699999999657e-02 2.428786000000000111e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.823515900000000162e-02 2.380348300000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.779216599999999898e-02 2.332876999999999867e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.740741199999999794e-02 2.286353000000000080e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.707863700000000151e-02 2.240757799999999911e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.680379399999999773e-02 2.196073000000000164e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.658103999999999911e-02 2.152280600000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.640871699999999711e-02 2.109363000000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.628533599999999831e-02 2.067302999999999891e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.620957299999999879e-02 2.026083700000000043e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.618024900000000155e-02 1.985688399999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.619633000000000267e-02 1.946100900000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.625690900000000078e-02 1.907305199999999923e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.636120299999999861e-02 1.869285700000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.650854699999999925e-02 1.832027000000000072e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.669838600000000339e-02 1.795514199999999949e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.693026600000000020e-02 1.759732499999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.720383600000000096e-02 1.724667500000000020e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.751883700000000321e-02 1.690305100000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.787510299999999719e-02 1.656631299999999918e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.827255299999999777e-02 1.623632600000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.871119100000000285e-02 1.591295799999999927e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.919110100000000291e-02 1.559607799999999989e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.971244700000000183e-02 1.528555799999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.027546899999999819e-02 1.498127299999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.088048100000000018e-02 1.468310100000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.152787199999999734e-02 1.439092100000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.221810099999999788e-02 1.410461699999999929e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.295169999999999932e-02 1.382407299999999895e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.372927000000000453e-02 1.354917699999999892e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.455148300000000672e-02 1.327981800000000101e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.541907800000000550e-02 1.301588799999999990e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.633286700000000369e-02 1.275728200000000090e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.729372699999999763e-02 1.250389699999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.830260900000000024e-02 1.225562999999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.936053000000000357e-02 1.201238400000000039e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.046858100000000236e-02 1.177405999999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.162792099999999718e-02 1.154056500000000041e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.283978500000000411e-02 1.131180599999999981e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.410547700000000293e-02 1.108769200000000010e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.542637900000000173e-02 1.086813500000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.680394599999999794e-02 1.065304800000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.823971100000000345e-02 1.044234700000000071e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.973528700000000191e-02 1.023594799999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.129236600000000479e-02 1.003377299999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.291272199999999426e-02 9.835740499999999775e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.459821500000000438e-02 9.641775500000000498e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.635078999999999672e-02 9.451802700000000446e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.817247999999999752e-02 9.265749300000000188e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.006541099999999800e-02 9.083544000000000063e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.203180099999999642e-02 8.905117900000000253e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.407396499999999551e-02 8.730403399999999703e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.619431700000000141e-02 8.559335300000000535e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.839537099999999537e-02 8.391849999999999588e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.006797499999999984e-01 8.227885600000000021e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.030501699999999965e-01 8.067382499999999901e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.055094899999999974e-01 7.910282600000000386e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.080606499999999942e-01 7.756529800000000474e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.107067300000000032e-01 7.606070099999999723e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.134509100000000020e-01 7.458851100000000178e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.162965200000000004e-01 7.314822500000000005e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.192470000000000058e-01 7.173935999999999646e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.223059400000000019e-01 7.036145200000000210e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.254770500000000066e-01 6.901405800000000035e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.287641999999999953e-01 6.769675499999999735e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.321713800000000050e-01 6.640913999999999984e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.357027600000000056e-01 6.515083499999999583e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.393626400000000098e-01 6.392147900000000327e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.431554899999999964e-01 6.272073700000000418e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.470859499999999931e-01 6.154829600000000234e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.511588100000000046e-01 6.040386800000000500e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.553790499999999908e-01 5.928718600000000283e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.597518099999999941e-01 5.819801300000000399e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.642824400000000018e-01 5.713613499999999901e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.689764400000000055e-01 5.610136799999999591e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.738395399999999869e-01 5.509355200000000119e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.788776300000000097e-01 5.411256199999999739e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.840968299999999891e-01 5.315830000000000277e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.895034499999999900e-01 5.223069999999999657e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.951040099999999944e-01 5.132973199999999458e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.009052400000000127e-01 5.045539999999999470e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.069140999999999897e-01 4.960774399999999806e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.131377600000000094e-01 4.878684300000000196e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.195835999999999899e-01 4.799281699999999873e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.262592599999999898e-01 4.722582799999999748e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.331725699999999957e-01 4.648608499999999921e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.403316199999999958e-01 4.577384099999999845e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.477447100000000069e-01 4.508940100000000117e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.554203600000000129e-01 4.443312300000000215e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.633673500000000001e-01 4.380541900000000100e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.715946599999999878e-01 4.320675999999999961e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.801115000000000133e-01 4.263767900000000055e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.889272999999999980e-01 4.209877499999999939e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.980516999999999750e-01 4.159071599999999980e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.074945299999999881e-01 4.111424100000000137e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.172658300000000264e-01 4.067016700000000151e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.273758099999999893e-01 4.025939499999999782e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.378348500000000199e-01 3.988290600000000130e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.486534800000000156e-01 3.954177799999999965e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.598423399999999828e-01 3.923717899999999981e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.714122000000000257e-01 3.897038199999999786e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.833738700000000055e-01 3.874276199999999726e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.957382300000000241e-01 3.855580900000000200e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.085161600000000170e-01 3.841112799999999994e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.217184999999999961e-01 3.831044699999999747e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.353559900000000260e-01 3.825562399999999919e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.494392700000000018e-01 3.824865100000000018e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.639787499999999953e-01 3.829166099999999906e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.789845899999999879e-01 3.838693200000000139e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.944666300000000181e-01 3.853689900000000224e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.104342499999999783e-01 3.874414999999999942e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.268963500000000133e-01 3.901143899999999776e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.438612099999999838e-01 3.934169000000000138e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.613363799999999681e-01 3.973799599999999765e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.793285500000000532e-01 4.020363000000000131e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.978434700000000435e-01 4.074204399999999948e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.168857399999999602e-01 4.135687000000000113e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.364586800000000544e-01 4.205192500000000111e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.565641599999999523e-01 4.283120499999999997e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.772024399999999611e-01 4.369888699999999737e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.983719400000000244e-01 4.465932200000000130e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.200690499999999883e-01 4.571702899999999792e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.422879300000000402e-01 4.687668600000000074e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.650202499999999572e-01 4.814311800000000141e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.882549699999999993e-01 4.952127900000000138e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.119780899999999857e-01 5.101623699999999761e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.361724000000000379e-01 5.263314599999999732e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.608172200000000496e-01 5.437722000000000389e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.858881400000000461e-01 5.625370100000000040e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.113567700000000382e-01 5.826781800000000455e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.371904800000000479e-01 6.042474599999999585e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.633521999999999919e-01 6.272955599999999743e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.898001600000000400e-01 6.518715400000000271e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.016487700000000105e+00 6.780222900000000275e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.043363199999999935e+00 7.057917299999999505e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.070369799999999927e+00 7.352201699999999507e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.097445400000000015e+00 7.663434199999999974e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.124522800000000045e+00 7.991920099999999527e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.151529599999999931e+00 8.337902400000000158e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.178388100000000049e+00 8.701552500000000467e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.205016000000000087e+00 9.082960799999999502e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.231326399999999932e+00 9.482127000000000194e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.257228299999999965e+00 9.898950300000000091e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.282626899999999903e+00 1.033322000000000074e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.307424600000000048e+00 1.078460900000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.331521500000000024e+00 1.125266000000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.354816000000000020e+00 1.173678699999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.377206300000000105e+00 1.223626199999999997e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.398590900000000081e+00 1.275021500000000030e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.418869799999999959e+00 1.327763400000000038e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.437946100000000005e+00 1.381735799999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.455726800000000098e+00 1.436808599999999991e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.472123800000000093e+00 1.492838000000000109e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.487055900000000097e+00 1.549667200000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.500449300000000097e+00 1.607127299999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.512239000000000111e+00 1.665038699999999983e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.522369899999999943e+00 1.723212600000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.530797299999999916e+00 1.781452700000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.537488299999999919e+00 1.839557300000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.542421899999999901e+00 1.897321000000000035e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.545589399999999891e+00 1.954537200000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.546994800000000003e+00 2.011000300000000074e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.546654399999999985e+00 2.066507999999999790e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.544597100000000056e+00 2.120863400000000176e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.540863400000000105e+00 2.173877399999999849e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.535504999999999898e+00 2.225370199999999965e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.528583800000000048e+00 2.275173800000000135e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.520171299999999892e+00 2.323133100000000173e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.510347000000000106e+00 2.369107300000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.499197399999999902e+00 2.412971000000000199e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.486814899999999939e+00 2.454615299999999944e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.473296299999999892e+00 2.493947799999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.458741599999999972e+00 2.530892900000000001e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.443252900000000061e+00 2.565392099999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.426932899999999949e+00 2.597403400000000140e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.409883800000000020e+00 2.626900899999999872e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.392206599999999961e+00 2.653873700000000113e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.374000099999999946e+00 2.678325800000000090e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.355359699999999945e+00 2.700274400000000075e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.336377200000000043e+00 2.719748899999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.317140100000000036e+00 2.736790000000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.297730999999999968e+00 2.751448599999999800e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.278227400000000014e+00 2.763783800000000124e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.258701599999999976e+00 2.773862799999999851e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.239220400000000000e+00 2.781758700000000140e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.219845000000000068e+00 2.787550200000000089e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.200631199999999899e+00 2.791320100000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.181629500000000110e+00 2.793154299999999868e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.162885200000000063e+00 2.793141100000000154e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.144438599999999973e+00 2.791370399999999918e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.126325100000000079e+00 2.787932599999999983e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.108575700000000053e+00 2.782918200000000120e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.091217199999999998e+00 2.776417499999999983e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.074272399999999905e+00 2.768519299999999905e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.057760400000000045e+00 2.759311400000000081e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.041697000000000095e+00 2.748879399999999862e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.026094899999999921e+00 2.737307200000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.010963999999999974e+00 2.724675899999999817e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.963115700000000352e-01 2.711064299999999871e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.821427400000000141e-01 2.696548500000000015e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.684605400000000364e-01 2.681201699999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.552661999999999543e-01 2.665094299999999805e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.425593599999999572e-01 2.648293699999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.303382500000000332e-01 2.630864600000000220e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.185999099999999640e-01 2.612868399999999980e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.073402900000000493e-01 2.594364099999999951e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.965544800000000425e-01 2.575407499999999850e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.862368000000000468e-01 2.556051699999999816e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.763809299999999469e-01 2.536347300000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.669800300000000126e-01 2.516342100000000137e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.580268699999999971e-01 2.496081400000000006e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.495138399999999645e-01 2.475608199999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.414331299999999736e-01 2.454962999999999784e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.337767099999999765e-01 2.434184099999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.265364600000000284e-01 2.413307800000000114e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.197041800000000045e-01 2.392368100000000108e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.132716599999999518e-01 2.371397400000000211e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.072307199999999572e-01 2.350425899999999846e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.015732300000000254e-01 2.329482200000000169e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.962911499999999476e-01 2.308593300000000070e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.913765499999999564e-01 2.287784700000000004e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.868216300000000496e-01 2.267079999999999984e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.826187399999999794e-01 2.246501999999999999e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.787604000000000193e-01 2.226071600000000039e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.752392900000000253e-01 2.205808900000000072e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.720482600000000417e-01 2.185732600000000136e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.691803699999999466e-01 2.165860200000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.666288399999999781e-01 2.146208600000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.643870900000000468e-01 2.126793199999999828e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.624487100000000295e-01 2.107628800000000080e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.608074799999999804e-01 2.088729400000000069e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.594573599999999702e-01 2.070107900000000001e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.583924800000000355e-01 2.051776799999999845e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.576071399999999567e-01 2.033747599999999878e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.570957900000000462e-01 2.016031400000000140e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.568530399999999769e-01 1.998638499999999985e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.568736499999999534e-01 1.981578800000000085e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.571525000000000061e-01 1.964861600000000097e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.576846000000000414e-01 1.948495499999999936e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.584650899999999529e-01 1.932488999999999901e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.594891799999999860e-01 1.916849999999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.607522100000000398e-01 1.901585999999999999e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.622495799999999821e-01 1.886703999999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.639767800000000220e-01 1.872210900000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.659293400000000140e-01 1.858113099999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.681028500000000037e-01 1.844416800000000078e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.704929200000000256e-01 1.831127699999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.730952199999999719e-01 1.818251499999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.759053999999999673e-01 1.805793600000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.789191199999999649e-01 1.793758900000000045e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.821320200000000389e-01 1.782152299999999912e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.855397299999999916e-01 1.770978399999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.891378399999999793e-01 1.760241799999999968e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.929218900000000181e-01 1.749946500000000071e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.968873499999999943e-01 1.740096599999999993e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.010296199999999978e-01 1.730695799999999895e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.053440299999999885e-01 1.721747799999999939e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.098258099999999793e-01 1.713255999999999890e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.144700599999999957e-01 1.705223600000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.192717900000000553e-01 1.697653599999999985e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.242258700000000271e-01 1.690548799999999963e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.293270200000000258e-01 1.683911799999999959e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.345698299999999570e-01 1.677744799999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.399487199999999820e-01 1.672050199999999931e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.454579399999999634e-01 1.666829799999999917e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.510915700000000195e-01 1.662085100000000093e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.568434999999999802e-01 1.657817700000000061e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.627074300000000528e-01 1.654028599999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.686768799999999846e-01 1.650718600000000036e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.747451299999999819e-01 1.647888199999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.809052899999999520e-01 1.645537599999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.871502500000000291e-01 1.643666599999999978e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.934726699999999688e-01 1.642274699999999976e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.998650299999999547e-01 1.641360900000000012e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.063195600000000240e-01 1.640924000000000049e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.128283200000000264e-01 1.640962100000000090e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.193831099999999479e-01 1.641473100000000018e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.259755899999999595e-01 1.642454300000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.325971600000000361e-01 1.643902399999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.392390699999999537e-01 1.645813900000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.458923799999999771e-01 1.648184400000000105e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.525479700000000216e-01 1.651009200000000066e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.591965799999999653e-01 1.654282899999999890e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.658288000000000428e-01 1.657999599999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.724350699999999570e-01 1.662152599999999980e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.790057699999999974e-01 1.666734699999999902e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.855311399999999722e-01 1.671738100000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.920013899999999829e-01 1.677154199999999928e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.984066499999999511e-01 1.682973800000000075e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.004737100000000050e+00 1.689186999999999994e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.010982800000000070e+00 1.695783100000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.017133899999999924e+00 1.702750900000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.023180800000000001e+00 1.710078299999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.029113600000000073e+00 1.717752699999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.034922899999999979e+00 1.725760699999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.040599300000000005e+00 1.734088099999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.046133399999999991e+00 1.742720199999999942e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.051516399999999907e+00 1.751641599999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.056739400000000106e+00 1.760836199999999963e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.061794099999999963e+00 1.770287399999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.066672300000000018e+00 1.779977900000000002e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.071366100000000099e+00 1.789889999999999981e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.075868199999999941e+00 1.800005199999999972e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.080171599999999899e+00 1.810304799999999936e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.084269600000000056e+00 1.820769499999999930e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.088156300000000076e+00 1.831379700000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.091825999999999963e+00 1.842115500000000017e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.095273699999999906e+00 1.852956599999999954e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.098494700000000046e+00 1.863882400000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.101485199999999942e+00 1.874872400000000106e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.104241699999999993e+00 1.885905699999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.106761499999999954e+00 1.896961600000000026e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109042300000000036e+00 1.908019200000000026e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.111082499999999973e+00 1.919057800000000036e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.112881100000000067e+00 1.930056800000000017e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.114437899999999981e+00 1.940995900000000107e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.115752999999999995e+00 1.951854800000000001e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.116827400000000026e+00 1.962613900000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.117662500000000003e+00 1.973253799999999947e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.118260299999999985e+00 1.983755500000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.118623700000000110e+00 1.994100599999999890e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.118755600000000072e+00 2.004271399999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.118660100000000046e+00 2.014250500000000166e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.118341199999999924e+00 2.024021499999999918e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.117804000000000020e+00 2.033568600000000171e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.117053499999999921e+00 2.042876600000000042e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.116095599999999965e+00 2.051931399999999961e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.114936399999999939e+00 2.060719600000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.113582400000000083e+00 2.069228499999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.112040600000000046e+00 2.077446600000000032e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.110318099999999975e+00 2.085363000000000078e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.108422500000000088e+00 2.092967999999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.106361499999999998e+00 2.100252699999999972e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.104143199999999991e+00 2.107209000000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.101775699999999913e+00 2.113830099999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.099267400000000006e+00 2.120109900000000103e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096626799999999902e+00 2.126043300000000080e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.093862300000000065e+00 2.131625999999999799e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.090982700000000083e+00 2.136854899999999891e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.087996600000000091e+00 2.141727500000000006e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.084912600000000005e+00 2.146242500000000053e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.081739400000000018e+00 2.150399000000000171e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.078485499999999986e+00 2.154197400000000151e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.075159600000000104e+00 2.157638700000000131e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.071769799999999995e+00 2.160724699999999832e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.068324599999999958e+00 2.163457800000000208e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.064832100000000059e+00 2.165841400000000139e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.061300200000000027e+00 2.167879199999999784e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.057736800000000033e+00 2.169576000000000171e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.054149500000000073e+00 2.170936699999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.050545599999999968e+00 2.171967200000000098e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.046932500000000044e+00 2.172673699999999819e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.043316899999999992e+00 2.173062999999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.039705700000000066e+00 2.173142100000000188e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.036105400000000065e+00 2.172918800000000150e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.032522099999999998e+00 2.172400999999999804e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.028961999999999932e+00 2.171597100000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.025430599999999970e+00 2.170515599999999878e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.021933600000000109e+00 2.169165599999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.018476099999999995e+00 2.167556199999999933e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.015063000000000049e+00 2.165696899999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.011699200000000021e+00 2.163597000000000214e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.008388999999999980e+00 2.161266499999999979e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.005136599999999936e+00 2.158715100000000220e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.001946000000000003e+00 2.155952800000000114e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.988208400000000431e-01 2.152989600000000170e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.957646500000000289e-01 2.149835500000000010e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.927806399999999920e-01 2.146500699999999817e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.898717700000000397e-01 2.142995200000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.870408400000000304e-01 2.139329099999999872e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.842903699999999700e-01 2.135512499999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.816226900000000199e-01 2.131555399999999878e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.790399400000000529e-01 2.127467600000000125e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.765440199999999571e-01 2.123259000000000007e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.741366599999999876e-01 2.118939399999999917e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.718193999999999999e-01 2.114518299999999851e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.695935799999999549e-01 2.110005199999999803e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.674603699999999584e-01 2.105409600000000214e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.654207799999999784e-01 2.100740599999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.634756399999999665e-01 2.096007300000000129e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.616256199999999588e-01 2.091218500000000091e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.598712600000000039e-01 2.086383099999999935e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.582129299999999628e-01 2.081509599999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.566508599999999918e-01 2.076606200000000069e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.551851500000000383e-01 2.071681400000000117e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.538157699999999517e-01 2.066742899999999938e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.525425600000000381e-01 2.061798599999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.513652500000000511e-01 2.056856100000000076e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.502834300000000400e-01 2.051922799999999825e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.492966000000000459e-01 2.047005899999999823e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.484041500000000013e-01 2.042112400000000161e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.476053599999999522e-01 2.037248899999999807e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.468994099999999969e-01 2.032422200000000068e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.462854000000000543e-01 2.027638500000000121e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.457623200000000452e-01 2.022904000000000035e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.453290899999999830e-01 2.018224500000000088e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.449845199999999945e-01 2.013605899999999949e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.447273800000000055e-01 2.009053600000000106e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.445563099999999546e-01 2.004573000000000160e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.444699199999999628e-01 2.000169000000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.444667300000000321e-01 1.995846500000000079e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.445451900000000345e-01 1.991610300000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.447036800000000456e-01 1.987464700000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.449405199999999505e-01 1.983414000000000010e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.452539800000000492e-01 1.979462199999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.456422399999999673e-01 1.975613199999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.461034699999999464e-01 1.971870500000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.466357399999999478e-01 1.968237599999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.472370799999999536e-01 1.964717599999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.479054999999999565e-01 1.961313599999999990e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.486389200000000521e-01 1.958028300000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.494352400000000136e-01 1.954864300000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.502923100000000289e-01 1.951824100000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.512079300000000348e-01 1.948909900000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.521798799999999785e-01 1.946123499999999895e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.532058799999999499e-01 1.943466899999999997e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.542836300000000493e-01 1.940941699999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.554108000000000045e-01 1.938549099999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.565850200000000081e-01 1.936290499999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.578038899999999911e-01 1.934166899999999911e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.590649900000000061e-01 1.932179099999999927e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.603658900000000553e-01 1.930327700000000091e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.200000000000000178e+00 -2.779999999999999805e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.410320000000000018e+00 -2.530800000000000161e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.628733599999999893e+00 -2.247798299999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.852060199999999934e+00 -1.926432700000000109e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.076028599999999891e+00 -1.562534199999999984e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.295197700000000118e+00 -1.152805400000000091e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.502980099999999819e+00 -6.954161899999999896e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.691819900000000043e+00 -1.906730899999999895e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.853571300000000033e+00 3.583217300000000050e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.980097799999999797e+00 9.451557699999999507e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.064065399999999606e+00 1.559899799999999948e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.099837400000000187e+00 2.189366900000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.084309900000000049e+00 2.817926200000000048e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.017496600000000306e+00 3.428831199999999857e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.902690100000000051e+00 4.005865700000000196e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.746124700000000196e+00 4.534988000000000241e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.556197000000000052e+00 5.005626200000000026e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.342425099999999816e+00 5.411375200000000163e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.114379700000000195e+00 5.750019899999999851e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.880799999999999805e+00 6.022993999999999737e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.649011199999999899e+00 6.234494399999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.424666699999999953e+00 6.390494999999999592e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.211756999999999973e+00 6.497845400000000105e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.012794200000000089e+00 6.563563300000000211e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.829083900000000096e+00 6.594345599999999585e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.661014999999999908e+00 6.596280600000000049e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.508325200000000033e+00 6.574713899999999889e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.370322100000000098e+00 6.534221399999999846e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.246055200000000029e+00 6.478648200000000301e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.134442299999999904e+00 6.411181400000000252e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.034357699999999936e+00 6.334436199999999850e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.446905799999999465e-01 6.250543300000000357e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.643816100000000224e-01 6.161229999999999762e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.924438000000000315e-01 6.067891699999999666e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.279722899999999663e-01 5.971652500000000252e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-6.701472299999999827e-01 5.873417199999999561e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-6.182320300000000435e-01 5.773912799999999734e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.715689600000000148e-01 5.673722899999999569e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.295732399999999451e-01 5.573316100000000439e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.917265900000000189e-01 5.473067699999999647e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.575705899999999993e-01 5.373278199999999671e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.267003300000000166e-01 5.274187399999999748e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.987584000000000128e-01 5.175986599999999882e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.734293699999999827e-01 5.078827200000000097e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.504348800000000042e-01 4.982828600000000385e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.295291399999999982e-01 4.888084199999999768e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.104949799999999760e-01 4.794666099999999709e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.931403799999999782e-01 4.702629100000000228e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.772953899999999750e-01 4.612013799999999719e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.628094000000000263e-01 4.522849199999999570e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.495488299999999993e-01 4.435154999999999959e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.373950300000000069e-01 4.348942899999999945e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.262424799999999958e-01 4.264218299999999573e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.159972300000000123e-01 4.180981300000000012e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.065755200000000125e-01 4.099227899999999813e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.979025299999999932e-01 4.018950300000000198e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.899114299999999922e-01 3.940137899999999860e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.825423399999999974e-01 3.862777799999999928e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.757416199999999873e-01 3.786855099999999918e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.694611299999999876e-01 3.712353400000000025e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.636575799999999969e-01 3.639254999999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.582920499999999897e-01 3.567541299999999804e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.533294600000000008e-01 3.497192699999999821e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.487381899999999924e-01 3.428189199999999826e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.444896599999999920e-01 3.360510399999999898e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.405580700000000072e-01 3.294135199999999930e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.369200499999999876e-01 3.229042800000000213e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.335544300000000018e-01 3.165211799999999798e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.304420500000000038e-01 3.102621099999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.275654900000000036e-01 3.041249300000000044e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.249089399999999961e-01 2.981075199999999814e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.224580400000000041e-01 2.922077799999999836e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.201997199999999960e-01 2.864236099999999841e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.181220999999999938e-01 2.807529300000000116e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.162143600000000027e-01 2.751936800000000183e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.144666399999999945e-01 2.697438299999999956e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.128699700000000000e-01 2.644013600000000075e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.114161800000000035e-01 2.591642900000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.100978100000000043e-01 2.540306600000000081e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.089080800000000043e-01 2.489985299999999846e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.078408099999999953e-01 2.440660100000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.068903900000000018e-01 2.392312099999999830e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.060516999999999987e-01 2.344922799999999974e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.053200999999999998e-01 2.298474300000000081e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.046914000000000039e-01 2.252948500000000021e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.041617700000000007e-01 2.208327900000000010e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.037277699999999969e-01 2.164595300000000222e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.033863099999999952e-01 2.121733799999999892e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.031346000000000068e-01 2.079726700000000150e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.029701499999999964e-01 2.038557599999999859e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.028907399999999944e-01 1.998210599999999948e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.028944200000000003e-01 1.958669800000000016e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.029794700000000035e-01 1.919919900000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.031444100000000058e-01 1.881945699999999944e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.033879399999999976e-01 1.844732400000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.037089999999999956e-01 1.808265299999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.041066900000000017e-01 1.772530200000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.045803099999999958e-01 1.737513099999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.051293299999999931e-01 1.703200300000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.057533799999999941e-01 1.669578400000000018e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.064522400000000035e-01 1.636634200000000039e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.072258600000000062e-01 1.604354800000000081e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.080743299999999962e-01 1.572727599999999892e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.089978699999999967e-01 1.541740200000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.099968600000000019e-01 1.511380699999999910e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.110717900000000036e-01 1.481637000000000093e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.122232999999999981e-01 1.452497799999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.134521500000000016e-01 1.423951600000000095e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.147592300000000037e-01 1.395987400000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.161455500000000002e-01 1.368594400000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.176122500000000015e-01 1.341762099999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.191605899999999968e-01 1.315480200000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.207919400000000004e-01 1.289738599999999957e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.225078200000000034e-01 1.264527399999999968e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.243098400000000048e-01 1.239837199999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.261997599999999942e-01 1.215658600000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.281794300000000109e-01 1.191982499999999945e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.302508599999999961e-01 1.168800000000000061e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.324161500000000102e-01 1.146102600000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.346775400000000122e-01 1.123881899999999989e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.370374099999999984e-01 1.102129799999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.394982499999999903e-01 1.080838399999999977e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.420626799999999967e-01 1.060000000000000053e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.447334600000000082e-01 1.039607299999999901e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.475134700000000076e-01 1.019652999999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.504057599999999995e-01 1.000130399999999975e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.534134900000000135e-01 9.810326600000000008e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.565399500000000110e-01 9.623534299999999542e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.597886099999999976e-01 9.440865499999999688e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.631630699999999934e-01 9.262261200000000416e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.666670799999999952e-01 9.087664800000000431e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.703045300000000095e-01 8.917022700000000190e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.740794999999999981e-01 8.750283699999999998e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.779961899999999986e-01 8.587399500000000296e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.820589800000000091e-01 8.428324600000000055e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.862724400000000113e-01 8.273016199999999598e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.906412700000000016e-01 8.121434899999999679e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.951703599999999872e-01 7.973543800000000292e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.998647699999999972e-01 7.829309500000000144e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.047297600000000106e-01 7.688701700000000194e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.097707299999999886e-01 7.551693400000000223e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.149933099999999930e-01 7.418261000000000438e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.204032900000000017e-01 7.288384700000000160e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.260066599999999981e-01 7.162047999999999748e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.318095799999999873e-01 7.039238700000000071e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.378184399999999921e-01 6.919948200000000105e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.440398000000000012e-01 6.804172200000000448e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.504804099999999867e-01 6.691911000000000387e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.571472399999999991e-01 6.583168900000000434e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.640474400000000221e-01 6.477955399999999475e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.711883700000000119e-01 6.376284700000000027e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.785775500000000071e-01 6.278176300000000154e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.862227399999999755e-01 6.183654899999999621e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.941318399999999778e-01 6.092751199999999479e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.023129700000000142e-01 6.005501600000000550e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.107744100000000009e-01 5.921948799999999791e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.195245999999999920e-01 5.842142200000000063e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.285721699999999967e-01 5.766137700000000255e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.379258700000000171e-01 5.693998799999999694e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.475946100000000261e-01 5.625796400000000475e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.575873999999999997e-01 5.561609299999999978e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.679133700000000173e-01 5.501524599999999543e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.785817399999999999e-01 5.445638200000000317e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.896017700000000139e-01 5.394055100000000325e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.009827699999999884e-01 5.346889799999999804e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.127340600000000137e-01 5.304266899999999785e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.248649199999999793e-01 5.266321299999999761e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.373845699999999725e-01 5.233198999999999490e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.503021099999999777e-01 5.205057100000000103e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.636264999999999969e-01 5.182064699999999746e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.773664699999999872e-01 5.164403300000000030e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.915305099999999761e-01 5.152266699999999977e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.061267400000000194e-01 5.145862300000000333e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.211628900000000453e-01 5.145410700000000448e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.366462100000000124e-01 5.151146800000000470e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.525833700000000182e-01 5.163319499999999840e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.689803799999999523e-01 5.182192500000000202e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.858424599999999538e-01 5.208044099999999954e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.031739699999999482e-01 5.241167799999999488e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.209782600000000041e-01 5.281871999999999678e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.392575299999999627e-01 5.330480100000000165e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.580127399999999849e-01 5.387330599999999858e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.772433799999999504e-01 5.452776299999999576e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.969473999999999947e-01 5.527184200000000436e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.171209899999999582e-01 5.610934800000000333e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.377583899999999861e-01 5.704421100000000022e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.588517500000000471e-01 5.808047699999999702e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.803909300000000382e-01 5.922229100000000468e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.023632600000000226e-01 6.047388500000000500e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.247533799999999804e-01 6.183955500000000161e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.475430400000000253e-01 6.332363600000000536e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.707108599999999754e-01 6.493048000000000153e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.942321600000000537e-01 6.666442000000000201e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.180787599999999937e-01 6.852973599999999665e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.422187699999999833e-01 7.053061600000000153e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.666164600000000107e-01 7.267110900000000040e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.912320999999999493e-01 7.495507599999999826e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.016021800000000086e+00 7.738613899999999823e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.040937500000000071e+00 7.996761700000000195e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.065926699999999894e+00 8.270246799999999565e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.090932800000000036e+00 8.559321800000000424e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.115894900000000023e+00 8.864189199999999991e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.140747699999999920e+00 9.184993900000000266e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.165421999999999958e+00 9.521816100000000116e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.189845000000000041e+00 9.874663200000000085e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.213940199999999914e+00 1.024346200000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.237627899999999892e+00 1.062805400000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.260825899999999944e+00 1.102818199999999971e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.283449700000000027e+00 1.144349099999999897e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.305413399999999946e+00 1.187351800000000068e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.326630200000000093e+00 1.231768900000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.347013400000000027e+00 1.277531500000000042e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.366476900000000105e+00 1.324558600000000030e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.384936399999999956e+00 1.372757800000000028e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.402310200000000062e+00 1.422024600000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.418520199999999898e+00 1.472243100000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.433492900000000070e+00 1.523286200000000035e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.447160199999999897e+00 1.575016600000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.459460600000000108e+00 1.627287099999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.470339800000000086e+00 1.679942400000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.479751700000000003e+00 1.732819499999999957e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.487658900000000006e+00 1.785749699999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.494033500000000014e+00 1.838559899999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.498857399999999895e+00 1.891074099999999980e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.502122699999999922e+00 1.943115600000000054e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.503831700000000104e+00 1.994508200000000064e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.503996799999999912e+00 2.045078399999999963e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.502640900000000057e+00 2.094657100000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.499796200000000024e+00 2.143081200000000131e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.495504299999999898e+00 2.190195099999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.489815600000000018e+00 2.235852500000000020e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.482787999999999995e+00 2.279917499999999819e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.474486900000000045e+00 2.322265499999999872e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.464983300000000099e+00 2.362784700000000182e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.454353900000000088e+00 2.401375999999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.442679000000000045e+00 2.437954299999999908e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.430042500000000105e+00 2.472448099999999815e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.416530000000000067e+00 2.504799999999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.402228800000000053e+00 2.534966299999999784e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.387225900000000012e+00 2.562916799999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.371607999999999938e+00 2.588634299999999833e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.355460499999999957e+00 2.612114000000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.338866600000000018e+00 2.633362599999999887e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.321906800000000048e+00 2.652397899999999975e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.304658600000000002e+00 2.669247499999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.287195799999999890e+00 2.683947900000000164e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.269588299999999892e+00 2.696543800000000157e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.251901900000000012e+00 2.707087099999999857e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.234197800000000012e+00 2.715635699999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.216533099999999923e+00 2.722252800000000139e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.198960199999999920e+00 2.727005800000000146e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.181527200000000111e+00 2.729965899999999834e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.164277699999999971e+00 2.731206900000000104e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.147251100000000079e+00 2.730804399999999799e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.130482800000000010e+00 2.728835699999999864e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.114004100000000053e+00 2.725378699999999821e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.097842599999999891e+00 2.720511300000000077e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.082022400000000051e+00 2.714311400000000152e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.066564400000000079e+00 2.706856099999999987e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.051486200000000037e+00 2.698221399999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.036802800000000024e+00 2.688481900000000202e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.022526400000000057e+00 2.677710600000000163e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.008666899999999922e+00 2.665978799999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.952318700000000185e-01 2.653355599999999814e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.822270699999999799e-01 2.639907899999999863e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.696563700000000452e-01 2.625700600000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.575220800000000532e-01 2.610795899999999836e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.458250599999999952e-01 2.595253899999999891e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.345649400000000107e-01 2.579132299999999933e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.237402099999999505e-01 2.562486100000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.133483900000000100e-01 2.545368199999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.033861699999999884e-01 2.527829000000000104e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.938494999999999635e-01 2.509916699999999778e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.847337199999999457e-01 2.491677099999999978e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.760336499999999971e-01 2.473153700000000121e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.677436800000000172e-01 2.454387999999999792e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.598578399999999844e-01 2.435419399999999790e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.523698600000000347e-01 2.416285199999999911e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.452732800000000157e-01 2.397020899999999788e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.385614599999999808e-01 2.377660000000000107e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.322276400000000462e-01 2.358234200000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.262649899999999770e-01 2.338773600000000119e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.206666500000000530e-01 2.319306699999999832e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.154257700000000497e-01 2.299860300000000191e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.105354900000000251e-01 2.280459899999999873e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.059890400000000454e-01 2.261129400000000178e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.017796900000000448e-01 2.241891499999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.979008100000000159e-01 2.222767699999999902e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.943458799999999487e-01 2.203778199999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.911084699999999525e-01 2.184942100000000220e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.881822899999999521e-01 2.166277299999999961e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.855611500000000413e-01 2.147800999999999849e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.832390200000000080e-01 2.129529300000000180e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.812099700000000313e-01 2.111477199999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.794682299999999842e-01 2.093659199999999831e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.780081399999999592e-01 2.076088899999999793e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.768241900000000255e-01 2.058778999999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.759109699999999776e-01 2.041741599999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.752632099999999804e-01 2.024988299999999963e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.748757600000000245e-01 2.008529799999999810e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.747435700000000480e-01 1.992376499999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.748616999999999866e-01 1.976538099999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.752252899999999558e-01 1.961023799999999984e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.758296000000000081e-01 1.945842300000000025e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.766699400000000031e-01 1.931001900000000049e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.777417199999999697e-01 1.916510500000000006e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.790403799999999768e-01 1.902375600000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.805614499999999900e-01 1.888604200000000066e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.823004700000000255e-01 1.875203200000000070e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.842530399999999569e-01 1.862178899999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.864147799999999799e-01 1.849537399999999998e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.887813000000000185e-01 1.837284600000000045e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.913482299999999858e-01 1.825425899999999935e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.941112099999999563e-01 1.813966699999999932e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.970658299999999752e-01 1.802911900000000012e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.002076799999999768e-01 1.792266200000000032e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.035322799999999877e-01 1.782034200000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.070351300000000450e-01 1.772219999999999906e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.107116599999999451e-01 1.762827900000000003e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.145572300000000210e-01 1.753861499999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.185671100000000422e-01 1.745324400000000109e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.227364900000000425e-01 1.737219999999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.270604599999999973e-01 1.729551400000000072e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.315340100000000456e-01 1.722321500000000061e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.361519899999999561e-01 1.715532999999999975e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.409091400000000549e-01 1.709188399999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.458000700000000149e-01 1.703289700000000018e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.508192199999999872e-01 1.697839099999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.559609000000000245e-01 1.692838000000000065e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.612192800000000314e-01 1.688288000000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.665883300000000178e-01 1.684190199999999971e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.720618700000000167e-01 1.680545399999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.776335499999999845e-01 1.677354199999999906e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.832968500000000223e-01 1.674616700000000069e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.890450500000000034e-01 1.672332900000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.948712599999999462e-01 1.670502300000000107e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.007684200000000141e-01 1.669124000000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.067292799999999708e-01 1.668196900000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.127463900000000185e-01 1.667719299999999905e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.188121500000000497e-01 1.667689100000000035e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.249187700000000012e-01 1.668104000000000031e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.310583099999999446e-01 1.668960900000000080e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.372226399999999957e-01 1.670256500000000033e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.434035100000000007e-01 1.671986799999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.495924799999999610e-01 1.674147499999999900e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.557810300000000314e-01 1.676733500000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.619604699999999564e-01 1.679739599999999999e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.681220200000000276e-01 1.683159499999999920e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.742568299999999626e-01 1.686986700000000061e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.803559299999999865e-01 1.691213999999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.864103400000000521e-01 1.695833700000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.924109899999999929e-01 1.700837200000000049e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.983488400000000151e-01 1.706215599999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.004214799999999963e+00 1.711959299999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.009999899999999950e+00 1.718058099999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.015695100000000073e+00 1.724500900000000003e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.021291600000000077e+00 1.731276299999999990e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.026780500000000096e+00 1.738372299999999981e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.032153199999999993e+00 1.745775999999999994e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.037401199999999912e+00 1.753473999999999977e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.042516100000000057e+00 1.761452599999999924e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.047489899999999974e+00 1.769697199999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.052314699999999936e+00 1.778192599999999901e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.056982899999999947e+00 1.786923400000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.061487300000000022e+00 1.795873499999999900e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.065820800000000013e+00 1.805026199999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.069976999999999956e+00 1.814364599999999994e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.073949499999999890e+00 1.823871400000000031e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.077732499999999982e+00 1.833528599999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.081320800000000082e+00 1.843318400000000024e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.084709200000000040e+00 1.853222200000000042e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.087893500000000069e+00 1.863221500000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.090869499999999936e+00 1.873297599999999896e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.093633800000000100e+00 1.883431499999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096183499999999977e+00 1.893604199999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.098516000000000048e+00 1.903796899999999903e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.100629700000000044e+00 1.913990400000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.102522900000000083e+00 1.924166000000000043e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.104195100000000096e+00 1.934304999999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.105645900000000070e+00 1.944388800000000028e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.106875599999999960e+00 1.954399100000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.107885100000000067e+00 1.964318100000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.108675800000000100e+00 1.974128099999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109249399999999941e+00 1.983811999999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109608600000000056e+00 1.993353099999999989e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109756100000000023e+00 2.002735299999999885e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109695400000000109e+00 2.011943000000000037e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.109430300000000091e+00 2.020961100000000066e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.108965200000000095e+00 2.029775299999999838e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.108304799999999979e+00 2.038371900000000014e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.107454299999999892e+00 2.046738099999999783e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.106419100000000100e+00 2.054861499999999896e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.105205100000000051e+00 2.062730800000000198e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.103818500000000036e+00 2.070335299999999989e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.102265700000000015e+00 2.077665200000000212e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.100553600000000021e+00 2.084711500000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.098689000000000027e+00 2.091466000000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096679100000000018e+00 2.097921400000000158e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.094531300000000096e+00 2.104071100000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.092253200000000035e+00 2.109909700000000221e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.089852199999999938e+00 2.115432100000000037e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.087336099999999917e+00 2.120634599999999814e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.084712700000000085e+00 2.125513900000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.081989799999999891e+00 2.130067700000000119e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.079175100000000054e+00 2.134294399999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.076276599999999917e+00 2.138193300000000185e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.073301899999999920e+00 2.141764300000000176e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.070258799999999955e+00 2.145008100000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.067154900000000017e+00 2.147926099999999838e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.063997700000000046e+00 2.150520300000000162e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.060794599999999921e+00 2.152793500000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.057552899999999907e+00 2.154749100000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.054279799999999989e+00 2.156390800000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.050982199999999978e+00 2.157723299999999789e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.047666900000000068e+00 2.158751300000000040e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.044340599999999952e+00 2.159480499999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.041009499999999921e+00 2.159916799999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.037679999999999936e+00 2.160066500000000111e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.034358099999999947e+00 2.159936399999999868e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.031049499999999952e+00 2.159533500000000217e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.027759700000000054e+00 2.158865399999999823e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.024494199999999910e+00 2.157939700000000016e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.021257999999999999e+00 2.156764400000000137e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.018056099999999908e+00 2.155347799999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.014893000000000045e+00 2.153698400000000124e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.011773299999999987e+00 2.151824799999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.008701000000000070e+00 2.149735699999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.005680300000000083e+00 2.147440099999999852e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.002714700000000070e+00 2.144947000000000159e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.998079199999999611e-01 2.142265500000000156e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.969631500000000202e-01 2.139404799999999884e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.941835199999999872e-01 2.136374200000000112e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.914718999999999616e-01 2.133182699999999876e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.888309699999999758e-01 2.129839699999999780e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.862631800000000171e-01 2.126354399999999867e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.837707999999999453e-01 2.122735899999999898e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.813559200000000482e-01 2.118993399999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.790204200000000023e-01 2.115135899999999847e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.767660200000000126e-01 2.111172400000000060e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.745942300000000058e-01 2.107111800000000201e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.725064199999999826e-01 2.102962999999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.705037699999999878e-01 2.098734499999999947e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.685873299999999686e-01 2.094434899999999988e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.667579600000000273e-01 2.090072600000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.650163899999999462e-01 2.085656000000000176e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.633631999999999751e-01 2.081193199999999965e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.617988299999999935e-01 2.076691999999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.603235900000000047e-01 2.072160499999999850e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.589376400000000356e-01 2.067606099999999891e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.576410400000000545e-01 2.063036499999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.564337099999999925e-01 2.058458799999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.553154700000000554e-01 2.053880200000000045e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.542860199999999571e-01 2.049307699999999954e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.533449499999999688e-01 2.044747999999999788e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.524917400000000312e-01 2.040207800000000127e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.517257900000000159e-01 2.035693199999999869e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.510463900000000192e-01 2.031210600000000088e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.504527299999999679e-01 2.026765999999999845e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.499439299999999919e-01 2.022365100000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.495190199999999914e-01 2.018013499999999905e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.491769399999999690e-01 2.013716699999999804e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.489165499999999698e-01 2.009479799999999816e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.487366400000000199e-01 2.005307999999999868e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.486359199999999658e-01 2.001205800000000146e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.486130400000000185e-01 1.997178099999999956e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.486665800000000370e-01 1.993229200000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.487950400000000339e-01 1.989363400000000004e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.489968800000000426e-01 1.985584599999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.492704800000000276e-01 1.981896700000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.496141799999999744e-01 1.978303399999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.500262499999999610e-01 1.974807999999999897e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.505049100000000362e-01 1.971413800000000105e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.510483400000000476e-01 1.968123899999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.516546500000000464e-01 1.964941199999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.523219299999999832e-01 1.961868200000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.530482099999999512e-01 1.958907500000000024e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.538314700000000146e-01 1.956061400000000061e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.546696700000000257e-01 1.953331900000000010e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.555607200000000301e-01 1.950721099999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.565025000000000333e-01 1.948230499999999976e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.574928600000000012e-01 1.945861800000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.585295900000000424e-01 1.943616199999999905e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.596105000000000329e-01 1.941495100000000029e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.607333399999999912e-01 1.939499300000000037e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.618958399999999465e-01 1.937629599999999952e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.630957199999999885e-01 1.935886800000000019e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.643306600000000062e-01 1.934271199999999968e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.655983500000000497e-01 1.932783099999999976e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.668964399999999682e-01 1.931422600000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.682225899999999941e-01 1.930189699999999897e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.695744200000000479e-01 1.929084100000000079e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.709495900000000290e-01 1.928105399999999969e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.723457100000000297e-01 1.927253099999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.737604100000000207e-01 1.926526200000000077e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.751913300000000229e-01 1.925924100000000028e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.766360899999999567e-01 1.925445499999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.780923400000000045e-01 1.925089300000000003e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.795577300000000154e-01 1.924854099999999901e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.810299300000000500e-01 1.924738400000000071e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.825066000000000077e-01 1.924740399999999907e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.100000000000000089e+00 -2.899999999999999911e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.207799999999999985e+00 -2.793600000000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.323594200000000054e+00 -2.679376800000000003e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.447466099999999978e+00 -2.555713200000000018e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.579350899999999891e+00 -2.420792599999999961e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.718990599999999924e+00 -2.272602800000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.865881899999999982e+00 -2.108953500000000147e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.019218299999999910e+00 -1.927513899999999891e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.177828499999999945e+00 -1.725873900000000072e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.340114699999999992e+00 -1.501638900000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.503999499999999934e+00 -1.252560700000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.666887700000000194e+00 -9.767089300000000307e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.825658699999999968e+00 -6.726831599999999467e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.976700500000000194e+00 -3.398556200000000249e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.116001499999999869e+00 2.137131899999999973e-02 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.239309599999999900e+00 4.093224899999999833e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.342363600000000101e+00 8.208611199999999997e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.421185799999999944e+00 1.251299699999999904e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.472414699999999854e+00 1.694454200000000021e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.493634300000000081e+00 2.142871599999999876e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.483651500000000123e+00 2.588233400000000017e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.442667500000000214e+00 3.021901900000000030e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.372306099999999862e+00 3.435542199999999990e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.275484300000000015e+00 3.821729299999999885e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.156143399999999932e+00 4.174446599999999563e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.018886100000000017e+00 4.489407299999999879e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.868581400000000059e+00 4.764166099999999737e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.709996700000000036e+00 4.998033200000000065e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.547503499999999921e+00 5.191835799999999779e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.384879199999999866e+00 5.347590000000000288e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.225207300000000110e+00 5.468144200000000232e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.070860500000000215e+00 5.556843200000000316e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.923545899999999920e+00 5.617244900000000207e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.784387200000000062e+00 5.652901100000000234e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.654023400000000033e+00 5.667204599999999814e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.532710599999999923e+00 5.663292199999999887e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.420415200000000100e+00 5.643994499999999803e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.316895499999999997e+00 5.611817799999999856e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.221767800000000070e+00 5.568950000000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.134559199999999990e+00 5.517279600000000173e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-1.054748000000000019e+00 5.458422999999999803e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.817926999999999627e-01 5.393754300000000335e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-9.151534300000000455e-01 5.324435900000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-8.543060599999999782e-01 5.251447399999999988e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.987514300000000400e-01 5.175612000000000101e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.480209399999999675e-01 5.097619899999999760e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-7.016792499999999766e-01 5.018048900000000145e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-6.593251999999999446e-01 4.937382099999999774e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-6.205914000000000152e-01 4.856022799999999862e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.851429400000000003e-01 4.774307699999999599e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.526756099999999838e-01 4.692517299999999558e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-5.229138300000000239e-01 4.610884900000000286e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.956084800000000179e-01 4.529604800000000431e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.705346000000000251e-01 4.448837799999999731e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.474893500000000079e-01 4.368717199999999856e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.262898299999999807e-01 4.289352700000000240e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-4.067712800000000128e-01 4.210834600000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.887851999999999975e-01 4.133236400000000366e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.721977799999999781e-01 4.056617799999999718e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.568884099999999893e-01 3.981026700000000140e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.427483000000000057e-01 3.906500900000000165e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.296793000000000085e-01 3.833070000000000199e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.175928000000000084e-01 3.760756100000000046e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-3.064087300000000180e-01 3.689575599999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.960547099999999987e-01 3.619539500000000132e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.864652699999999941e-01 3.550654699999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
-2.775810899999999748e-01 3.482924099999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.693484600000000118e-01 3.416347700000000209e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.617186400000000024e-01 3.350922600000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.546474100000000185e-01 3.286644100000000179e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.480945900000000037e-01 3.223504999999999843e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.420236900000000135e-01 3.161496899999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.364014999999999866e-01 3.100610000000000088e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.311977799999999916e-01 3.040833199999999792e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.263850199999999924e-01 2.982154700000000158e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.219381099999999940e-01 2.924561600000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.178342000000000056e-01 2.868040600000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.140524299999999880e-01 2.812577899999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.105737400000000092e-01 2.758159000000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.073807699999999921e-01 2.704769499999999827e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.044576600000000133e-01 2.652394399999999930e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.017899200000000115e-01 2.601018600000000180e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.993643300000000063e-01 2.550626999999999978e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.971688199999999946e-01 2.501204299999999936e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.951923799999999987e-01 2.452735300000000063e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.934249700000000016e-01 2.405204599999999804e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.918574399999999902e-01 2.358597000000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.904814499999999966e-01 2.312897400000000214e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.892894300000000085e-01 2.268090799999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.882744899999999888e-01 2.224162199999999867e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.874304099999999917e-01 2.181096900000000005e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.867515499999999884e-01 2.138880100000000173e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.862328299999999881e-01 2.097497600000000073e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.858696800000000093e-01 2.056934899999999899e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.856580300000000017e-01 2.017178100000000196e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.855942499999999884e-01 1.978213299999999952e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.856751199999999991e-01 1.940026900000000110e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.858978299999999861e-01 1.902605300000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.862599400000000127e-01 1.865935600000000028e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.867593600000000131e-01 1.830004600000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.873943200000000031e-01 1.794799599999999939e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.881633900000000137e-01 1.760308299999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.890654099999999893e-01 1.726518299999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.900995299999999888e-01 1.693417799999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.912651499999999949e-01 1.660994999999999999e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.925619500000000095e-01 1.629238399999999976e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.939898399999999967e-01 1.598136800000000024e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.955489900000000059e-01 1.567679299999999998e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.972397899999999982e-01 1.537855299999999925e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.990628500000000134e-01 1.508654399999999951e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.010190299999999874e-01 1.480066300000000057e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.031093599999999888e-01 1.452081299999999908e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.053351099999999874e-01 1.424689899999999954e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.076977299999999971e-01 1.397882599999999975e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.101988999999999941e-01 1.371650400000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.128404700000000038e-01 1.345984800000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.156244900000000020e-01 1.320877099999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.185532000000000030e-01 1.296319299999999952e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.216290300000000046e-01 1.272303600000000090e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.248545999999999878e-01 1.248822300000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.282327200000000000e-01 1.225868200000000074e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.317663600000000046e-01 1.203434499999999963e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.354587099999999877e-01 1.181514399999999965e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.393131000000000008e-01 1.160101700000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.433330700000000124e-01 1.139190499999999995e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.475223400000000074e-01 1.118775199999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.518847900000000251e-01 1.098850300000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.564245099999999944e-01 1.079411200000000015e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.611457400000000151e-01 1.060453099999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.660529200000000261e-01 1.041971900000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.711506399999999983e-01 1.023963799999999980e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.764437000000000144e-01 1.006425499999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.819370500000000224e-01 9.893538100000000002e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.876358199999999865e-01 9.727462799999999632e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.935453199999999985e-01 9.566007199999999600e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-2.996710200000000102e-01 9.409154600000000368e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.060185500000000003e-01 9.256892599999999582e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.125937400000000088e-01 9.109213699999999525e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.194025200000000231e-01 8.966115399999999847e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.264510199999999807e-01 8.827600300000000288e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.337454999999999727e-01 8.693676399999999971e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.412923700000000116e-01 8.564357299999999507e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.490981699999999854e-01 8.439662300000000394e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.571695500000000023e-01 8.319616899999999760e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.655133099999999802e-01 8.204252600000000450e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.741363100000000275e-01 8.093607499999999622e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.830455400000000177e-01 7.987726600000000232e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-3.922480300000000253e-01 7.886661600000000050e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.017509000000000219e-01 7.790471799999999503e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.115612799999999738e-01 7.699223800000000173e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.216863299999999981e-01 7.612992400000000437e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.321331900000000004e-01 7.531860299999999508e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.429089800000000077e-01 7.455918799999999846e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.540207499999999730e-01 7.385267699999999991e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.654754600000000075e-01 7.320016299999999587e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.772798999999999792e-01 7.260282900000000206e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-4.894407199999999958e-01 7.206195699999999871e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.019643400000000089e-01 7.157892700000000330e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.148568999999999507e-01 7.115522100000000183e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.281242200000000331e-01 7.079242700000000221e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.417717499999999964e-01 7.049223999999999490e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.558044800000000452e-01 7.025646100000000338e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.702268900000000418e-01 7.008700700000000117e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-5.850428600000000534e-01 6.998590099999999481e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.002556300000000400e-01 6.995528399999999536e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.158676400000000495e-01 6.999740500000000143e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.318805199999999456e-01 7.011462899999999498e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.482949300000000470e-01 7.030942900000000106e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.651104799999999484e-01 7.058438500000000504e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.823256100000000268e-01 7.094218500000000205e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-6.999374999999999902e-01 7.138561500000000226e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.179419099999999609e-01 7.191755199999999570e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.363330599999999837e-01 7.254096399999999667e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.551035200000000280e-01 7.325888999999999873e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.742440499999999615e-01 7.407443700000000408e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-7.937434799999999457e-01 7.499076399999999865e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.135885299999999765e-01 7.601106399999999486e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.337637300000000362e-01 7.713854799999999567e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.542512100000000386e-01 7.837642400000000009e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.750306300000000315e-01 7.972787599999999752e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.960789900000000197e-01 8.119603300000000079e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.173705300000000173e-01 8.278394300000000428e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.388766499999999793e-01 8.449453900000000184e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.605657199999999563e-01 8.633060500000000470e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.824031100000000238e-01 8.829473899999999986e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.004350999999999994e+00 9.038930800000000154e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.026368500000000017e+00 9.261640599999999557e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.048411600000000110e+00 9.497780700000000298e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.070432899999999909e+00 9.747491799999999929e-01 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.092382100000000023e+00 1.001087300000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.114206000000000030e+00 1.028797500000000031e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.135848399999999980e+00 1.057879699999999978e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.157250499999999960e+00 1.088328200000000079e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.178351200000000043e+00 1.120130800000000093e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.199087100000000072e+00 1.153268600000000088e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.219393200000000066e+00 1.187715599999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.239203000000000054e+00 1.223438100000000084e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.258449399999999940e+00 1.260394299999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.277064500000000047e+00 1.298534199999999972e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.294980900000000101e+00 1.337799299999999914e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.312131600000000065e+00 1.378122300000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.328451300000000002e+00 1.419427400000000006e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.343876599999999977e+00 1.461630200000000102e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.358346599999999960e+00 1.504637800000000025e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.371804100000000082e+00 1.548349200000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.384195599999999970e+00 1.592656099999999908e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.395472499999999894e+00 1.637442899999999923e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.405591299999999988e+00 1.682587800000000078e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.414514300000000002e+00 1.727963499999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.422210299999999927e+00 1.773438300000000023e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.428654700000000055e+00 1.818876799999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.433829900000000102e+00 1.864141400000000059e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.437725900000000001e+00 1.909093300000000104e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.440339800000000059e+00 1.953593700000000100e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.441676699999999922e+00 1.997504900000000028e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.441748599999999936e+00 2.040692099999999787e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.440575200000000056e+00 2.083023799999999870e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.438183200000000106e+00 2.124373600000000195e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.434605799999999931e+00 2.164620999999999906e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.429882400000000109e+00 2.203652299999999897e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.424058499999999894e+00 2.241361799999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.417184199999999894e+00 2.277652300000000185e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.409314500000000026e+00 2.312435699999999983e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.400508099999999923e+00 2.345633700000000044e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.390826799999999919e+00 2.377177899999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.380335099999999926e+00 2.407010300000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.369098900000000008e+00 2.435083099999999945e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.357185400000000097e+00 2.461358699999999899e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.344662400000000035e+00 2.485809600000000064e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.331597399999999931e+00 2.508418100000000095e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.318057299999999987e+00 2.529175799999999974e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.304107600000000033e+00 2.548083300000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.289812399999999970e+00 2.565149499999999971e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.275233700000000026e+00 2.580391200000000218e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.260431000000000079e+00 2.593832200000000032e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.245461300000000104e+00 2.605503000000000124e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.230378699999999936e+00 2.615439900000000151e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.215234200000000042e+00 2.623684299999999858e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.200075699999999967e+00 2.630282400000000020e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.184947999999999890e+00 2.635283999999999960e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.169892399999999943e+00 2.638742399999999932e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.154947200000000063e+00 2.640713499999999936e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.140147400000000033e+00 2.641255399999999920e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.125524900000000050e+00 2.640427700000000044e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.111108599999999891e+00 2.638291399999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096924299999999963e+00 2.634908100000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.082995399999999941e+00 2.630339600000000111e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.069342299999999968e+00 2.624648000000000092e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.055983099999999952e+00 2.617894800000000188e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.042933300000000063e+00 2.610140900000000208e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.030206600000000083e+00 2.601446500000000217e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.017814299999999950e+00 2.591870600000000024e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.005766099999999996e+00 2.581471000000000071e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.940695800000000082e-01 2.570304199999999817e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.827311399999999475e-01 2.558425100000000008e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.717554999999999943e-01 2.545887000000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.611461300000000429e-01 2.532741600000000037e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.509052799999999639e-01 2.519038800000000133e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.410341399999999634e-01 2.504826899999999856e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.315329599999999655e-01 2.490152199999999816e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.224010999999999738e-01 2.475059299999999851e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.136371899999999879e-01 2.459591000000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.052392000000000216e-01 2.443788500000000141e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.972045100000000106e-01 2.427691100000000102e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.895299800000000534e-01 2.411336299999999877e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.822120599999999646e-01 2.394760100000000058e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.752468199999999809e-01 2.377996800000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.686300099999999524e-01 2.361079199999999823e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.623571199999999770e-01 2.344038299999999797e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.564234499999999750e-01 2.326903900000000025e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.508240799999999826e-01 2.309704299999999932e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.455540000000000278e-01 2.292466300000000068e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.406080799999999797e-01 2.275215399999999999e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.359811200000000220e-01 2.257976000000000205e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.316678600000000365e-01 2.240771099999999905e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.276630200000000270e-01 2.223622499999999835e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.239613399999999865e-01 2.206551099999999987e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.205575400000000297e-01 2.189576600000000095e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.174463699999999777e-01 2.172717599999999916e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.146226199999999640e-01 2.155991999999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.120811300000000399e-01 2.139416600000000113e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.098167800000000138e-01 2.123007299999999820e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.078245099999999956e-01 2.106779200000000074e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.060993400000000531e-01 2.090746900000000075e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.046363199999999605e-01 2.074923800000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.034305899999999445e-01 2.059322900000000178e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.024773499999999782e-01 2.043956500000000176e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.017718700000000531e-01 2.028836099999999920e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.013094699999999682e-01 2.013972900000000177e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.010855399999999849e-01 1.999377399999999971e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.010955100000000106e-01 1.985059300000000082e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.013348900000000219e-01 1.971028299999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.017992099999999844e-01 1.957293200000000066e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.024840600000000546e-01 1.943862699999999943e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.033850399999999947e-01 1.930744599999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.044978200000000301e-01 1.917946799999999952e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.058180499999999524e-01 1.905476600000000076e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.073414199999999763e-01 1.893340699999999988e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.090636300000000336e-01 1.881545900000000104e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.109803700000000060e-01 1.870098400000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.130873199999999468e-01 1.859004000000000101e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.153801600000000205e-01 1.848268299999999975e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.178545400000000187e-01 1.837896799999999997e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.205060800000000265e-01 1.827894300000000083e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.233303600000000388e-01 1.818265599999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.263229100000000216e-01 1.809015199999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.294792100000000223e-01 1.800147299999999895e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.327946800000000094e-01 1.791665800000000086e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.362646799999999825e-01 1.783574299999999946e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.398844600000000549e-01 1.775876400000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.436492199999999775e-01 1.768575100000000067e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.475540499999999478e-01 1.761673299999999998e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.515939399999999937e-01 1.755173799999999895e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.557637900000000242e-01 1.749078799999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.600583800000000112e-01 1.743390500000000065e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.644723600000000507e-01 1.738110700000000008e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.690002799999999583e-01 1.733241000000000032e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.736365499999999562e-01 1.728782599999999947e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.783754599999999968e-01 1.724736599999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.832111499999999449e-01 1.721103599999999956e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.881376399999999505e-01 1.717883999999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.931487999999999650e-01 1.715077900000000044e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-8.982383600000000135e-01 1.712684899999999955e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.033999000000000335e-01 1.710704500000000072e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.086268899999999649e-01 1.709135700000000035e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.139126400000000539e-01 1.707977099999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.192503100000000149e-01 1.707227000000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.246329399999999588e-01 1.706883300000000103e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.300534499999999483e-01 1.706943499999999947e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.355046099999999587e-01 1.707404600000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.409790999999999572e-01 1.708263199999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.464694599999999847e-01 1.709515600000000024e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.519681599999999522e-01 1.711157500000000109e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.574675299999999556e-01 1.713184100000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.629598700000000511e-01 1.715590200000000065e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.684373800000000143e-01 1.718369999999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.738921999999999857e-01 1.721517500000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.793164399999999548e-01 1.725025800000000054e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.847021700000000433e-01 1.728887700000000027e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.900414699999999790e-01 1.733095499999999900e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.953263999999999445e-01 1.737640800000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.000549099999999969e+00 1.742515000000000036e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.005701600000000084e+00 1.747708599999999945e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.010776200000000014e+00 1.753211899999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.015765100000000087e+00 1.759014400000000089e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.020660799999999924e+00 1.765105300000000099e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.025455800000000028e+00 1.771473099999999912e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.030142700000000078e+00 1.778105999999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.034714300000000087e+00 1.784991699999999959e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.039163800000000082e+00 1.792117200000000077e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.043484300000000031e+00 1.799469299999999938e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.047669299999999915e+00 1.807034299999999982e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.051712600000000108e+00 1.814797999999999911e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.055608099999999938e+00 1.822745999999999977e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.059350400000000025e+00 1.830863399999999919e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.062933799999999929e+00 1.839135100000000023e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.066353600000000013e+00 1.847545500000000063e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.069604999999999917e+00 1.856079000000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.072683800000000076e+00 1.864719599999999922e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.075586099999999989e+00 1.873451299999999931e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.078308299999999997e+00 1.882257700000000034e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.080847600000000019e+00 1.891122500000000040e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.083201199999999975e+00 1.900029299999999921e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.085366999999999971e+00 1.908961700000000095e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.087343200000000065e+00 1.917903300000000089e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.089128499999999944e+00 1.926837899999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.090722200000000086e+00 1.935749100000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.092123799999999978e+00 1.944621099999999991e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.093333399999999900e+00 1.953438100000000066e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.094351499999999922e+00 1.962184399999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.095179200000000019e+00 1.970844999999999958e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.095817800000000064e+00 1.979404799999999964e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096269200000000055e+00 1.987849299999999930e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096535599999999944e+00 1.996164599999999956e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096619699999999975e+00 2.004336900000000199e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096524599999999960e+00 2.012353200000000175e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.096253700000000109e+00 2.020200700000000182e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.095810799999999974e+00 2.027867599999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.095199999999999951e+00 2.035342299999999938e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.094425900000000063e+00 2.042613999999999930e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.093493100000000107e+00 2.049672399999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.092406800000000011e+00 2.056508099999999839e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.091172199999999926e+00 2.063111999999999835e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.089794900000000011e+00 2.069475999999999871e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.088280600000000042e+00 2.075592599999999788e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.086635299999999971e+00 2.081455000000000055e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.084864999999999968e+00 2.087056899999999882e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.082976099999999997e+00 2.092393099999999784e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.080974899999999961e+00 2.097458699999999787e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.078867900000000102e+00 2.102249800000000057e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.076661599999999996e+00 2.106762999999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.074362700000000004e+00 2.110995799999999978e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.071977699999999922e+00 2.114946100000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.069513299999999889e+00 2.118612600000000068e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.066976099999999983e+00 2.121994700000000122e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.064372799999999897e+00 2.125092299999999934e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.061709900000000095e+00 2.127906100000000134e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.058993999999999991e+00 2.130437099999999973e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.056231300000000095e+00 2.132687000000000221e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.053428400000000043e+00 2.134658299999999898e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.050591300000000006e+00 2.136353600000000075e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.047726300000000110e+00 2.137776199999999793e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.044839199999999968e+00 2.138929899999999940e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.041935999999999973e+00 2.139818800000000021e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.039022399999999902e+00 2.140447700000000175e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.036103800000000019e+00 2.140821400000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.033185699999999985e+00 2.140945499999999946e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.030273299999999947e+00 2.140825500000000048e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.027371500000000104e+00 2.140467500000000189e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.024485199999999985e+00 2.139877799999999830e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.021619199999999950e+00 2.139063000000000159e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.018777800000000067e+00 2.138030000000000097e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.015965400000000018e+00 2.136785699999999899e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.013185999999999920e+00 2.135337400000000052e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.010443500000000050e+00 2.133692499999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.007741699999999963e+00 2.131858499999999879e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.005084199999999983e+00 2.129843099999999989e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-1.002474099999999924e+00 2.127654000000000156e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.999147000000000451e-01 2.125299099999999886e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.974089299999999714e-01 2.122786300000000015e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.949595700000000154e-01 2.120123500000000050e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.925692099999999796e-01 2.117318800000000056e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.902402599999999833e-01 2.114380199999999821e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.879749899999999974e-01 2.111315600000000181e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.857754399999999473e-01 2.108133099999999871e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.836435500000000332e-01 2.104840600000000173e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.815810299999999655e-01 2.101446000000000147e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.795894800000000124e-01 2.097957099999999908e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.776703300000000318e-01 2.094381799999999849e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.758248400000000267e-01 2.090727699999999967e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.740541499999999520e-01 2.087002500000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.723592500000000083e-01 2.083213699999999946e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.707409799999999755e-01 2.079368800000000128e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.692000499999999796e-01 2.075474900000000122e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.677370400000000483e-01 2.071539299999999972e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.663524199999999897e-01 2.067569199999999885e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.650465099999999685e-01 2.063571299999999997e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.638195200000000407e-01 2.059552399999999839e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.626715700000000320e-01 2.055519299999999827e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.616026300000000138e-01 2.051478400000000146e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.606125899999999884e-01 2.047435999999999812e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.597012400000000110e-01 2.043398299999999779e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.588682499999999775e-01 2.039371399999999834e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.581132100000000484e-01 2.035361099999999812e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.574356099999999925e-01 2.031373100000000154e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.568348599999999538e-01 2.027413000000000132e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.563102599999999676e-01 2.023486099999999954e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.558610600000000401e-01 2.019597500000000156e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.554864100000000082e-01 2.015752400000000222e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.551853900000000230e-01 2.011955500000000008e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.549569999999999448e-01 2.008211600000000097e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.548001600000000089e-01 2.004525000000000112e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.547137500000000276e-01 2.000900300000000076e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.546965600000000274e-01 1.997341400000000045e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.547473300000000052e-01 1.993852399999999969e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.548647099999999499e-01 1.990437000000000012e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.550473400000000224e-01 1.987098999999999949e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.552937599999999918e-01 1.983841600000000094e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.556024800000000319e-01 1.980668199999999990e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.559719500000000147e-01 1.977581899999999893e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.564005700000000054e-01 1.974585599999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.568866999999999789e-01 1.971681900000000098e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.574286499999999922e-01 1.968873600000000001e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.580246700000000226e-01 1.966162900000000047e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.586730100000000476e-01 1.963552100000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.593718399999999757e-01 1.961043199999999986e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.601193199999999983e-01 1.958638099999999937e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.609135699999999947e-01 1.956338499999999980e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.617526699999999762e-01 1.954145900000000102e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.626346700000000256e-01 1.952061700000000011e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.635576099999999533e-01 1.950087099999999962e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.645194900000000349e-01 1.948223100000000096e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.655182900000000012e-01 1.946470600000000051e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.665519599999999878e-01 1.944830199999999953e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.676184500000000188e-01 1.943302499999999933e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.687156799999999679e-01 1.941887900000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.698415700000000417e-01 1.940586499999999992e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.709940000000000238e-01 1.939398500000000025e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.721708700000000203e-01 1.938323699999999983e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.733700699999999761e-01 1.937361899999999970e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.745894699999999577e-01 1.936512599999999917e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.758269600000000210e-01 1.935775299999999977e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.770803999999999601e-01 1.935149299999999961e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.783476899999999921e-01 1.934633800000000070e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.796266999999999614e-01 1.934227700000000105e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.809153499999999637e-01 1.933929900000000091e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.822115300000000548e-01 1.933739099999999933e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.835131799999999869e-01 1.933653899999999926e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.848182199999999664e-01 1.933672700000000022e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.861246299999999465e-01 1.933794000000000013e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.874303800000000519e-01 1.934015700000000004e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.887334800000000534e-01 1.934336199999999950e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.900319600000000442e-01 1.934753200000000062e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.913238800000000461e-01 1.935264700000000060e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.926073600000000496e-01 1.935868300000000097e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.938805099999999948e-01 1.936561699999999941e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.951415099999999514e-01 1.937342399999999909e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.963885700000000289e-01 1.938207800000000036e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.976199500000000331e-01 1.939155299999999915e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
-9.988339499999999704e-01 1.940182000000000073e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.100000000000000089e+00 -2.899999999999999911e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.207799999999999985e+00 -2.793600000000000083e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.323594200000000054e+00 -2.679376800000000003e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.447466099999999978e+00 -2.555713200000000018e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.579350899999999891e+00 -2.420792599999999961e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.718990599999999924e+00 -2.272602800000000034e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.865881899999999982e+00 -2.108953500000000147e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.019218299999999910e+00 -1.927513899999999891e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.177828499999999945e+00 -1.725873900000000072e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.340114699999999992e+00 -1.501638900000000110e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.503999499999999934e+00 -1.252560700000000082e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.666887700000000194e+00 -9.767089300000000307e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.825658699999999968e+00 -6.726831599999999467e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.976700500000000194e+00 -3.398556200000000249e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.116001499999999869e+00 2.137131899999999973e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.239309599999999900e+00 4.093224899999999833e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.342363600000000101e+00 8.208611199999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.421185799999999944e+00 1.251299699999999904e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.472414699999999854e+00 1.694454200000000021e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.493634300000000081e+00 2.142871599999999876e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.483651500000000123e+00 2.588233400000000017e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.442667500000000214e+00 3.021901900000000030e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.372306099999999862e+00 3.435542199999999990e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.275484300000000015e+00 3.821729299999999885e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.156143399999999932e+00 4.174446599999999563e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.018886100000000017e+00 4.489407299999999879e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.868581400000000059e+00 4.764166099999999737e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.709996700000000036e+00 4.998033200000000065e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.547503499999999921e+00 5.191835799999999779e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.384879199999999866e+00 5.347590000000000288e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.225207300000000110e+00 5.468144200000000232e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.070860500000000215e+00 5.556843200000000316e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.923545899999999920e+00 5.617244900000000207e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.784387200000000062e+00 5.652901100000000234e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.654023400000000033e+00 5.667204599999999814e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.532710599999999923e+00 5.663292199999999887e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.420415200000000100e+00 5.643994499999999803e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.316895499999999997e+00 5.611817799999999856e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.221767800000000070e+00 5.568950000000000067e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.134559199999999990e+00 5.517279600000000173e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.054748000000000019e+00 5.458422999999999803e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.817926999999999627e-01 5.393754300000000335e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.151534300000000455e-01 5.324435900000000110e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.543060599999999782e-01 5.251447399999999988e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.987514300000000400e-01 5.175612000000000101e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.480209399999999675e-01 5.097619899999999760e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.016792499999999766e-01 5.018048900000000145e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.593251999999999446e-01 4.937382099999999774e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.205914000000000152e-01 4.856022799999999862e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.851429400000000003e-01 4.774307699999999599e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.526756099999999838e-01 4.692517299999999558e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.229138300000000239e-01 4.610884900000000286e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.956084800000000179e-01 4.529604800000000431e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.705346000000000251e-01 4.448837799999999731e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.474893500000000079e-01 4.368717199999999856e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.262898299999999807e-01 4.289352700000000240e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.067712800000000128e-01 4.210834600000000094e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.887851999999999975e-01 4.133236400000000366e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.721977799999999781e-01 4.056617799999999718e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.568884099999999893e-01 3.981026700000000140e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.427483000000000057e-01 3.906500900000000165e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.296793000000000085e-01 3.833070000000000199e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.175928000000000084e-01 3.760756100000000046e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.064087300000000180e-01 3.689575599999999955e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.960547099999999987e-01 3.619539500000000132e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.864652699999999941e-01 3.550654699999999941e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.775810899999999748e-01 3.482924099999999967e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.693484600000000118e-01 3.416347700000000209e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.617186400000000024e-01 3.350922600000000084e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.546474100000000185e-01 3.286644100000000179e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.480945900000000037e-01 3.223504999999999843e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.420236900000000135e-01 3.161496899999999943e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.364014999999999866e-01 3.100610000000000088e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.311977799999999916e-01 3.040833199999999792e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.263850199999999924e-01 2.982154700000000158e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.219381099999999940e-01 2.924561600000000094e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.178342000000000056e-01 2.868040600000000051e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.140524299999999880e-01 2.812577899999999964e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.105737400000000092e-01 2.758159000000000027e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.073807699999999921e-01 2.704769499999999827e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.044576600000000133e-01 2.652394399999999930e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.017899200000000115e-01 2.601018600000000180e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.993643300000000063e-01 2.550626999999999978e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.971688199999999946e-01 2.501204299999999936e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.951923799999999987e-01 2.452735300000000063e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.934249700000000016e-01 2.405204599999999804e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.918574399999999902e-01 2.358597000000000055e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.904814499999999966e-01 2.312897400000000214e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.892894300000000085e-01 2.268090799999999962e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.882744899999999888e-01 2.224162199999999867e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.874304099999999917e-01 2.181096900000000005e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.867515499999999884e-01 2.138880100000000173e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.862328299999999881e-01 2.097497600000000073e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.858696800000000093e-01 2.056934899999999899e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.856580300000000017e-01 2.017178100000000196e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.855942499999999884e-01 1.978213299999999952e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.856751199999999991e-01 1.940026900000000110e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.858978299999999861e-01 1.902605300000000055e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.862599400000000127e-01 1.865935600000000028e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.867593600000000131e-01 1.830004600000000092e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.873943200000000031e-01 1.794799599999999939e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.881633900000000137e-01 1.760308299999999937e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.890654099999999893e-01 1.726518299999999950e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.900995299999999888e-01 1.693417799999999973e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.912651499999999949e-01 1.660994999999999999e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.925619500000000095e-01 1.629238399999999976e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.939898399999999967e-01 1.598136800000000024e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.955489900000000059e-01 1.567679299999999998e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.972397899999999982e-01 1.537855299999999925e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.990628500000000134e-01 1.508654399999999951e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.010190299999999874e-01 1.480066300000000057e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.031093599999999888e-01 1.452081299999999908e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.053351099999999874e-01 1.424689899999999954e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.076977299999999971e-01 1.397882599999999975e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.101988999999999941e-01 1.371650400000000047e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.128404700000000038e-01 1.345984800000000092e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.156244900000000020e-01 1.320877099999999915e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.185532000000000030e-01 1.296319299999999952e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.216290300000000046e-01 1.272303600000000090e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.248545999999999878e-01 1.248822300000000052e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.282327200000000000e-01 1.225868200000000074e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.317663600000000046e-01 1.203434499999999963e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.354587099999999877e-01 1.181514399999999965e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.393131000000000008e-01 1.160101700000000013e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.433330700000000124e-01 1.139190499999999995e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.475223400000000074e-01 1.118775199999999970e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.518847900000000251e-01 1.098850300000000058e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.564245099999999944e-01 1.079411200000000015e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.611457400000000151e-01 1.060453099999999926e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.660529200000000261e-01 1.041971900000000062e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.711506399999999983e-01 1.023963799999999980e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.764437000000000144e-01 1.006425499999999973e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.819370500000000224e-01 9.893538100000000002e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.876358199999999865e-01 9.727462799999999632e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.935453199999999985e-01 9.566007199999999600e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.996710200000000102e-01 9.409154600000000368e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.060185500000000003e-01 9.256892599999999582e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.125937400000000088e-01 9.109213699999999525e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.194025200000000231e-01 8.966115399999999847e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.264510199999999807e-01 8.827600300000000288e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.337454999999999727e-01 8.693676399999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.412923700000000116e-01 8.564357299999999507e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.490981699999999854e-01 8.439662300000000394e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.571695500000000023e-01 8.319616899999999760e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.655133099999999802e-01 8.204252600000000450e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.741363100000000275e-01 8.093607499999999622e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.830455400000000177e-01 7.987726600000000232e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.922480300000000253e-01 7.886661600000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.017509000000000219e-01 7.790471799999999503e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.115612799999999738e-01 7.699223800000000173e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.216863299999999981e-01 7.612992400000000437e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.321331900000000004e-01 7.531860299999999508e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.429089800000000077e-01 7.455918799999999846e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.540207499999999730e-01 7.385267699999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.654754600000000075e-01 7.320016299999999587e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.772798999999999792e-01 7.260282900000000206e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.894407199999999958e-01 7.206195699999999871e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.019643400000000089e-01 7.157892700000000330e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.148568999999999507e-01 7.115522100000000183e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.281242200000000331e-01 7.079242700000000221e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.417717499999999964e-01 7.049223999999999490e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.558044800000000452e-01 7.025646100000000338e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.702268900000000418e-01 7.008700700000000117e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.850428600000000534e-01 6.998590099999999481e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.002556300000000400e-01 6.995528399999999536e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.158676400000000495e-01 6.999740500000000143e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.318805199999999456e-01 7.011462899999999498e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.482949300000000470e-01 7.030942900000000106e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.651104799999999484e-01 7.058438500000000504e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.823256100000000268e-01 7.094218500000000205e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.999374999999999902e-01 7.138561500000000226e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.179419099999999609e-01 7.191755199999999570e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.363330599999999837e-01 7.254096399999999667e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.551035200000000280e-01 7.325888999999999873e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.742440499999999615e-01 7.407443700000000408e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.937434799999999457e-01 7.499076399999999865e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.135885299999999765e-01 7.601106399999999486e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.337637300000000362e-01 7.713854799999999567e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.542512100000000386e-01 7.837642400000000009e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.750306300000000315e-01 7.972787599999999752e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.960789900000000197e-01 8.119603300000000079e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.173705300000000173e-01 8.278394300000000428e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.388766499999999793e-01 8.449453900000000184e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.605657199999999563e-01 8.633060500000000470e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.824031100000000238e-01 8.829473899999999986e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.004350999999999994e+00 9.038930800000000154e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.026368500000000017e+00 9.261640599999999557e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.048411600000000110e+00 9.497780700000000298e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.070432899999999909e+00 9.747491799999999929e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.092382100000000023e+00 1.001087300000000013e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114206000000000030e+00 1.028797500000000031e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.135848399999999980e+00 1.057879699999999978e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.157250499999999960e+00 1.088328200000000079e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.178351200000000043e+00 1.120130800000000093e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.199087100000000072e+00 1.153268600000000088e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.219393200000000066e+00 1.187715599999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.239203000000000054e+00 1.223438100000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.258449399999999940e+00 1.260394299999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.277064500000000047e+00 1.298534199999999972e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.294980900000000101e+00 1.337799299999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.312131600000000065e+00 1.378122300000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.328451300000000002e+00 1.419427400000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.343876599999999977e+00 1.461630200000000102e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.358346599999999960e+00 1.504637800000000025e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.371804100000000082e+00 1.548349200000000092e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.384195599999999970e+00 1.592656099999999908e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.395472499999999894e+00 1.637442899999999923e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.405591299999999988e+00 1.682587800000000078e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.414514300000000002e+00 1.727963499999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.422210299999999927e+00 1.773438300000000023e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.428654700000000055e+00 1.818876799999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.433829900000000102e+00 1.864141400000000059e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.437725900000000001e+00 1.909093300000000104e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.440339800000000059e+00 1.953593700000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.441676699999999922e+00 1.997504900000000028e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.441748599999999936e+00 2.040692099999999787e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.440575200000000056e+00 2.083023799999999870e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.438183200000000106e+00 2.124373600000000195e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.434605799999999931e+00 2.164620999999999906e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.429882400000000109e+00 2.203652299999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.424058499999999894e+00 2.241361799999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.417184199999999894e+00 2.277652300000000185e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.409314500000000026e+00 2.312435699999999983e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.400508099999999923e+00 2.345633700000000044e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.390826799999999919e+00 2.377177899999999955e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.380335099999999926e+00 2.407010300000000047e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.369098900000000008e+00 2.435083099999999945e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.357185400000000097e+00 2.461358699999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.344662400000000035e+00 2.485809600000000064e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.331597399999999931e+00 2.508418100000000095e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.318057299999999987e+00 2.529175799999999974e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.304107600000000033e+00 2.548083300000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.289812399999999970e+00 2.565149499999999971e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.275233700000000026e+00 2.580391200000000218e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.260431000000000079e+00 2.593832200000000032e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.245461300000000104e+00 2.605503000000000124e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.230378699999999936e+00 2.615439900000000151e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.215234200000000042e+00 2.623684299999999858e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.200075699999999967e+00 2.630282400000000020e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.184947999999999890e+00 2.635283999999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.169892399999999943e+00 2.638742399999999932e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.154947200000000063e+00 2.640713499999999936e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.140147400000000033e+00 2.641255399999999920e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.125524900000000050e+00 2.640427700000000044e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.111108599999999891e+00 2.638291399999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096924299999999963e+00 2.634908100000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.082995399999999941e+00 2.630339600000000111e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.069342299999999968e+00 2.624648000000000092e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.055983099999999952e+00 2.617894800000000188e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.042933300000000063e+00 2.610140900000000208e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.030206600000000083e+00 2.601446500000000217e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.017814299999999950e+00 2.591870600000000024e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.005766099999999996e+00 2.581471000000000071e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.940695800000000082e-01 2.570304199999999817e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.827311399999999475e-01 2.558425100000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.717554999999999943e-01 2.545887000000000011e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.611461300000000429e-01 2.532741600000000037e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.509052799999999639e-01 2.519038800000000133e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.410341399999999634e-01 2.504826899999999856e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.315329599999999655e-01 2.490152199999999816e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.224010999999999738e-01 2.475059299999999851e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.136371899999999879e-01 2.459591000000000083e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.052392000000000216e-01 2.443788500000000141e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.972045100000000106e-01 2.427691100000000102e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.895299800000000534e-01 2.411336299999999877e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.822120599999999646e-01 2.394760100000000058e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.752468199999999809e-01 2.377996800000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.686300099999999524e-01 2.361079199999999823e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.623571199999999770e-01 2.344038299999999797e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.564234499999999750e-01 2.326903900000000025e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.508240799999999826e-01 2.309704299999999932e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.455540000000000278e-01 2.292466300000000068e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.406080799999999797e-01 2.275215399999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.359811200000000220e-01 2.257976000000000205e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.316678600000000365e-01 2.240771099999999905e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.276630200000000270e-01 2.223622499999999835e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.239613399999999865e-01 2.206551099999999987e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.205575400000000297e-01 2.189576600000000095e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.174463699999999777e-01 2.172717599999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.146226199999999640e-01 2.155991999999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.120811300000000399e-01 2.139416600000000113e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.098167800000000138e-01 2.123007299999999820e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.078245099999999956e-01 2.106779200000000074e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.060993400000000531e-01 2.090746900000000075e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.046363199999999605e-01 2.074923800000000096e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.034305899999999445e-01 2.059322900000000178e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.024773499999999782e-01 2.043956500000000176e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.017718700000000531e-01 2.028836099999999920e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.013094699999999682e-01 2.013972900000000177e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.010855399999999849e-01 1.999377399999999971e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.010955100000000106e-01 1.985059300000000082e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.013348900000000219e-01 1.971028299999999955e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.017992099999999844e-01 1.957293200000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.024840600000000546e-01 1.943862699999999943e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.033850399999999947e-01 1.930744599999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.044978200000000301e-01 1.917946799999999952e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.058180499999999524e-01 1.905476600000000076e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.073414199999999763e-01 1.893340699999999988e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.090636300000000336e-01 1.881545900000000104e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.109803700000000060e-01 1.870098400000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.130873199999999468e-01 1.859004000000000101e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.153801600000000205e-01 1.848268299999999975e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.178545400000000187e-01 1.837896799999999997e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.205060800000000265e-01 1.827894300000000083e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.233303600000000388e-01 1.818265599999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.263229100000000216e-01 1.809015199999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.294792100000000223e-01 1.800147299999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.327946800000000094e-01 1.791665800000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.362646799999999825e-01 1.783574299999999946e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.398844600000000549e-01 1.775876400000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.436492199999999775e-01 1.768575100000000067e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.475540499999999478e-01 1.761673299999999998e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.515939399999999937e-01 1.755173799999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.557637900000000242e-01 1.749078799999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.600583800000000112e-01 1.743390500000000065e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.644723600000000507e-01 1.738110700000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.690002799999999583e-01 1.733241000000000032e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.736365499999999562e-01 1.728782599999999947e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.783754599999999968e-01 1.724736599999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.832111499999999449e-01 1.721103599999999956e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.881376399999999505e-01 1.717883999999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.931487999999999650e-01 1.715077900000000044e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.982383600000000135e-01 1.712684899999999955e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.033999000000000335e-01 1.710704500000000072e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.086268899999999649e-01 1.709135700000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.139126400000000539e-01 1.707977099999999915e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.192503100000000149e-01 1.707227000000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.246329399999999588e-01 1.706883300000000103e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.300534499999999483e-01 1.706943499999999947e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.355046099999999587e-01 1.707404600000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.409790999999999572e-01 1.708263199999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.464694599999999847e-01 1.709515600000000024e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.519681599999999522e-01 1.711157500000000109e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.574675299999999556e-01 1.713184100000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.629598700000000511e-01 1.715590200000000065e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.684373800000000143e-01 1.718369999999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.738921999999999857e-01 1.721517500000000034e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.793164399999999548e-01 1.725025800000000054e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.847021700000000433e-01 1.728887700000000027e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.900414699999999790e-01 1.733095499999999900e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.953263999999999445e-01 1.737640800000000096e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.000549099999999969e+00 1.742515000000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.005701600000000084e+00 1.747708599999999945e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.010776200000000014e+00 1.753211899999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.015765100000000087e+00 1.759014400000000089e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.020660799999999924e+00 1.765105300000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.025455800000000028e+00 1.771473099999999912e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.030142700000000078e+00 1.778105999999999964e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.034714300000000087e+00 1.784991699999999959e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.039163800000000082e+00 1.792117200000000077e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.043484300000000031e+00 1.799469299999999938e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047669299999999915e+00 1.807034299999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.051712600000000108e+00 1.814797999999999911e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.055608099999999938e+00 1.822745999999999977e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.059350400000000025e+00 1.830863399999999919e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.062933799999999929e+00 1.839135100000000023e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.066353600000000013e+00 1.847545500000000063e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.069604999999999917e+00 1.856079000000000034e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.072683800000000076e+00 1.864719599999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.075586099999999989e+00 1.873451299999999931e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.078308299999999997e+00 1.882257700000000034e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.080847600000000019e+00 1.891122500000000040e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.083201199999999975e+00 1.900029299999999921e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.085366999999999971e+00 1.908961700000000095e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.087343200000000065e+00 1.917903300000000089e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.089128499999999944e+00 1.926837899999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.090722200000000086e+00 1.935749100000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.092123799999999978e+00 1.944621099999999991e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093333399999999900e+00 1.953438100000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.094351499999999922e+00 1.962184399999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.095179200000000019e+00 1.970844999999999958e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.095817800000000064e+00 1.979404799999999964e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096269200000000055e+00 1.987849299999999930e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096535599999999944e+00 1.996164599999999956e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096619699999999975e+00 2.004336900000000199e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096524599999999960e+00 2.012353200000000175e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096253700000000109e+00 2.020200700000000182e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.095810799999999974e+00 2.027867599999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.095199999999999951e+00 2.035342299999999938e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.094425900000000063e+00 2.042613999999999930e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093493100000000107e+00 2.049672399999999950e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.092406800000000011e+00 2.056508099999999839e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.091172199999999926e+00 2.063111999999999835e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.089794900000000011e+00 2.069475999999999871e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.088280600000000042e+00 2.075592599999999788e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.086635299999999971e+00 2.081455000000000055e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084864999999999968e+00 2.087056899999999882e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.082976099999999997e+00 2.092393099999999784e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.080974899999999961e+00 2.097458699999999787e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.078867900000000102e+00 2.102249800000000057e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.076661599999999996e+00 2.106762999999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.074362700000000004e+00 2.110995799999999978e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.071977699999999922e+00 2.114946100000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.069513299999999889e+00 2.118612600000000068e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.066976099999999983e+00 2.121994700000000122e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.064372799999999897e+00 2.125092299999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.061709900000000095e+00 2.127906100000000134e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.058993999999999991e+00 2.130437099999999973e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.056231300000000095e+00 2.132687000000000221e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.053428400000000043e+00 2.134658299999999898e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.050591300000000006e+00 2.136353600000000075e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047726300000000110e+00 2.137776199999999793e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.044839199999999968e+00 2.138929899999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.041935999999999973e+00 2.139818800000000021e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.039022399999999902e+00 2.140447700000000175e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.036103800000000019e+00 2.140821400000000096e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.033185699999999985e+00 2.140945499999999946e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.030273299999999947e+00 2.140825500000000048e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.027371500000000104e+00 2.140467500000000189e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.024485199999999985e+00 2.139877799999999830e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.021619199999999950e+00 2.139063000000000159e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.018777800000000067e+00 2.138030000000000097e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.015965400000000018e+00 2.136785699999999899e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.013185999999999920e+00 2.135337400000000052e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.010443500000000050e+00 2.133692499999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.007741699999999963e+00 2.131858499999999879e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.005084199999999983e+00 2.129843099999999989e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.002474099999999924e+00 2.127654000000000156e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.999147000000000451e-01 2.125299099999999886e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.974089299999999714e-01 2.122786300000000015e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.949595700000000154e-01 2.120123500000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.925692099999999796e-01 2.117318800000000056e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.902402599999999833e-01 2.114380199999999821e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.879749899999999974e-01 2.111315600000000181e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.857754399999999473e-01 2.108133099999999871e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.836435500000000332e-01 2.104840600000000173e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.815810299999999655e-01 2.101446000000000147e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.795894800000000124e-01 2.097957099999999908e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.776703300000000318e-01 2.094381799999999849e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.758248400000000267e-01 2.090727699999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.740541499999999520e-01 2.087002500000000094e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.723592500000000083e-01 2.083213699999999946e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.707409799999999755e-01 2.079368800000000128e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.692000499999999796e-01 2.075474900000000122e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.677370400000000483e-01 2.071539299999999972e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.663524199999999897e-01 2.067569199999999885e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.650465099999999685e-01 2.063571299999999997e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.638195200000000407e-01 2.059552399999999839e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.626715700000000320e-01 2.055519299999999827e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.616026300000000138e-01 2.051478400000000146e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.606125899999999884e-01 2.047435999999999812e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.597012400000000110e-01 2.043398299999999779e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.588682499999999775e-01 2.039371399999999834e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.581132100000000484e-01 2.035361099999999812e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.574356099999999925e-01 2.031373100000000154e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.568348599999999538e-01 2.027413000000000132e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.563102599999999676e-01 2.023486099999999954e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.558610600000000401e-01 2.019597500000000156e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.554864100000000082e-01 2.015752400000000222e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.551853900000000230e-01 2.011955500000000008e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.549569999999999448e-01 2.008211600000000097e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.548001600000000089e-01 2.004525000000000112e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.547137500000000276e-01 2.000900300000000076e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.546965600000000274e-01 1.997341400000000045e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.547473300000000052e-01 1.993852399999999969e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.548647099999999499e-01 1.990437000000000012e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.550473400000000224e-01 1.987098999999999949e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.552937599999999918e-01 1.983841600000000094e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.556024800000000319e-01 1.980668199999999990e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.559719500000000147e-01 1.977581899999999893e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.564005700000000054e-01 1.974585599999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.568866999999999789e-01 1.971681900000000098e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.574286499999999922e-01 1.968873600000000001e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.580246700000000226e-01 1.966162900000000047e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.586730100000000476e-01 1.963552100000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.593718399999999757e-01 1.961043199999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.601193199999999983e-01 1.958638099999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.609135699999999947e-01 1.956338499999999980e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.617526699999999762e-01 1.954145900000000102e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.626346700000000256e-01 1.952061700000000011e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.635576099999999533e-01 1.950087099999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.645194900000000349e-01 1.948223100000000096e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.655182900000000012e-01 1.946470600000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.665519599999999878e-01 1.944830199999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.676184500000000188e-01 1.943302499999999933e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.687156799999999679e-01 1.941887900000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.698415700000000417e-01 1.940586499999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.709940000000000238e-01 1.939398500000000025e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.721708700000000203e-01 1.938323699999999983e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.733700699999999761e-01 1.937361899999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.745894699999999577e-01 1.936512599999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.758269600000000210e-01 1.935775299999999977e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.770803999999999601e-01 1.935149299999999961e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.783476899999999921e-01 1.934633800000000070e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.796266999999999614e-01 1.934227700000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.809153499999999637e-01 1.933929900000000091e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.822115300000000548e-01 1.933739099999999933e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.835131799999999869e-01 1.933653899999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.848182199999999664e-01 1.933672700000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.861246299999999465e-01 1.933794000000000013e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.874303800000000519e-01 1.934015700000000004e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.887334800000000534e-01 1.934336199999999950e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.900319600000000442e-01 1.934753200000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.913238800000000461e-01 1.935264700000000060e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.926073600000000496e-01 1.935868300000000097e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.938805099999999948e-01 1.936561699999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.951415099999999514e-01 1.937342399999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.963885700000000289e-01 1.938207800000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.976199500000000331e-01 1.939155299999999915e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.988339499999999704e-01 1.940182000000000073e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.200000000000000178e+00 -2.779999999999999805e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.410320000000000018e+00 -2.530800000000000161e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.628733599999999893e+00 -2.247798299999999916e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.852060199999999934e+00 -1.926432700000000109e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.076028599999999891e+00 -1.562534199999999984e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.295197700000000118e+00 -1.152805400000000091e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.502980099999999819e+00 -6.954161899999999896e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.691819900000000043e+00 -1.906730899999999895e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.853571300000000033e+00 3.583217300000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.980097799999999797e+00 9.451557699999999507e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.064065399999999606e+00 1.559899799999999948e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.099837400000000187e+00 2.189366900000000005e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.084309900000000049e+00 2.817926200000000048e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.017496600000000306e+00 3.428831199999999857e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.902690100000000051e+00 4.005865700000000196e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.746124700000000196e+00 4.534988000000000241e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.556197000000000052e+00 5.005626200000000026e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.342425099999999816e+00 5.411375200000000163e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.114379700000000195e+00 5.750019899999999851e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.880799999999999805e+00 6.022993999999999737e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.649011199999999899e+00 6.234494399999999992e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.424666699999999953e+00 6.390494999999999592e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.211756999999999973e+00 6.497845400000000105e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.012794200000000089e+00 6.563563300000000211e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.829083900000000096e+00 6.594345599999999585e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.661014999999999908e+00 6.596280600000000049e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.508325200000000033e+00 6.574713899999999889e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.370322100000000098e+00 6.534221399999999846e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.246055200000000029e+00 6.478648200000000301e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.134442299999999904e+00 6.411181400000000252e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.034357699999999936e+00 6.334436199999999850e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.446905799999999465e-01 6.250543300000000357e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.643816100000000224e-01 6.161229999999999762e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.924438000000000315e-01 6.067891699999999666e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.279722899999999663e-01 5.971652500000000252e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.701472299999999827e-01 5.873417199999999561e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.182320300000000435e-01 5.773912799999999734e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.715689600000000148e-01 5.673722899999999569e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.295732399999999451e-01 5.573316100000000439e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.917265900000000189e-01 5.473067699999999647e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.575705899999999993e-01 5.373278199999999671e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.267003300000000166e-01 5.274187399999999748e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.987584000000000128e-01 5.175986599999999882e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.734293699999999827e-01 5.078827200000000097e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.504348800000000042e-01 4.982828600000000385e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.295291399999999982e-01 4.888084199999999768e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.104949799999999760e-01 4.794666099999999709e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.931403799999999782e-01 4.702629100000000228e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.772953899999999750e-01 4.612013799999999719e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.628094000000000263e-01 4.522849199999999570e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.495488299999999993e-01 4.435154999999999959e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.373950300000000069e-01 4.348942899999999945e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.262424799999999958e-01 4.264218299999999573e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.159972300000000123e-01 4.180981300000000012e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.065755200000000125e-01 4.099227899999999813e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.979025299999999932e-01 4.018950300000000198e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.899114299999999922e-01 3.940137899999999860e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.825423399999999974e-01 3.862777799999999928e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.757416199999999873e-01 3.786855099999999918e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.694611299999999876e-01 3.712353400000000025e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.636575799999999969e-01 3.639254999999999907e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.582920499999999897e-01 3.567541299999999804e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.533294600000000008e-01 3.497192699999999821e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.487381899999999924e-01 3.428189199999999826e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.444896599999999920e-01 3.360510399999999898e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.405580700000000072e-01 3.294135199999999930e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.369200499999999876e-01 3.229042800000000213e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.335544300000000018e-01 3.165211799999999798e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.304420500000000038e-01 3.102621099999999910e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.275654900000000036e-01 3.041249300000000044e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.249089399999999961e-01 2.981075199999999814e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.224580400000000041e-01 2.922077799999999836e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.201997199999999960e-01 2.864236099999999841e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.181220999999999938e-01 2.807529300000000116e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.162143600000000027e-01 2.751936800000000183e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.144666399999999945e-01 2.697438299999999956e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.128699700000000000e-01 2.644013600000000075e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.114161800000000035e-01 2.591642900000000083e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.100978100000000043e-01 2.540306600000000081e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.089080800000000043e-01 2.489985299999999846e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.078408099999999953e-01 2.440660100000000110e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.068903900000000018e-01 2.392312099999999830e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.060516999999999987e-01 2.344922799999999974e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.053200999999999998e-01 2.298474300000000081e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.046914000000000039e-01 2.252948500000000021e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.041617700000000007e-01 2.208327900000000010e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.037277699999999969e-01 2.164595300000000222e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.033863099999999952e-01 2.121733799999999892e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.031346000000000068e-01 2.079726700000000150e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.029701499999999964e-01 2.038557599999999859e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.028907399999999944e-01 1.998210599999999948e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.028944200000000003e-01 1.958669800000000016e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.029794700000000035e-01 1.919919900000000013e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.031444100000000058e-01 1.881945699999999944e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.033879399999999976e-01 1.844732400000000050e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.037089999999999956e-01 1.808265299999999964e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.041066900000000017e-01 1.772530200000000056e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.045803099999999958e-01 1.737513099999999922e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.051293299999999931e-01 1.703200300000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.057533799999999941e-01 1.669578400000000018e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.064522400000000035e-01 1.636634200000000039e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.072258600000000062e-01 1.604354800000000081e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.080743299999999962e-01 1.572727599999999892e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.089978699999999967e-01 1.541740200000000005e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.099968600000000019e-01 1.511380699999999910e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.110717900000000036e-01 1.481637000000000093e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.122232999999999981e-01 1.452497799999999950e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.134521500000000016e-01 1.423951600000000095e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.147592300000000037e-01 1.395987400000000100e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.161455500000000002e-01 1.368594400000000100e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.176122500000000015e-01 1.341762099999999958e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.191605899999999968e-01 1.315480200000000099e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.207919400000000004e-01 1.289738599999999957e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.225078200000000034e-01 1.264527399999999968e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.243098400000000048e-01 1.239837199999999973e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.261997599999999942e-01 1.215658600000000034e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.281794300000000109e-01 1.191982499999999945e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.302508599999999961e-01 1.168800000000000061e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.324161500000000102e-01 1.146102600000000082e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.346775400000000122e-01 1.123881899999999989e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.370374099999999984e-01 1.102129799999999937e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.394982499999999903e-01 1.080838399999999977e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.420626799999999967e-01 1.060000000000000053e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.447334600000000082e-01 1.039607299999999901e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.475134700000000076e-01 1.019652999999999921e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.504057599999999995e-01 1.000130399999999975e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.534134900000000135e-01 9.810326600000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.565399500000000110e-01 9.623534299999999542e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.597886099999999976e-01 9.440865499999999688e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.631630699999999934e-01 9.262261200000000416e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.666670799999999952e-01 9.087664800000000431e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.703045300000000095e-01 8.917022700000000190e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.740794999999999981e-01 8.750283699999999998e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.779961899999999986e-01 8.587399500000000296e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.820589800000000091e-01 8.428324600000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.862724400000000113e-01 8.273016199999999598e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.906412700000000016e-01 8.121434899999999679e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.951703599999999872e-01 7.973543800000000292e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.998647699999999972e-01 7.829309500000000144e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.047297600000000106e-01 7.688701700000000194e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.097707299999999886e-01 7.551693400000000223e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.149933099999999930e-01 7.418261000000000438e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.204032900000000017e-01 7.288384700000000160e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.260066599999999981e-01 7.162047999999999748e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.318095799999999873e-01 7.039238700000000071e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.378184399999999921e-01 6.919948200000000105e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.440398000000000012e-01 6.804172200000000448e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.504804099999999867e-01 6.691911000000000387e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.571472399999999991e-01 6.583168900000000434e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.640474400000000221e-01 6.477955399999999475e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.711883700000000119e-01 6.376284700000000027e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.785775500000000071e-01 6.278176300000000154e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.862227399999999755e-01 6.183654899999999621e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.941318399999999778e-01 6.092751199999999479e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.023129700000000142e-01 6.005501600000000550e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.107744100000000009e-01 5.921948799999999791e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.195245999999999920e-01 5.842142200000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.285721699999999967e-01 5.766137700000000255e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.379258700000000171e-01 5.693998799999999694e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.475946100000000261e-01 5.625796400000000475e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.575873999999999997e-01 5.561609299999999978e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.679133700000000173e-01 5.501524599999999543e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.785817399999999999e-01 5.445638200000000317e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.896017700000000139e-01 5.394055100000000325e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.009827699999999884e-01 5.346889799999999804e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.127340600000000137e-01 5.304266899999999785e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.248649199999999793e-01 5.266321299999999761e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.373845699999999725e-01 5.233198999999999490e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.503021099999999777e-01 5.205057100000000103e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.636264999999999969e-01 5.182064699999999746e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.773664699999999872e-01 5.164403300000000030e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.915305099999999761e-01 5.152266699999999977e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.061267400000000194e-01 5.145862300000000333e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.211628900000000453e-01 5.145410700000000448e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.366462100000000124e-01 5.151146800000000470e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.525833700000000182e-01 5.163319499999999840e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.689803799999999523e-01 5.182192500000000202e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.858424599999999538e-01 5.208044099999999954e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.031739699999999482e-01 5.241167799999999488e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.209782600000000041e-01 5.281871999999999678e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.392575299999999627e-01 5.330480100000000165e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.580127399999999849e-01 5.387330599999999858e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.772433799999999504e-01 5.452776299999999576e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.969473999999999947e-01 5.527184200000000436e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.171209899999999582e-01 5.610934800000000333e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.377583899999999861e-01 5.704421100000000022e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.588517500000000471e-01 5.808047699999999702e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.803909300000000382e-01 5.922229100000000468e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.023632600000000226e-01 6.047388500000000500e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.247533799999999804e-01 6.183955500000000161e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.475430400000000253e-01 6.332363600000000536e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.707108599999999754e-01 6.493048000000000153e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.942321600000000537e-01 6.666442000000000201e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.180787599999999937e-01 6.852973599999999665e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.422187699999999833e-01 7.053061600000000153e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.666164600000000107e-01 7.267110900000000040e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.912320999999999493e-01 7.495507599999999826e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.016021800000000086e+00 7.738613899999999823e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.040937500000000071e+00 7.996761700000000195e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.065926699999999894e+00 8.270246799999999565e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.090932800000000036e+00 8.559321800000000424e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.115894900000000023e+00 8.864189199999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.140747699999999920e+00 9.184993900000000266e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.165421999999999958e+00 9.521816100000000116e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.189845000000000041e+00 9.874663200000000085e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.213940199999999914e+00 1.024346200000000096e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.237627899999999892e+00 1.062805400000000011e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.260825899999999944e+00 1.102818199999999971e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.283449700000000027e+00 1.144349099999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.305413399999999946e+00 1.187351800000000068e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.326630200000000093e+00 1.231768900000000055e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.347013400000000027e+00 1.277531500000000042e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.366476900000000105e+00 1.324558600000000030e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.384936399999999956e+00 1.372757800000000028e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.402310200000000062e+00 1.422024600000000083e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.418520199999999898e+00 1.472243100000000027e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.433492900000000070e+00 1.523286200000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.447160199999999897e+00 1.575016600000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.459460600000000108e+00 1.627287099999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.470339800000000086e+00 1.679942400000000058e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.479751700000000003e+00 1.732819499999999957e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.487658900000000006e+00 1.785749699999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.494033500000000014e+00 1.838559899999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.498857399999999895e+00 1.891074099999999980e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.502122699999999922e+00 1.943115600000000054e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.503831700000000104e+00 1.994508200000000064e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.503996799999999912e+00 2.045078399999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.502640900000000057e+00 2.094657100000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.499796200000000024e+00 2.143081200000000131e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.495504299999999898e+00 2.190195099999999950e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.489815600000000018e+00 2.235852500000000020e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.482787999999999995e+00 2.279917499999999819e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.474486900000000045e+00 2.322265499999999872e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.464983300000000099e+00 2.362784700000000182e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.454353900000000088e+00 2.401375999999999955e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.442679000000000045e+00 2.437954299999999908e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.430042500000000105e+00 2.472448099999999815e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.416530000000000067e+00 2.504799999999999915e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.402228800000000053e+00 2.534966299999999784e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.387225900000000012e+00 2.562916799999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.371607999999999938e+00 2.588634299999999833e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.355460499999999957e+00 2.612114000000000047e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.338866600000000018e+00 2.633362599999999887e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.321906800000000048e+00 2.652397899999999975e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.304658600000000002e+00 2.669247499999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.287195799999999890e+00 2.683947900000000164e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.269588299999999892e+00 2.696543800000000157e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.251901900000000012e+00 2.707087099999999857e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.234197800000000012e+00 2.715635699999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.216533099999999923e+00 2.722252800000000139e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.198960199999999920e+00 2.727005800000000146e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.181527200000000111e+00 2.729965899999999834e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.164277699999999971e+00 2.731206900000000104e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.147251100000000079e+00 2.730804399999999799e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.130482800000000010e+00 2.728835699999999864e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114004100000000053e+00 2.725378699999999821e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.097842599999999891e+00 2.720511300000000077e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.082022400000000051e+00 2.714311400000000152e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.066564400000000079e+00 2.706856099999999987e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.051486200000000037e+00 2.698221399999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.036802800000000024e+00 2.688481900000000202e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.022526400000000057e+00 2.677710600000000163e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.008666899999999922e+00 2.665978799999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.952318700000000185e-01 2.653355599999999814e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.822270699999999799e-01 2.639907899999999863e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.696563700000000452e-01 2.625700600000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.575220800000000532e-01 2.610795899999999836e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.458250599999999952e-01 2.595253899999999891e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.345649400000000107e-01 2.579132299999999933e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.237402099999999505e-01 2.562486100000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.133483900000000100e-01 2.545368199999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.033861699999999884e-01 2.527829000000000104e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.938494999999999635e-01 2.509916699999999778e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.847337199999999457e-01 2.491677099999999978e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.760336499999999971e-01 2.473153700000000121e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.677436800000000172e-01 2.454387999999999792e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.598578399999999844e-01 2.435419399999999790e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.523698600000000347e-01 2.416285199999999911e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.452732800000000157e-01 2.397020899999999788e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.385614599999999808e-01 2.377660000000000107e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.322276400000000462e-01 2.358234200000000058e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.262649899999999770e-01 2.338773600000000119e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.206666500000000530e-01 2.319306699999999832e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.154257700000000497e-01 2.299860300000000191e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.105354900000000251e-01 2.280459899999999873e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.059890400000000454e-01 2.261129400000000178e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.017796900000000448e-01 2.241891499999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.979008100000000159e-01 2.222767699999999902e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.943458799999999487e-01 2.203778199999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.911084699999999525e-01 2.184942100000000220e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.881822899999999521e-01 2.166277299999999961e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.855611500000000413e-01 2.147800999999999849e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.832390200000000080e-01 2.129529300000000180e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.812099700000000313e-01 2.111477199999999943e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.794682299999999842e-01 2.093659199999999831e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.780081399999999592e-01 2.076088899999999793e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.768241900000000255e-01 2.058778999999999915e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.759109699999999776e-01 2.041741599999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.752632099999999804e-01 2.024988299999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.748757600000000245e-01 2.008529799999999810e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.747435700000000480e-01 1.992376499999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.748616999999999866e-01 1.976538099999999964e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.752252899999999558e-01 1.961023799999999984e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.758296000000000081e-01 1.945842300000000025e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.766699400000000031e-01 1.931001900000000049e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.777417199999999697e-01 1.916510500000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.790403799999999768e-01 1.902375600000000055e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.805614499999999900e-01 1.888604200000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.823004700000000255e-01 1.875203200000000070e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.842530399999999569e-01 1.862178899999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.864147799999999799e-01 1.849537399999999998e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.887813000000000185e-01 1.837284600000000045e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.913482299999999858e-01 1.825425899999999935e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.941112099999999563e-01 1.813966699999999932e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.970658299999999752e-01 1.802911900000000012e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.002076799999999768e-01 1.792266200000000032e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.035322799999999877e-01 1.782034200000000013e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.070351300000000450e-01 1.772219999999999906e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.107116599999999451e-01 1.762827900000000003e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.145572300000000210e-01 1.753861499999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.185671100000000422e-01 1.745324400000000109e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.227364900000000425e-01 1.737219999999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.270604599999999973e-01 1.729551400000000072e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.315340100000000456e-01 1.722321500000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.361519899999999561e-01 1.715532999999999975e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.409091400000000549e-01 1.709188399999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.458000700000000149e-01 1.703289700000000018e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.508192199999999872e-01 1.697839099999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.559609000000000245e-01 1.692838000000000065e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.612192800000000314e-01 1.688288000000000011e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.665883300000000178e-01 1.684190199999999971e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.720618700000000167e-01 1.680545399999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.776335499999999845e-01 1.677354199999999906e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.832968500000000223e-01 1.674616700000000069e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.890450500000000034e-01 1.672332900000000011e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.948712599999999462e-01 1.670502300000000107e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.007684200000000141e-01 1.669124000000000052e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.067292799999999708e-01 1.668196900000000094e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.127463900000000185e-01 1.667719299999999905e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.188121500000000497e-01 1.667689100000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.249187700000000012e-01 1.668104000000000031e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.310583099999999446e-01 1.668960900000000080e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.372226399999999957e-01 1.670256500000000033e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.434035100000000007e-01 1.671986799999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.495924799999999610e-01 1.674147499999999900e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.557810300000000314e-01 1.676733500000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.619604699999999564e-01 1.679739599999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.681220200000000276e-01 1.683159499999999920e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.742568299999999626e-01 1.686986700000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.803559299999999865e-01 1.691213999999999995e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.864103400000000521e-01 1.695833700000000110e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.924109899999999929e-01 1.700837200000000049e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.983488400000000151e-01 1.706215599999999943e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.004214799999999963e+00 1.711959299999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.009999899999999950e+00 1.718058099999999921e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.015695100000000073e+00 1.724500900000000003e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.021291600000000077e+00 1.731276299999999990e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.026780500000000096e+00 1.738372299999999981e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.032153199999999993e+00 1.745775999999999994e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.037401199999999912e+00 1.753473999999999977e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.042516100000000057e+00 1.761452599999999924e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047489899999999974e+00 1.769697199999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.052314699999999936e+00 1.778192599999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.056982899999999947e+00 1.786923400000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.061487300000000022e+00 1.795873499999999900e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.065820800000000013e+00 1.805026199999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.069976999999999956e+00 1.814364599999999994e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.073949499999999890e+00 1.823871400000000031e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.077732499999999982e+00 1.833528599999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.081320800000000082e+00 1.843318400000000024e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084709200000000040e+00 1.853222200000000042e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.087893500000000069e+00 1.863221500000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.090869499999999936e+00 1.873297599999999896e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093633800000000100e+00 1.883431499999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096183499999999977e+00 1.893604199999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.098516000000000048e+00 1.903796899999999903e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.100629700000000044e+00 1.913990400000000092e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.102522900000000083e+00 1.924166000000000043e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.104195100000000096e+00 1.934304999999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.105645900000000070e+00 1.944388800000000028e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.106875599999999960e+00 1.954399100000000056e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.107885100000000067e+00 1.964318100000000067e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.108675800000000100e+00 1.974128099999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109249399999999941e+00 1.983811999999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109608600000000056e+00 1.993353099999999989e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109756100000000023e+00 2.002735299999999885e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109695400000000109e+00 2.011943000000000037e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109430300000000091e+00 2.020961100000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.108965200000000095e+00 2.029775299999999838e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.108304799999999979e+00 2.038371900000000014e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.107454299999999892e+00 2.046738099999999783e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.106419100000000100e+00 2.054861499999999896e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.105205100000000051e+00 2.062730800000000198e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.103818500000000036e+00 2.070335299999999989e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.102265700000000015e+00 2.077665200000000212e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.100553600000000021e+00 2.084711500000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.098689000000000027e+00 2.091466000000000047e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096679100000000018e+00 2.097921400000000158e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.094531300000000096e+00 2.104071100000000083e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.092253200000000035e+00 2.109909700000000221e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.089852199999999938e+00 2.115432100000000037e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.087336099999999917e+00 2.120634599999999814e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084712700000000085e+00 2.125513900000000067e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.081989799999999891e+00 2.130067700000000119e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.079175100000000054e+00 2.134294399999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.076276599999999917e+00 2.138193300000000185e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.073301899999999920e+00 2.141764300000000176e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.070258799999999955e+00 2.145008100000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.067154900000000017e+00 2.147926099999999838e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.063997700000000046e+00 2.150520300000000162e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.060794599999999921e+00 2.152793500000000027e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.057552899999999907e+00 2.154749100000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.054279799999999989e+00 2.156390800000000052e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.050982199999999978e+00 2.157723299999999789e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047666900000000068e+00 2.158751300000000040e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.044340599999999952e+00 2.159480499999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.041009499999999921e+00 2.159916799999999970e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.037679999999999936e+00 2.160066500000000111e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.034358099999999947e+00 2.159936399999999868e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.031049499999999952e+00 2.159533500000000217e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.027759700000000054e+00 2.158865399999999823e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.024494199999999910e+00 2.157939700000000016e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.021257999999999999e+00 2.156764400000000137e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.018056099999999908e+00 2.155347799999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.014893000000000045e+00 2.153698400000000124e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.011773299999999987e+00 2.151824799999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.008701000000000070e+00 2.149735699999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.005680300000000083e+00 2.147440099999999852e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.002714700000000070e+00 2.144947000000000159e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.998079199999999611e-01 2.142265500000000156e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.969631500000000202e-01 2.139404799999999884e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.941835199999999872e-01 2.136374200000000112e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.914718999999999616e-01 2.133182699999999876e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.888309699999999758e-01 2.129839699999999780e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.862631800000000171e-01 2.126354399999999867e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.837707999999999453e-01 2.122735899999999898e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.813559200000000482e-01 2.118993399999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.790204200000000023e-01 2.115135899999999847e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.767660200000000126e-01 2.111172400000000060e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.745942300000000058e-01 2.107111800000000201e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.725064199999999826e-01 2.102962999999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.705037699999999878e-01 2.098734499999999947e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.685873299999999686e-01 2.094434899999999988e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.667579600000000273e-01 2.090072600000000058e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.650163899999999462e-01 2.085656000000000176e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.633631999999999751e-01 2.081193199999999965e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.617988299999999935e-01 2.076691999999999982e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.603235900000000047e-01 2.072160499999999850e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.589376400000000356e-01 2.067606099999999891e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.576410400000000545e-01 2.063036499999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.564337099999999925e-01 2.058458799999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.553154700000000554e-01 2.053880200000000045e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.542860199999999571e-01 2.049307699999999954e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.533449499999999688e-01 2.044747999999999788e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.524917400000000312e-01 2.040207800000000127e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.517257900000000159e-01 2.035693199999999869e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.510463900000000192e-01 2.031210600000000088e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.504527299999999679e-01 2.026765999999999845e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.499439299999999919e-01 2.022365100000000027e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.495190199999999914e-01 2.018013499999999905e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.491769399999999690e-01 2.013716699999999804e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.489165499999999698e-01 2.009479799999999816e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.487366400000000199e-01 2.005307999999999868e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.486359199999999658e-01 2.001205800000000146e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.486130400000000185e-01 1.997178099999999956e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.486665800000000370e-01 1.993229200000000034e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.487950400000000339e-01 1.989363400000000004e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.489968800000000426e-01 1.985584599999999922e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.492704800000000276e-01 1.981896700000000067e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.496141799999999744e-01 1.978303399999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.500262499999999610e-01 1.974807999999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.505049100000000362e-01 1.971413800000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.510483400000000476e-01 1.968123899999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.516546500000000464e-01 1.964941199999999943e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.523219299999999832e-01 1.961868200000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.530482099999999512e-01 1.958907500000000024e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.538314700000000146e-01 1.956061400000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.546696700000000257e-01 1.953331900000000010e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.555607200000000301e-01 1.950721099999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.565025000000000333e-01 1.948230499999999976e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.574928600000000012e-01 1.945861800000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.585295900000000424e-01 1.943616199999999905e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.596105000000000329e-01 1.941495100000000029e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.607333399999999912e-01 1.939499300000000037e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.618958399999999465e-01 1.937629599999999952e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.630957199999999885e-01 1.935886800000000019e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.643306600000000062e-01 1.934271199999999968e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.655983500000000497e-01 1.932783099999999976e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.668964399999999682e-01 1.931422600000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.682225899999999941e-01 1.930189699999999897e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.695744200000000479e-01 1.929084100000000079e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.709495900000000290e-01 1.928105399999999969e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.723457100000000297e-01 1.927253099999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.737604100000000207e-01 1.926526200000000077e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.751913300000000229e-01 1.925924100000000028e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.766360899999999567e-01 1.925445499999999921e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.780923400000000045e-01 1.925089300000000003e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.795577300000000154e-01 1.924854099999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.810299300000000500e-01 1.924738400000000071e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.825066000000000077e-01 1.924740399999999907e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.500000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.779999999999999805e+00 -1.469999999999999973e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.042332000000000036e+00 -8.690639999999999477e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.274286199999999702e+00 -1.980648000000000131e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.462189300000000358e+00 5.366773900000000319e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.592781800000000025e+00 1.322389199999999931e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.655024199999999723e+00 2.139687200000000011e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.642019200000000012e+00 2.963663500000000006e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.552552300000000329e+00 3.766323900000000169e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.391726700000000427e+00 4.520026699999999842e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.170381299999999847e+00 5.201116700000000037e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.903383799999999848e+00 5.792777599999999971e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.607290400000000119e+00 6.286378199999999694e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.298046199999999928e+00 6.681152499999999606e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.989273100000000127e+00 6.982613800000000204e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.691385200000000033e+00 7.200391599999999670e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.411460100000000217e+00 7.346125999999999934e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.153620699999999832e+00 7.431809000000000331e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.919659599999999910e+00 7.468696099999999838e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.709698900000000021e+00 7.466725900000000138e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.522769800000000062e+00 7.434314200000000206e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.357265600000000072e+00 7.378381000000000078e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.211267700000000058e+00 7.304500199999999666e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.082764300000000013e+00 7.217096999999999873e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.697866099999999934e-01 7.119650199999999707e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.704872500000000457e-01 7.014876600000000018e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.831795299999999571e-01 6.904888999999999832e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.063513500000000445e-01 6.791326100000000032e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.386641600000000363e-01 6.675456800000000079e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.789432300000000309e-01 6.558263400000000409e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.261637099999999512e-01 6.440505100000000205e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.794350600000000240e-01 6.322768899999999803e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.379853200000000113e-01 6.205507899999999744e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.011463000000000112e-01 6.089070999999999678e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.683399900000000060e-01 5.973726300000000045e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.390663400000000216e-01 5.859678699999999907e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.128926000000000207e-01 5.747083800000000409e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.894439100000000265e-01 5.636058199999999907e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.683952099999999952e-01 5.526688100000000325e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.494642800000000105e-01 5.419035799999999625e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.324057399999999995e-01 5.313144399999999656e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.170058599999999949e-01 5.209042000000000172e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.030782399999999932e-01 5.106744800000000417e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.904599999999999904e-01 5.006259599999999921e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.790085499999999885e-01 4.907585400000000320e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.685988999999999960e-01 4.810715400000000308e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.591212300000000024e-01 4.715638099999999611e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.504789199999999882e-01 4.622338199999999730e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.425867899999999910e-01 4.530797100000000022e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.353696199999999961e-01 4.440994400000000120e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.287608899999999890e-01 4.352907599999999988e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.227016400000000007e-01 4.266512600000000432e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.171395400000000003e-01 4.181784600000000296e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.120280800000000021e-01 4.098697699999999777e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.073258200000000023e-01 4.017225800000000291e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.029958099999999932e-01 3.937342000000000120e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.900504799999999828e-02 3.859019500000000047e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.532400200000000490e-02 3.782231200000000015e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.192621300000000661e-02 3.706949999999999967e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.878794399999999365e-02 3.633149099999999798e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.588786499999999380e-02 3.560801399999999894e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.320678700000000427e-02 3.489880400000000105e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
8.072742400000000595e-02 3.420359799999999950e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.843418400000000401e-02 3.352213299999999840e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.631298899999999774e-02 3.285415099999999811e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.435111199999999698e-02 3.219939699999999849e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.253703499999999971e-02 3.155762000000000178e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.086032400000000231e-02 3.092857299999999920e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.931151900000000199e-02 3.031200999999999812e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.788203700000000618e-02 2.970769100000000051e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.656408099999999717e-02 2.911538000000000181e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.535056799999999777e-02 2.853484499999999979e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.423505399999999976e-02 2.796585700000000063e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.321167900000000672e-02 2.740819000000000116e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.227511100000000105e-02 2.686162400000000172e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.142049399999999909e-02 2.632594300000000054e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.064340900000000228e-02 2.580093300000000145e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.993983199999999845e-02 2.528638599999999848e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.930610199999999943e-02 2.478209500000000176e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.873888699999999657e-02 2.428786000000000111e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.823515900000000162e-02 2.380348300000000084e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.779216599999999898e-02 2.332876999999999867e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.740741199999999794e-02 2.286353000000000080e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.707863700000000151e-02 2.240757799999999911e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.680379399999999773e-02 2.196073000000000164e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.658103999999999911e-02 2.152280600000000099e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.640871699999999711e-02 2.109363000000000099e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.628533599999999831e-02 2.067302999999999891e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.620957299999999879e-02 2.026083700000000043e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.618024900000000155e-02 1.985688399999999909e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.619633000000000267e-02 1.946100900000000022e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.625690900000000078e-02 1.907305199999999923e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.636120299999999861e-02 1.869285700000000050e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.650854699999999925e-02 1.832027000000000072e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.669838600000000339e-02 1.795514199999999949e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.693026600000000020e-02 1.759732499999999922e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.720383600000000096e-02 1.724667500000000020e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.751883700000000321e-02 1.690305100000000005e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.787510299999999719e-02 1.656631299999999918e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.827255299999999777e-02 1.623632600000000092e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.871119100000000285e-02 1.591295799999999927e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.919110100000000291e-02 1.559607799999999989e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.971244700000000183e-02 1.528555799999999909e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.027546899999999819e-02 1.498127299999999940e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.088048100000000018e-02 1.468310100000000062e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.152787199999999734e-02 1.439092100000000096e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.221810099999999788e-02 1.410461699999999929e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.295169999999999932e-02 1.382407299999999895e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.372927000000000453e-02 1.354917699999999892e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.455148300000000672e-02 1.327981800000000101e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.541907800000000550e-02 1.301588799999999990e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.633286700000000369e-02 1.275728200000000090e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.729372699999999763e-02 1.250389699999999937e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.830260900000000024e-02 1.225562999999999958e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.936053000000000357e-02 1.201238400000000039e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.046858100000000236e-02 1.177405999999999953e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.162792099999999718e-02 1.154056500000000041e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.283978500000000411e-02 1.131180599999999981e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.410547700000000293e-02 1.108769200000000010e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.542637900000000173e-02 1.086813500000000099e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.680394599999999794e-02 1.065304800000000052e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.823971100000000345e-02 1.044234700000000071e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.973528700000000191e-02 1.023594799999999916e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.129236600000000479e-02 1.003377299999999916e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.291272199999999426e-02 9.835740499999999775e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.459821500000000438e-02 9.641775500000000498e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.635078999999999672e-02 9.451802700000000446e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.817247999999999752e-02 9.265749300000000188e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.006541099999999800e-02 9.083544000000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.203180099999999642e-02 8.905117900000000253e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.407396499999999551e-02 8.730403399999999703e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.619431700000000141e-02 8.559335300000000535e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.839537099999999537e-02 8.391849999999999588e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.006797499999999984e-01 8.227885600000000021e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.030501699999999965e-01 8.067382499999999901e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.055094899999999974e-01 7.910282600000000386e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.080606499999999942e-01 7.756529800000000474e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.107067300000000032e-01 7.606070099999999723e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.134509100000000020e-01 7.458851100000000178e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.162965200000000004e-01 7.314822500000000005e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.192470000000000058e-01 7.173935999999999646e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.223059400000000019e-01 7.036145200000000210e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.254770500000000066e-01 6.901405800000000035e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.287641999999999953e-01 6.769675499999999735e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.321713800000000050e-01 6.640913999999999984e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.357027600000000056e-01 6.515083499999999583e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.393626400000000098e-01 6.392147900000000327e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.431554899999999964e-01 6.272073700000000418e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.470859499999999931e-01 6.154829600000000234e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.511588100000000046e-01 6.040386800000000500e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.553790499999999908e-01 5.928718600000000283e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.597518099999999941e-01 5.819801300000000399e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.642824400000000018e-01 5.713613499999999901e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.689764400000000055e-01 5.610136799999999591e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.738395399999999869e-01 5.509355200000000119e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.788776300000000097e-01 5.411256199999999739e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.840968299999999891e-01 5.315830000000000277e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.895034499999999900e-01 5.223069999999999657e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.951040099999999944e-01 5.132973199999999458e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.009052400000000127e-01 5.045539999999999470e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.069140999999999897e-01 4.960774399999999806e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.131377600000000094e-01 4.878684300000000196e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.195835999999999899e-01 4.799281699999999873e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.262592599999999898e-01 4.722582799999999748e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.331725699999999957e-01 4.648608499999999921e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.403316199999999958e-01 4.577384099999999845e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.477447100000000069e-01 4.508940100000000117e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.554203600000000129e-01 4.443312300000000215e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.633673500000000001e-01 4.380541900000000100e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.715946599999999878e-01 4.320675999999999961e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.801115000000000133e-01 4.263767900000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.889272999999999980e-01 4.209877499999999939e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.980516999999999750e-01 4.159071599999999980e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.074945299999999881e-01 4.111424100000000137e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.172658300000000264e-01 4.067016700000000151e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.273758099999999893e-01 4.025939499999999782e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.378348500000000199e-01 3.988290600000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.486534800000000156e-01 3.954177799999999965e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.598423399999999828e-01 3.923717899999999981e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.714122000000000257e-01 3.897038199999999786e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.833738700000000055e-01 3.874276199999999726e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.957382300000000241e-01 3.855580900000000200e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.085161600000000170e-01 3.841112799999999994e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.217184999999999961e-01 3.831044699999999747e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.353559900000000260e-01 3.825562399999999919e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.494392700000000018e-01 3.824865100000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.639787499999999953e-01 3.829166099999999906e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.789845899999999879e-01 3.838693200000000139e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.944666300000000181e-01 3.853689900000000224e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.104342499999999783e-01 3.874414999999999942e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.268963500000000133e-01 3.901143899999999776e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.438612099999999838e-01 3.934169000000000138e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.613363799999999681e-01 3.973799599999999765e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.793285500000000532e-01 4.020363000000000131e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.978434700000000435e-01 4.074204399999999948e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.168857399999999602e-01 4.135687000000000113e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.364586800000000544e-01 4.205192500000000111e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.565641599999999523e-01 4.283120499999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.772024399999999611e-01 4.369888699999999737e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.983719400000000244e-01 4.465932200000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.200690499999999883e-01 4.571702899999999792e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.422879300000000402e-01 4.687668600000000074e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.650202499999999572e-01 4.814311800000000141e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.882549699999999993e-01 4.952127900000000138e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.119780899999999857e-01 5.101623699999999761e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.361724000000000379e-01 5.263314599999999732e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.608172200000000496e-01 5.437722000000000389e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.858881400000000461e-01 5.625370100000000040e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.113567700000000382e-01 5.826781800000000455e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.371904800000000479e-01 6.042474599999999585e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.633521999999999919e-01 6.272955599999999743e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.898001600000000400e-01 6.518715400000000271e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.016487700000000105e+00 6.780222900000000275e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.043363199999999935e+00 7.057917299999999505e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.070369799999999927e+00 7.352201699999999507e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.097445400000000015e+00 7.663434199999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.124522800000000045e+00 7.991920099999999527e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.151529599999999931e+00 8.337902400000000158e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.178388100000000049e+00 8.701552500000000467e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.205016000000000087e+00 9.082960799999999502e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.231326399999999932e+00 9.482127000000000194e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.257228299999999965e+00 9.898950300000000091e-01 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.282626899999999903e+00 1.033322000000000074e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.307424600000000048e+00 1.078460900000000056e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.331521500000000024e+00 1.125266000000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.354816000000000020e+00 1.173678699999999964e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.377206300000000105e+00 1.223626199999999997e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.398590900000000081e+00 1.275021500000000030e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.418869799999999959e+00 1.327763400000000038e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.437946100000000005e+00 1.381735799999999958e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.455726800000000098e+00 1.436808599999999991e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.472123800000000093e+00 1.492838000000000109e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.487055900000000097e+00 1.549667200000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.500449300000000097e+00 1.607127299999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.512239000000000111e+00 1.665038699999999983e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.522369899999999943e+00 1.723212600000000094e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.530797299999999916e+00 1.781452700000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.537488299999999919e+00 1.839557300000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.542421899999999901e+00 1.897321000000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.545589399999999891e+00 1.954537200000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.546994800000000003e+00 2.011000300000000074e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.546654399999999985e+00 2.066507999999999790e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.544597100000000056e+00 2.120863400000000176e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.540863400000000105e+00 2.173877399999999849e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.535504999999999898e+00 2.225370199999999965e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.528583800000000048e+00 2.275173800000000135e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.520171299999999892e+00 2.323133100000000173e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.510347000000000106e+00 2.369107300000000027e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.499197399999999902e+00 2.412971000000000199e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.486814899999999939e+00 2.454615299999999944e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.473296299999999892e+00 2.493947799999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.458741599999999972e+00 2.530892900000000001e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.443252900000000061e+00 2.565392099999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.426932899999999949e+00 2.597403400000000140e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.409883800000000020e+00 2.626900899999999872e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.392206599999999961e+00 2.653873700000000113e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.374000099999999946e+00 2.678325800000000090e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.355359699999999945e+00 2.700274400000000075e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.336377200000000043e+00 2.719748899999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.317140100000000036e+00 2.736790000000000056e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.297730999999999968e+00 2.751448599999999800e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.278227400000000014e+00 2.763783800000000124e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.258701599999999976e+00 2.773862799999999851e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.239220400000000000e+00 2.781758700000000140e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.219845000000000068e+00 2.787550200000000089e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.200631199999999899e+00 2.791320100000000082e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.181629500000000110e+00 2.793154299999999868e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.162885200000000063e+00 2.793141100000000154e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.144438599999999973e+00 2.791370399999999918e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.126325100000000079e+00 2.787932599999999983e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.108575700000000053e+00 2.782918200000000120e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.091217199999999998e+00 2.776417499999999983e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.074272399999999905e+00 2.768519299999999905e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.057760400000000045e+00 2.759311400000000081e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.041697000000000095e+00 2.748879399999999862e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.026094899999999921e+00 2.737307200000000051e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.010963999999999974e+00 2.724675899999999817e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.963115700000000352e-01 2.711064299999999871e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.821427400000000141e-01 2.696548500000000015e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.684605400000000364e-01 2.681201699999999910e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.552661999999999543e-01 2.665094299999999805e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.425593599999999572e-01 2.648293699999999973e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.303382500000000332e-01 2.630864600000000220e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.185999099999999640e-01 2.612868399999999980e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.073402900000000493e-01 2.594364099999999951e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.965544800000000425e-01 2.575407499999999850e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.862368000000000468e-01 2.556051699999999816e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.763809299999999469e-01 2.536347300000000082e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.669800300000000126e-01 2.516342100000000137e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.580268699999999971e-01 2.496081400000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.495138399999999645e-01 2.475608199999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.414331299999999736e-01 2.454962999999999784e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.337767099999999765e-01 2.434184099999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.265364600000000284e-01 2.413307800000000114e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.197041800000000045e-01 2.392368100000000108e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.132716599999999518e-01 2.371397400000000211e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.072307199999999572e-01 2.350425899999999846e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.015732300000000254e-01 2.329482200000000169e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.962911499999999476e-01 2.308593300000000070e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.913765499999999564e-01 2.287784700000000004e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.868216300000000496e-01 2.267079999999999984e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.826187399999999794e-01 2.246501999999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.787604000000000193e-01 2.226071600000000039e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.752392900000000253e-01 2.205808900000000072e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.720482600000000417e-01 2.185732600000000136e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.691803699999999466e-01 2.165860200000000013e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.666288399999999781e-01 2.146208600000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.643870900000000468e-01 2.126793199999999828e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.624487100000000295e-01 2.107628800000000080e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.608074799999999804e-01 2.088729400000000069e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.594573599999999702e-01 2.070107900000000001e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.583924800000000355e-01 2.051776799999999845e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.576071399999999567e-01 2.033747599999999878e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.570957900000000462e-01 2.016031400000000140e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.568530399999999769e-01 1.998638499999999985e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.568736499999999534e-01 1.981578800000000085e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.571525000000000061e-01 1.964861600000000097e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.576846000000000414e-01 1.948495499999999936e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.584650899999999529e-01 1.932488999999999901e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.594891799999999860e-01 1.916849999999999943e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.607522100000000398e-01 1.901585999999999999e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.622495799999999821e-01 1.886703999999999937e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.639767800000000220e-01 1.872210900000000011e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.659293400000000140e-01 1.858113099999999962e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.681028500000000037e-01 1.844416800000000078e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.704929200000000256e-01 1.831127699999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.730952199999999719e-01 1.818251499999999909e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.759053999999999673e-01 1.805793600000000110e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.789191199999999649e-01 1.793758900000000045e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.821320200000000389e-01 1.782152299999999912e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.855397299999999916e-01 1.770978399999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.891378399999999793e-01 1.760241799999999968e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.929218900000000181e-01 1.749946500000000071e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.968873499999999943e-01 1.740096599999999993e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.010296199999999978e-01 1.730695799999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.053440299999999885e-01 1.721747799999999939e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.098258099999999793e-01 1.713255999999999890e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.144700599999999957e-01 1.705223600000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.192717900000000553e-01 1.697653599999999985e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.242258700000000271e-01 1.690548799999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.293270200000000258e-01 1.683911799999999959e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.345698299999999570e-01 1.677744799999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.399487199999999820e-01 1.672050199999999931e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.454579399999999634e-01 1.666829799999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.510915700000000195e-01 1.662085100000000093e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.568434999999999802e-01 1.657817700000000061e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.627074300000000528e-01 1.654028599999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.686768799999999846e-01 1.650718600000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.747451299999999819e-01 1.647888199999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.809052899999999520e-01 1.645537599999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.871502500000000291e-01 1.643666599999999978e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.934726699999999688e-01 1.642274699999999976e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.998650299999999547e-01 1.641360900000000012e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.063195600000000240e-01 1.640924000000000049e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.128283200000000264e-01 1.640962100000000090e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.193831099999999479e-01 1.641473100000000018e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.259755899999999595e-01 1.642454300000000034e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.325971600000000361e-01 1.643902399999999986e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.392390699999999537e-01 1.645813900000000052e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.458923799999999771e-01 1.648184400000000105e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.525479700000000216e-01 1.651009200000000066e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.591965799999999653e-01 1.654282899999999890e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.658288000000000428e-01 1.657999599999999907e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.724350699999999570e-01 1.662152599999999980e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.790057699999999974e-01 1.666734699999999902e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.855311399999999722e-01 1.671738100000000005e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.920013899999999829e-01 1.677154199999999928e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.984066499999999511e-01 1.682973800000000075e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.004737100000000050e+00 1.689186999999999994e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.010982800000000070e+00 1.695783100000000099e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.017133899999999924e+00 1.702750900000000067e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.023180800000000001e+00 1.710078299999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.029113600000000073e+00 1.717752699999999910e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.034922899999999979e+00 1.725760699999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.040599300000000005e+00 1.734088099999999910e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.046133399999999991e+00 1.742720199999999942e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.051516399999999907e+00 1.751641599999999910e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.056739400000000106e+00 1.760836199999999963e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.061794099999999963e+00 1.770287399999999955e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.066672300000000018e+00 1.779977900000000002e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.071366100000000099e+00 1.789889999999999981e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.075868199999999941e+00 1.800005199999999972e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.080171599999999899e+00 1.810304799999999936e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084269600000000056e+00 1.820769499999999930e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.088156300000000076e+00 1.831379700000000055e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.091825999999999963e+00 1.842115500000000017e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.095273699999999906e+00 1.852956599999999954e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.098494700000000046e+00 1.863882400000000050e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.101485199999999942e+00 1.874872400000000106e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.104241699999999993e+00 1.885905699999999907e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.106761499999999954e+00 1.896961600000000026e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.109042300000000036e+00 1.908019200000000026e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.111082499999999973e+00 1.919057800000000036e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.112881100000000067e+00 1.930056800000000017e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114437899999999981e+00 1.940995900000000107e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.115752999999999995e+00 1.951854800000000001e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.116827400000000026e+00 1.962613900000000022e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.117662500000000003e+00 1.973253799999999947e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.118260299999999985e+00 1.983755500000000005e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.118623700000000110e+00 1.994100599999999890e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.118755600000000072e+00 2.004271399999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.118660100000000046e+00 2.014250500000000166e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.118341199999999924e+00 2.024021499999999918e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.117804000000000020e+00 2.033568600000000171e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.117053499999999921e+00 2.042876600000000042e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.116095599999999965e+00 2.051931399999999961e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114936399999999939e+00 2.060719600000000096e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.113582400000000083e+00 2.069228499999999915e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.112040600000000046e+00 2.077446600000000032e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.110318099999999975e+00 2.085363000000000078e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.108422500000000088e+00 2.092967999999999940e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.106361499999999998e+00 2.100252699999999972e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.104143199999999991e+00 2.107209000000000110e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.101775699999999913e+00 2.113830099999999934e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.099267400000000006e+00 2.120109900000000103e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.096626799999999902e+00 2.126043300000000080e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093862300000000065e+00 2.131625999999999799e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.090982700000000083e+00 2.136854899999999891e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.087996600000000091e+00 2.141727500000000006e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084912600000000005e+00 2.146242500000000053e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.081739400000000018e+00 2.150399000000000171e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.078485499999999986e+00 2.154197400000000151e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.075159600000000104e+00 2.157638700000000131e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.071769799999999995e+00 2.160724699999999832e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.068324599999999958e+00 2.163457800000000208e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.064832100000000059e+00 2.165841400000000139e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.061300200000000027e+00 2.167879199999999784e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.057736800000000033e+00 2.169576000000000171e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.054149500000000073e+00 2.170936699999999941e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.050545599999999968e+00 2.171967200000000098e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.046932500000000044e+00 2.172673699999999819e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.043316899999999992e+00 2.173062999999999967e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.039705700000000066e+00 2.173142100000000188e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.036105400000000065e+00 2.172918800000000150e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.032522099999999998e+00 2.172400999999999804e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.028961999999999932e+00 2.171597100000000058e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.025430599999999970e+00 2.170515599999999878e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.021933600000000109e+00 2.169165599999999916e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.018476099999999995e+00 2.167556199999999933e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.015063000000000049e+00 2.165696899999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.011699200000000021e+00 2.163597000000000214e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.008388999999999980e+00 2.161266499999999979e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.005136599999999936e+00 2.158715100000000220e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.001946000000000003e+00 2.155952800000000114e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.988208400000000431e-01 2.152989600000000170e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.957646500000000289e-01 2.149835500000000010e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.927806399999999920e-01 2.146500699999999817e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.898717700000000397e-01 2.142995200000000100e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.870408400000000304e-01 2.139329099999999872e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.842903699999999700e-01 2.135512499999999925e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.816226900000000199e-01 2.131555399999999878e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.790399400000000529e-01 2.127467600000000125e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.765440199999999571e-01 2.123259000000000007e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.741366599999999876e-01 2.118939399999999917e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.718193999999999999e-01 2.114518299999999851e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.695935799999999549e-01 2.110005199999999803e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.674603699999999584e-01 2.105409600000000214e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.654207799999999784e-01 2.100740599999999958e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.634756399999999665e-01 2.096007300000000129e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.616256199999999588e-01 2.091218500000000091e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.598712600000000039e-01 2.086383099999999935e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.582129299999999628e-01 2.081509599999999960e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.566508599999999918e-01 2.076606200000000069e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.551851500000000383e-01 2.071681400000000117e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.538157699999999517e-01 2.066742899999999938e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.525425600000000381e-01 2.061798599999999926e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.513652500000000511e-01 2.056856100000000076e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.502834300000000400e-01 2.051922799999999825e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.492966000000000459e-01 2.047005899999999823e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.484041500000000013e-01 2.042112400000000161e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.476053599999999522e-01 2.037248899999999807e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.468994099999999969e-01 2.032422200000000068e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.462854000000000543e-01 2.027638500000000121e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.457623200000000452e-01 2.022904000000000035e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.453290899999999830e-01 2.018224500000000088e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.449845199999999945e-01 2.013605899999999949e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.447273800000000055e-01 2.009053600000000106e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.445563099999999546e-01 2.004573000000000160e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.444699199999999628e-01 2.000169000000000086e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.444667300000000321e-01 1.995846500000000079e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.445451900000000345e-01 1.991610300000000056e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.447036800000000456e-01 1.987464700000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.449405199999999505e-01 1.983414000000000010e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.452539800000000492e-01 1.979462199999999950e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.456422399999999673e-01 1.975613199999999958e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.461034699999999464e-01 1.971870500000000082e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.466357399999999478e-01 1.968237599999999921e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.472370799999999536e-01 1.964717599999999953e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.479054999999999565e-01 1.961313599999999990e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.486389200000000521e-01 1.958028300000000055e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.494352400000000136e-01 1.954864300000000110e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.502923100000000289e-01 1.951824100000000062e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.512079300000000348e-01 1.948909900000000084e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.521798799999999785e-01 1.946123499999999895e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.532058799999999499e-01 1.943466899999999997e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.542836300000000493e-01 1.940941699999999992e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.554108000000000045e-01 1.938549099999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.565850200000000081e-01 1.936290499999999914e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.578038899999999911e-01 1.934166899999999911e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.590649900000000061e-01 1.932179099999999927e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.603658900000000553e-01 1.930327700000000091e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00


==> figures/data/pendulum_data.csv <==
  x y e3 e4 e5 e6 labels
  -3.7006861e+00   7.1477694e-01   0.0000000e+00   0.0000000e+00   4.0932954e-02   2.3823572e-02   1.0000000e+00
  -3.6324749e+00   6.9685522e-01   0.0000000e+00   0.0000000e+00   4.0932671e-02   2.3823402e-02   1.0000000e+00
  -3.5665097e+00   6.8022154e-01   0.0000000e+00   0.0000000e+00   4.0932104e-02   2.3823061e-02   1.0000000e+00
  -3.5026011e+00   6.6482795e-01   0.0000000e+00   0.0000000e+00   4.0931253e-02   2.3822550e-02   1.0000000e+00
  -3.4405674e+00   6.5062174e-01   0.0000000e+00   0.0000000e+00   4.0930119e-02   2.3821869e-02   1.0000000e+00
  -3.3802361e+00   6.3754715e-01   0.0000000e+00   0.0000000e+00   4.0928701e-02   2.3821018e-02   1.0000000e+00
  -3.3214435e+00   6.2554669e-01   0.0000000e+00   0.0000000e+00   4.0927000e-02   2.3819996e-02   1.0000000e+00
  -3.2640355e+00   6.1456208e-01   0.0000000e+00   0.0000000e+00   4.0925015e-02   2.3818804e-02   1.0000000e+00
  -3.2078675e+00   6.0453496e-01   0.0000000e+00   0.0000000e+00   4.0922747e-02   2.3817442e-02   1.0000000e+00
  -3.1474140e+00   5.9185681e-01   0.0000000e+00   0.0000000e+00   4.0920196e-02   2.3815909e-02   1.0000000e+00
  -3.0882283e+00   5.7998851e-01   0.0000000e+00   0.0000000e+00   4.0917361e-02   2.3814206e-02   1.0000000e+00
  -3.0302294e+00   5.6890694e-01   0.0000000e+00   0.0000000e+00   4.0914242e-02   2.3812333e-02   1.0000000e+00
  -2.9733387e+00   5.5858762e-01   0.0000000e+00   0.0000000e+00   4.0910840e-02   2.3810290e-02   1.0000000e+00
  -2.9174800e+00   5.4900500e-01   0.0000000e+00   0.0000000e+00   4.0907155e-02   2.3808076e-02   1.0000000e+00
  -2.8625795e+00   5.4013271e-01   0.0000000e+00   0.0000000e+00   4.0903187e-02   2.3805692e-02   1.0000000e+00
  -2.8085662e+00   5.3194376e-01   0.0000000e+00   0.0000000e+00   4.0898935e-02   2.3803138e-02   1.0000000e+00
  -2.7553718e+00   5.2441073e-01   0.0000000e+00   0.0000000e+00   4.0894399e-02   2.3800414e-02   1.0000000e+00
  -2.7029308e+00   5.1750593e-01   0.0000000e+00   0.0000000e+00   4.0889581e-02   2.3797520e-02   1.0000000e+00
  -2.6511802e+00   5.1120151e-01   0.0000000e+00   0.0000000e+00   4.0884479e-02   2.3794456e-02   1.0000000e+00
  -2.6000600e+00   5.0546956e-01   0.0000000e+00   0.0000000e+00   4.0879094e-02   2.3791221e-02   1.0000000e+00
  -2.5495131e+00   5.0028225e-01   0.0000000e+00   0.0000000e+00   4.0873426e-02   2.3787817e-02   1.0000000e+00
  -2.4994848e+00   4.9561180e-01   0.0000000e+00   0.0000000e+00   4.0867475e-02   2.3784242e-02   1.0000000e+00
  -2.4499237e+00   4.9143063e-01   0.0000000e+00   0.0000000e+00   4.0861241e-02   2.3780498e-02   1.0000000e+00
  -2.4007806e+00   4.8771136e-01   0.0000000e+00   0.0000000e+00   4.0854723e-02   2.3776583e-02   1.0000000e+00
  -2.3520095e+00   4.8442682e-01   0.0000000e+00   0.0000000e+00   4.0847923e-02   2.3772499e-02   1.0000000e+00
  -2.3035668e+00   4.8155010e-01   0.0000000e+00   0.0000000e+00   4.0840840e-02   2.3768244e-02   1.0000000e+00
  -2.2554118e+00   4.7905456e-01   0.0000000e+00   0.0000000e+00   4.0833474e-02   2.3763820e-02   1.0000000e+00
  -2.2075063e+00   4.7691383e-01   0.0000000e+00   0.0000000e+00   4.0825825e-02   2.3759226e-02   1.0000000e+00
  -2.1598149e+00   4.7510183e-01   0.0000000e+00   0.0000000e+00   4.0817893e-02   2.3754461e-02   1.0000000e+00
  -2.1123047e+00   4.7359274e-01   0.0000000e+00   0.0000000e+00   4.0809678e-02   2.3749527e-02   1.0000000e+00
  -2.0649455e+00   4.7236104e-01   0.0000000e+00   0.0000000e+00   4.0801181e-02   2.3744424e-02   1.0000000e+00
  -2.0177094e+00   4.7138150e-01   0.0000000e+00   0.0000000e+00   4.0792401e-02   2.3739150e-02   1.0000000e+00
  -1.9705712e+00   4.7062914e-01   0.0000000e+00   0.0000000e+00   4.0783339e-02   2.3733707e-02   1.0000000e+00
  -1.9235083e+00   4.7007930e-01   0.0000000e+00   0.0000000e+00   4.0773994e-02   2.3728094e-02   1.0000000e+00
  -1.8765004e+00   4.6970759e-01   0.0000000e+00   0.0000000e+00   4.0764367e-02   2.3722312e-02   1.0000000e+00
  -1.8295296e+00   4.6948993e-01   0.0000000e+00   0.0000000e+00   4.0754457e-02   2.3716360e-02   1.0000000e+00
  -1.7825806e+00   4.6940252e-01   0.0000000e+00   0.0000000e+00   4.0744265e-02   2.3710238e-02   1.0000000e+00
  -1.7356404e+00   4.6942189e-01   0.0000000e+00   0.0000000e+00   4.0733791e-02   2.3703947e-02   1.0000000e+00
  -1.6886982e+00   4.6952490e-01   0.0000000e+00   0.0000000e+00   4.0723034e-02   2.3697487e-02   1.0000000e+00
  -1.6417457e+00   4.6968875e-01   0.0000000e+00   0.0000000e+00   4.0711996e-02   2.3690857e-02   1.0000000e+00
  -1.5947768e+00   4.6989103e-01   0.0000000e+00   0.0000000e+00   4.0700675e-02   2.3684058e-02   1.0000000e+00
  -1.5477877e+00   4.7010971e-01   0.0000000e+00   0.0000000e+00   4.0689073e-02   2.3677089e-02   1.0000000e+00
  -1.5007767e+00   4.7032317e-01   0.0000000e+00   0.0000000e+00   4.0677189e-02   2.3669951e-02   1.0000000e+00
  -1.4537444e+00   4.7051030e-01   0.0000000e+00   0.0000000e+00   4.0665023e-02   2.3662644e-02   1.0000000e+00
  -1.4066934e+00   4.7065043e-01   0.0000000e+00   0.0000000e+00   4.0652575e-02   2.3655168e-02   1.0000000e+00
  -1.3596283e+00   4.7072347e-01   0.0000000e+00   0.0000000e+00   4.0639846e-02   2.3647523e-02   1.0000000e+00
  -1.3125560e+00   4.7070987e-01   0.0000000e+00   0.0000000e+00   4.0626835e-02   2.3639708e-02   1.0000000e+00
  -1.2654850e+00   4.7059073e-01   0.0000000e+00   0.0000000e+00   4.0613543e-02   2.3631725e-02   1.0000000e+00
  -1.2184259e+00   4.7034781e-01   0.0000000e+00   0.0000000e+00   4.0599969e-02   2.3623573e-02   1.0000000e+00
  -1.1713912e+00   4.6996356e-01   0.0000000e+00   0.0000000e+00   4.0586114e-02   2.3615252e-02   1.0000000e+00
  -1.1243948e+00   4.6942123e-01   0.0000000e+00   0.0000000e+00   4.0571979e-02   2.3606762e-02   1.0000000e+00
  -1.0774527e+00   4.6870484e-01   0.0000000e+00   0.0000000e+00   4.0557562e-02   2.3598103e-02   1.0000000e+00
  -1.0305822e+00   4.6779930e-01   0.0000000e+00   0.0000000e+00   4.0542864e-02   2.3589275e-02   1.0000000e+00
  -9.8380227e-01   4.6669040e-01   0.0000000e+00   0.0000000e+00   4.0527885e-02   2.3580279e-02   1.0000000e+00
  -9.3713322e-01   4.6536489e-01   0.0000000e+00   0.0000000e+00   4.0512626e-02   2.3571115e-02   1.0000000e+00
  -8.9059674e-01   4.6381049e-01   0.0000000e+00   0.0000000e+00   4.0497086e-02   2.3561782e-02   1.0000000e+00
  -8.4421569e-01   4.6201596e-01   0.0000000e+00   0.0000000e+00   4.0481265e-02   2.3552280e-02   1.0000000e+00
  -7.9801409e-01   4.5997112e-01   0.0000000e+00   0.0000000e+00   4.0465164e-02   2.3542610e-02   1.0000000e+00
  -7.5201698e-01   4.5766689e-01   0.0000000e+00   0.0000000e+00   4.0448783e-02   2.3532772e-02   1.0000000e+00
  -7.0625029e-01   4.5509530e-01   0.0000000e+00   0.0000000e+00   4.0432122e-02   2.3522766e-02   1.0000000e+00
  -6.6074076e-01   4.5224952e-01   0.0000000e+00   0.0000000e+00   4.0415180e-02   2.3512591e-02   1.0000000e+00
  -6.1551581e-01   4.4912389e-01   0.0000000e+00   0.0000000e+00   4.0397959e-02   2.3502248e-02   1.0000000e+00
  -5.7060342e-01   4.4571389e-01   0.0000000e+00   0.0000000e+00   4.0380457e-02   2.3491738e-02   1.0000000e+00
  -5.2603203e-01   4.4201620e-01   0.0000000e+00   0.0000000e+00   4.0362676e-02   2.3481059e-02   1.0000000e+00
  -4.8183041e-01   4.3802866e-01   0.0000000e+00   0.0000000e+00   4.0344616e-02   2.3470212e-02   1.0000000e+00
  -4.3802754e-01   4.3375026e-01   0.0000000e+00   0.0000000e+00   4.0326276e-02   2.3459198e-02   1.0000000e+00
  -3.9465252e-01   4.2918114e-01   0.0000000e+00   0.0000000e+00   4.0307656e-02   2.3448016e-02   1.0000000e+00
  -3.5173440e-01   4.2432258e-01   0.0000000e+00   0.0000000e+00   4.0288758e-02   2.3436667e-02   1.0000000e+00
  -3.0930215e-01   4.1917694e-01   0.0000000e+00   0.0000000e+00   4.0269580e-02   2.3425150e-02   1.0000000e+00
  -2.6738445e-01   4.1374763e-01   0.0000000e+00   0.0000000e+00   4.0250124e-02   2.3413465e-02   1.0000000e+00
  -2.2600969e-01   4.0803912e-01   0.0000000e+00   0.0000000e+00   4.0230388e-02   2.3401613e-02   1.0000000e+00
  -1.8520578e-01   4.0205682e-01   0.0000000e+00   0.0000000e+00   4.0210374e-02   2.3389594e-02   1.0000000e+00
  -1.4500009e-01   3.9580710e-01   0.0000000e+00   0.0000000e+00   4.0190082e-02   2.3377407e-02   1.0000000e+00
  -1.0541938e-01   3.8929720e-01   0.0000000e+00   0.0000000e+00   4.0169511e-02   2.3365054e-02   1.0000000e+00
  -6.6489664e-02   3.8253515e-01   0.0000000e+00   0.0000000e+00   4.0148661e-02   2.3352533e-02   1.0000000e+00
  -2.8236149e-02   3.7552977e-01   0.0000000e+00   0.0000000e+00   4.0127534e-02   2.3339846e-02   1.0000000e+00
   9.3168277e-03   3.6829056e-01   0.0000000e+00   0.0000000e+00   4.0106129e-02   2.3326991e-02   1.0000000e+00
   4.6145884e-02   3.6082765e-01   0.0000000e+00   0.0000000e+00   4.0084446e-02   2.3313970e-02   1.0000000e+00
   8.2228649e-02   3.5315171e-01   0.0000000e+00   0.0000000e+00   4.0062485e-02   2.3300782e-02   1.0000000e+00
   1.1754382e-01   3.4527393e-01   0.0000000e+00   0.0000000e+00   4.0040247e-02   2.3287428e-02   1.0000000e+00
   1.5207121e-01   3.3720588e-01   0.0000000e+00   0.0000000e+00   4.0017731e-02   2.3273907e-02   1.0000000e+00
   1.8579180e-01   3.2895953e-01   0.0000000e+00   0.0000000e+00   3.9994938e-02   2.3260220e-02   1.0000000e+00
   2.1868775e-01   3.2054709e-01   0.0000000e+00   0.0000000e+00   3.9971869e-02   2.3246366e-02   1.0000000e+00
   2.5074246e-01   3.1198101e-01   0.0000000e+00   0.0000000e+00   3.9948522e-02   2.3232347e-02   1.0000000e+00
   2.8194056e-01   3.0327388e-01   0.0000000e+00   0.0000000e+00   3.9924898e-02   2.3218161e-02   1.0000000e+00
   3.1226795e-01   2.9443839e-01   0.0000000e+00   0.0000000e+00   3.9900999e-02   2.3203809e-02   1.0000000e+00
   3.4171179e-01   2.8548725e-01   0.0000000e+00   0.0000000e+00   3.9876822e-02   2.3189292e-02   1.0000000e+00
   3.7026052e-01   2.7643315e-01   0.0000000e+00   0.0000000e+00   3.9852370e-02   2.3174608e-02   1.0000000e+00
   3.9790383e-01   2.6728870e-01   0.0000000e+00   0.0000000e+00   3.9827641e-02   2.3159759e-02   1.0000000e+00
   4.2463270e-01   2.5806637e-01   0.0000000e+00   0.0000000e+00   3.9802636e-02   2.3144745e-02   1.0000000e+00
   4.5043934e-01   2.4877847e-01   0.0000000e+00   0.0000000e+00   3.9777356e-02   2.3129565e-02   1.0000000e+00
   4.7531719e-01   2.3943708e-01   0.0000000e+00   0.0000000e+00   3.9751801e-02   2.3114219e-02   1.0000000e+00
   4.9926089e-01   2.3005406e-01   0.0000000e+00   0.0000000e+00   3.9725969e-02   2.3098708e-02   1.0000000e+00
   5.2226630e-01   2.2064093e-01   0.0000000e+00   0.0000000e+00   3.9699863e-02   2.3083033e-02   1.0000000e+00
   5.4433039e-01   2.1120895e-01   0.0000000e+00   0.0000000e+00   3.9673482e-02   2.3067192e-02   1.0000000e+00
   5.6545129e-01   2.0176901e-01   0.0000000e+00   0.0000000e+00   3.9646826e-02   2.3051186e-02   1.0000000e+00
   5.8562819e-01   1.9233165e-01   0.0000000e+00   0.0000000e+00   3.9619895e-02   2.3035016e-02   1.0000000e+00
   6.0486135e-01   1.8290702e-01   0.0000000e+00   0.0000000e+00   3.9592690e-02   2.3018681e-02   1.0000000e+00
   6.2315206e-01   1.7350492e-01   0.0000000e+00   0.0000000e+00   3.9565211e-02   2.3002181e-02   1.0000000e+00
   6.4050255e-01   1.6413470e-01   0.0000000e+00   0.0000000e+00   3.9537457e-02   2.2985517e-02   1.0000000e+00
   6.5691602e-01   1.5480534e-01   0.0000000e+00   0.0000000e+00   3.9509430e-02   2.2968688e-02   1.0000000e+00
   6.7239655e-01   1.4552541e-01   0.0000000e+00   0.0000000e+00   3.9481129e-02   2.2951696e-02   1.0000000e+00
   6.8694909e-01   1.3630307e-01   0.0000000e+00   0.0000000e+00   3.9452554e-02   2.2934539e-02   1.0000000e+00
   7.0057940e-01   1.2714607e-01   0.0000000e+00   0.0000000e+00   3.9423707e-02   2.2917218e-02   1.0000000e+00
   7.1329401e-01   1.1806176e-01   0.0000000e+00   0.0000000e+00   3.9394586e-02   2.2899734e-02   1.0000000e+00
   7.2510018e-01   1.0905711e-01   0.0000000e+00   0.0000000e+00   3.9365192e-02   2.2882086e-02   1.0000000e+00
   7.3600590e-01   1.0013870e-01   0.0000000e+00   0.0000000e+00   3.9335526e-02   2.2864274e-02   1.0000000e+00
   7.4601977e-01   9.1312732e-02   0.0000000e+00   0.0000000e+00   3.9305587e-02   2.2846299e-02   1.0000000e+00
   7.5515104e-01   8.2585059e-02   0.0000000e+00   0.0000000e+00   3.9275376e-02   2.2828160e-02   1.0000000e+00
   7.6340954e-01   7.3961180e-02   0.0000000e+00   0.0000000e+00   3.9244893e-02   2.2809859e-02   1.0000000e+00
   7.7080566e-01   6.5446263e-02   0.0000000e+00   0.0000000e+00   3.9214138e-02   2.2791394e-02   1.0000000e+00
   7.7735029e-01   5.7045158e-02   0.0000000e+00   0.0000000e+00   3.9183111e-02   2.2772766e-02   1.0000000e+00
   7.8305480e-01   4.8762410e-02   0.0000000e+00   0.0000000e+00   3.9151813e-02   2.2753976e-02   1.0000000e+00
   7.8793105e-01   4.0602278e-02   0.0000000e+00   0.0000000e+00   3.9120244e-02   2.2735022e-02   1.0000000e+00
   7.9199127e-01   3.2568749e-02   0.0000000e+00   0.0000000e+00   3.9088403e-02   2.2715907e-02   1.0000000e+00
   7.9524815e-01   2.4665555e-02   0.0000000e+00   0.0000000e+00   3.9056292e-02   2.2696629e-02   1.0000000e+00
   7.9771470e-01   1.6896184e-02   0.0000000e+00   0.0000000e+00   3.9023911e-02   2.2677188e-02   1.0000000e+00
   7.9940432e-01   9.2639029e-03   0.0000000e+00   0.0000000e+00   3.8991259e-02   2.2657586e-02   1.0000000e+00
   8.0033071e-01   1.7717642e-03   0.0000000e+00   0.0000000e+00   3.8958337e-02   2.2637822e-02   1.0000000e+00
   8.0050789e-01  -5.5773738e-03   0.0000000e+00   0.0000000e+00   3.8925145e-02   2.2617895e-02   1.0000000e+00
   7.9995015e-01  -1.2780836e-02   0.0000000e+00   0.0000000e+00   3.8891684e-02   2.2597807e-02   1.0000000e+00
   7.9867207e-01  -1.9836117e-02   0.0000000e+00   0.0000000e+00   3.8857953e-02   2.2577558e-02   1.0000000e+00
   7.9668846e-01  -2.6740868e-02   0.0000000e+00   0.0000000e+00   3.8823953e-02   2.2557147e-02   1.0000000e+00
   7.9401437e-01  -3.3492887e-02   0.0000000e+00   0.0000000e+00   3.8789684e-02   2.2536575e-02   1.0000000e+00
   7.9066508e-01  -4.0090107e-02   0.0000000e+00   0.0000000e+00   3.8755147e-02   2.2515842e-02   1.0000000e+00
   7.8665607e-01  -4.6530583e-02   0.0000000e+00   0.0000000e+00   3.8720341e-02   2.2494948e-02   1.0000000e+00
   7.8200301e-01  -5.2812492e-02   0.0000000e+00   0.0000000e+00   3.8685266e-02   2.2473893e-02   1.0000000e+00
   7.7672176e-01  -5.8934114e-02   0.0000000e+00   0.0000000e+00   3.8649924e-02   2.2452677e-02   1.0000000e+00
   7.7082835e-01  -6.4893833e-02   0.0000000e+00   0.0000000e+00   3.8614314e-02   2.2431301e-02   1.0000000e+00
   7.6433897e-01  -7.0690126e-02   0.0000000e+00   0.0000000e+00   3.8578437e-02   2.2409764e-02   1.0000000e+00
   7.5726995e-01  -7.6321560e-02   0.0000000e+00   0.0000000e+00   3.8542292e-02   2.2388068e-02   1.0000000e+00
   7.4963780e-01  -8.1786788e-02   0.0000000e+00   0.0000000e+00   3.8505881e-02   2.2366211e-02   1.0000000e+00
   7.4145912e-01  -8.7084543e-02   0.0000000e+00   0.0000000e+00   3.8469202e-02   2.2344194e-02   1.0000000e+00
   7.3275067e-01  -9.2213635e-02   0.0000000e+00   0.0000000e+00   3.8432258e-02   2.2322018e-02   1.0000000e+00
   7.2352930e-01  -9.7172954e-02   0.0000000e+00   0.0000000e+00   3.8395047e-02   2.2299682e-02   1.0000000e+00
   7.1381201e-01  -1.0196146e-01   0.0000000e+00   0.0000000e+00   3.8357570e-02   2.2277187e-02   1.0000000e+00
   7.0361586e-01  -1.0657820e-01   0.0000000e+00   0.0000000e+00   3.8319827e-02   2.2254532e-02   1.0000000e+00
   6.9295804e-01  -1.1102228e-01   0.0000000e+00   0.0000000e+00   3.8281819e-02   2.2231718e-02   1.0000000e+00
   6.8185581e-01  -1.1529288e-01   0.0000000e+00   0.0000000e+00   3.8243546e-02   2.2208746e-02   1.0000000e+00
   6.7032652e-01  -1.1938929e-01   0.0000000e+00   0.0000000e+00   3.8205007e-02   2.2185615e-02   1.0000000e+00
   6.5838760e-01  -1.2331083e-01   0.0000000e+00   0.0000000e+00   3.8166205e-02   2.2162325e-02   1.0000000e+00
   6.4605651e-01  -1.2705694e-01   0.0000000e+00   0.0000000e+00   3.8127137e-02   2.2138876e-02   1.0000000e+00
   6.3335082e-01  -1.3062713e-01   0.0000000e+00   0.0000000e+00   3.8087806e-02   2.2115269e-02   1.0000000e+00
   6.2028811e-01  -1.3402099e-01   0.0000000e+00   0.0000000e+00   3.8048211e-02   2.2091505e-02   1.0000000e+00
   6.0688601e-01  -1.3723822e-01   0.0000000e+00   0.0000000e+00   3.8008352e-02   2.2067582e-02   1.0000000e+00
   5.9316218e-01  -1.4027860e-01   0.0000000e+00   0.0000000e+00   3.7968231e-02   2.2043502e-02   1.0000000e+00
   5.7913432e-01  -1.4314201e-01   0.0000000e+00   0.0000000e+00   3.7927846e-02   2.2019264e-02   1.0000000e+00
   5.6482012e-01  -1.4582845e-01   0.0000000e+00   0.0000000e+00   3.7887198e-02   2.1994868e-02   1.0000000e+00
   5.5023728e-01  -1.4833800e-01   0.0000000e+00   0.0000000e+00   3.7846288e-02   2.1970316e-02   1.0000000e+00
   5.3540348e-01  -1.5067086e-01   0.0000000e+00   0.0000000e+00   3.7805116e-02   2.1945606e-02   1.0000000e+00
   5.2033639e-01  -1.5282737e-01   0.0000000e+00   0.0000000e+00   3.7763682e-02   2.1920739e-02   1.0000000e+00
   5.0505365e-01  -1.5480797e-01   0.0000000e+00   0.0000000e+00   3.7721986e-02   2.1895716e-02   1.0000000e+00
   4.8957286e-01  -1.5661321e-01   0.0000000e+00   0.0000000e+00   3.7680029e-02   2.1870536e-02   1.0000000e+00
   4.7391154e-01  -1.5824379e-01   0.0000000e+00   0.0000000e+00   3.7637811e-02   2.1845200e-02   1.0000000e+00
   4.5808716e-01  -1.5970053e-01   0.0000000e+00   0.0000000e+00   3.7595332e-02   2.1819708e-02   1.0000000e+00
   4.4211711e-01  -1.6098440e-01   0.0000000e+00   0.0000000e+00   3.7552593e-02   2.1794059e-02   1.0000000e+00
   4.2601867e-01  -1.6209649e-01   0.0000000e+00   0.0000000e+00   3.7509594e-02   2.1768255e-02   1.0000000e+00
   4.0980902e-01  -1.6303804e-01   0.0000000e+00   0.0000000e+00   3.7466335e-02   2.1742295e-02   1.0000000e+00
   3.9350521e-01  -1.6381042e-01   0.0000000e+00   0.0000000e+00   3.7422816e-02   2.1716180e-02   1.0000000e+00
   3.7712417e-01  -1.6441517e-01   0.0000000e+00   0.0000000e+00   3.7379038e-02   2.1689910e-02   1.0000000e+00
   3.6068265e-01  -1.6485394e-01   0.0000000e+00   0.0000000e+00   3.7335002e-02   2.1663485e-02   1.0000000e+00
   3.4419726e-01  -1.6512855e-01   0.0000000e+00   0.0000000e+00   3.7290706e-02   2.1636904e-02   1.0000000e+00
   3.2768440e-01  -1.6524096e-01   0.0000000e+00   0.0000000e+00   3.7246153e-02   2.1610169e-02   1.0000000e+00
   3.1116031e-01  -1.6519329e-01   0.0000000e+00   0.0000000e+00   3.7201341e-02   2.1583280e-02   1.0000000e+00
   2.9464098e-01  -1.6498778e-01   0.0000000e+00   0.0000000e+00   3.7156272e-02   2.1556236e-02   1.0000000e+00
   2.7814220e-01  -1.6462684e-01   0.0000000e+00   0.0000000e+00   3.7110945e-02   2.1529038e-02   1.0000000e+00
   2.6167952e-01  -1.6411299e-01   0.0000000e+00   0.0000000e+00   3.7065361e-02   2.1501686e-02   1.0000000e+00
   2.4526822e-01  -1.6344894e-01   0.0000000e+00   0.0000000e+00   3.7019521e-02   2.1474181e-02   1.0000000e+00
   2.2892332e-01  -1.6263748e-01   0.0000000e+00   0.0000000e+00   3.6973424e-02   2.1446522e-02   1.0000000e+00
   2.1265958e-01  -1.6168158e-01   0.0000000e+00   0.0000000e+00   3.6927071e-02   2.1418710e-02   1.0000000e+00
   1.9649142e-01  -1.6058433e-01   0.0000000e+00   0.0000000e+00   3.6880462e-02   2.1390744e-02   1.0000000e+00
   1.8043299e-01  -1.5934892e-01   0.0000000e+00   0.0000000e+00   3.6833598e-02   2.1362626e-02   1.0000000e+00
   1.6449809e-01  -1.5797870e-01   0.0000000e+00   0.0000000e+00   3.6786478e-02   2.1334355e-02   1.0000000e+00
   1.4870022e-01  -1.5647710e-01   0.0000000e+00   0.0000000e+00   3.6739104e-02   2.1305931e-02   1.0000000e+00
   1.3305251e-01  -1.5484771e-01   0.0000000e+00   0.0000000e+00   3.6691475e-02   2.1277356e-02   1.0000000e+00
   1.1756774e-01  -1.5309416e-01   0.0000000e+00   0.0000000e+00   3.6643593e-02   2.1248628e-02   1.0000000e+00
   1.0225833e-01  -1.5122024e-01   0.0000000e+00   0.0000000e+00   3.6595456e-02   2.1219748e-02   1.0000000e+00
   8.7136302e-02  -1.4922980e-01   0.0000000e+00   0.0000000e+00   3.6547066e-02   2.1190716e-02   1.0000000e+00
   7.2213323e-02  -1.4712677e-01   0.0000000e+00   0.0000000e+00   3.6498422e-02   2.1161533e-02   1.0000000e+00
   5.7500646e-02  -1.4491519e-01   0.0000000e+00   0.0000000e+00   3.6449526e-02   2.1132199e-02   1.0000000e+00
   4.3009127e-02  -1.4259913e-01   0.0000000e+00   0.0000000e+00   3.6400378e-02   2.1102714e-02   1.0000000e+00
   2.8749214e-02  -1.4018277e-01   0.0000000e+00   0.0000000e+00   3.6350977e-02   2.1073077e-02   1.0000000e+00
   1.4730936e-02  -1.3767032e-01   0.0000000e+00   0.0000000e+00   3.6301324e-02   2.1043290e-02   1.0000000e+00
   9.6390487e-04  -1.3506603e-01   0.0000000e+00   0.0000000e+00   3.6251420e-02   2.1013353e-02   1.0000000e+00
  -1.2542698e-02  -1.3237421e-01   0.0000000e+00   0.0000000e+00   3.6201265e-02   2.0983266e-02   1.0000000e+00
  -2.5780119e-02  -1.2959921e-01   0.0000000e+00   0.0000000e+00   3.6150859e-02   2.0953028e-02   1.0000000e+00
  -3.8740039e-02  -1.2674538e-01   0.0000000e+00   0.0000000e+00   3.6100203e-02   2.0922641e-02   1.0000000e+00
  -5.1414577e-02  -1.2381712e-01   0.0000000e+00   0.0000000e+00   3.6049297e-02   2.0892104e-02   1.0000000e+00
  -6.3796289e-02  -1.2081882e-01   0.0000000e+00   0.0000000e+00   3.5998140e-02   2.0861418e-02   1.0000000e+00
  -7.5878171e-02  -1.1775488e-01   0.0000000e+00   0.0000000e+00   3.5946735e-02   2.0830582e-02   1.0000000e+00
  -8.7653659e-02  -1.1462971e-01   0.0000000e+00   0.0000000e+00   3.5895081e-02   2.0799598e-02   1.0000000e+00
  -9.9116630e-02  -1.1144770e-01   0.0000000e+00   0.0000000e+00   3.5843178e-02   2.0768465e-02   1.0000000e+00
  -1.1026140e-01  -1.0821322e-01   0.0000000e+00   0.0000000e+00   3.5791026e-02   2.0737184e-02   1.0000000e+00
  -1.2108272e-01  -1.0493062e-01   0.0000000e+00   0.0000000e+00   3.5738627e-02   2.0705754e-02   1.0000000e+00
  -1.3157578e-01  -1.0160424e-01   0.0000000e+00   0.0000000e+00   3.5685980e-02   2.0674176e-02   1.0000000e+00
  -1.4173621e-01  -9.8238361e-02   0.0000000e+00   0.0000000e+00   3.5633086e-02   2.0642451e-02   1.0000000e+00
  -1.5156004e-01  -9.4837236e-02   0.0000000e+00   0.0000000e+00   3.5579945e-02   2.0610578e-02   1.0000000e+00
  -1.6104377e-01  -9.1405071e-02   0.0000000e+00   0.0000000e+00   3.5526558e-02   2.0578557e-02   1.0000000e+00
  -1.7018427e-01  -8.7946023e-02   0.0000000e+00   0.0000000e+00   3.5472925e-02   2.0546390e-02   1.0000000e+00
  -1.7897888e-01  -8.4464192e-02   0.0000000e+00   0.0000000e+00   3.5419046e-02   2.0514076e-02   1.0000000e+00
  -1.8742530e-01  -8.0963619e-02   0.0000000e+00   0.0000000e+00   3.5364921e-02   2.0481615e-02   1.0000000e+00
  -1.9552166e-01  -7.7448282e-02   0.0000000e+00   0.0000000e+00   3.5310552e-02   2.0449007e-02   1.0000000e+00
  -2.0326649e-01  -7.3922091e-02   0.0000000e+00   0.0000000e+00   3.5255938e-02   2.0416254e-02   1.0000000e+00
  -2.1065870e-01  -7.0388885e-02   0.0000000e+00   0.0000000e+00   3.5201080e-02   2.0383354e-02   1.0000000e+00
  -2.1769758e-01  -6.6852428e-02   0.0000000e+00   0.0000000e+00   3.5145978e-02   2.0350309e-02   1.0000000e+00
  -2.2438283e-01  -6.3316407e-02   0.0000000e+00   0.0000000e+00   3.5090632e-02   2.0317118e-02   1.0000000e+00
  -2.3071447e-01  -5.9784428e-02   0.0000000e+00   0.0000000e+00   3.5035044e-02   2.0283782e-02   1.0000000e+00
  -2.3669291e-01  -5.6260016e-02   0.0000000e+00   0.0000000e+00   3.4979213e-02   2.0250301e-02   1.0000000e+00
  -2.4231891e-01  -5.2746610e-02   0.0000000e+00   0.0000000e+00   3.4923139e-02   2.0216675e-02   1.0000000e+00
  -2.4759357e-01  -4.9247565e-02   0.0000000e+00   0.0000000e+00   3.4866824e-02   2.0182905e-02   1.0000000e+00
  -2.5251833e-01  -4.5766143e-02   0.0000000e+00   0.0000000e+00   3.4810267e-02   2.0148991e-02   1.0000000e+00
  -2.5709494e-01  -4.2305522e-02   0.0000000e+00   0.0000000e+00   3.4753469e-02   2.0114932e-02   1.0000000e+00
  -2.6132550e-01  -3.8868785e-02   0.0000000e+00   0.0000000e+00   3.4696430e-02   2.0080730e-02   1.0000000e+00
  -2.6521237e-01  -3.5458924e-02   0.0000000e+00   0.0000000e+00   3.4639151e-02   2.0046384e-02   1.0000000e+00
  -2.6875827e-01  -3.2078840e-02   0.0000000e+00   0.0000000e+00   3.4581632e-02   2.0011894e-02   1.0000000e+00
  -2.7196615e-01  -2.8731340e-02   0.0000000e+00   0.0000000e+00   3.4523873e-02   1.9977262e-02   1.0000000e+00
  -2.7483928e-01  -2.5419137e-02   0.0000000e+00   0.0000000e+00   3.4465875e-02   1.9942487e-02   1.0000000e+00
  -2.7738120e-01  -2.2144851e-02   0.0000000e+00   0.0000000e+00   3.4407639e-02   1.9907569e-02   1.0000000e+00
  -2.7959568e-01  -1.8911006e-02   0.0000000e+00   0.0000000e+00   3.4349164e-02   1.9872509e-02   1.0000000e+00
  -2.8148678e-01  -1.5720034e-02   0.0000000e+00   0.0000000e+00   3.4290451e-02   1.9837307e-02   1.0000000e+00
  -2.8305879e-01  -1.2574273e-02   0.0000000e+00   0.0000000e+00   3.4231501e-02   1.9801963e-02   1.0000000e+00
  -2.8431622e-01  -9.4759649e-03   0.0000000e+00   0.0000000e+00   3.4172314e-02   1.9766478e-02   1.0000000e+00
  -2.8526381e-01  -6.4272614e-03   0.0000000e+00   0.0000000e+00   3.4112890e-02   1.9730851e-02   1.0000000e+00
  -2.8590654e-01  -3.4302193e-03   0.0000000e+00   0.0000000e+00   3.4053229e-02   1.9695084e-02   1.0000000e+00
  -2.8624956e-01  -4.8680326e-04   0.0000000e+00   0.0000000e+00   3.3993333e-02   1.9659175e-02   1.0000000e+00
  -2.8629824e-01   2.4011139e-03   0.0000000e+00   0.0000000e+00   3.3933201e-02   1.9623126e-02   1.0000000e+00
  -2.8605813e-01   5.2317509e-03   0.0000000e+00   0.0000000e+00   3.3872834e-02   1.9586937e-02   1.0000000e+00
  -2.8553495e-01   8.0034169e-03   0.0000000e+00   0.0000000e+00   3.3812233e-02   1.9550607e-02   1.0000000e+00
  -2.8473461e-01   1.0714511e-02   0.0000000e+00   0.0000000e+00   3.3751397e-02   1.9514138e-02   1.0000000e+00
  -2.8366316e-01   1.3363523e-02   0.0000000e+00   0.0000000e+00   3.3690328e-02   1.9477529e-02   1.0000000e+00
  -2.8232681e-01   1.5949029e-02   0.0000000e+00   0.0000000e+00   3.3629025e-02   1.9440782e-02   1.0000000e+00
  -2.8073191e-01   1.8469694e-02   0.0000000e+00   0.0000000e+00   3.3567490e-02   1.9403895e-02   1.0000000e+00
  -2.7888494e-01   2.0924270e-02   0.0000000e+00   0.0000000e+00   3.3505721e-02   1.9366869e-02   1.0000000e+00
  -2.7679251e-01   2.3311595e-02   0.0000000e+00   0.0000000e+00   3.3443721e-02   1.9329705e-02   1.0000000e+00
  -2.7446135e-01   2.5630592e-02   0.0000000e+00   0.0000000e+00   3.3381489e-02   1.9292403e-02   1.0000000e+00
  -2.7189829e-01   2.7880268e-02   0.0000000e+00   0.0000000e+00   3.3319026e-02   1.9254963e-02   1.0000000e+00
  -2.6911026e-01   3.0059715e-02   0.0000000e+00   0.0000000e+00   3.3256332e-02   1.9217385e-02   1.0000000e+00
  -2.6610429e-01   3.2168105e-02   0.0000000e+00   0.0000000e+00   3.3193408e-02   1.9179670e-02   1.0000000e+00
  -2.6288748e-01   3.4204695e-02   0.0000000e+00   0.0000000e+00   3.3130253e-02   1.9141818e-02   1.0000000e+00
  -2.5946701e-01   3.6168819e-02   0.0000000e+00   0.0000000e+00   3.3066869e-02   1.9103829e-02   1.0000000e+00
  -2.5585013e-01   3.8059895e-02   0.0000000e+00   0.0000000e+00   3.3003257e-02   1.9065703e-02   1.0000000e+00
  -2.5204414e-01   3.9877416e-02   0.0000000e+00   0.0000000e+00   3.2939415e-02   1.9027441e-02   1.0000000e+00
  -2.4805640e-01   4.1620956e-02   0.0000000e+00   0.0000000e+00   3.2875346e-02   1.8989043e-02   1.0000000e+00
  -2.4389430e-01   4.3290164e-02   0.0000000e+00   0.0000000e+00   3.2811048e-02   1.8950509e-02   1.0000000e+00
  -2.3956529e-01   4.4884767e-02   0.0000000e+00   0.0000000e+00   3.2746524e-02   1.8911840e-02   1.0000000e+00
  -2.3507681e-01   4.6404564e-02   0.0000000e+00   0.0000000e+00   3.2681772e-02   1.8873036e-02   1.0000000e+00
  -2.3043635e-01   4.7849432e-02   0.0000000e+00   0.0000000e+00   3.2616795e-02   1.8834097e-02   1.0000000e+00
  -2.2565141e-01   4.9219317e-02   0.0000000e+00   0.0000000e+00   3.2551591e-02   1.8795023e-02   1.0000000e+00
  -2.2072948e-01   5.0514241e-02   0.0000000e+00   0.0000000e+00   3.2486162e-02   1.8755814e-02   1.0000000e+00
  -2.1567805e-01   5.1734293e-02   0.0000000e+00   0.0000000e+00   3.2420507e-02   1.8716472e-02   1.0000000e+00
  -2.1050463e-01   5.2879634e-02   0.0000000e+00   0.0000000e+00   3.2354629e-02   1.8676996e-02   1.0000000e+00
  -2.0521666e-01   5.3950493e-02   0.0000000e+00   0.0000000e+00   3.2288526e-02   1.8637386e-02   1.0000000e+00
  -1.9982161e-01   5.4947167e-02   0.0000000e+00   0.0000000e+00   3.2222199e-02   1.8597643e-02   1.0000000e+00
  -1.9432690e-01   5.5870018e-02   0.0000000e+00   0.0000000e+00   3.2155649e-02   1.8557767e-02   1.0000000e+00
  -1.8873989e-01   5.6719475e-02   0.0000000e+00   0.0000000e+00   3.2088877e-02   1.8517759e-02   1.0000000e+00
  -1.8306795e-01   5.7496028e-02   0.0000000e+00   0.0000000e+00   3.2021882e-02   1.8477618e-02   1.0000000e+00
  -1.7731834e-01   5.8200232e-02   0.0000000e+00   0.0000000e+00   3.1954665e-02   1.8437345e-02   1.0000000e+00
  -1.7149832e-01   5.8832700e-02   0.0000000e+00   0.0000000e+00   3.1887228e-02   1.8396940e-02   1.0000000e+00
  -1.6561505e-01   5.9394109e-02   0.0000000e+00   0.0000000e+00   3.1819569e-02   1.8356404e-02   1.0000000e+00
  -1.5967564e-01   5.9885190e-02   0.0000000e+00   0.0000000e+00   3.1751690e-02   1.8315736e-02   1.0000000e+00
  -1.5368712e-01   6.0306732e-02   0.0000000e+00   0.0000000e+00   3.1683590e-02   1.8274938e-02   1.0000000e+00
  -1.4765645e-01   6.0659581e-02   0.0000000e+00   0.0000000e+00   3.1615272e-02   1.8234009e-02   1.0000000e+00
  -1.4159049e-01   6.0944634e-02   0.0000000e+00   0.0000000e+00   3.1546734e-02   1.8192949e-02   1.0000000e+00
  -1.3549603e-01   6.1162842e-02   0.0000000e+00   0.0000000e+00   3.1477978e-02   1.8151760e-02   1.0000000e+00
  -1.2937974e-01   6.1315204e-02   0.0000000e+00   0.0000000e+00   3.1409004e-02   1.8110441e-02   1.0000000e+00
  -1.2324822e-01   6.1402771e-02   0.0000000e+00   0.0000000e+00   3.1339812e-02   1.8068992e-02   1.0000000e+00
  -1.1710794e-01   6.1426637e-02   0.0000000e+00   0.0000000e+00   3.1270403e-02   1.8027414e-02   1.0000000e+00
  -1.1096528e-01   6.1387945e-02   0.0000000e+00   0.0000000e+00   3.1200778e-02   1.7985707e-02   1.0000000e+00
  -1.0482649e-01   6.1287879e-02   0.0000000e+00   0.0000000e+00   3.1130936e-02   1.7943872e-02   1.0000000e+00
  -9.8697698e-02   6.1127665e-02   0.0000000e+00   0.0000000e+00   3.1060879e-02   1.7901908e-02   1.0000000e+00
  -9.2584932e-02   6.0908570e-02   0.0000000e+00   0.0000000e+00   3.0990607e-02   1.7859817e-02   1.0000000e+00
  -8.6494075e-02   6.0631896e-02   0.0000000e+00   0.0000000e+00   3.0920120e-02   1.7817598e-02   1.0000000e+00
  -8.0430885e-02   6.0298983e-02   0.0000000e+00   0.0000000e+00   3.0849419e-02   1.7775251e-02   1.0000000e+00
  -7.4400987e-02   5.9911206e-02   0.0000000e+00   0.0000000e+00   3.0778504e-02   1.7732777e-02   1.0000000e+00
  -6.8409866e-02   5.9469968e-02   0.0000000e+00   0.0000000e+00   3.0707376e-02   1.7690177e-02   1.0000000e+00
  -6.2462869e-02   5.8976706e-02   0.0000000e+00   0.0000000e+00   3.0636035e-02   1.7647450e-02   1.0000000e+00
  -5.6565199e-02   5.8432883e-02   0.0000000e+00   0.0000000e+00   3.0564482e-02   1.7604597e-02   1.0000000e+00
  -5.0721910e-02   5.7839989e-02   0.0000000e+00   0.0000000e+00   3.0492717e-02   1.7561618e-02   1.0000000e+00
  -4.4937912e-02   5.7199536e-02   0.0000000e+00   0.0000000e+00   3.0420741e-02   1.7518513e-02   1.0000000e+00
  -3.9217958e-02   5.6513060e-02   0.0000000e+00   0.0000000e+00   3.0348555e-02   1.7475284e-02   1.0000000e+00
  -3.3566652e-02   5.5782117e-02   0.0000000e+00   0.0000000e+00   3.0276158e-02   1.7431929e-02   1.0000000e+00
  -2.7988440e-02   5.5008280e-02   0.0000000e+00   0.0000000e+00   3.0203551e-02   1.7388450e-02   1.0000000e+00
  -2.2487612e-02   5.4193137e-02   0.0000000e+00   0.0000000e+00   3.0130735e-02   1.7344846e-02   1.0000000e+00
  -1.7068299e-02   5.3338292e-02   0.0000000e+00   0.0000000e+00   3.0057711e-02   1.7301119e-02   1.0000000e+00
  -1.1734469e-02   5.2445359e-02   0.0000000e+00   0.0000000e+00   2.9984478e-02   1.7257267e-02   1.0000000e+00
  -6.4899335e-03   5.1515964e-02   0.0000000e+00   0.0000000e+00   2.9911038e-02   1.7213293e-02   1.0000000e+00
  -1.3383371e-03   5.0551739e-02   0.0000000e+00   0.0000000e+00   2.9837390e-02   1.7169195e-02   1.0000000e+00
   3.7168368e-03   4.9554323e-02   0.0000000e+00   0.0000000e+00   2.9763536e-02   1.7124975e-02   1.0000000e+00
   8.6722690e-03   4.8525359e-02   0.0000000e+00   0.0000000e+00   2.9689476e-02   1.7080632e-02   1.0000000e+00
   1.3524805e-02   4.7466493e-02   0.0000000e+00   0.0000000e+00   2.9615209e-02   1.7036167e-02   1.0000000e+00
   1.8271454e-02   4.6379370e-02   0.0000000e+00   0.0000000e+00   2.9540738e-02   1.6991581e-02   1.0000000e+00
   2.2909391e-02   4.5265635e-02   0.0000000e+00   0.0000000e+00   2.9466062e-02   1.6946872e-02   1.0000000e+00
   2.7435955e-02   4.4126928e-02   0.0000000e+00   0.0000000e+00   2.9391182e-02   1.6902043e-02   1.0000000e+00
   3.1848648e-02   4.2964886e-02   0.0000000e+00   0.0000000e+00   2.9316099e-02   1.6857093e-02   1.0000000e+00
   3.6145136e-02   4.1781139e-02   0.0000000e+00   0.0000000e+00   2.9240812e-02   1.6812022e-02   1.0000000e+00
   4.0323250e-02   4.0577308e-02   0.0000000e+00   0.0000000e+00   2.9165323e-02   1.6766832e-02   1.0000000e+00
   4.4380981e-02   3.9355004e-02   0.0000000e+00   0.0000000e+00   2.9089632e-02   1.6721521e-02   1.0000000e+00
   4.8316481e-02   3.8115827e-02   0.0000000e+00   0.0000000e+00   2.9013739e-02   1.6676091e-02   1.0000000e+00
   5.2128064e-02   3.6861365e-02   0.0000000e+00   0.0000000e+00   2.8937646e-02   1.6630541e-02   1.0000000e+00
   5.5814201e-02   3.5593190e-02   0.0000000e+00   0.0000000e+00   2.8861352e-02   1.6584873e-02   1.0000000e+00
   5.9373520e-02   3.4312858e-02   0.0000000e+00   0.0000000e+00   2.8784858e-02   1.6539086e-02   1.0000000e+00
   6.2804805e-02   3.3021909e-02   0.0000000e+00   0.0000000e+00   2.8708164e-02   1.6493181e-02   1.0000000e+00
   6.6106996e-02   3.1721864e-02   0.0000000e+00   0.0000000e+00   2.8631272e-02   1.6447158e-02   1.0000000e+00
   6.9279183e-02   3.0414224e-02   0.0000000e+00   0.0000000e+00   2.8554181e-02   1.6401018e-02   1.0000000e+00
   7.2320605e-02   2.9100468e-02   0.0000000e+00   0.0000000e+00   2.8476893e-02   1.6354760e-02   1.0000000e+00
   7.5230652e-02   2.7782056e-02   0.0000000e+00   0.0000000e+00   2.8399407e-02   1.6308385e-02   1.0000000e+00
   7.8008857e-02   2.6460420e-02   0.0000000e+00   0.0000000e+00   2.8321725e-02   1.6261894e-02   1.0000000e+00
   8.0654899e-02   2.5136971e-02   0.0000000e+00   0.0000000e+00   2.8243847e-02   1.6215286e-02   1.0000000e+00
   8.3168596e-02   2.3813094e-02   0.0000000e+00   0.0000000e+00   2.8165772e-02   1.6168563e-02   1.0000000e+00
   8.5549906e-02   2.2490146e-02   0.0000000e+00   0.0000000e+00   2.8087503e-02   1.6121724e-02   1.0000000e+00
   8.7798920e-02   2.1169460e-02   0.0000000e+00   0.0000000e+00   2.8009039e-02   1.6074769e-02   1.0000000e+00
   8.9915866e-02   1.9852337e-02   0.0000000e+00   0.0000000e+00   2.7930382e-02   1.6027700e-02   1.0000000e+00
   9.1901100e-02   1.8540052e-02   0.0000000e+00   0.0000000e+00   2.7851530e-02   1.5980516e-02   1.0000000e+00
   9.3755105e-02   1.7233850e-02   0.0000000e+00   0.0000000e+00   2.7772486e-02   1.5933218e-02   1.0000000e+00
   9.5478490e-02   1.5934944e-02   0.0000000e+00   0.0000000e+00   2.7693249e-02   1.5885806e-02   1.0000000e+00
   9.7071985e-02   1.4644517e-02   0.0000000e+00   0.0000000e+00   2.7613821e-02   1.5838281e-02   1.0000000e+00
   9.8536436e-02   1.3363721e-02   0.0000000e+00   0.0000000e+00   2.7534201e-02   1.5790642e-02   1.0000000e+00
   9.9872809e-02   1.2093676e-02   0.0000000e+00   0.0000000e+00   2.7454391e-02   1.5742890e-02   1.0000000e+00
   1.0108218e-01   1.0835468e-02   0.0000000e+00   0.0000000e+00   2.7374390e-02   1.5695026e-02   1.0000000e+00
   1.0216572e-01   9.5901510e-03   0.0000000e+00   0.0000000e+00   2.7294200e-02   1.5647050e-02   1.0000000e+00
   1.0312474e-01   8.3587452e-03   0.0000000e+00   0.0000000e+00   2.7213821e-02   1.5598962e-02   1.0000000e+00
   1.0396061e-01   7.1422370e-03   0.0000000e+00   0.0000000e+00   2.7133253e-02   1.5550762e-02   1.0000000e+00
   1.0467484e-01   5.9415786e-03   0.0000000e+00   0.0000000e+00   2.7052497e-02   1.5502451e-02   1.0000000e+00
   1.0526899e-01   4.7576879e-03   0.0000000e+00   0.0000000e+00   2.6971554e-02   1.5454030e-02   1.0000000e+00
   1.0574476e-01   3.5914479e-03   0.0000000e+00   0.0000000e+00   2.6890424e-02   1.5405497e-02   1.0000000e+00
   1.0610391e-01   2.4437067e-03   0.0000000e+00   0.0000000e+00   2.6809108e-02   1.5356855e-02   1.0000000e+00
   1.0634828e-01   1.3152777e-03   0.0000000e+00   0.0000000e+00   2.6727606e-02   1.5308103e-02   1.0000000e+00
   1.0647981e-01   2.0693866e-04   0.0000000e+00   0.0000000e+00   2.6645919e-02   1.5259241e-02   1.0000000e+00
   1.0650050e-01  -8.8056754e-04   0.0000000e+00   0.0000000e+00   2.6564048e-02   1.5210271e-02   1.0000000e+00
   1.0641244e-01  -1.9465335e-03   0.0000000e+00   0.0000000e+00   2.6481992e-02   1.5161192e-02   1.0000000e+00
   1.0621779e-01  -2.9902871e-03   0.0000000e+00   0.0000000e+00   2.6399753e-02   1.5112004e-02   1.0000000e+00
   1.0591876e-01  -4.0111914e-03   0.0000000e+00   0.0000000e+00   2.6317331e-02   1.5062708e-02   1.0000000e+00
   1.0551764e-01  -5.0086449e-03   0.0000000e+00   0.0000000e+00   2.6234727e-02   1.5013305e-02   1.0000000e+00
   1.0501678e-01  -5.9820811e-03   0.0000000e+00   0.0000000e+00   2.6151941e-02   1.4963794e-02   1.0000000e+00
   1.0441857e-01  -6.9309684e-03   0.0000000e+00   0.0000000e+00   2.6068974e-02   1.4914176e-02   1.0000000e+00
   1.0372547e-01  -7.8548105e-03   0.0000000e+00   0.0000000e+00   2.5985826e-02   1.4864452e-02   1.0000000e+00
   1.0293999e-01  -8.7531453e-03   0.0000000e+00   0.0000000e+00   2.5902499e-02   1.4814621e-02   1.0000000e+00
   1.0206468e-01  -9.6255454e-03   0.0000000e+00   0.0000000e+00   2.5818992e-02   1.4764685e-02   1.0000000e+00
   1.0110212e-01  -1.0471618e-02   0.0000000e+00   0.0000000e+00   2.5735306e-02   1.4714643e-02   1.0000000e+00
   1.0005496e-01  -1.1291003e-02   0.0000000e+00   0.0000000e+00   2.5651441e-02   1.4664496e-02   1.0000000e+00
   9.8925860e-02  -1.2083376e-02   0.0000000e+00   0.0000000e+00   2.5567400e-02   1.4614244e-02   1.0000000e+00
   9.7717523e-02  -1.2848444e-02   0.0000000e+00   0.0000000e+00   2.5483181e-02   1.4563887e-02   1.0000000e+00
   9.6432678e-02  -1.3585949e-02   0.0000000e+00   0.0000000e+00   2.5398785e-02   1.4513426e-02   1.0000000e+00
   9.5074083e-02  -1.4295664e-02   0.0000000e+00   0.0000000e+00   2.5314214e-02   1.4462862e-02   1.0000000e+00
   9.3644517e-02  -1.4977394e-02   0.0000000e+00   0.0000000e+00   2.5229467e-02   1.4412194e-02   1.0000000e+00
   9.2146778e-02  -1.5630978e-02   0.0000000e+00   0.0000000e+00   2.5144545e-02   1.4361423e-02   1.0000000e+00
   9.0583680e-02  -1.6256285e-02   0.0000000e+00   0.0000000e+00   2.5059450e-02   1.4310550e-02   1.0000000e+00
   8.8958051e-02  -1.6853215e-02   0.0000000e+00   0.0000000e+00   2.4974180e-02   1.4259574e-02   1.0000000e+00
   8.7272730e-02  -1.7421698e-02   0.0000000e+00   0.0000000e+00   2.4888738e-02   1.4208496e-02   1.0000000e+00
   8.5530560e-02  -1.7961695e-02   0.0000000e+00   0.0000000e+00   2.4803124e-02   1.4157317e-02   1.0000000e+00
   8.3734390e-02  -1.8473197e-02   0.0000000e+00   0.0000000e+00   2.4717337e-02   1.4106037e-02   1.0000000e+00
   8.1887071e-02  -1.8956222e-02   0.0000000e+00   0.0000000e+00   2.4631379e-02   1.4054655e-02   1.0000000e+00
   7.9991449e-02  -1.9410817e-02   0.0000000e+00   0.0000000e+00   2.4545251e-02   1.4003174e-02   1.0000000e+00
   7.8050367e-02  -1.9837059e-02   0.0000000e+00   0.0000000e+00   2.4458953e-02   1.3951592e-02   1.0000000e+00
   7.6066661e-02  -2.0235049e-02   0.0000000e+00   0.0000000e+00   2.4372485e-02   1.3899910e-02   1.0000000e+00
   7.4043156e-02  -2.0604917e-02   0.0000000e+00   0.0000000e+00   2.4285848e-02   1.3848129e-02   1.0000000e+00
   7.1982664e-02  -2.0946818e-02   0.0000000e+00   0.0000000e+00   2.4199044e-02   1.3796249e-02   1.0000000e+00
   6.9887983e-02  -2.1260932e-02   0.0000000e+00   0.0000000e+00   2.4112071e-02   1.3744270e-02   1.0000000e+00
   6.7761889e-02  -2.1547465e-02   0.0000000e+00   0.0000000e+00   2.4024932e-02   1.3692194e-02   1.0000000e+00
   6.5607143e-02  -2.1806646e-02   0.0000000e+00   0.0000000e+00   2.3937626e-02   1.3640019e-02   1.0000000e+00
   6.3426478e-02  -2.2038729e-02   0.0000000e+00   0.0000000e+00   2.3850154e-02   1.3587746e-02   1.0000000e+00
   6.1222605e-02  -2.2243988e-02   0.0000000e+00   0.0000000e+00   2.3762517e-02   1.3535377e-02   1.0000000e+00
   5.8998207e-02  -2.2422721e-02   0.0000000e+00   0.0000000e+00   2.3674716e-02   1.3482911e-02   1.0000000e+00
   5.6755935e-02  -2.2575247e-02   0.0000000e+00   0.0000000e+00   2.3586751e-02   1.3430348e-02   1.0000000e+00
   5.4498410e-02  -2.2701905e-02   0.0000000e+00   0.0000000e+00   2.3498622e-02   1.3377690e-02   1.0000000e+00
   5.2228219e-02  -2.2803056e-02   0.0000000e+00   0.0000000e+00   2.3410330e-02   1.3324936e-02   1.0000000e+00
   4.9947914e-02  -2.2879078e-02   0.0000000e+00   0.0000000e+00   2.3321876e-02   1.3272086e-02   1.0000000e+00
   4.7660006e-02  -2.2930367e-02   0.0000000e+00   0.0000000e+00   2.3233261e-02   1.3219142e-02   1.0000000e+00
   4.5366969e-02  -2.2957339e-02   0.0000000e+00   0.0000000e+00   2.3144485e-02   1.3166103e-02   1.0000000e+00
   4.3071235e-02  -2.2960425e-02   0.0000000e+00   0.0000000e+00   2.3055548e-02   1.3112970e-02   1.0000000e+00
   4.0775193e-02  -2.2940074e-02   0.0000000e+00   0.0000000e+00   2.2966452e-02   1.3059743e-02   1.0000000e+00
   3.8481185e-02  -2.2896748e-02   0.0000000e+00   0.0000000e+00   2.2877197e-02   1.3006423e-02   1.0000000e+00
   3.6191511e-02  -2.2830927e-02   0.0000000e+00   0.0000000e+00   2.2787783e-02   1.2953010e-02   1.0000000e+00
   3.3908418e-02  -2.2743101e-02   0.0000000e+00   0.0000000e+00   2.2698211e-02   1.2899505e-02   1.0000000e+00
   3.1634108e-02  -2.2633776e-02   0.0000000e+00   0.0000000e+00   2.2608482e-02   1.2845907e-02   1.0000000e+00
   2.9370730e-02  -2.2503471e-02   0.0000000e+00   0.0000000e+00   2.2518597e-02   1.2792217e-02   1.0000000e+00
   2.7120383e-02  -2.2352713e-02   0.0000000e+00   0.0000000e+00   2.2428555e-02   1.2738436e-02   1.0000000e+00
   2.4885112e-02  -2.2182044e-02   0.0000000e+00   0.0000000e+00   2.2338358e-02   1.2684564e-02   1.0000000e+00
   2.2666907e-02  -2.1992014e-02   0.0000000e+00   0.0000000e+00   2.2248007e-02   1.2630601e-02   1.0000000e+00
   2.0467706e-02  -2.1783183e-02   0.0000000e+00   0.0000000e+00   2.2157501e-02   1.2576548e-02   1.0000000e+00
   1.8289388e-02  -2.1556119e-02   0.0000000e+00   0.0000000e+00   2.2066842e-02   1.2522405e-02   1.0000000e+00
   1.6133776e-02  -2.1311398e-02   0.0000000e+00   0.0000000e+00   2.1976030e-02   1.2468173e-02   1.0000000e+00
   1.4002636e-02  -2.1049605e-02   0.0000000e+00   0.0000000e+00   2.1885066e-02   1.2413851e-02   1.0000000e+00
   1.1897675e-02  -2.0771329e-02   0.0000000e+00   0.0000000e+00   2.1793950e-02   1.2359440e-02   1.0000000e+00
   9.8205426e-03  -2.0477166e-02   0.0000000e+00   0.0000000e+00   2.1702683e-02   1.2304942e-02   1.0000000e+00
   7.7728260e-03  -2.0167717e-02   0.0000000e+00   0.0000000e+00   2.1611266e-02   1.2250355e-02   1.0000000e+00
   5.7560543e-03  -1.9843586e-02   0.0000000e+00   0.0000000e+00   2.1519699e-02   1.2195681e-02   1.0000000e+00
   3.7716957e-03  -1.9505382e-02   0.0000000e+00   0.0000000e+00   2.1427983e-02   1.2140919e-02   1.0000000e+00
   1.8211575e-03  -1.9153717e-02   0.0000000e+00   0.0000000e+00   2.1336119e-02   1.2086071e-02   1.0000000e+00
  -9.4214208e-05  -1.8789205e-02   0.0000000e+00   0.0000000e+00   2.1244107e-02   1.2031136e-02   1.0000000e+00
  -1.9731347e-03  -1.8412459e-02   0.0000000e+00   0.0000000e+00   2.1151948e-02   1.1976115e-02   1.0000000e+00
  -3.8143806e-03  -1.8024098e-02   0.0000000e+00   0.0000000e+00   2.1059642e-02   1.1921009e-02   1.0000000e+00
  -5.6167904e-03  -1.7624736e-02   0.0000000e+00   0.0000000e+00   2.0967190e-02   1.1865818e-02   1.0000000e+00
  -7.3792640e-03  -1.7214990e-02   0.0000000e+00   0.0000000e+00   2.0874594e-02   1.1810541e-02   1.0000000e+00
  -9.1007630e-03  -1.6795474e-02   0.0000000e+00   0.0000000e+00   2.0781852e-02   1.1755181e-02   1.0000000e+00
  -1.0780310e-02  -1.6366802e-02   0.0000000e+00   0.0000000e+00   2.0688967e-02   1.1699736e-02   1.0000000e+00
  -1.2416991e-02  -1.5929585e-02   0.0000000e+00   0.0000000e+00   2.0595938e-02   1.1644207e-02   1.0000000e+00
  -1.4009949e-02  -1.5484430e-02   0.0000000e+00   0.0000000e+00   2.0502766e-02   1.1588596e-02   1.0000000e+00
  -1.5558392e-02  -1.5031941e-02   0.0000000e+00   0.0000000e+00   2.0409453e-02   1.1532901e-02   1.0000000e+00
  -1.7061586e-02  -1.4572721e-02   0.0000000e+00   0.0000000e+00   2.0315998e-02   1.1477124e-02   1.0000000e+00
  -1.8518858e-02  -1.4107364e-02   0.0000000e+00   0.0000000e+00   2.0222403e-02   1.1421265e-02   1.0000000e+00
  -1.9929595e-02  -1.3636462e-02   0.0000000e+00   0.0000000e+00   2.0128667e-02   1.1365324e-02   1.0000000e+00
  -2.1293241e-02  -1.3160600e-02   0.0000000e+00   0.0000000e+00   2.0034792e-02   1.1309302e-02   1.0000000e+00
  -2.2609301e-02  -1.2680358e-02   0.0000000e+00   0.0000000e+00   1.9940778e-02   1.1253200e-02   1.0000000e+00
  -2.3877337e-02  -1.2196308e-02   0.0000000e+00   0.0000000e+00   1.9846626e-02   1.1197017e-02   1.0000000e+00
  -2.5096968e-02  -1.1709017e-02   0.0000000e+00   0.0000000e+00   1.9752337e-02   1.1140753e-02   1.0000000e+00
  -2.6267869e-02  -1.1219042e-02   0.0000000e+00   0.0000000e+00   1.9657911e-02   1.1084410e-02   1.0000000e+00
  -2.7389774e-02  -1.0726935e-02   0.0000000e+00   0.0000000e+00   1.9563348e-02   1.1027988e-02   1.0000000e+00
  -2.8462467e-02  -1.0233237e-02   0.0000000e+00   0.0000000e+00   1.9468651e-02   1.0971487e-02   1.0000000e+00
  -2.9485791e-02  -9.7384826e-03   0.0000000e+00   0.0000000e+00   1.9373818e-02   1.0914908e-02   1.0000000e+00
  -3.0459639e-02  -9.2431955e-03   0.0000000e+00   0.0000000e+00   1.9278851e-02   1.0858250e-02   1.0000000e+00
  -3.1383959e-02  -8.7478910e-03   0.0000000e+00   0.0000000e+00   1.9183750e-02   1.0801515e-02   1.0000000e+00
  -3.2258748e-02  -8.2530744e-03   0.0000000e+00   0.0000000e+00   1.9088517e-02   1.0744703e-02   1.0000000e+00
  -3.3084055e-02  -7.7592408e-03   0.0000000e+00   0.0000000e+00   1.8993151e-02   1.0687814e-02   1.0000000e+00
  -3.3859979e-02  -7.2668749e-03   0.0000000e+00   0.0000000e+00   1.8897654e-02   1.0630849e-02   1.0000000e+00
  -3.4586667e-02  -6.7764506e-03   0.0000000e+00   0.0000000e+00   1.8802026e-02   1.0573807e-02   1.0000000e+00
  -3.5264312e-02  -6.2884311e-03   0.0000000e+00   0.0000000e+00   1.8706268e-02   1.0516690e-02   1.0000000e+00
  -3.5893155e-02  -5.8032679e-03   0.0000000e+00   0.0000000e+00   1.8610380e-02   1.0459498e-02   1.0000000e+00
  -3.6473482e-02  -5.3214014e-03   0.0000000e+00   0.0000000e+00   1.8514363e-02   1.0402231e-02   1.0000000e+00
  -3.7005622e-02  -4.8432599e-03   0.0000000e+00   0.0000000e+00   1.8418218e-02   1.0344890e-02   1.0000000e+00
  -3.7489948e-02  -4.3692600e-03   0.0000000e+00   0.0000000e+00   1.8321946e-02   1.0287474e-02   1.0000000e+00
  -3.7926874e-02  -3.8998060e-03   0.0000000e+00   0.0000000e+00   1.8225546e-02   1.0229985e-02   1.0000000e+00
  -3.8316854e-02  -3.4352900e-03   0.0000000e+00   0.0000000e+00   1.8129020e-02   1.0172423e-02   1.0000000e+00
  -3.8660383e-02  -2.9760915e-03   0.0000000e+00   0.0000000e+00   1.8032369e-02   1.0114789e-02   1.0000000e+00
  -3.8957992e-02  -2.5225775e-03   0.0000000e+00   0.0000000e+00   1.7935593e-02   1.0057082e-02   1.0000000e+00
  -3.9210250e-02  -2.0751021e-03   0.0000000e+00   0.0000000e+00   1.7838692e-02   9.9993027e-03   1.0000000e+00
  -3.9417760e-02  -1.6340064e-03   0.0000000e+00   0.0000000e+00   1.7741668e-02   9.9414523e-03   1.0000000e+00
  -3.9581161e-02  -1.1996188e-03   0.0000000e+00   0.0000000e+00   1.7644521e-02   9.8835308e-03   1.0000000e+00
  -3.9701123e-02  -7.7225451e-04   0.0000000e+00   0.0000000e+00   1.7547252e-02   9.8255387e-03   1.0000000e+00
  -3.9778348e-02  -3.5221547e-04   0.0000000e+00   0.0000000e+00   1.7449861e-02   9.7674764e-03   1.0000000e+00
  -3.9813570e-02   6.0209443e-05   0.0000000e+00   0.0000000e+00   1.7352350e-02   9.7093442e-03   1.0000000e+00
  -3.9807549e-02   4.6474464e-04   0.0000000e+00   0.0000000e+00   1.7254718e-02   9.6511426e-03   1.0000000e+00
  -3.9761075e-02   8.6112781e-04   0.0000000e+00   0.0000000e+00   1.7156967e-02   9.5928720e-03   1.0000000e+00
  -3.9674962e-02   1.2491099e-03   0.0000000e+00   0.0000000e+00   1.7059097e-02   9.5345329e-03   1.0000000e+00
  -3.9550051e-02   1.6284552e-03   0.0000000e+00   0.0000000e+00   1.6961108e-02   9.4761256e-03   1.0000000e+00
  -3.9387205e-02   1.9989411e-03   0.0000000e+00   0.0000000e+00   1.6863003e-02   9.4176505e-03   1.0000000e+00
  -3.9187311e-02   2.3603585e-03   0.0000000e+00   0.0000000e+00   1.6764780e-02   9.3591081e-03   1.0000000e+00
  -3.8951275e-02   2.7125114e-03   0.0000000e+00   0.0000000e+00   1.6666441e-02   9.3004988e-03   1.0000000e+00
  -3.8680024e-02   3.0552167e-03   0.0000000e+00   0.0000000e+00   1.6567987e-02   9.2418231e-03   1.0000000e+00
  -3.8374502e-02   3.3883049e-03   0.0000000e+00   0.0000000e+00   1.6469418e-02   9.1830812e-03   1.0000000e+00
  -3.8035672e-02   3.7116189e-03   0.0000000e+00   0.0000000e+00   1.6370735e-02   9.1242738e-03   1.0000000e+00
  -3.7664510e-02   4.0250151e-03   0.0000000e+00   0.0000000e+00   1.6271939e-02   9.0654010e-03   1.0000000e+00
  -3.7262009e-02   4.3283623e-03   0.0000000e+00   0.0000000e+00   1.6173030e-02   9.0064635e-03   1.0000000e+00
  -3.6829172e-02   4.6215423e-03   0.0000000e+00   0.0000000e+00   1.6074009e-02   8.9474616e-03   1.0000000e+00
  -3.6367018e-02   4.9044493e-03   0.0000000e+00   0.0000000e+00   1.5974876e-02   8.8883958e-03   1.0000000e+00
  -3.5876573e-02   5.1769900e-03   0.0000000e+00   0.0000000e+00   1.5875633e-02   8.8292664e-03   1.0000000e+00
  -3.5358874e-02   5.4390835e-03   0.0000000e+00   0.0000000e+00   1.5776280e-02   8.7700739e-03   1.0000000e+00
  -3.4814966e-02   5.6906610e-03   0.0000000e+00   0.0000000e+00   1.5676817e-02   8.7108186e-03   1.0000000e+00
  -3.4245900e-02   5.9316657e-03   0.0000000e+00   0.0000000e+00   1.5577246e-02   8.6515012e-03   1.0000000e+00
  -3.3652733e-02   6.1620527e-03   0.0000000e+00   0.0000000e+00   1.5477568e-02   8.5921218e-03   1.0000000e+00
  -3.3036528e-02   6.3817887e-03   0.0000000e+00   0.0000000e+00   1.5377781e-02   8.5326811e-03   1.0000000e+00
  -3.2398349e-02   6.5908519e-03   0.0000000e+00   0.0000000e+00   1.5277889e-02   8.4731793e-03   1.0000000e+00
  -3.1739264e-02   6.7892318e-03   0.0000000e+00   0.0000000e+00   1.5177890e-02   8.4136170e-03   1.0000000e+00
  -3.1060341e-02   6.9769288e-03   0.0000000e+00   0.0000000e+00   1.5077787e-02   8.3539946e-03   1.0000000e+00
  -3.0362648e-02   7.1539545e-03   0.0000000e+00   0.0000000e+00   1.4977579e-02   8.2943124e-03   1.0000000e+00
  -2.9647252e-02   7.3203308e-03   0.0000000e+00   0.0000000e+00   1.4877267e-02   8.2345709e-03   1.0000000e+00
  -2.8915219e-02   7.4760903e-03   0.0000000e+00   0.0000000e+00   1.4776852e-02   8.1747706e-03   1.0000000e+00
  -2.8167610e-02   7.6212757e-03   0.0000000e+00   0.0000000e+00   1.4676335e-02   8.1149118e-03   1.0000000e+00
  -2.7405483e-02   7.7559394e-03   0.0000000e+00   0.0000000e+00   1.4575716e-02   8.0549950e-03   1.0000000e+00
  -2.6629889e-02   7.8801440e-03   0.0000000e+00   0.0000000e+00   1.4474996e-02   7.9950206e-03   1.0000000e+00
  -2.5841874e-02   7.9939612e-03   0.0000000e+00   0.0000000e+00   1.4374176e-02   7.9349891e-03   1.0000000e+00
  -2.5042478e-02   8.0974720e-03   0.0000000e+00   0.0000000e+00   1.4273257e-02   7.8749008e-03   1.0000000e+00
  -2.4232731e-02   8.1907665e-03   0.0000000e+00   0.0000000e+00   1.4172238e-02   7.8147563e-03   1.0000000e+00
  -2.3413654e-02   8.2739434e-03   0.0000000e+00   0.0000000e+00   1.4071122e-02   7.7545559e-03   1.0000000e+00
  -2.2586260e-02   8.3471097e-03   0.0000000e+00   0.0000000e+00   1.3969907e-02   7.6943000e-03   1.0000000e+00
  -2.1751549e-02   8.4103808e-03   0.0000000e+00   0.0000000e+00   1.3868597e-02   7.6339892e-03   1.0000000e+00
  -2.0910511e-02   8.4638799e-03   0.0000000e+00   0.0000000e+00   1.3767190e-02   7.5736238e-03   1.0000000e+00
  -2.0064123e-02   8.5077378e-03   0.0000000e+00   0.0000000e+00   1.3665687e-02   7.5132042e-03   1.0000000e+00
  -1.9213349e-02   8.5420927e-03   0.0000000e+00   0.0000000e+00   1.3564090e-02   7.4527309e-03   1.0000000e+00
  -1.8359140e-02   8.5670897e-03   0.0000000e+00   0.0000000e+00   1.3462399e-02   7.3922044e-03   1.0000000e+00
  -1.7502431e-02   8.5828810e-03   0.0000000e+00   0.0000000e+00   1.3360615e-02   7.3316250e-03   1.0000000e+00
  -1.6644143e-02   8.5896250e-03   0.0000000e+00   0.0000000e+00   1.3258738e-02   7.2709932e-03   1.0000000e+00
  -1.5785180e-02   8.5874864e-03   0.0000000e+00   0.0000000e+00   1.3156770e-02   7.2103094e-03   1.0000000e+00
  -1.4926432e-02   8.5766359e-03   0.0000000e+00   0.0000000e+00   1.3054710e-02   7.1495741e-03   1.0000000e+00
  -1.4068768e-02   8.5572498e-03   0.0000000e+00   0.0000000e+00   1.2952560e-02   7.0887876e-03   1.0000000e+00
  -1.3213043e-02   8.5295098e-03   0.0000000e+00   0.0000000e+00   1.2850320e-02   7.0279505e-03   1.0000000e+00
  -1.2360092e-02   8.4936026e-03   0.0000000e+00   0.0000000e+00   1.2747991e-02   6.9670632e-03   1.0000000e+00
  -1.1510732e-02   8.4497197e-03   0.0000000e+00   0.0000000e+00   1.2645574e-02   6.9061260e-03   1.0000000e+00
  -1.0665760e-02   8.3980572e-03   0.0000000e+00   0.0000000e+00   1.2543069e-02   6.8451395e-03   1.0000000e+00
  -9.8259542e-03   8.3388153e-03   0.0000000e+00   0.0000000e+00   1.2440478e-02   6.7841040e-03   1.0000000e+00
  -8.9920727e-03   8.2721981e-03   0.0000000e+00   0.0000000e+00   1.2337800e-02   6.7230201e-03   1.0000000e+00
  -8.1648529e-03   8.1984135e-03   0.0000000e+00   0.0000000e+00   1.2235037e-02   6.6618881e-03   1.0000000e+00
  -7.3450115e-03   8.1176727e-03   0.0000000e+00   0.0000000e+00   1.2132189e-02   6.6007084e-03   1.0000000e+00
  -6.5332443e-03   8.0301899e-03   0.0000000e+00   0.0000000e+00   1.2029256e-02   6.5394816e-03   1.0000000e+00
  -5.7302253e-03   7.9361822e-03   0.0000000e+00   0.0000000e+00   1.1926241e-02   6.4782080e-03   1.0000000e+00
  -4.9366070e-03   7.8358693e-03   0.0000000e+00   0.0000000e+00   1.1823143e-02   6.4168882e-03   1.0000000e+00
  -4.1530201e-03   7.7294731e-03   0.0000000e+00   0.0000000e+00   1.1719963e-02   6.3555224e-03   1.0000000e+00
  -3.3800728e-03   7.6172173e-03   0.0000000e+00   0.0000000e+00   1.1616702e-02   6.2941112e-03   1.0000000e+00
  -2.6183511e-03   7.4993277e-03   0.0000000e+00   0.0000000e+00   1.1513360e-02   6.2326550e-03   1.0000000e+00
  -1.8684183e-03   7.3760313e-03   0.0000000e+00   0.0000000e+00   1.1409939e-02   6.1711543e-03   1.0000000e+00
  -1.1308152e-03   7.2475564e-03   0.0000000e+00   0.0000000e+00   1.1306439e-02   6.1096094e-03   1.0000000e+00
  -4.0605952e-04   7.1141323e-03   0.0000000e+00   0.0000000e+00   1.1202860e-02   6.0480209e-03   1.0000000e+00
   3.0535371e-04   6.9759888e-03   0.0000000e+00   0.0000000e+00   1.1099204e-02   5.9863891e-03   1.0000000e+00
   1.0029526e-03   6.8333563e-03   0.0000000e+00   0.0000000e+00   1.0995471e-02   5.9247146e-03   1.0000000e+00
   1.6862882e-03   6.6864655e-03   0.0000000e+00   0.0000000e+00   1.0891661e-02   5.8629977e-03   1.0000000e+00
   2.3549348e-03   6.5355469e-03   0.0000000e+00   0.0000000e+00   1.0787777e-02   5.8012388e-03   1.0000000e+00
   3.0084895e-03   6.3808308e-03   0.0000000e+00   0.0000000e+00   1.0683817e-02   5.7394386e-03   1.0000000e+00
   3.6465725e-03   6.2225469e-03   0.0000000e+00   0.0000000e+00   1.0579784e-02   5.6775972e-03   1.0000000e+00
   4.2688272e-03   6.0609244e-03   0.0000000e+00   0.0000000e+00   1.0475677e-02   5.6157153e-03   1.0000000e+00
   4.8749197e-03   5.8961914e-03   0.0000000e+00   0.0000000e+00   1.0371498e-02   5.5537933e-03   1.0000000e+00
   5.4645388e-03   5.7285749e-03   0.0000000e+00   0.0000000e+00   1.0267247e-02   5.4918315e-03   1.0000000e+00
   6.0373963e-03   5.5583003e-03   0.0000000e+00   0.0000000e+00   1.0162924e-02   5.4298305e-03   1.0000000e+00
   6.5932263e-03   5.3855919e-03   0.0000000e+00   0.0000000e+00   1.0058532e-02   5.3677906e-03   1.0000000e+00
   7.1317855e-03   5.2106718e-03   0.0000000e+00   0.0000000e+00   9.9540692e-03   5.3057124e-03   1.0000000e+00
   7.6528527e-03   5.0337604e-03   0.0000000e+00   0.0000000e+00   9.8495379e-03   5.2435963e-03   1.0000000e+00
   8.1562287e-03   4.8550757e-03   0.0000000e+00   0.0000000e+00   9.7449384e-03   5.1814427e-03   1.0000000e+00
   8.6417363e-03   4.6748337e-03   0.0000000e+00   0.0000000e+00   9.6402713e-03   5.1192520e-03   1.0000000e+00
   9.1092197e-03   4.4932475e-03   0.0000000e+00   0.0000000e+00   9.5355375e-03   5.0570248e-03   1.0000000e+00
   9.5585444e-03   4.3105279e-03   0.0000000e+00   0.0000000e+00   9.4307377e-03   4.9947614e-03   1.0000000e+00
   9.9895972e-03   4.1268825e-03   0.0000000e+00   0.0000000e+00   9.3258725e-03   4.9324623e-03   1.0000000e+00
   1.0402285e-02   3.9425163e-03   0.0000000e+00   0.0000000e+00   9.2209427e-03   4.8701279e-03   1.0000000e+00
   1.0796537e-02   3.7576307e-03   0.0000000e+00   0.0000000e+00   9.1159490e-03   4.8077587e-03   1.0000000e+00
   1.1172300e-02   3.5724242e-03   0.0000000e+00   0.0000000e+00   9.0108922e-03   4.7453551e-03   1.0000000e+00
   1.1529543e-02   3.3870917e-03   0.0000000e+00   0.0000000e+00   8.9057730e-03   4.6829177e-03   1.0000000e+00
   1.1868252e-02   3.2018243e-03   0.0000000e+00   0.0000000e+00   8.8005921e-03   4.6204467e-03   1.0000000e+00
   1.2188434e-02   3.0168099e-03   0.0000000e+00   0.0000000e+00   8.6953502e-03   4.5579427e-03   1.0000000e+00
   1.2490115e-02   2.8322321e-03   0.0000000e+00   0.0000000e+00   8.5900481e-03   4.4954062e-03   1.0000000e+00
   1.2773338e-02   2.6482708e-03   0.0000000e+00   0.0000000e+00   8.4846866e-03   4.4328375e-03   1.0000000e+00
   1.3038165e-02   2.4651018e-03   0.0000000e+00   0.0000000e+00   8.3792662e-03   4.3702371e-03   1.0000000e+00
   1.3284676e-02   2.2828969e-03   0.0000000e+00   0.0000000e+00   8.2737878e-03   4.3076054e-03   1.0000000e+00
   1.3512965e-02   2.1018234e-03   0.0000000e+00   0.0000000e+00   8.1682520e-03   4.2449430e-03   1.0000000e+00
   1.3723148e-02   1.9220445e-03   0.0000000e+00   0.0000000e+00   8.0626597e-03   4.1822502e-03   1.0000000e+00
   1.3915352e-02   1.7437188e-03   0.0000000e+00   0.0000000e+00   7.9570116e-03   4.1195276e-03   1.0000000e+00
   1.4089724e-02   1.5670005e-03   0.0000000e+00   0.0000000e+00   7.8513083e-03   4.0567754e-03   1.0000000e+00
   1.4246424e-02   1.3920392e-03   0.0000000e+00   0.0000000e+00   7.7455507e-03   3.9939943e-03   1.0000000e+00
   1.4385628e-02   1.2189799e-03   0.0000000e+00   0.0000000e+00   7.6397394e-03   3.9311847e-03   1.0000000e+00
   1.4507526e-02   1.0479630e-03   0.0000000e+00   0.0000000e+00   7.5338751e-03   3.8683469e-03   1.0000000e+00
   1.4612322e-02   8.7912386e-04   0.0000000e+00   0.0000000e+00   7.4279587e-03   3.8054815e-03   1.0000000e+00
   1.4700235e-02   7.1259339e-04   0.0000000e+00   0.0000000e+00   7.3219909e-03   3.7425888e-03   1.0000000e+00
   1.4771494e-02   5.4849747e-04   0.0000000e+00   0.0000000e+00   7.2159723e-03   3.6796694e-03   1.0000000e+00
   1.4826344e-02   3.8695714e-04   0.0000000e+00   0.0000000e+00   7.1099037e-03   3.6167238e-03   1.0000000e+00
   1.4865039e-02   2.2808855e-04   0.0000000e+00   0.0000000e+00   7.0037859e-03   3.5537522e-03   1.0000000e+00
   1.4887848e-02   7.2002919e-05   0.0000000e+00   0.0000000e+00   6.8976196e-03   3.4907553e-03   1.0000000e+00
   1.4895049e-02  -8.1193483e-05   0.0000000e+00   0.0000000e+00   6.7914055e-03   3.4277334e-03   1.0000000e+00
   1.4886929e-02  -2.3139935e-04   0.0000000e+00   0.0000000e+00   6.6851443e-03   3.3646870e-03   1.0000000e+00
   1.4863789e-02  -3.7851834e-04   0.0000000e+00   0.0000000e+00   6.5788369e-03   3.3016165e-03   1.0000000e+00
   1.4825937e-02  -5.2245909e-04   0.0000000e+00   0.0000000e+00   6.4724839e-03   3.2385224e-03   1.0000000e+00
   1.4773692e-02  -6.6313521e-04   0.0000000e+00   0.0000000e+00   6.3660860e-03   3.1754052e-03   1.0000000e+00
   1.4707378e-02  -8.0046529e-04   0.0000000e+00   0.0000000e+00   6.2596441e-03   3.1122653e-03   1.0000000e+00
   1.4627332e-02  -9.3437285e-04   0.0000000e+00   0.0000000e+00   6.1531587e-03   3.0491031e-03   1.0000000e+00
   1.4533894e-02  -1.0647864e-03   0.0000000e+00   0.0000000e+00   6.0466308e-03   2.9859192e-03   1.0000000e+00
   1.4427416e-02  -1.1916393e-03   0.0000000e+00   0.0000000e+00   5.9400610e-03   2.9227139e-03   1.0000000e+00
   1.4308252e-02  -1.3148698e-03   0.0000000e+00   0.0000000e+00   5.8334500e-03   2.8594877e-03   1.0000000e+00
   1.4176765e-02  -1.4344211e-03   0.0000000e+00   0.0000000e+00   5.7267987e-03   2.7962411e-03   1.0000000e+00
   1.4033323e-02  -1.5502411e-03   0.0000000e+00   0.0000000e+00   5.6201076e-03   2.7329744e-03   1.0000000e+00
   1.3878298e-02  -1.6622827e-03   0.0000000e+00   0.0000000e+00   5.5133776e-03   2.6696883e-03   1.0000000e+00
   1.3712070e-02  -1.7705033e-03   0.0000000e+00   0.0000000e+00   5.4066095e-03   2.6063830e-03   1.0000000e+00
   1.3535020e-02  -1.8748652e-03   0.0000000e+00   0.0000000e+00   5.2998039e-03   2.5430591e-03   1.0000000e+00
   1.3347533e-02  -1.9753353e-03   0.0000000e+00   0.0000000e+00   5.1929616e-03   2.4797171e-03   1.0000000e+00
   1.3150000e-02  -2.0718849e-03   0.0000000e+00   0.0000000e+00   5.0860833e-03   2.4163573e-03   1.0000000e+00
   1.2942811e-02  -2.1644900e-03   0.0000000e+00   0.0000000e+00   4.9791697e-03   2.3529802e-03   1.0000000e+00
   1.2726362e-02  -2.2531313e-03   0.0000000e+00   0.0000000e+00   4.8722217e-03   2.2895863e-03   1.0000000e+00
   1.2501049e-02  -2.3377934e-03   0.0000000e+00   0.0000000e+00   4.7652400e-03   2.2261761e-03   1.0000000e+00
   1.2267270e-02  -2.4184658e-03   0.0000000e+00   0.0000000e+00   4.6582252e-03   2.1627499e-03   1.0000000e+00
   1.2025423e-02  -2.4951417e-03   0.0000000e+00   0.0000000e+00   4.5511782e-03   2.0993083e-03   1.0000000e+00
   1.1775909e-02  -2.5678191e-03   0.0000000e+00   0.0000000e+00   4.4440996e-03   2.0358517e-03   1.0000000e+00
   1.1519127e-02  -2.6364995e-03   0.0000000e+00   0.0000000e+00   4.3369903e-03   1.9723805e-03   1.0000000e+00
   1.1255477e-02  -2.7011890e-03   0.0000000e+00   0.0000000e+00   4.2298509e-03   1.9088952e-03   1.0000000e+00
   1.0985358e-02  -2.7618974e-03   0.0000000e+00   0.0000000e+00   4.1226822e-03   1.8453963e-03   1.0000000e+00
   1.0709169e-02  -2.8186382e-03   0.0000000e+00   0.0000000e+00   4.0154849e-03   1.7818842e-03   1.0000000e+00
   1.0427305e-02  -2.8714289e-03   0.0000000e+00   0.0000000e+00   3.9082599e-03   1.7183593e-03   1.0000000e+00
   1.0140162e-02  -2.9202908e-03   0.0000000e+00   0.0000000e+00   3.8010078e-03   1.6548222e-03   1.0000000e+00
   9.8481328e-03  -2.9652485e-03   0.0000000e+00   0.0000000e+00   3.6937293e-03   1.5912732e-03   1.0000000e+00
   9.5516080e-03  -3.0063304e-03   0.0000000e+00   0.0000000e+00   3.5864253e-03   1.5277128e-03   1.0000000e+00
   9.2509749e-03  -3.0435681e-03   0.0000000e+00   0.0000000e+00   3.4790964e-03   1.4641416e-03   1.0000000e+00
   8.9466181e-03  -3.0769967e-03   0.0000000e+00   0.0000000e+00   3.3717434e-03   1.4005598e-03   1.0000000e+00
   8.6389184e-03  -3.1066543e-03   0.0000000e+00   0.0000000e+00   3.2643670e-03   1.3369681e-03   1.0000000e+00
   8.3282530e-03  -3.1325822e-03   0.0000000e+00   0.0000000e+00   3.1569681e-03   1.2733668e-03   1.0000000e+00
   8.0149948e-03  -3.1548249e-03   0.0000000e+00   0.0000000e+00   3.0495473e-03   1.2097564e-03   1.0000000e+00
   7.6995123e-03  -3.1734296e-03   0.0000000e+00   0.0000000e+00   2.9421053e-03   1.1461373e-03   1.0000000e+00
   7.3821693e-03  -3.1884464e-03   0.0000000e+00   0.0000000e+00   2.8346430e-03   1.0825101e-03   1.0000000e+00
   7.0633247e-03  -3.1999281e-03   0.0000000e+00   0.0000000e+00   2.7271610e-03   1.0188751e-03   1.0000000e+00
   6.7433319e-03  -3.2079300e-03   0.0000000e+00   0.0000000e+00   2.6196602e-03   9.5523280e-04   1.0000000e+00
   6.4225389e-03  -3.2125101e-03   0.0000000e+00   0.0000000e+00   2.5121412e-03   8.9158370e-04   1.0000000e+00
   6.1012879e-03  -3.2137285e-03   0.0000000e+00   0.0000000e+00   2.4046048e-03   8.2792822e-04   1.0000000e+00
   5.7799150e-03  -3.2116480e-03   0.0000000e+00   0.0000000e+00   2.2970518e-03   7.6426683e-04   1.0000000e+00
   5.4587502e-03  -3.2063331e-03   0.0000000e+00   0.0000000e+00   2.1894828e-03   7.0059997e-04   1.0000000e+00
   5.1381169e-03  -3.1978508e-03   0.0000000e+00   0.0000000e+00   2.0818987e-03   6.3692811e-04   1.0000000e+00
   4.8183318e-03  -3.1862697e-03   0.0000000e+00   0.0000000e+00   1.9743001e-03   5.7325169e-04   1.0000000e+00
   4.4997049e-03  -3.1716605e-03   0.0000000e+00   0.0000000e+00   1.8666879e-03   5.0957117e-04   1.0000000e+00
   4.1825388e-03  -3.1540956e-03   0.0000000e+00   0.0000000e+00   1.7590627e-03   4.4588701e-04   1.0000000e+00
   3.8671292e-03  -3.1336489e-03   0.0000000e+00   0.0000000e+00   1.6514254e-03   3.8219967e-04   1.0000000e+00
   3.5537644e-03  -3.1103960e-03   0.0000000e+00   0.0000000e+00   1.5437766e-03   3.1850959e-04   1.0000000e+00
   3.2427248e-03  -3.0844139e-03   0.0000000e+00   0.0000000e+00   1.4361171e-03   2.5481723e-04   1.0000000e+00
   2.9342834e-03  -3.0557807e-03   0.0000000e+00   0.0000000e+00   1.3284477e-03   1.9112306e-04   1.0000000e+00
   2.6158388e-03  -3.0345861e-03   0.0000000e+00   0.0000000e+00   1.2207691e-03   1.2742751e-04   1.0000000e+00
   2.2995981e-03  -3.0094389e-03   0.0000000e+00   0.0000000e+00   1.1130820e-03   6.3731060e-05   1.0000000e+00
   1.9861678e-03  -2.9804893e-03   0.0000000e+00   0.0000000e+00   1.0053872e-03   3.4150681e-08   1.0000000e+00
   1.6761306e-03  -2.9478930e-03   0.0000000e+00   0.0000000e+00   8.9768548e-04  -6.3662759e-05   1.0000000e+00
   1.3700445e-03  -2.9118100e-03   0.0000000e+00   0.0000000e+00   7.8997751e-04  -1.2735921e-04   1.0000000e+00
   1.0684419e-03  -2.8724044e-03   0.0000000e+00   0.0000000e+00   6.8226407e-04  -1.9105476e-04   1.0000000e+00
   7.7182887e-04  -2.8298441e-03   0.0000000e+00   0.0000000e+00   5.7454590e-04  -2.5474894e-04   1.0000000e+00
   4.8068486e-04  -2.7842997e-03   0.0000000e+00   0.0000000e+00   4.6682375e-04  -3.1844129e-04   1.0000000e+00
   1.9546185e-04  -2.7359441e-03   0.0000000e+00   0.0000000e+00   3.5909837e-04  -3.8213138e-04   1.0000000e+00
  -8.3415814e-05  -2.6849522e-03   0.0000000e+00   0.0000000e+00   2.5137050e-04  -4.4581873e-04   1.0000000e+00
  -3.5555179e-04  -2.6315002e-03   0.0000000e+00   0.0000000e+00   1.4364089e-04  -5.0950289e-04   1.0000000e+00
  -6.2057794e-04  -2.5757649e-03   0.0000000e+00   0.0000000e+00   3.5910285e-05  -5.7318341e-04   1.0000000e+00
   1.4235010e+00  -6.8507630e-01   0.0000000e+00   0.0000000e+00  -1.0114135e-11  -4.7635226e-02   1.0000000e+00
   1.3556155e+00  -6.8121846e-01   0.0000000e+00   0.0000000e+00  -1.0113771e-11  -4.7634885e-02   1.0000000e+00
   1.2882597e+00  -6.7714069e-01   0.0000000e+00   0.0000000e+00  -1.0113906e-11  -4.7634204e-02   1.0000000e+00
   1.2214731e+00  -6.7277348e-01   0.0000000e+00   0.0000000e+00  -1.0113341e-11  -4.7633182e-02   1.0000000e+00
   1.1553057e+00  -6.6805698e-01   0.0000000e+00   0.0000000e+00  -1.0112959e-11  -4.7631820e-02   1.0000000e+00
   1.0898162e+00  -6.6294160e-01   0.0000000e+00   0.0000000e+00  -1.0112879e-11  -4.7630118e-02   1.0000000e+00
   1.0250702e+00  -6.5738815e-01   0.0000000e+00   0.0000000e+00  -1.0112550e-11  -4.7628075e-02   1.0000000e+00
   9.6113897e-01  -6.5136799e-01   0.0000000e+00   0.0000000e+00  -1.0111773e-11  -4.7625691e-02   1.0000000e+00
   8.9809703e-01  -6.4486276e-01   0.0000000e+00   0.0000000e+00  -1.0110895e-11  -4.7622967e-02   1.0000000e+00
   8.3361075e-01  -6.3908223e-01   0.0000000e+00   0.0000000e+00  -1.0110100e-11  -4.7619903e-02   1.0000000e+00
   7.6970253e-01  -6.3304873e-01   0.0000000e+00   0.0000000e+00  -1.0109091e-11  -4.7616498e-02   1.0000000e+00
   7.0639766e-01  -6.2674204e-01   0.0000000e+00   0.0000000e+00  -1.0107731e-11  -4.7612753e-02   1.0000000e+00
   6.4372345e-01  -6.2014469e-01   0.0000000e+00   0.0000000e+00  -1.0106641e-11  -4.7608667e-02   1.0000000e+00
   5.8170899e-01  -6.1324200e-01   0.0000000e+00   0.0000000e+00  -1.0105618e-11  -4.7604241e-02   1.0000000e+00
   5.2038479e-01  -6.0602202e-01   0.0000000e+00   0.0000000e+00  -1.0104539e-11  -4.7599475e-02   1.0000000e+00
   4.5978258e-01  -5.9847552e-01   0.0000000e+00   0.0000000e+00  -1.0103210e-11  -4.7594368e-02   1.0000000e+00
   3.9993503e-01  -5.9059595e-01   0.0000000e+00   0.0000000e+00  -1.0101961e-11  -4.7588921e-02   1.0000000e+00
   3.4087544e-01  -5.8237932e-01   0.0000000e+00   0.0000000e+00  -1.0100866e-11  -4.7583134e-02   1.0000000e+00
   2.8263750e-01  -5.7382417e-01   0.0000000e+00   0.0000000e+00  -1.0099536e-11  -4.7577007e-02   1.0000000e+00
   2.2525509e-01  -5.6493144e-01   0.0000000e+00   0.0000000e+00  -1.0098136e-11  -4.7570540e-02   1.0000000e+00
   1.6876194e-01  -5.5570439e-01   0.0000000e+00   0.0000000e+00  -1.0096620e-11  -4.7563733e-02   1.0000000e+00
   1.1319150e-01  -5.4614843e-01   0.0000000e+00   0.0000000e+00  -1.0095147e-11  -4.7556586e-02   1.0000000e+00
   5.8576662e-02  -5.3627101e-01   0.0000000e+00   0.0000000e+00  -1.0093724e-11  -4.7549098e-02   1.0000000e+00
   4.9495616e-03  -5.2608148e-01   0.0000000e+00   0.0000000e+00  -1.0092370e-11  -4.7541271e-02   1.0000000e+00
  -4.7658586e-02  -5.1559093e-01   0.0000000e+00   0.0000000e+00  -1.0090435e-11  -4.7533104e-02   1.0000000e+00
  -9.9217679e-02  -5.0481202e-01   0.0000000e+00   0.0000000e+00  -1.0088505e-11  -4.7524597e-02   1.0000000e+00
  -1.4969888e-01  -4.9375882e-01   0.0000000e+00   0.0000000e+00  -1.0086532e-11  -4.7515751e-02   1.0000000e+00
  -1.9907476e-01  -4.8244664e-01   0.0000000e+00   0.0000000e+00  -1.0084430e-11  -4.7506564e-02   1.0000000e+00
  -2.4731943e-01  -4.7089187e-01   0.0000000e+00   0.0000000e+00  -1.0082431e-11  -4.7497038e-02   1.0000000e+00
  -2.9440861e-01  -4.5911177e-01   0.0000000e+00   0.0000000e+00  -1.0080362e-11  -4.7487173e-02   1.0000000e+00
  -3.4031979e-01  -4.4712436e-01   0.0000000e+00   0.0000000e+00  -1.0077932e-11  -4.7476968e-02   1.0000000e+00
  -3.8503223e-01  -4.3494822e-01   0.0000000e+00   0.0000000e+00  -1.0075333e-11  -4.7466424e-02   1.0000000e+00
  -4.2852705e-01  -4.2260232e-01   0.0000000e+00   0.0000000e+00  -1.0073054e-11  -4.7455540e-02   1.0000000e+00
  -4.7078728e-01  -4.1010590e-01   0.0000000e+00   0.0000000e+00  -1.0070458e-11  -4.7444318e-02   1.0000000e+00
  -5.1179787e-01  -3.9747829e-01   0.0000000e+00   0.0000000e+00  -1.0067717e-11  -4.7432756e-02   1.0000000e+00
  -5.5154570e-01  -3.8473881e-01   0.0000000e+00   0.0000000e+00  -1.0065167e-11  -4.7420855e-02   1.0000000e+00
  -5.9001958e-01  -3.7190659e-01   0.0000000e+00   0.0000000e+00  -1.0062404e-11  -4.7408614e-02   1.0000000e+00
  -6.2721024e-01  -3.5900053e-01   0.0000000e+00   0.0000000e+00  -1.0059351e-11  -4.7396036e-02   1.0000000e+00
  -6.6311029e-01  -3.4603912e-01   0.0000000e+00   0.0000000e+00  -1.0056620e-11  -4.7383118e-02   1.0000000e+00
  -6.9771421e-01  -3.3304039e-01   0.0000000e+00   0.0000000e+00  -1.0053961e-11  -4.7369861e-02   1.0000000e+00
  -7.3101825e-01  -3.2002182e-01   0.0000000e+00   0.0000000e+00  -1.0051113e-11  -4.7356266e-02   1.0000000e+00
  -7.6302043e-01  -3.0700024e-01   0.0000000e+00   0.0000000e+00  -1.0048134e-11  -4.7342332e-02   1.0000000e+00
  -7.9372045e-01  -2.9399182e-01   0.0000000e+00   0.0000000e+00  -1.0044927e-11  -4.7328060e-02   1.0000000e+00
  -8.2311963e-01  -2.8101198e-01   0.0000000e+00   0.0000000e+00  -1.0041556e-11  -4.7313450e-02   1.0000000e+00
  -8.5122083e-01  -2.6807538e-01   0.0000000e+00   0.0000000e+00  -1.0037996e-11  -4.7298501e-02   1.0000000e+00
  -8.7802837e-01  -2.5519587e-01   0.0000000e+00   0.0000000e+00  -1.0034433e-11  -4.7283214e-02   1.0000000e+00
  -9.0354796e-01  -2.4238648e-01   0.0000000e+00   0.0000000e+00  -1.0031108e-11  -4.7267590e-02   1.0000000e+00
  -9.2778660e-01  -2.2965942e-01   0.0000000e+00   0.0000000e+00  -1.0027748e-11  -4.7251627e-02   1.0000000e+00
  -9.5075255e-01  -2.1702607e-01   0.0000000e+00   0.0000000e+00  -1.0024427e-11  -4.7235327e-02   1.0000000e+00
  -9.7245515e-01  -2.0449698e-01   0.0000000e+00   0.0000000e+00  -1.0021017e-11  -4.7218688e-02   1.0000000e+00
  -9.9290485e-01  -1.9208189e-01   0.0000000e+00   0.0000000e+00  -1.0017228e-11  -4.7201713e-02   1.0000000e+00
  -1.0121130e+00  -1.7978975e-01   0.0000000e+00   0.0000000e+00  -1.0013341e-11  -4.7184400e-02   1.0000000e+00
  -1.0300920e+00  -1.6762873e-01   0.0000000e+00   0.0000000e+00  -1.0009394e-11  -4.7166749e-02   1.0000000e+00
  -1.0468549e+00  -1.5560629e-01   0.0000000e+00   0.0000000e+00  -1.0005205e-11  -4.7148762e-02   1.0000000e+00
  -1.0624155e+00  -1.4372913e-01   0.0000000e+00   0.0000000e+00  -1.0000736e-11  -4.7130437e-02   1.0000000e+00
  -1.0767884e+00  -1.3200332e-01   0.0000000e+00   0.0000000e+00  -9.9965106e-12  -4.7111775e-02   1.0000000e+00
  -1.0899888e+00  -1.2043427e-01   0.0000000e+00   0.0000000e+00  -9.9923004e-12  -4.7092777e-02   1.0000000e+00
  -1.1020322e+00  -1.0902678e-01   0.0000000e+00   0.0000000e+00  -9.9881509e-12  -4.7073442e-02   1.0000000e+00
  -1.1129349e+00  -9.7785124e-02   0.0000000e+00   0.0000000e+00  -9.9842756e-12  -4.7053771e-02   1.0000000e+00
  -1.1227134e+00  -8.6713017e-02   0.0000000e+00   0.0000000e+00  -9.9801625e-12  -4.7033763e-02   1.0000000e+00
  -1.1313847e+00  -7.5813713e-02   0.0000000e+00   0.0000000e+00  -9.9760721e-12  -4.7013419e-02   1.0000000e+00
  -1.1389661e+00  -6.5090022e-02   0.0000000e+00   0.0000000e+00  -9.9719105e-12  -4.6992738e-02   1.0000000e+00
  -1.1454751e+00  -5.4544356e-02   0.0000000e+00   0.0000000e+00  -9.9677228e-12  -4.6971722e-02   1.0000000e+00
  -1.1509295e+00  -4.4178765e-02   0.0000000e+00   0.0000000e+00  -9.9634901e-12  -4.6950370e-02   1.0000000e+00
  -1.1553474e+00  -3.3994977e-02   0.0000000e+00   0.0000000e+00  -9.9588116e-12  -4.6928683e-02   1.0000000e+00
  -1.1587469e+00  -2.3994433e-02   0.0000000e+00   0.0000000e+00  -9.9540584e-12  -4.6906660e-02   1.0000000e+00
  -1.1611463e+00  -1.4178326e-02   0.0000000e+00   0.0000000e+00  -9.9491266e-12  -4.6884301e-02   1.0000000e+00
  -1.1625641e+00  -4.5476320e-03   0.0000000e+00   0.0000000e+00  -9.9439849e-12  -4.6861608e-02   1.0000000e+00
  -1.1630189e+00   4.8968583e-03   0.0000000e+00   0.0000000e+00  -9.9387616e-12  -4.6838579e-02   1.0000000e+00
  -1.1625292e+00   1.4154507e-02   0.0000000e+00   0.0000000e+00  -9.9335349e-12  -4.6815216e-02   1.0000000e+00
  -1.1611138e+00   2.3224801e-02   0.0000000e+00   0.0000000e+00  -9.9283047e-12  -4.6791518e-02   1.0000000e+00
  -1.1587913e+00   3.2107328e-02   0.0000000e+00   0.0000000e+00  -9.9227987e-12  -4.6767486e-02   1.0000000e+00
  -1.1555806e+00   4.0801749e-02   0.0000000e+00   0.0000000e+00  -9.9173274e-12  -4.6743119e-02   1.0000000e+00
  -1.1515004e+00   4.9307774e-02   0.0000000e+00   0.0000000e+00  -9.9119480e-12  -4.6718418e-02   1.0000000e+00
  -1.1465696e+00   5.7625149e-02   0.0000000e+00   0.0000000e+00  -9.9064923e-12  -4.6693383e-02   1.0000000e+00
  -1.1408071e+00   6.5753630e-02   0.0000000e+00   0.0000000e+00  -9.9011424e-12  -4.6668014e-02   1.0000000e+00
  -1.1342317e+00   7.3692967e-02   0.0000000e+00   0.0000000e+00  -9.8955150e-12  -4.6642312e-02   1.0000000e+00
  -1.1268624e+00   8.1442895e-02   0.0000000e+00   0.0000000e+00  -9.8899500e-12  -4.6616276e-02   1.0000000e+00
  -1.1187181e+00   8.9003115e-02   0.0000000e+00   0.0000000e+00  -9.8842826e-12  -4.6589907e-02   1.0000000e+00
  -1.1098178e+00   9.6373285e-02   0.0000000e+00   0.0000000e+00  -9.8781278e-12  -4.6563205e-02   1.0000000e+00
  -1.1001805e+00   1.0355301e-01   0.0000000e+00   0.0000000e+00  -9.8722246e-12  -4.6536170e-02   1.0000000e+00
  -1.0898252e+00   1.1054185e-01   0.0000000e+00   0.0000000e+00  -9.8663612e-12  -4.6508803e-02   1.0000000e+00
  -1.0787710e+00   1.1733928e-01   0.0000000e+00   0.0000000e+00  -9.8600086e-12  -4.6481103e-02   1.0000000e+00
  -1.0670371e+00   1.2394472e-01   0.0000000e+00   0.0000000e+00  -9.8538244e-12  -4.6453070e-02   1.0000000e+00
  -1.0546426e+00   1.3035751e-01   0.0000000e+00   0.0000000e+00  -9.8476973e-12  -4.6424706e-02   1.0000000e+00
  -1.0416069e+00   1.3657693e-01   0.0000000e+00   0.0000000e+00  -9.8414211e-12  -4.6396010e-02   1.0000000e+00
  -1.0279492e+00   1.4260219e-01   0.0000000e+00   0.0000000e+00  -9.8353322e-12  -4.6366982e-02   1.0000000e+00
  -1.0136889e+00   1.4843242e-01   0.0000000e+00   0.0000000e+00  -9.8293873e-12  -4.6337622e-02   1.0000000e+00
  -9.9884571e-01   1.5406671e-01   0.0000000e+00   0.0000000e+00  -9.8230417e-12  -4.6307932e-02   1.0000000e+00
  -9.8343904e-01   1.5950406e-01   0.0000000e+00   0.0000000e+00  -9.8166961e-12  -4.6277910e-02   1.0000000e+00
  -9.6748863e-01   1.6474344e-01   0.0000000e+00   0.0000000e+00  -9.8106107e-12  -4.6247557e-02   1.0000000e+00
  -9.5101429e-01   1.6978377e-01   0.0000000e+00   0.0000000e+00  -9.8040256e-12  -4.6216874e-02   1.0000000e+00
  -9.3403591e-01   1.7462394e-01   0.0000000e+00   0.0000000e+00  -9.7972290e-12  -4.6185861e-02   1.0000000e+00
  -9.1657351e-01   1.7926279e-01   0.0000000e+00   0.0000000e+00  -9.7905312e-12  -4.6154517e-02   1.0000000e+00
  -8.9864724e-01   1.8369918e-01   0.0000000e+00   0.0000000e+00  -9.7834553e-12  -4.6122843e-02   1.0000000e+00
  -8.8027732e-01   1.8793193e-01   0.0000000e+00   0.0000000e+00  -9.7761035e-12  -4.6090840e-02   1.0000000e+00
  -8.6148412e-01   1.9195989e-01   0.0000000e+00   0.0000000e+00  -9.7688576e-12  -4.6058507e-02   1.0000000e+00
  -8.4228814e-01   1.9578192e-01   0.0000000e+00   0.0000000e+00  -9.7615978e-12  -4.6025845e-02   1.0000000e+00
  -8.2270994e-01   1.9939691e-01   0.0000000e+00   0.0000000e+00  -9.7542443e-12  -4.5992854e-02   1.0000000e+00
  -8.0277025e-01   2.0280381e-01   0.0000000e+00   0.0000000e+00  -9.7468544e-12  -4.5959534e-02   1.0000000e+00
  -7.8248987e-01   2.0600162e-01   0.0000000e+00   0.0000000e+00  -9.7395703e-12  -4.5925886e-02   1.0000000e+00
  -7.6188971e-01   2.0898941e-01   0.0000000e+00   0.0000000e+00  -9.7322757e-12  -4.5891909e-02   1.0000000e+00
  -7.4099077e-01   2.1176635e-01   0.0000000e+00   0.0000000e+00  -9.7250298e-12  -4.5857604e-02   1.0000000e+00
  -7.1981413e-01   2.1433170e-01   0.0000000e+00   0.0000000e+00  -9.7176711e-12  -4.5822971e-02   1.0000000e+00
  -6.9838096e-01   2.1668485e-01   0.0000000e+00   0.0000000e+00  -9.7102153e-12  -4.5788011e-02   1.0000000e+00
  -6.7671248e-01   2.1882530e-01   0.0000000e+00   0.0000000e+00  -9.7028184e-12  -4.5752724e-02   1.0000000e+00
  -6.5482995e-01   2.2075271e-01   0.0000000e+00   0.0000000e+00  -9.6951995e-12  -4.5717109e-02   1.0000000e+00
  -6.3275468e-01   2.2246690e-01   0.0000000e+00   0.0000000e+00  -9.6874314e-12  -4.5681168e-02   1.0000000e+00
  -6.1050799e-01   2.2396784e-01   0.0000000e+00   0.0000000e+00  -9.6796130e-12  -4.5644900e-02   1.0000000e+00
  -5.8811120e-01   2.2525568e-01   0.0000000e+00   0.0000000e+00  -9.6713870e-12  -4.5608305e-02   1.0000000e+00
  -5.6558563e-01   2.2633079e-01   0.0000000e+00   0.0000000e+00  -9.6630828e-12  -4.5571385e-02   1.0000000e+00
  -5.4295256e-01   2.2719372e-01   0.0000000e+00   0.0000000e+00  -9.6551777e-12  -4.5534139e-02   1.0000000e+00
  -5.2023318e-01   2.2784522e-01   0.0000000e+00   0.0000000e+00  -9.6470800e-12  -4.5496567e-02   1.0000000e+00
  -4.9744866e-01   2.2828628e-01   0.0000000e+00   0.0000000e+00  -9.6384827e-12  -4.5458671e-02   1.0000000e+00
  -4.7462003e-01   2.2851810e-01   0.0000000e+00   0.0000000e+00  -9.6302775e-12  -4.5420449e-02   1.0000000e+00
  -4.5176822e-01   2.2854213e-01   0.0000000e+00   0.0000000e+00  -9.6224261e-12  -4.5381902e-02   1.0000000e+00
  -4.2891401e-01   2.2836005e-01   0.0000000e+00   0.0000000e+00  -9.6144395e-12  -4.5343031e-02   1.0000000e+00
  -4.0607801e-01   2.2797377e-01   0.0000000e+00   0.0000000e+00  -9.6061943e-12  -4.5303836e-02   1.0000000e+00
  -3.8328063e-01   2.2738544e-01   0.0000000e+00   0.0000000e+00  -9.5976335e-12  -4.5264318e-02   1.0000000e+00
  -3.6054209e-01   2.2659749e-01   0.0000000e+00   0.0000000e+00  -9.5887239e-12  -4.5224475e-02   1.0000000e+00
  -3.3788234e-01   2.2561257e-01   0.0000000e+00   0.0000000e+00  -9.5800382e-12  -4.5184309e-02   1.0000000e+00
  -3.1532108e-01   2.2443356e-01   0.0000000e+00   0.0000000e+00  -9.5713385e-12  -4.5143821e-02   1.0000000e+00
  -2.9287772e-01   2.2306361e-01   0.0000000e+00   0.0000000e+00  -9.5624047e-12  -4.5103009e-02   1.0000000e+00
  -2.7057136e-01   2.2150609e-01   0.0000000e+00   0.0000000e+00  -9.5537692e-12  -4.5061875e-02   1.0000000e+00
  -2.4842075e-01   2.1976461e-01   0.0000000e+00   0.0000000e+00  -9.5449672e-12  -4.5020419e-02   1.0000000e+00
  -2.2644429e-01   2.1784302e-01   0.0000000e+00   0.0000000e+00  -9.5361392e-12  -4.4978641e-02   1.0000000e+00
  -2.0465999e-01   2.1574537e-01   0.0000000e+00   0.0000000e+00  -9.5272974e-12  -4.4936542e-02   1.0000000e+00
  -1.8308545e-01   2.1347593e-01   0.0000000e+00   0.0000000e+00  -9.5182577e-12  -4.4894121e-02   1.0000000e+00
  -1.6173786e-01   2.1103918e-01   0.0000000e+00   0.0000000e+00  -9.5093013e-12  -4.4851379e-02   1.0000000e+00
  -1.4063394e-01   2.0843980e-01   0.0000000e+00   0.0000000e+00  -9.5004456e-12  -4.4808317e-02   1.0000000e+00
  -1.1978996e-01   2.0568263e-01   0.0000000e+00   0.0000000e+00  -9.4917529e-12  -4.4764935e-02   1.0000000e+00
  -9.9221700e-02   2.0277272e-01   0.0000000e+00   0.0000000e+00  -9.4828815e-12  -4.4721232e-02   1.0000000e+00
  -7.8944428e-02   1.9971525e-01   0.0000000e+00   0.0000000e+00  -9.4736805e-12  -4.4677210e-02   1.0000000e+00
  -5.8972904e-02   1.9651555e-01   0.0000000e+00   0.0000000e+00  -9.4641569e-12  -4.4632868e-02   1.0000000e+00
  -3.9321348e-02   1.9317911e-01   0.0000000e+00   0.0000000e+00  -9.4544754e-12  -4.4588208e-02   1.0000000e+00
  -2.0003437e-02   1.8971153e-01   0.0000000e+00   0.0000000e+00  -9.4443741e-12  -4.4543228e-02   1.0000000e+00
  -1.0322839e-03   1.8611851e-01   0.0000000e+00   0.0000000e+00  -9.4343647e-12  -4.4497930e-02   1.0000000e+00
   1.7579567e-02   1.8240584e-01   0.0000000e+00   0.0000000e+00  -9.4245549e-12  -4.4452314e-02   1.0000000e+00
   3.5820151e-02   1.7857943e-01   0.0000000e+00   0.0000000e+00  -9.4147416e-12  -4.4406381e-02   1.0000000e+00
   5.3678094e-02   1.7464522e-01   0.0000000e+00   0.0000000e+00  -9.4049091e-12  -4.4360130e-02   1.0000000e+00
   7.1142616e-02   1.7060922e-01   0.0000000e+00   0.0000000e+00  -9.3946795e-12  -4.4313561e-02   1.0000000e+00
   8.8203538e-02   1.6647747e-01   0.0000000e+00   0.0000000e+00  -9.3843232e-12  -4.4266676e-02   1.0000000e+00
   1.0485128e-01   1.6225604e-01   0.0000000e+00   0.0000000e+00  -9.3742687e-12  -4.4219475e-02   1.0000000e+00
   1.2107689e-01   1.5795104e-01   0.0000000e+00   0.0000000e+00  -9.3641067e-12  -4.4171957e-02   1.0000000e+00
   1.3687199e-01   1.5356853e-01   0.0000000e+00   0.0000000e+00  -9.3538510e-12  -4.4124124e-02   1.0000000e+00
   1.5222885e-01   1.4911461e-01   0.0000000e+00   0.0000000e+00  -9.3434670e-12  -4.4075975e-02   1.0000000e+00
   1.6714031e-01   1.4459533e-01   0.0000000e+00   0.0000000e+00  -9.3329771e-12  -4.4027511e-02   1.0000000e+00
   1.8159984e-01   1.4001670e-01   0.0000000e+00   0.0000000e+00  -9.3224404e-12  -4.3978732e-02   1.0000000e+00
   1.9560151e-01   1.3538471e-01   0.0000000e+00   0.0000000e+00  -9.3118083e-12  -4.3929639e-02   1.0000000e+00
   2.0913998e-01   1.3070527e-01   0.0000000e+00   0.0000000e+00  -9.3010790e-12  -4.3880232e-02   1.0000000e+00
   2.2221051e-01   1.2598423e-01   0.0000000e+00   0.0000000e+00  -9.2902977e-12  -4.3830512e-02   1.0000000e+00
   2.3480893e-01   1.2122738e-01   0.0000000e+00   0.0000000e+00  -9.2795910e-12  -4.3780477e-02   1.0000000e+00
   2.4693167e-01   1.1644042e-01   0.0000000e+00   0.0000000e+00  -9.2687386e-12  -4.3730130e-02   1.0000000e+00
   2.5857571e-01   1.1162894e-01   0.0000000e+00   0.0000000e+00  -9.2579885e-12  -4.3679471e-02   1.0000000e+00
   2.6973861e-01   1.0679846e-01   0.0000000e+00   0.0000000e+00  -9.2473633e-12  -4.3628499e-02   1.0000000e+00
   2.8041845e-01   1.0195439e-01   0.0000000e+00   0.0000000e+00  -9.2366288e-12  -4.3577215e-02   1.0000000e+00
   2.9061389e-01   9.7102020e-02   0.0000000e+00   0.0000000e+00  -9.2256619e-12  -4.3525620e-02   1.0000000e+00
   3.0032409e-01   9.2246534e-02   0.0000000e+00   0.0000000e+00  -9.2146134e-12  -4.3473713e-02   1.0000000e+00
   3.0954875e-01   8.7392993e-02   0.0000000e+00   0.0000000e+00  -9.2035841e-12  -4.3421496e-02   1.0000000e+00
   3.1828805e-01   8.2546337e-02   0.0000000e+00   0.0000000e+00  -9.1925998e-12  -4.3368968e-02   1.0000000e+00
   3.2654268e-01   7.7711378e-02   0.0000000e+00   0.0000000e+00  -9.1814854e-12  -4.3316131e-02   1.0000000e+00
   3.3431382e-01   7.2892800e-02   0.0000000e+00   0.0000000e+00  -9.1704335e-12  -4.3262983e-02   1.0000000e+00
   3.4160310e-01   6.8095153e-02   0.0000000e+00   0.0000000e+00  -9.1589496e-12  -4.3209527e-02   1.0000000e+00
   3.4841261e-01   6.3322856e-02   0.0000000e+00   0.0000000e+00  -9.1469714e-12  -4.3155761e-02   1.0000000e+00
   3.5474490e-01   5.8580191e-02   0.0000000e+00   0.0000000e+00  -9.1351180e-12  -4.3101687e-02   1.0000000e+00
   3.6060292e-01   5.3871307e-02   0.0000000e+00   0.0000000e+00  -9.1231415e-12  -4.3047305e-02   1.0000000e+00
   3.6599005e-01   4.9200214e-02   0.0000000e+00   0.0000000e+00  -9.1111667e-12  -4.2992616e-02   1.0000000e+00
   3.7091007e-01   4.4570787e-02   0.0000000e+00   0.0000000e+00  -9.0991017e-12  -4.2937618e-02   1.0000000e+00
   3.7536715e-01   3.9986764e-02   0.0000000e+00   0.0000000e+00  -9.0871408e-12  -4.2882314e-02   1.0000000e+00
   3.7936582e-01   3.5451749e-02   0.0000000e+00   0.0000000e+00  -9.0750376e-12  -4.2826704e-02   1.0000000e+00
   3.8291100e-01   3.0969208e-02   0.0000000e+00   0.0000000e+00  -9.0628997e-12  -4.2770787e-02   1.0000000e+00
   3.8600792e-01   2.6542476e-02   0.0000000e+00   0.0000000e+00  -9.0509232e-12  -4.2714564e-02   1.0000000e+00
   3.8866217e-01   2.2174753e-02   0.0000000e+00   0.0000000e+00  -9.0385806e-12  -4.2658036e-02   1.0000000e+00
   3.9087964e-01   1.7869108e-02   0.0000000e+00   0.0000000e+00  -9.0262034e-12  -4.2601203e-02   1.0000000e+00
   3.9266655e-01   1.3628481e-02   0.0000000e+00   0.0000000e+00  -9.0138366e-12  -4.2544066e-02   1.0000000e+00
   3.9402940e-01   9.4556805e-03   0.0000000e+00   0.0000000e+00  -9.0012685e-12  -4.2486625e-02   1.0000000e+00
   3.9497497e-01   5.3533912e-03   0.0000000e+00   0.0000000e+00  -8.9885703e-12  -4.2428879e-02   1.0000000e+00
   3.9551031e-01   1.3241714e-03   0.0000000e+00   0.0000000e+00  -8.9756917e-12  -4.2370831e-02   1.0000000e+00
   3.9564273e-01  -2.6295439e-03   0.0000000e+00   0.0000000e+00  -8.9626067e-12  -4.2312479e-02   1.0000000e+00
   3.9537977e-01  -6.5054411e-03   0.0000000e+00   0.0000000e+00  -8.9495737e-12  -4.2253825e-02   1.0000000e+00
   3.9472923e-01  -1.0301326e-02   0.0000000e+00   0.0000000e+00  -8.9368807e-12  -4.2194869e-02   1.0000000e+00
   3.9369909e-01  -1.4015123e-02   0.0000000e+00   0.0000000e+00  -8.9241531e-12  -4.2135612e-02   1.0000000e+00
   3.9229758e-01  -1.7644871e-02   0.0000000e+00   0.0000000e+00  -8.9114289e-12  -4.2076053e-02   1.0000000e+00
   3.9053310e-01  -2.1188725e-02   0.0000000e+00   0.0000000e+00  -8.8985468e-12  -4.2016193e-02   1.0000000e+00
   3.8841422e-01  -2.4644952e-02   0.0000000e+00   0.0000000e+00  -8.8857463e-12  -4.1956033e-02   1.0000000e+00
   3.8594973e-01  -2.8011928e-02   0.0000000e+00   0.0000000e+00  -8.8730100e-12  -4.1895573e-02   1.0000000e+00
   3.8314853e-01  -3.1288140e-02   0.0000000e+00   0.0000000e+00  -8.8600932e-12  -4.1834814e-02   1.0000000e+00
   3.8001972e-01  -3.4472182e-02   0.0000000e+00   0.0000000e+00  -8.8469735e-12  -4.1773756e-02   1.0000000e+00
   3.7657250e-01  -3.7562755e-02   0.0000000e+00   0.0000000e+00  -8.8338885e-12  -4.1712398e-02   1.0000000e+00
   3.7281623e-01  -4.0558663e-02   0.0000000e+00   0.0000000e+00  -8.8206144e-12  -4.1650743e-02   1.0000000e+00
   3.6876036e-01  -4.3458815e-02   0.0000000e+00   0.0000000e+00  -8.8068806e-12  -4.1588790e-02   1.0000000e+00
   3.6441448e-01  -4.6262219e-02   0.0000000e+00   0.0000000e+00  -8.7931329e-12  -4.1526540e-02   1.0000000e+00
   3.5978826e-01  -4.8967987e-02   0.0000000e+00   0.0000000e+00  -8.7795916e-12  -4.1463993e-02   1.0000000e+00
   3.5489146e-01  -5.1575329e-02   0.0000000e+00   0.0000000e+00  -8.7657798e-12  -4.1401149e-02   1.0000000e+00
   3.4973393e-01  -5.4083552e-02   0.0000000e+00   0.0000000e+00  -8.7519887e-12  -4.1338009e-02   1.0000000e+00
   3.4432557e-01  -5.6492063e-02   0.0000000e+00   0.0000000e+00  -8.7381283e-12  -4.1274574e-02   1.0000000e+00
   3.3867636e-01  -5.8800363e-02   0.0000000e+00   0.0000000e+00  -8.7244552e-12  -4.1210844e-02   1.0000000e+00
   3.3279633e-01  -6.1008049e-02   0.0000000e+00   0.0000000e+00  -8.7111013e-12  -4.1146820e-02   1.0000000e+00
   3.2669552e-01  -6.3114811e-02   0.0000000e+00   0.0000000e+00  -8.6973640e-12  -4.1082501e-02   1.0000000e+00
   3.2038404e-01  -6.5120433e-02   0.0000000e+00   0.0000000e+00  -8.6835573e-12  -4.1017888e-02   1.0000000e+00
   3.1387200e-01  -6.7024792e-02   0.0000000e+00   0.0000000e+00  -8.6697212e-12  -4.0952982e-02   1.0000000e+00
   3.0716952e-01  -6.8827854e-02   0.0000000e+00   0.0000000e+00  -8.6556942e-12  -4.0887784e-02   1.0000000e+00
   3.0028673e-01  -7.0529679e-02   0.0000000e+00   0.0000000e+00  -8.6415094e-12  -4.0822293e-02   1.0000000e+00
   2.9323377e-01  -7.2130411e-02   0.0000000e+00   0.0000000e+00  -8.6272014e-12  -4.0756510e-02   1.0000000e+00
   2.8602073e-01  -7.3630288e-02   0.0000000e+00   0.0000000e+00  -8.6126072e-12  -4.0690436e-02   1.0000000e+00
   2.7865770e-01  -7.5029631e-02   0.0000000e+00   0.0000000e+00  -8.5980736e-12  -4.0624071e-02   1.0000000e+00
   2.7115473e-01  -7.6328849e-02   0.0000000e+00   0.0000000e+00  -8.5834499e-12  -4.0557416e-02   1.0000000e+00
   2.6352185e-01  -7.7528437e-02   0.0000000e+00   0.0000000e+00  -8.5689095e-12  -4.0490471e-02   1.0000000e+00
   2.5576900e-01  -7.8628972e-02   0.0000000e+00   0.0000000e+00  -8.5546362e-12  -4.0423236e-02   1.0000000e+00
   2.4790611e-01  -7.9631116e-02   0.0000000e+00   0.0000000e+00  -8.5402796e-12  -4.0355713e-02   1.0000000e+00
   2.3994300e-01  -8.0535611e-02   0.0000000e+00   0.0000000e+00  -8.5258675e-12  -4.0287900e-02   1.0000000e+00
   2.3188943e-01  -8.1343281e-02   0.0000000e+00   0.0000000e+00  -8.5114572e-12  -4.0219800e-02   1.0000000e+00
   2.2375511e-01  -8.2055028e-02   0.0000000e+00   0.0000000e+00  -8.4970260e-12  -4.0151413e-02   1.0000000e+00
   2.1554960e-01  -8.2671829e-02   0.0000000e+00   0.0000000e+00  -8.4824890e-12  -4.0082738e-02   1.0000000e+00
   2.0728242e-01  -8.3194743e-02   0.0000000e+00   0.0000000e+00  -8.4679382e-12  -4.0013777e-02   1.0000000e+00
   1.9896295e-01  -8.3624896e-02   0.0000000e+00   0.0000000e+00  -8.4531800e-12  -3.9944530e-02   1.0000000e+00
   1.9060046e-01  -8.3963493e-02   0.0000000e+00   0.0000000e+00  -8.4380246e-12  -3.9874997e-02   1.0000000e+00
   1.8220411e-01  -8.4211806e-02   0.0000000e+00   0.0000000e+00  -8.4229099e-12  -3.9805179e-02   1.0000000e+00
   1.7378293e-01  -8.4371177e-02   0.0000000e+00   0.0000000e+00  -8.4078734e-12  -3.9735076e-02   1.0000000e+00
   1.6534581e-01  -8.4443016e-02   0.0000000e+00   0.0000000e+00  -8.3925956e-12  -3.9664690e-02   1.0000000e+00
   1.5690151e-01  -8.4428795e-02   0.0000000e+00   0.0000000e+00  -8.3770664e-12  -3.9594020e-02   1.0000000e+00
   1.4845863e-01  -8.4330052e-02   0.0000000e+00   0.0000000e+00  -8.3616551e-12  -3.9523067e-02   1.0000000e+00
   1.4002562e-01  -8.4148383e-02   0.0000000e+00   0.0000000e+00  -8.3464433e-12  -3.9451831e-02   1.0000000e+00
   1.3161078e-01  -8.3885445e-02   0.0000000e+00   0.0000000e+00  -8.3312818e-12  -3.9380314e-02   1.0000000e+00
   1.2322224e-01  -8.3542949e-02   0.0000000e+00   0.0000000e+00  -8.3160822e-12  -3.9308515e-02   1.0000000e+00
   1.1486795e-01  -8.3122659e-02   0.0000000e+00   0.0000000e+00  -8.3010543e-12  -3.9236434e-02   1.0000000e+00
   1.0655568e-01  -8.2626392e-02   0.0000000e+00   0.0000000e+00  -8.2857471e-12  -3.9164074e-02   1.0000000e+00
   9.8293040e-02  -8.2056011e-02   0.0000000e+00   0.0000000e+00  -8.2703393e-12  -3.9091433e-02   1.0000000e+00
   9.0087439e-02  -8.1413426e-02   0.0000000e+00   0.0000000e+00  -8.2549731e-12  -3.9018513e-02   1.0000000e+00
   8.1946097e-02  -8.0700591e-02   0.0000000e+00   0.0000000e+00  -8.2393935e-12  -3.8945314e-02   1.0000000e+00
   7.3876037e-02  -7.9919498e-02   0.0000000e+00   0.0000000e+00  -8.2235833e-12  -3.8871837e-02   1.0000000e+00
   6.5884088e-02  -7.9072178e-02   0.0000000e+00   0.0000000e+00  -8.2075995e-12  -3.8798082e-02   1.0000000e+00
   5.7976870e-02  -7.8160696e-02   0.0000000e+00   0.0000000e+00  -8.1915204e-12  -3.8724049e-02   1.0000000e+00
   5.0160800e-02  -7.7187150e-02   0.0000000e+00   0.0000000e+00  -8.1754291e-12  -3.8649740e-02   1.0000000e+00
   4.2442085e-02  -7.6153666e-02   0.0000000e+00   0.0000000e+00  -8.1591262e-12  -3.8575154e-02   1.0000000e+00
   3.4826719e-02  -7.5062396e-02   0.0000000e+00   0.0000000e+00  -8.1430956e-12  -3.8500292e-02   1.0000000e+00
   2.7320479e-02  -7.3915517e-02   0.0000000e+00   0.0000000e+00  -8.1272714e-12  -3.8425156e-02   1.0000000e+00
   1.9928927e-02  -7.2715223e-02   0.0000000e+00   0.0000000e+00  -8.1114334e-12  -3.8349744e-02   1.0000000e+00
   1.2657405e-02  -7.1463729e-02   0.0000000e+00   0.0000000e+00  -8.0956873e-12  -3.8274059e-02   1.0000000e+00
   5.5110323e-03  -7.0163262e-02   0.0000000e+00   0.0000000e+00  -8.0796845e-12  -3.8198100e-02   1.0000000e+00
  -1.5052939e-03  -6.8816063e-02   0.0000000e+00   0.0000000e+00  -8.0635516e-12  -3.8121867e-02   1.0000000e+00
  -8.3869002e-03  -6.7424380e-02   0.0000000e+00   0.0000000e+00  -8.0473666e-12  -3.8045363e-02   1.0000000e+00
  -1.5129338e-02  -6.5990468e-02   0.0000000e+00   0.0000000e+00  -8.0309804e-12  -3.7968586e-02   1.0000000e+00
  -2.1728385e-02  -6.4516587e-02   0.0000000e+00   0.0000000e+00  -8.0143531e-12  -3.7891538e-02   1.0000000e+00
  -2.8180044e-02  -6.3004994e-02   0.0000000e+00   0.0000000e+00  -7.9975419e-12  -3.7814219e-02   1.0000000e+00
  -3.4480543e-02  -6.1457948e-02   0.0000000e+00   0.0000000e+00  -7.9808972e-12  -3.7736629e-02   1.0000000e+00
  -4.0626338e-02  -5.9877702e-02   0.0000000e+00   0.0000000e+00  -7.9639975e-12  -3.7658770e-02   1.0000000e+00
  -4.6614108e-02  -5.8266501e-02   0.0000000e+00   0.0000000e+00  -7.9470822e-12  -3.7580642e-02   1.0000000e+00
  -5.2440758e-02  -5.6626581e-02   0.0000000e+00   0.0000000e+00  -7.9301340e-12  -3.7502245e-02   1.0000000e+00
  -5.8103416e-02  -5.4960166e-02   0.0000000e+00   0.0000000e+00  -7.9131614e-12  -3.7423580e-02   1.0000000e+00
  -6.3599433e-02  -5.3269467e-02   0.0000000e+00   0.0000000e+00  -7.8963051e-12  -3.7344648e-02   1.0000000e+00
  -6.8926380e-02  -5.1556678e-02   0.0000000e+00   0.0000000e+00  -7.8794402e-12  -3.7265448e-02   1.0000000e+00
  -7.4082047e-02  -4.9823972e-02   0.0000000e+00   0.0000000e+00  -7.8627920e-12  -3.7185982e-02   1.0000000e+00
  -7.9064444e-02  -4.8073504e-02   0.0000000e+00   0.0000000e+00  -7.8460849e-12  -3.7106250e-02   1.0000000e+00
  -8.3871795e-02  -4.6307404e-02   0.0000000e+00   0.0000000e+00  -7.8292182e-12  -3.7026253e-02   1.0000000e+00
  -8.8502535e-02  -4.4527778e-02   0.0000000e+00   0.0000000e+00  -7.8125076e-12  -3.6945992e-02   1.0000000e+00
  -9.2955313e-02  -4.2736707e-02   0.0000000e+00   0.0000000e+00  -7.7955975e-12  -3.6865466e-02   1.0000000e+00
  -9.7228984e-02  -4.0936240e-02   0.0000000e+00   0.0000000e+00  -7.7782659e-12  -3.6784676e-02   1.0000000e+00
  -1.0132261e-01  -3.9128398e-02   0.0000000e+00   0.0000000e+00  -7.7609100e-12  -3.6703624e-02   1.0000000e+00
  -1.0523545e-01  -3.7315170e-02   0.0000000e+00   0.0000000e+00  -7.7433008e-12  -3.6622309e-02   1.0000000e+00
  -1.0896696e-01  -3.5498512e-02   0.0000000e+00   0.0000000e+00  -7.7254592e-12  -3.6540733e-02   1.0000000e+00
  -1.1251682e-01  -3.3680343e-02   0.0000000e+00   0.0000000e+00  -7.7077008e-12  -3.6458895e-02   1.0000000e+00
  -1.1588485e-01  -3.1862549e-02   0.0000000e+00   0.0000000e+00  -7.6899910e-12  -3.6376797e-02   1.0000000e+00
  -1.1907111e-01  -3.0046976e-02   0.0000000e+00   0.0000000e+00  -7.6724720e-12  -3.6294439e-02   1.0000000e+00
  -1.2207580e-01  -2.8235432e-02   0.0000000e+00   0.0000000e+00  -7.6549322e-12  -3.6211821e-02   1.0000000e+00
  -1.2489935e-01  -2.6429686e-02   0.0000000e+00   0.0000000e+00  -7.6375087e-12  -3.6128944e-02   1.0000000e+00
  -1.2754231e-01  -2.4631465e-02   0.0000000e+00   0.0000000e+00  -7.6200869e-12  -3.6045809e-02   1.0000000e+00
  -1.3000546e-01  -2.2842455e-02   0.0000000e+00   0.0000000e+00  -7.6023580e-12  -3.5962416e-02   1.0000000e+00
  -1.3228971e-01  -2.1064300e-02   0.0000000e+00   0.0000000e+00  -7.5846135e-12  -3.5878767e-02   1.0000000e+00
  -1.3439614e-01  -1.9298598e-02   0.0000000e+00   0.0000000e+00  -7.5666747e-12  -3.5794860e-02   1.0000000e+00
  -1.3632600e-01  -1.7546906e-02   0.0000000e+00   0.0000000e+00  -7.5486371e-12  -3.5710698e-02   1.0000000e+00
  -1.3808069e-01  -1.5810733e-02   0.0000000e+00   0.0000000e+00  -7.5307104e-12  -3.5626281e-02   1.0000000e+00
  -1.3966176e-01  -1.4091545e-02   0.0000000e+00   0.0000000e+00  -7.5126867e-12  -3.5541609e-02   1.0000000e+00
  -1.4107091e-01  -1.2390760e-02   0.0000000e+00   0.0000000e+00  -7.4945883e-12  -3.5456683e-02   1.0000000e+00
  -1.4230999e-01  -1.0709751e-02   0.0000000e+00   0.0000000e+00  -7.4763112e-12  -3.5371503e-02   1.0000000e+00
  -1.4338097e-01  -9.0498435e-03   0.0000000e+00   0.0000000e+00  -7.4579232e-12  -3.5286071e-02   1.0000000e+00
  -1.4428595e-01  -7.4123151e-03   0.0000000e+00   0.0000000e+00  -7.4397277e-12  -3.5200386e-02   1.0000000e+00
  -1.4502718e-01  -5.7983964e-03   0.0000000e+00   0.0000000e+00  -7.4213465e-12  -3.5114450e-02   1.0000000e+00
  -1.4560702e-01  -4.2092703e-03   0.0000000e+00   0.0000000e+00  -7.4030799e-12  -3.5028262e-02   1.0000000e+00
  -1.4602795e-01  -2.6460713e-03   0.0000000e+00   0.0000000e+00  -7.3850041e-12  -3.4941824e-02   1.0000000e+00
  -1.4629256e-01  -1.1098861e-03   0.0000000e+00   0.0000000e+00  -7.3667877e-12  -3.4855137e-02   1.0000000e+00
  -1.4640354e-01   3.9824707e-04   0.0000000e+00   0.0000000e+00  -7.3485974e-12  -3.4768200e-02   1.0000000e+00
  -1.4636372e-01   1.8773381e-03   0.0000000e+00   0.0000000e+00  -7.3302458e-12  -3.4681015e-02   1.0000000e+00
  -1.4617599e-01   3.3264453e-03   0.0000000e+00   0.0000000e+00  -7.3117155e-12  -3.4593582e-02   1.0000000e+00
  -1.4584334e-01   4.7446750e-03   0.0000000e+00   0.0000000e+00  -7.2931140e-12  -3.4505901e-02   1.0000000e+00
  -1.4536887e-01   6.1311817e-03   0.0000000e+00   0.0000000e+00  -7.2742923e-12  -3.4417974e-02   1.0000000e+00
  -1.4475576e-01   7.4851679e-03   0.0000000e+00   0.0000000e+00  -7.2555278e-12  -3.4329801e-02   1.0000000e+00
  -1.4400724e-01   8.8058838e-03   0.0000000e+00   0.0000000e+00  -7.2365759e-12  -3.4241382e-02   1.0000000e+00
  -1.4312665e-01   1.0092627e-02   0.0000000e+00   0.0000000e+00  -7.2174107e-12  -3.4152719e-02   1.0000000e+00
  -1.4211739e-01   1.1344743e-02   0.0000000e+00   0.0000000e+00  -7.1984207e-12  -3.4063811e-02   1.0000000e+00
  -1.4098291e-01   1.2561624e-02   0.0000000e+00   0.0000000e+00  -7.1794463e-12  -3.3974660e-02   1.0000000e+00
  -1.3972675e-01   1.3742709e-02   0.0000000e+00   0.0000000e+00  -7.1604077e-12  -3.3885266e-02   1.0000000e+00
  -1.3835248e-01   1.4887483e-02   0.0000000e+00   0.0000000e+00  -7.1413691e-12  -3.3795630e-02   1.0000000e+00
  -1.3686373e-01   1.5995476e-02   0.0000000e+00   0.0000000e+00  -7.1224832e-12  -3.3705752e-02   1.0000000e+00
  -1.3526418e-01   1.7066266e-02   0.0000000e+00   0.0000000e+00  -7.1033908e-12  -3.3615634e-02   1.0000000e+00
  -1.3355756e-01   1.8099475e-02   0.0000000e+00   0.0000000e+00  -7.0838873e-12  -3.3525275e-02   1.0000000e+00
  -1.3174761e-01   1.9094768e-02   0.0000000e+00   0.0000000e+00  -7.0643109e-12  -3.3434676e-02   1.0000000e+00
  -1.2983813e-01   2.0051856e-02   0.0000000e+00   0.0000000e+00  -7.0447172e-12  -3.3343838e-02   1.0000000e+00
  -1.2783295e-01   2.0970494e-02   0.0000000e+00   0.0000000e+00  -7.0250212e-12  -3.3252762e-02   1.0000000e+00
  -1.2573590e-01   2.1850477e-02   0.0000000e+00   0.0000000e+00  -7.0054535e-12  -3.3161449e-02   1.0000000e+00
  -1.2355085e-01   2.2691646e-02   0.0000000e+00   0.0000000e+00  -6.9858355e-12  -3.3069898e-02   1.0000000e+00
  -1.2128169e-01   2.3493881e-02   0.0000000e+00   0.0000000e+00  -6.9660736e-12  -3.2978111e-02   1.0000000e+00
  -1.1893230e-01   2.4257104e-02   0.0000000e+00   0.0000000e+00  -6.9462769e-12  -3.2886088e-02   1.0000000e+00
  -1.1650659e-01   2.4981278e-02   0.0000000e+00   0.0000000e+00  -6.9264455e-12  -3.2793830e-02   1.0000000e+00
  -1.1400846e-01   2.5666406e-02   0.0000000e+00   0.0000000e+00  -6.9067165e-12  -3.2701337e-02   1.0000000e+00
  -1.1144182e-01   2.6312529e-02   0.0000000e+00   0.0000000e+00  -6.8869684e-12  -3.2608611e-02   1.0000000e+00
  -1.0881057e-01   2.6919726e-02   0.0000000e+00   0.0000000e+00  -6.8672498e-12  -3.2515652e-02   1.0000000e+00
  -1.0611859e-01   2.7488115e-02   0.0000000e+00   0.0000000e+00  -6.8474827e-12  -3.2422460e-02   1.0000000e+00
  -1.0336978e-01   2.8017850e-02   0.0000000e+00   0.0000000e+00  -6.8276183e-12  -3.2329036e-02   1.0000000e+00
  -1.0056800e-01   2.8509121e-02   0.0000000e+00   0.0000000e+00  -6.8078113e-12  -3.2235381e-02   1.0000000e+00
  -9.7717085e-02   2.8962152e-02   0.0000000e+00   0.0000000e+00  -6.7877648e-12  -3.2141496e-02   1.0000000e+00
  -9.4820869e-02   2.9377203e-02   0.0000000e+00   0.0000000e+00  -6.7677149e-12  -3.2047381e-02   1.0000000e+00
  -9.1883149e-02   2.9754566e-02   0.0000000e+00   0.0000000e+00  -6.7475643e-12  -3.1953037e-02   1.0000000e+00
  -8.8907693e-02   3.0094568e-02   0.0000000e+00   0.0000000e+00  -6.7273253e-12  -3.1858465e-02   1.0000000e+00
  -8.5898236e-02   3.0397565e-02   0.0000000e+00   0.0000000e+00  -6.7070186e-12  -3.1763665e-02   1.0000000e+00
  -8.2858479e-02   3.0663944e-02   0.0000000e+00   0.0000000e+00  -6.6866200e-12  -3.1668638e-02   1.0000000e+00
  -7.9792085e-02   3.0894123e-02   0.0000000e+00   0.0000000e+00  -6.6661156e-12  -3.1573384e-02   1.0000000e+00
  -7.6702672e-02   3.1088549e-02   0.0000000e+00   0.0000000e+00  -6.6457048e-12  -3.1477905e-02   1.0000000e+00
  -7.3593818e-02   3.1247695e-02   0.0000000e+00   0.0000000e+00  -6.6251796e-12  -3.1382200e-02   1.0000000e+00
  -7.0469048e-02   3.1372063e-02   0.0000000e+00   0.0000000e+00  -6.6047584e-12  -3.1286272e-02   1.0000000e+00
  -6.7331842e-02   3.1462179e-02   0.0000000e+00   0.0000000e+00  -6.5842817e-12  -3.1190119e-02   1.0000000e+00
  -6.4185624e-02   3.1518597e-02   0.0000000e+00   0.0000000e+00  -6.5637912e-12  -3.1093744e-02   1.0000000e+00
  -6.1033764e-02   3.1541891e-02   0.0000000e+00   0.0000000e+00  -6.5433162e-12  -3.0997147e-02   1.0000000e+00
  -5.7879575e-02   3.1532662e-02   0.0000000e+00   0.0000000e+00  -6.5225273e-12  -3.0900327e-02   1.0000000e+00
  -5.4726309e-02   3.1491529e-02   0.0000000e+00   0.0000000e+00  -6.5017800e-12  -3.0803287e-02   1.0000000e+00
  -5.1577156e-02   3.1419135e-02   0.0000000e+00   0.0000000e+00  -6.4809633e-12  -3.0706027e-02   1.0000000e+00
  -4.8435242e-02   3.1316142e-02   0.0000000e+00   0.0000000e+00  -6.4601692e-12  -3.0608547e-02   1.0000000e+00
  -4.5303628e-02   3.1183230e-02   0.0000000e+00   0.0000000e+00  -6.4393768e-12  -3.0510849e-02   1.0000000e+00
  -4.2185305e-02   3.1021098e-02   0.0000000e+00   0.0000000e+00  -6.4183381e-12  -3.0412932e-02   1.0000000e+00
  -3.9083195e-02   3.0830460e-02   0.0000000e+00   0.0000000e+00  -6.3971675e-12  -3.0314798e-02   1.0000000e+00
  -3.6000149e-02   3.0612049e-02   0.0000000e+00   0.0000000e+00  -6.3760577e-12  -3.0216447e-02   1.0000000e+00
  -3.2938944e-02   3.0366610e-02   0.0000000e+00   0.0000000e+00  -6.3549322e-12  -3.0117880e-02   1.0000000e+00
  -2.9902283e-02   3.0094902e-02   0.0000000e+00   0.0000000e+00  -6.3339386e-12  -3.0019098e-02   1.0000000e+00
  -2.6892793e-02   2.9797698e-02   0.0000000e+00   0.0000000e+00  -6.3131826e-12  -2.9920102e-02   1.0000000e+00
  -2.3913023e-02   2.9475781e-02   0.0000000e+00   0.0000000e+00  -6.2923625e-12  -2.9820891e-02   1.0000000e+00
  -2.0965445e-02   2.9129945e-02   0.0000000e+00   0.0000000e+00  -6.2713654e-12  -2.9721467e-02   1.0000000e+00
  -1.8052451e-02   2.8760995e-02   0.0000000e+00   0.0000000e+00  -6.2504047e-12  -2.9621831e-02   1.0000000e+00
  -1.5176351e-02   2.8369744e-02   0.0000000e+00   0.0000000e+00  -6.2293174e-12  -2.9521983e-02   1.0000000e+00
  -1.2339377e-02   2.7957011e-02   0.0000000e+00   0.0000000e+00  -6.2079352e-12  -2.9421924e-02   1.0000000e+00
  -9.5436759e-03   2.7523623e-02   0.0000000e+00   0.0000000e+00  -6.1866311e-12  -2.9321655e-02   1.0000000e+00
  -6.7913137e-03   2.7070412e-02   0.0000000e+00   0.0000000e+00  -6.1653512e-12  -2.9221176e-02   1.0000000e+00
  -4.0842725e-03   2.6598216e-02   0.0000000e+00   0.0000000e+00  -6.1438736e-12  -2.9120488e-02   1.0000000e+00
  -1.4244509e-03   2.6107876e-02   0.0000000e+00   0.0000000e+00  -6.1222589e-12  -2.9019592e-02   1.0000000e+00
   1.1863367e-03   2.5600234e-02   0.0000000e+00   0.0000000e+00  -6.1003650e-12  -2.8918488e-02   1.0000000e+00
   3.7463601e-03   2.5076136e-02   0.0000000e+00   0.0000000e+00  -6.0785457e-12  -2.8817178e-02   1.0000000e+00
   6.2539737e-03   2.4536429e-02   0.0000000e+00   0.0000000e+00  -6.0567983e-12  -2.8715662e-02   1.0000000e+00
   8.7076167e-03   2.3981958e-02   0.0000000e+00   0.0000000e+00  -6.0348983e-12  -2.8613940e-02   1.0000000e+00
   1.1105813e-02   2.3413570e-02   0.0000000e+00   0.0000000e+00  -6.0130824e-12  -2.8512014e-02   1.0000000e+00
   1.3447169e-02   2.2832107e-02   0.0000000e+00   0.0000000e+00  -5.9911191e-12  -2.8409884e-02   1.0000000e+00
   1.5730380e-02   2.2238410e-02   0.0000000e+00   0.0000000e+00  -5.9690412e-12  -2.8307551e-02   1.0000000e+00
   1.7954221e-02   2.1633318e-02   0.0000000e+00   0.0000000e+00  -5.9469391e-12  -2.8205016e-02   1.0000000e+00
   2.0117553e-02   2.1017664e-02   0.0000000e+00   0.0000000e+00  -5.9247607e-12  -2.8102279e-02   1.0000000e+00
   2.2219319e-02   2.0392275e-02   0.0000000e+00   0.0000000e+00  -5.9027245e-12  -2.7999341e-02   1.0000000e+00
   2.4258547e-02   1.9757976e-02   0.0000000e+00   0.0000000e+00  -5.8808410e-12  -2.7896203e-02   1.0000000e+00
   2.6234344e-02   1.9115582e-02   0.0000000e+00   0.0000000e+00  -5.8587354e-12  -2.7792866e-02   1.0000000e+00
   2.8145903e-02   1.8465902e-02   0.0000000e+00   0.0000000e+00  -5.8365136e-12  -2.7689330e-02   1.0000000e+00
   2.9992493e-02   1.7809737e-02   0.0000000e+00   0.0000000e+00  -5.8142675e-12  -2.7585596e-02   1.0000000e+00
   3.1773466e-02   1.7147880e-02   0.0000000e+00   0.0000000e+00  -5.7918583e-12  -2.7481664e-02   1.0000000e+00
   3.3488254e-02   1.6481113e-02   0.0000000e+00   0.0000000e+00  -5.7695758e-12  -2.7377537e-02   1.0000000e+00
   3.5136366e-02   1.5810211e-02   0.0000000e+00   0.0000000e+00  -5.7472378e-12  -2.7273213e-02   1.0000000e+00
   3.6717387e-02   1.5135935e-02   0.0000000e+00   0.0000000e+00  -5.7249951e-12  -2.7168695e-02   1.0000000e+00
   3.8230980e-02   1.4459038e-02   0.0000000e+00   0.0000000e+00  -5.7028236e-12  -2.7063982e-02   1.0000000e+00
   3.9676884e-02   1.3780260e-02   0.0000000e+00   0.0000000e+00  -5.6806660e-12  -2.6959076e-02   1.0000000e+00
   4.1054910e-02   1.3100328e-02   0.0000000e+00   0.0000000e+00  -5.6583314e-12  -2.6853978e-02   1.0000000e+00
   4.2364943e-02   1.2419958e-02   0.0000000e+00   0.0000000e+00  -5.6358963e-12  -2.6748687e-02   1.0000000e+00
   4.3606939e-02   1.1739852e-02   0.0000000e+00   0.0000000e+00  -5.6134247e-12  -2.6643205e-02   1.0000000e+00
   4.4780924e-02   1.1060697e-02   0.0000000e+00   0.0000000e+00  -5.5909114e-12  -2.6537532e-02   1.0000000e+00
   4.5886994e-02   1.0383169e-02   0.0000000e+00   0.0000000e+00  -5.5684780e-12  -2.6431670e-02   1.0000000e+00
   4.6925311e-02   9.7079263e-03   0.0000000e+00   0.0000000e+00  -5.5458520e-12  -2.6325619e-02   1.0000000e+00
   4.7896103e-02   9.0356144e-03   0.0000000e+00   0.0000000e+00  -5.5230733e-12  -2.6219380e-02   1.0000000e+00
   4.8799665e-02   8.3668625e-03   0.0000000e+00   0.0000000e+00  -5.5002426e-12  -2.6112953e-02   1.0000000e+00
   4.9636351e-02   7.7022846e-03   0.0000000e+00   0.0000000e+00  -5.4773876e-12  -2.6006340e-02   1.0000000e+00
   5.0406579e-02   7.0424783e-03   0.0000000e+00   0.0000000e+00  -5.4544824e-12  -2.5899541e-02   1.0000000e+00
   5.1110827e-02   6.3880253e-03   0.0000000e+00   0.0000000e+00  -5.4314435e-12  -2.5792556e-02   1.0000000e+00
   5.1749630e-02   5.7394907e-03   0.0000000e+00   0.0000000e+00  -5.4083699e-12  -2.5685387e-02   1.0000000e+00
   5.2323579e-02   5.0974225e-03   0.0000000e+00   0.0000000e+00  -5.3852287e-12  -2.5578035e-02   1.0000000e+00
   5.2833321e-02   4.4623520e-03   0.0000000e+00   0.0000000e+00  -5.3619652e-12  -2.5470500e-02   1.0000000e+00
   5.3279556e-02   3.8347932e-03   0.0000000e+00   0.0000000e+00  -5.3386375e-12  -2.5362782e-02   1.0000000e+00
   5.3663036e-02   3.2152423e-03   0.0000000e+00   0.0000000e+00  -5.3154278e-12  -2.5254883e-02   1.0000000e+00
   5.3984560e-02   2.6041784e-03   0.0000000e+00   0.0000000e+00  -5.2923013e-12  -2.5146804e-02   1.0000000e+00
   5.4244978e-02   2.0020624e-03   0.0000000e+00   0.0000000e+00  -5.2693535e-12  -2.5038545e-02   1.0000000e+00
   5.4445184e-02   1.4093376e-03   0.0000000e+00   0.0000000e+00  -5.2463849e-12  -2.4930107e-02   1.0000000e+00
   5.4586118e-02   8.2642914e-04   0.0000000e+00   0.0000000e+00  -5.2231969e-12  -2.4821491e-02   1.0000000e+00
   5.4668761e-02   2.5374409e-04   0.0000000e+00   0.0000000e+00  -5.1999741e-12  -2.4712698e-02   1.0000000e+00
   5.4694135e-02  -3.0832857e-04   0.0000000e+00   0.0000000e+00  -5.1767991e-12  -2.4603727e-02   1.0000000e+00
   5.4663302e-02  -8.5941808e-04   0.0000000e+00   0.0000000e+00  -5.1535434e-12  -2.4494581e-02   1.0000000e+00
   5.4577360e-02  -1.3991719e-03   0.0000000e+00   0.0000000e+00  -5.1302426e-12  -2.4385260e-02   1.0000000e+00
   5.4437443e-02  -1.9272558e-03   0.0000000e+00   0.0000000e+00  -5.1071638e-12  -2.4275764e-02   1.0000000e+00
   5.4244717e-02  -2.4433537e-03   0.0000000e+00   0.0000000e+00  -5.0840859e-12  -2.4166095e-02   1.0000000e+00
   5.4000382e-02  -2.9471676e-03   0.0000000e+00   0.0000000e+00  -5.0608953e-12  -2.4056253e-02   1.0000000e+00
   5.3705665e-02  -3.4384178e-03   0.0000000e+00   0.0000000e+00  -5.0376899e-12  -2.3946239e-02   1.0000000e+00
   5.3361824e-02  -3.9168428e-03   0.0000000e+00   0.0000000e+00  -5.0143466e-12  -2.3836054e-02   1.0000000e+00
   5.2970139e-02  -4.3821988e-03   0.0000000e+00   0.0000000e+00  -4.9909252e-12  -2.3725699e-02   1.0000000e+00
   5.2531919e-02  -4.8342602e-03   0.0000000e+00   0.0000000e+00  -4.9675741e-12  -2.3615174e-02   1.0000000e+00
   5.2048493e-02  -5.2728189e-03   0.0000000e+00   0.0000000e+00  -4.9441042e-12  -2.3504480e-02   1.0000000e+00
   5.1521212e-02  -5.6976847e-03   0.0000000e+00   0.0000000e+00  -4.9205874e-12  -2.3393618e-02   1.0000000e+00
   5.0951443e-02  -6.1086849e-03   0.0000000e+00   0.0000000e+00  -4.8970134e-12  -2.3282589e-02   1.0000000e+00
   5.0340575e-02  -6.5056641e-03   0.0000000e+00   0.0000000e+00  -4.8733066e-12  -2.3171393e-02   1.0000000e+00
   4.9690008e-02  -6.8884841e-03   0.0000000e+00   0.0000000e+00  -4.8496294e-12  -2.3060032e-02   1.0000000e+00
   4.9001160e-02  -7.2570238e-03   0.0000000e+00   0.0000000e+00  -4.8257552e-12  -2.2948506e-02   1.0000000e+00
   4.8275457e-02  -7.6111787e-03   0.0000000e+00   0.0000000e+00  -4.8019956e-12  -2.2836816e-02   1.0000000e+00
   4.7514339e-02  -7.9508612e-03   0.0000000e+00   0.0000000e+00  -4.7782004e-12  -2.2724963e-02   1.0000000e+00
   4.6719253e-02  -8.2759997e-03   0.0000000e+00   0.0000000e+00  -4.7540791e-12  -2.2612947e-02   1.0000000e+00
   4.5891653e-02  -8.5865391e-03   0.0000000e+00   0.0000000e+00  -4.7300254e-12  -2.2500769e-02   1.0000000e+00
   4.5032999e-02  -8.8824400e-03   0.0000000e+00   0.0000000e+00  -4.7059769e-12  -2.2388431e-02   1.0000000e+00
   4.4144755e-02  -9.1636786e-03   0.0000000e+00   0.0000000e+00  -4.6819389e-12  -2.2275933e-02   1.0000000e+00
   4.3228388e-02  -9.4302466e-03   0.0000000e+00   0.0000000e+00  -4.6581020e-12  -2.2163275e-02   1.0000000e+00
   4.2285363e-02  -9.6821506e-03   0.0000000e+00   0.0000000e+00  -4.6343094e-12  -2.2050459e-02   1.0000000e+00
   4.1317148e-02  -9.9194121e-03   0.0000000e+00   0.0000000e+00  -4.6106279e-12  -2.1937486e-02   1.0000000e+00
   4.0325207e-02  -1.0142067e-02   0.0000000e+00   0.0000000e+00  -4.5867364e-12  -2.1824355e-02   1.0000000e+00
   3.9311000e-02  -1.0350165e-02   0.0000000e+00   0.0000000e+00  -4.5627287e-12  -2.1711069e-02   1.0000000e+00
   3.8275983e-02  -1.0543772e-02   0.0000000e+00   0.0000000e+00  -4.5387027e-12  -2.1597627e-02   1.0000000e+00
   3.7221606e-02  -1.0722963e-02   0.0000000e+00   0.0000000e+00  -4.5147575e-12  -2.1484031e-02   1.0000000e+00
   3.6149310e-02  -1.0887830e-02   0.0000000e+00   0.0000000e+00  -4.4908608e-12  -2.1370281e-02   1.0000000e+00
   3.5060527e-02  -1.1038476e-02   0.0000000e+00   0.0000000e+00  -4.4670066e-12  -2.1256379e-02   1.0000000e+00
   3.3956679e-02  -1.1175017e-02   0.0000000e+00   0.0000000e+00  -4.4431073e-12  -2.1142324e-02   1.0000000e+00
   3.2839178e-02  -1.1297583e-02   0.0000000e+00   0.0000000e+00  -4.4191014e-12  -2.1028119e-02   1.0000000e+00
   3.1709419e-02  -1.1406312e-02   0.0000000e+00   0.0000000e+00  -4.3949948e-12  -2.0913763e-02   1.0000000e+00
   3.0568788e-02  -1.1501356e-02   0.0000000e+00   0.0000000e+00  -4.3708127e-12  -2.0799258e-02   1.0000000e+00
   2.9418653e-02  -1.1582878e-02   0.0000000e+00   0.0000000e+00  -4.3464581e-12  -2.0684603e-02   1.0000000e+00
   2.8260365e-02  -1.1651051e-02   0.0000000e+00   0.0000000e+00  -4.3220089e-12  -2.0569802e-02   1.0000000e+00
   2.7095260e-02  -1.1706058e-02   0.0000000e+00   0.0000000e+00  -4.2977826e-12  -2.0454853e-02   1.0000000e+00
   2.5924654e-02  -1.1748094e-02   0.0000000e+00   0.0000000e+00  -4.2734531e-12  -2.0339757e-02   1.0000000e+00
   2.4749845e-02  -1.1777360e-02   0.0000000e+00   0.0000000e+00  -4.2490959e-12  -2.0224517e-02   1.0000000e+00
   2.3572109e-02  -1.1794070e-02   0.0000000e+00   0.0000000e+00  -4.2246736e-12  -2.0109132e-02   1.0000000e+00
   2.2392702e-02  -1.1798444e-02   0.0000000e+00   0.0000000e+00  -4.2001741e-12  -1.9993603e-02   1.0000000e+00
   2.1212857e-02  -1.1790712e-02   0.0000000e+00   0.0000000e+00  -4.1755236e-12  -1.9877931e-02   1.0000000e+00
   2.0033786e-02  -1.1771110e-02   0.0000000e+00   0.0000000e+00  -4.1505827e-12  -1.9762117e-02   1.0000000e+00
   1.8856675e-02  -1.1739885e-02   0.0000000e+00   0.0000000e+00  -4.1256391e-12  -1.9646162e-02   1.0000000e+00
   1.7682686e-02  -1.1697288e-02   0.0000000e+00   0.0000000e+00  -4.1005793e-12  -1.9530066e-02   1.0000000e+00
   1.6512958e-02  -1.1643578e-02   0.0000000e+00   0.0000000e+00  -4.0753416e-12  -1.9413831e-02   1.0000000e+00
   1.5348600e-02  -1.1579020e-02   0.0000000e+00   0.0000000e+00  -4.0501109e-12  -1.9297457e-02   1.0000000e+00
   1.4190698e-02  -1.1503887e-02   0.0000000e+00   0.0000000e+00  -4.0249444e-12  -1.9180945e-02   1.0000000e+00
   1.3040309e-02  -1.1418454e-02   0.0000000e+00   0.0000000e+00  -3.9999037e-12  -1.9064296e-02   1.0000000e+00
   1.1898464e-02  -1.1323005e-02   0.0000000e+00   0.0000000e+00  -3.9750972e-12  -1.8947510e-02   1.0000000e+00
   1.0766163e-02  -1.1217827e-02   0.0000000e+00   0.0000000e+00  -3.9502871e-12  -1.8830589e-02   1.0000000e+00
   9.6443806e-03  -1.1103212e-02   0.0000000e+00   0.0000000e+00  -3.9253314e-12  -1.8713534e-02   1.0000000e+00
   8.5340594e-03  -1.0979454e-02   0.0000000e+00   0.0000000e+00  -3.9003471e-12  -1.8596345e-02   1.0000000e+00
   7.4361140e-03  -1.0846855e-02   0.0000000e+00   0.0000000e+00  -3.8752127e-12  -1.8479022e-02   1.0000000e+00
   6.3514285e-03  -1.0705716e-02   0.0000000e+00   0.0000000e+00  -3.8501858e-12  -1.8361568e-02   1.0000000e+00
   5.2808569e-03  -1.0556343e-02   0.0000000e+00   0.0000000e+00  -3.8252162e-12  -1.8243983e-02   1.0000000e+00
   4.2252226e-03  -1.0399046e-02   0.0000000e+00   0.0000000e+00  -3.8003255e-12  -1.8126267e-02   1.0000000e+00
   3.1853180e-03  -1.0234134e-02   0.0000000e+00   0.0000000e+00  -3.7753186e-12  -1.8008421e-02   1.0000000e+00
   2.1619046e-03  -1.0061921e-02   0.0000000e+00   0.0000000e+00  -3.7502466e-12  -1.7890447e-02   1.0000000e+00
   1.1557125e-03  -9.8827192e-03   0.0000000e+00   0.0000000e+00  -3.7251938e-12  -1.7772345e-02   1.0000000e+00
   1.6744058e-04  -9.6968454e-03   0.0000000e+00   0.0000000e+00  -3.6999848e-12  -1.7654115e-02   1.0000000e+00
  -8.0224396e-04  -9.5046151e-03   0.0000000e+00   0.0000000e+00  -3.6747393e-12  -1.7535760e-02   1.0000000e+00
  -1.7527055e-03  -9.3063451e-03   0.0000000e+00   0.0000000e+00  -3.6494124e-12  -1.7417279e-02   1.0000000e+00
  -2.6833400e-03  -9.1023520e-03   0.0000000e+00   0.0000000e+00  -3.6241721e-12  -1.7298674e-02   1.0000000e+00
  -3.5935752e-03  -8.8929524e-03   0.0000000e+00   0.0000000e+00  -3.5988955e-12  -1.7179945e-02   1.0000000e+00
  -4.4828704e-03  -8.6784624e-03   0.0000000e+00   0.0000000e+00  -3.5736093e-12  -1.7061093e-02   1.0000000e+00
  -5.3507167e-03  -8.4591972e-03   0.0000000e+00   0.0000000e+00  -3.5484150e-12  -1.6942120e-02   1.0000000e+00
  -6.1966364e-03  -8.2354710e-03   0.0000000e+00   0.0000000e+00  -3.5231826e-12  -1.6823025e-02   1.0000000e+00
  -7.0201835e-03  -8.0075965e-03   0.0000000e+00   0.0000000e+00  -3.4977602e-12  -1.6703810e-02   1.0000000e+00
  -7.8209431e-03  -7.7758848e-03   0.0000000e+00   0.0000000e+00  -3.4722780e-12  -1.6584475e-02   1.0000000e+00
  -8.5985316e-03  -7.5406450e-03   0.0000000e+00   0.0000000e+00  -3.4465529e-12  -1.6465022e-02   1.0000000e+00
  -9.3525961e-03  -7.3021838e-03   0.0000000e+00   0.0000000e+00  -3.4206474e-12  -1.6345451e-02   1.0000000e+00
  -1.0082814e-02  -7.0608054e-03   0.0000000e+00   0.0000000e+00  -3.3947333e-12  -1.6225764e-02   1.0000000e+00
  -1.0788895e-02  -6.8168114e-03   0.0000000e+00   0.0000000e+00  -3.3686691e-12  -1.6105960e-02   1.0000000e+00
  -1.1470576e-02  -6.5705001e-03   0.0000000e+00   0.0000000e+00  -3.3427974e-12  -1.5986041e-02   1.0000000e+00
  -1.2127626e-02  -6.3221666e-03   0.0000000e+00   0.0000000e+00  -3.3170237e-12  -1.5866008e-02   1.0000000e+00
  -1.2759843e-02  -6.0721025e-03   0.0000000e+00   0.0000000e+00  -3.2914530e-12  -1.5745862e-02   1.0000000e+00
  -1.3367053e-02  -5.8205955e-03   0.0000000e+00   0.0000000e+00  -3.2660402e-12  -1.5625603e-02   1.0000000e+00
  -1.3949113e-02  -5.5679294e-03   0.0000000e+00   0.0000000e+00  -3.2404418e-12  -1.5505232e-02   1.0000000e+00
  -1.4505906e-02  -5.3143838e-03   0.0000000e+00   0.0000000e+00  -3.2148745e-12  -1.5384751e-02   1.0000000e+00
  -1.5037344e-02  -5.0602339e-03   0.0000000e+00   0.0000000e+00  -3.1893125e-12  -1.5264159e-02   1.0000000e+00
  -1.5543367e-02  -4.8057502e-03   0.0000000e+00   0.0000000e+00  -3.1636482e-12  -1.5143458e-02   1.0000000e+00
  -1.6023942e-02  -4.5511985e-03   0.0000000e+00   0.0000000e+00  -3.1379526e-12  -1.5022650e-02   1.0000000e+00
  -1.6479062e-02  -4.2968395e-03   0.0000000e+00   0.0000000e+00  -3.1122873e-12  -1.4901733e-02   1.0000000e+00
  -1.6908746e-02  -4.0429289e-03   0.0000000e+00   0.0000000e+00  -3.0866013e-12  -1.4780710e-02   1.0000000e+00
  -1.7313039e-02  -3.7897169e-03   0.0000000e+00   0.0000000e+00  -3.0608120e-12  -1.4659582e-02   1.0000000e+00
  -1.7692011e-02  -3.5374485e-03   0.0000000e+00   0.0000000e+00  -3.0348757e-12  -1.4538349e-02   1.0000000e+00
  -1.8045756e-02  -3.2863629e-03   0.0000000e+00   0.0000000e+00  -3.0088093e-12  -1.4417011e-02   1.0000000e+00
  -1.8374392e-02  -3.0366936e-03   0.0000000e+00   0.0000000e+00  -2.9826848e-12  -1.4295571e-02   1.0000000e+00
  -1.8678061e-02  -2.7886680e-03   0.0000000e+00   0.0000000e+00  -2.9565638e-12  -1.4174029e-02   1.0000000e+00
  -1.8956928e-02  -2.5425080e-03   0.0000000e+00   0.0000000e+00  -2.9303959e-12  -1.4052385e-02   1.0000000e+00
  -1.9211179e-02  -2.2984289e-03   0.0000000e+00   0.0000000e+00  -2.9041830e-12  -1.3930641e-02   1.0000000e+00
  -1.9441022e-02  -2.0566401e-03   0.0000000e+00   0.0000000e+00  -2.8780043e-12  -1.3808797e-02   1.0000000e+00
  -1.9646686e-02  -1.8173445e-03   0.0000000e+00   0.0000000e+00  -2.8518351e-12  -1.3686854e-02   1.0000000e+00
  -1.9828420e-02  -1.5807387e-03   0.0000000e+00   0.0000000e+00  -2.8258719e-12  -1.3564814e-02   1.0000000e+00
  -1.9986494e-02  -1.3470128e-03   0.0000000e+00   0.0000000e+00  -2.7997752e-12  -1.3442677e-02   1.0000000e+00
  -2.0121195e-02  -1.1163503e-03   0.0000000e+00   0.0000000e+00  -2.7735201e-12  -1.3320443e-02   1.0000000e+00
  -2.0232830e-02  -8.8892821e-04   0.0000000e+00   0.0000000e+00  -2.7471888e-12  -1.3198115e-02   1.0000000e+00
  -2.0321723e-02  -6.6491679e-04   0.0000000e+00   0.0000000e+00  -2.7204918e-12  -1.3075692e-02   1.0000000e+00
  -2.0388215e-02  -4.4447963e-04   0.0000000e+00   0.0000000e+00  -2.6937393e-12  -1.2953175e-02   1.0000000e+00
  -2.0432663e-02  -2.2777354e-04   0.0000000e+00   0.0000000e+00  -2.6669856e-12  -1.2830566e-02   1.0000000e+00
  -2.0455440e-02  -1.4948569e-05   0.0000000e+00   0.0000000e+00  -2.6401060e-12  -1.2707865e-02   1.0000000e+00
  -2.0456935e-02   1.9385205e-04   0.0000000e+00   0.0000000e+00  -2.6133210e-12  -1.2585073e-02   1.0000000e+00
  -2.0437550e-02   3.9849188e-04   0.0000000e+00   0.0000000e+00  -2.5867767e-12  -1.2462192e-02   1.0000000e+00
  -2.0397701e-02   5.9884135e-04   0.0000000e+00   0.0000000e+00  -2.5603963e-12  -1.2339221e-02   1.0000000e+00
  -2.0337817e-02   7.9477770e-04   0.0000000e+00   0.0000000e+00  -2.5339960e-12  -1.2216162e-02   1.0000000e+00
  -2.0258339e-02   9.8618500e-04   0.0000000e+00   0.0000000e+00  -2.5075263e-12  -1.2093016e-02   1.0000000e+00
  -2.0159720e-02   1.1729541e-03   0.0000000e+00   0.0000000e+00  -2.4811151e-12  -1.1969783e-02   1.0000000e+00
  -2.0042425e-02   1.3549828e-03   0.0000000e+00   0.0000000e+00  -2.4547100e-12  -1.1846465e-02   1.0000000e+00
  -1.9906927e-02   1.5321754e-03   0.0000000e+00   0.0000000e+00  -2.4282629e-12  -1.1723062e-02   1.0000000e+00
  -1.9753709e-02   1.7044432e-03   0.0000000e+00   0.0000000e+00  -2.4018938e-12  -1.1599575e-02   1.0000000e+00
  -1.9583265e-02   1.8717041e-03   0.0000000e+00   0.0000000e+00  -2.3755611e-12  -1.1476006e-02   1.0000000e+00
  -1.9396094e-02   2.0338826e-03   0.0000000e+00   0.0000000e+00  -2.3491209e-12  -1.1352354e-02   1.0000000e+00
  -1.9192706e-02   2.1909099e-03   0.0000000e+00   0.0000000e+00  -2.3225553e-12  -1.1228621e-02   1.0000000e+00
  -1.8973615e-02   2.3427237e-03   0.0000000e+00   0.0000000e+00  -2.2957933e-12  -1.1104808e-02   1.0000000e+00
  -1.8739343e-02   2.4892683e-03   0.0000000e+00   0.0000000e+00  -2.2689619e-12  -1.0980915e-02   1.0000000e+00
  -1.8490416e-02   2.6304943e-03   0.0000000e+00   0.0000000e+00  -2.2421271e-12  -1.0856944e-02   1.0000000e+00
  -1.8227366e-02   2.7663587e-03   0.0000000e+00   0.0000000e+00  -2.2153516e-12  -1.0732896e-02   1.0000000e+00
  -1.7950731e-02   2.8968248e-03   0.0000000e+00   0.0000000e+00  -2.1884061e-12  -1.0608770e-02   1.0000000e+00
  -1.7661048e-02   3.0218621e-03   0.0000000e+00   0.0000000e+00  -2.1615032e-12  -1.0484569e-02   1.0000000e+00
  -1.7358862e-02   3.1414462e-03   0.0000000e+00   0.0000000e+00  -2.1346766e-12  -1.0360293e-02   1.0000000e+00
  -1.7044717e-02   3.2555586e-03   0.0000000e+00   0.0000000e+00  -2.1079883e-12  -1.0235943e-02   1.0000000e+00
  -1.6719161e-02   3.3641869e-03   0.0000000e+00   0.0000000e+00  -2.0814257e-12  -1.0111520e-02   1.0000000e+00
  -1.6382743e-02   3.4673245e-03   0.0000000e+00   0.0000000e+00  -2.0548094e-12  -9.9870239e-03   1.0000000e+00
  -1.6036010e-02   3.5649705e-03   0.0000000e+00   0.0000000e+00  -2.0279429e-12  -9.8624568e-03   1.0000000e+00
  -1.5679513e-02   3.6571295e-03   0.0000000e+00   0.0000000e+00  -2.0008977e-12  -9.7378193e-03   1.0000000e+00
  -1.5313800e-02   3.7438117e-03   0.0000000e+00   0.0000000e+00  -1.9735364e-12  -9.6131121e-03   1.0000000e+00
  -1.4939419e-02   3.8250328e-03   0.0000000e+00   0.0000000e+00  -1.9460479e-12  -9.4883362e-03   1.0000000e+00
  -1.4556916e-02   3.9008135e-03   0.0000000e+00   0.0000000e+00  -1.9186020e-12  -9.3634925e-03   1.0000000e+00
  -1.4166834e-02   3.9711800e-03   0.0000000e+00   0.0000000e+00  -1.8911235e-12  -9.2385818e-03   1.0000000e+00
  -1.3769716e-02   4.0361631e-03   0.0000000e+00   0.0000000e+00  -1.8639331e-12  -9.1136051e-03   1.0000000e+00
  -1.3366100e-02   4.0957989e-03   0.0000000e+00   0.0000000e+00  -1.8367144e-12  -8.9885633e-03   1.0000000e+00
  -1.2956520e-02   4.1501280e-03   0.0000000e+00   0.0000000e+00  -1.8094779e-12  -8.8634572e-03   1.0000000e+00
  -1.2541507e-02   4.1991958e-03   0.0000000e+00   0.0000000e+00  -1.7823958e-12  -8.7382877e-03   1.0000000e+00
  -1.2121588e-02   4.2430520e-03   0.0000000e+00   0.0000000e+00  -1.7554322e-12  -8.6130558e-03   1.0000000e+00
  -1.1697283e-02   4.2817510e-03   0.0000000e+00   0.0000000e+00  -1.7285062e-12  -8.4877623e-03   1.0000000e+00
  -1.1269108e-02   4.3153510e-03   0.0000000e+00   0.0000000e+00  -1.7015001e-12  -8.3624081e-03   1.0000000e+00
  -1.0837572e-02   4.3439147e-03   0.0000000e+00   0.0000000e+00  -1.6745520e-12  -8.2369941e-03   1.0000000e+00
  -1.0403181e-02   4.3675084e-03   0.0000000e+00   0.0000000e+00  -1.6475410e-12  -8.1115213e-03   1.0000000e+00
  -9.9664302e-03   4.3862025e-03   0.0000000e+00   0.0000000e+00  -1.6204225e-12  -7.9859905e-03   1.0000000e+00
  -9.5278099e-03   4.4000709e-03   0.0000000e+00   0.0000000e+00  -1.5931726e-12  -7.8604025e-03   1.0000000e+00
  -9.0878028e-03   4.4091909e-03   0.0000000e+00   0.0000000e+00  -1.5656569e-12  -7.7347584e-03   1.0000000e+00
  -8.6468837e-03   4.4136435e-03   0.0000000e+00   0.0000000e+00  -1.5379308e-12  -7.6090590e-03   1.0000000e+00
  -8.2055194e-03   4.4135126e-03   0.0000000e+00   0.0000000e+00  -1.5101965e-12  -7.4833052e-03   1.0000000e+00
  -7.7641681e-03   4.4088855e-03   0.0000000e+00   0.0000000e+00  -1.4825320e-12  -7.3574979e-03   1.0000000e+00
  -7.3232796e-03   4.3998520e-03   0.0000000e+00   0.0000000e+00  -1.4547994e-12  -7.2316381e-03   1.0000000e+00
  -6.8832944e-03   4.3865051e-03   0.0000000e+00   0.0000000e+00  -1.4270217e-12  -7.1057265e-03   1.0000000e+00
  -6.4446439e-03   4.3689401e-03   0.0000000e+00   0.0000000e+00  -1.3994335e-12  -6.9797641e-03   1.0000000e+00
  -6.0077499e-03   4.3472552e-03   0.0000000e+00   0.0000000e+00  -1.3719928e-12  -6.8537518e-03   1.0000000e+00
  -5.5730243e-03   4.3215505e-03   0.0000000e+00   0.0000000e+00  -1.3445347e-12  -6.7276906e-03   1.0000000e+00
  -5.1408693e-03   4.2919285e-03   0.0000000e+00   0.0000000e+00  -1.3171059e-12  -6.6015812e-03   1.0000000e+00
  -4.7116764e-03   4.2584938e-03   0.0000000e+00   0.0000000e+00  -1.2895687e-12  -6.4754246e-03   1.0000000e+00
  -4.2858271e-03   4.2213529e-03   0.0000000e+00   0.0000000e+00  -1.2617997e-12  -6.3492218e-03   1.0000000e+00
  -3.8636918e-03   4.1806138e-03   0.0000000e+00   0.0000000e+00  -1.2338808e-12  -6.2229735e-03   1.0000000e+00
  -3.4456304e-03   4.1363865e-03   0.0000000e+00   0.0000000e+00  -1.2056927e-12  -6.0966808e-03   1.0000000e+00
  -3.0319917e-03   4.0887822e-03   0.0000000e+00   0.0000000e+00  -1.1774217e-12  -5.9703445e-03   1.0000000e+00
  -2.6231135e-03   4.0379135e-03   0.0000000e+00   0.0000000e+00  -1.1492853e-12  -5.8439655e-03   1.0000000e+00
  -2.2193222e-03   3.9838943e-03   0.0000000e+00   0.0000000e+00  -1.1212843e-12  -5.7175448e-03   1.0000000e+00
  -1.8209327e-03   3.9268393e-03   0.0000000e+00   0.0000000e+00  -1.0934116e-12  -5.5910831e-03   1.0000000e+00
  -1.4282488e-03   3.8668644e-03   0.0000000e+00   0.0000000e+00  -1.0655060e-12  -5.4645815e-03   1.0000000e+00
  -1.0415624e-03   3.8040862e-03   0.0000000e+00   0.0000000e+00  -1.0377762e-12  -5.3380409e-03   1.0000000e+00
  -6.6115376e-04   3.7386218e-03   0.0000000e+00   0.0000000e+00  -1.0101421e-12  -5.2114621e-03   1.0000000e+00
  -2.8729158e-04   3.6705889e-03   0.0000000e+00   0.0000000e+00  -9.8253285e-13  -5.0848460e-03   1.0000000e+00
   7.9767311e-05   3.6001057e-03   0.0000000e+00   0.0000000e+00  -9.5499672e-13  -4.9581935e-03   1.0000000e+00
   4.3977788e-04   3.5272904e-03   0.0000000e+00   0.0000000e+00  -9.2750482e-13  -4.8315057e-03   1.0000000e+00
   7.9250692e-04   3.4522617e-03   0.0000000e+00   0.0000000e+00  -8.9989041e-13  -4.7047833e-03   1.0000000e+00
   1.1377331e-03   3.3751379e-03   0.0000000e+00   0.0000000e+00  -8.7223523e-13  -4.5780272e-03   1.0000000e+00
   1.4752469e-03   3.2960375e-03   0.0000000e+00   0.0000000e+00  -8.4452150e-13  -4.4512384e-03   1.0000000e+00
   1.8048506e-03   3.2150786e-03   0.0000000e+00   0.0000000e+00  -8.1660069e-13  -4.3244178e-03   1.0000000e+00
   2.1263585e-03   3.1323790e-03   0.0000000e+00   0.0000000e+00  -7.8854675e-13  -4.1975663e-03   1.0000000e+00
   2.4395964e-03   3.0480561e-03   0.0000000e+00   0.0000000e+00  -7.6038785e-13  -4.0706848e-03   1.0000000e+00
   2.7444020e-03   2.9622266e-03   0.0000000e+00   0.0000000e+00  -7.3236924e-13  -3.9437742e-03   1.0000000e+00
   3.0406246e-03   2.8750066e-03   0.0000000e+00   0.0000000e+00  -7.0430033e-13  -3.8168354e-03   1.0000000e+00
   3.3281253e-03   2.7865114e-03   0.0000000e+00   0.0000000e+00  -6.7638430e-13  -3.6898693e-03   1.0000000e+00
   3.6067764e-03   2.6968555e-03   0.0000000e+00   0.0000000e+00  -6.4845048e-13  -3.5628768e-03   1.0000000e+00
   3.8764620e-03   2.6061522e-03   0.0000000e+00   0.0000000e+00  -6.2064709e-13  -3.4358589e-03   1.0000000e+00
   4.1370772e-03   2.5145139e-03   0.0000000e+00   0.0000000e+00  -5.9291200e-13  -3.3088164e-03   1.0000000e+00
   4.3885286e-03   2.4220518e-03   0.0000000e+00   0.0000000e+00  -5.6520543e-13  -3.1817503e-03   1.0000000e+00
   4.6307338e-03   2.3288757e-03   0.0000000e+00   0.0000000e+00  -5.3757151e-13  -3.0546614e-03   1.0000000e+00
   4.8636213e-03   2.2350942e-03   0.0000000e+00   0.0000000e+00  -5.0974231e-13  -2.9275506e-03   1.0000000e+00
   5.0871308e-03   2.1408144e-03   0.0000000e+00   0.0000000e+00  -4.8177488e-13  -2.8004190e-03   1.0000000e+00
   5.3012122e-03   2.0461418e-03   0.0000000e+00   0.0000000e+00  -4.5359799e-13  -2.6732673e-03   1.0000000e+00
   5.5058264e-03   1.9511804e-03   0.0000000e+00   0.0000000e+00  -4.2530432e-13  -2.5460965e-03   1.0000000e+00
   5.7009444e-03   1.8560325e-03   0.0000000e+00   0.0000000e+00  -3.9704134e-13  -2.4189075e-03   1.0000000e+00
   5.8865477e-03   1.7607986e-03   0.0000000e+00   0.0000000e+00  -3.6893470e-13  -2.2917012e-03   1.0000000e+00
   6.0626275e-03   1.6655775e-03   0.0000000e+00   0.0000000e+00  -3.4074479e-13  -2.1644785e-03   1.0000000e+00
   6.2291853e-03   1.5704659e-03   0.0000000e+00   0.0000000e+00  -3.1253244e-13  -2.0372404e-03   1.0000000e+00
   6.3862319e-03   1.4755587e-03   0.0000000e+00   0.0000000e+00  -2.8436297e-13  -1.9099877e-03   1.0000000e+00
   6.5337877e-03   1.3809488e-03   0.0000000e+00   0.0000000e+00  -2.5636654e-13  -1.7827213e-03   1.0000000e+00
   6.6718826e-03   1.2867270e-03   0.0000000e+00   0.0000000e+00  -2.2860972e-13  -1.6554422e-03   1.0000000e+00
   6.8005553e-03   1.1929819e-03   0.0000000e+00   0.0000000e+00  -2.0080866e-13  -1.5281513e-03   1.0000000e+00
   6.9198535e-03   1.0998002e-03   0.0000000e+00   0.0000000e+00  -1.7314508e-13  -1.4008494e-03   1.0000000e+00
   7.0298335e-03   1.0072660e-03   0.0000000e+00   0.0000000e+00  -1.4545374e-13  -1.2735376e-03   1.0000000e+00
   7.1305601e-03   9.1546140e-04   0.0000000e+00   0.0000000e+00  -1.1769088e-13  -1.1462166e-03   1.0000000e+00
   7.2221062e-03   8.2446616e-04   0.0000000e+00   0.0000000e+00  -8.9950589e-14  -1.0188874e-03   1.0000000e+00
   7.3045529e-03   7.3435765e-04   0.0000000e+00   0.0000000e+00  -6.2129745e-14  -8.9155095e-04   1.0000000e+00
   7.3779886e-03   6.4521090e-04   0.0000000e+00   0.0000000e+00  -3.4126266e-14  -7.6420812e-04   1.0000000e+00
   7.4425097e-03   5.5709852e-04   0.0000000e+00   0.0000000e+00  -6.0749474e-15  -6.3685983e-04   1.0000000e+00
   1.2972592e+00   7.0328242e-01   0.0000000e+00   0.0000000e+00  -4.0932954e-02   2.3823572e-02   1.0000000e+00
   1.3636271e+00   6.8007127e-01   0.0000000e+00   0.0000000e+00  -4.0932671e-02   2.3823402e-02   1.0000000e+00
   1.4269524e+00   6.5741508e-01   0.0000000e+00   0.0000000e+00  -4.0932104e-02   2.3823061e-02   1.0000000e+00
   1.4873239e+00   6.3536976e-01   0.0000000e+00   0.0000000e+00  -4.0931253e-02   2.3822550e-02   1.0000000e+00
   1.5448387e+00   6.1397697e-01   0.0000000e+00   0.0000000e+00  -4.0930119e-02   2.3821869e-02   1.0000000e+00
   1.5995990e+00   5.9326575e-01   0.0000000e+00   0.0000000e+00  -4.0928701e-02   2.3821018e-02   1.0000000e+00
   1.6517109e+00   5.7325415e-01   0.0000000e+00   0.0000000e+00  -4.0927000e-02   2.3819996e-02   1.0000000e+00
   1.7012823e+00   5.5395086e-01   0.0000000e+00   0.0000000e+00  -4.0925015e-02   2.3818804e-02   1.0000000e+00
   1.7484215e+00   5.3535678e-01   0.0000000e+00   0.0000000e+00  -4.0922747e-02   2.3817442e-02   1.0000000e+00
   1.8019572e+00   5.1537715e-01   0.0000000e+00   0.0000000e+00  -4.0920196e-02   2.3815909e-02   1.0000000e+00
   1.8534949e+00   4.9584682e-01   0.0000000e+00   0.0000000e+00  -4.0917361e-02   2.3814206e-02   1.0000000e+00
   1.9030796e+00   4.7678194e-01   0.0000000e+00   0.0000000e+00  -4.0914242e-02   2.3812333e-02   1.0000000e+00
   1.9507577e+00   4.5819551e-01   0.0000000e+00   0.0000000e+00  -4.0910840e-02   2.3810290e-02   1.0000000e+00
   1.9965773e+00   4.4009752e-01   0.0000000e+00   0.0000000e+00  -4.0907155e-02   2.3808076e-02   1.0000000e+00
   2.0405871e+00   4.2249515e-01   0.0000000e+00   0.0000000e+00  -4.0903187e-02   2.3805692e-02   1.0000000e+00
   2.0828366e+00   4.0539296e-01   0.0000000e+00   0.0000000e+00  -4.0898935e-02   2.3803138e-02   1.0000000e+00
   2.1233759e+00   3.8879311e-01   0.0000000e+00   0.0000000e+00  -4.0894399e-02   2.3800414e-02   1.0000000e+00
   2.1622552e+00   3.7269556e-01   0.0000000e+00   0.0000000e+00  -4.0889581e-02   2.3797520e-02   1.0000000e+00
   2.1995247e+00   3.5709831e-01   0.0000000e+00   0.0000000e+00  -4.0884479e-02   2.3794456e-02   1.0000000e+00
   2.2352346e+00   3.4199756e-01   0.0000000e+00   0.0000000e+00  -4.0879094e-02   2.3791221e-02   1.0000000e+00
   2.2694343e+00   3.2738797e-01   0.0000000e+00   0.0000000e+00  -4.0873426e-02   2.3787817e-02   1.0000000e+00
   2.3021731e+00   3.1326281e-01   0.0000000e+00   0.0000000e+00  -4.0867475e-02   2.3784242e-02   1.0000000e+00
   2.3334994e+00   2.9961415e-01   0.0000000e+00   0.0000000e+00  -4.0861241e-02   2.3780498e-02   1.0000000e+00
   2.3634608e+00   2.8643306e-01   0.0000000e+00   0.0000000e+00  -4.0854723e-02   2.3776583e-02   1.0000000e+00
   2.3921041e+00   2.7370972e-01   0.0000000e+00   0.0000000e+00  -4.0847923e-02   2.3772499e-02   1.0000000e+00
   2.4194751e+00   2.6143361e-01   0.0000000e+00   0.0000000e+00  -4.0840840e-02   2.3768244e-02   1.0000000e+00
   2.4456184e+00   2.4959362e-01   0.0000000e+00   0.0000000e+00  -4.0833474e-02   2.3763820e-02   1.0000000e+00
   2.4705778e+00   2.3817818e-01   0.0000000e+00   0.0000000e+00  -4.0825825e-02   2.3759226e-02   1.0000000e+00
   2.4943956e+00   2.2717535e-01   0.0000000e+00   0.0000000e+00  -4.0817893e-02   2.3754461e-02   1.0000000e+00
   2.5171132e+00   2.1657295e-01   0.0000000e+00   0.0000000e+00  -4.0809678e-02   2.3749528e-02   1.0000000e+00
   2.5387705e+00   2.0635862e-01   0.0000000e+00   0.0000000e+00  -4.0801181e-02   2.3744424e-02   1.0000000e+00
   2.5594063e+00   1.9651992e-01   0.0000000e+00   0.0000000e+00  -4.0792401e-02   2.3739150e-02   1.0000000e+00
   2.5790583e+00   1.8704436e-01   0.0000000e+00   0.0000000e+00  -4.0783339e-02   2.3733707e-02   1.0000000e+00
   2.5977627e+00   1.7791950e-01   0.0000000e+00   0.0000000e+00  -4.0773994e-02   2.3728094e-02   1.0000000e+00
   2.6155547e+00   1.6913299e-01   0.0000000e+00   0.0000000e+00  -4.0764367e-02   2.3722312e-02   1.0000000e+00
   2.6324680e+00   1.6067259e-01   0.0000000e+00   0.0000000e+00  -4.0754457e-02   2.3716360e-02   1.0000000e+00
   2.6485353e+00   1.5252622e-01   0.0000000e+00   0.0000000e+00  -4.0744265e-02   2.3710238e-02   1.0000000e+00
   2.6637879e+00   1.4468202e-01   0.0000000e+00   0.0000000e+00  -4.0733791e-02   2.3703947e-02   1.0000000e+00
   2.6782561e+00   1.3712833e-01   0.0000000e+00   0.0000000e+00  -4.0723034e-02   2.3697487e-02   1.0000000e+00
   2.6919689e+00   1.2985372e-01   0.0000000e+00   0.0000000e+00  -4.0711996e-02   2.3690857e-02   1.0000000e+00
   2.7049543e+00   1.2284706e-01   0.0000000e+00   0.0000000e+00  -4.0700675e-02   2.3684058e-02   1.0000000e+00
   2.7172390e+00   1.1609744e-01   0.0000000e+00   0.0000000e+00  -4.0689073e-02   2.3677089e-02   1.0000000e+00
   2.7288487e+00   1.0959427e-01   0.0000000e+00   0.0000000e+00  -4.0677189e-02   2.3669951e-02   1.0000000e+00
   2.7398082e+00   1.0332723e-01   0.0000000e+00   0.0000000e+00  -4.0665023e-02   2.3662644e-02   1.0000000e+00
   2.7501409e+00   9.7286289e-02   0.0000000e+00   0.0000000e+00  -4.0652575e-02   2.3655168e-02   1.0000000e+00
   2.7598695e+00   9.1461730e-02   0.0000000e+00   0.0000000e+00  -4.0639846e-02   2.3647523e-02   1.0000000e+00
   2.7690157e+00   8.5844114e-02   0.0000000e+00   0.0000000e+00  -4.0626835e-02   2.3639708e-02   1.0000000e+00
   2.7776001e+00   8.0424303e-02   0.0000000e+00   0.0000000e+00  -4.0613543e-02   2.3631725e-02   1.0000000e+00
   2.7856425e+00   7.5193453e-02   0.0000000e+00   0.0000000e+00  -4.0599969e-02   2.3623573e-02   1.0000000e+00
   2.7931619e+00   7.0143004e-02   0.0000000e+00   0.0000000e+00  -4.0586114e-02   2.3615252e-02   1.0000000e+00
   2.8001762e+00   6.5264685e-02   0.0000000e+00   0.0000000e+00  -4.0571979e-02   2.3606762e-02   1.0000000e+00
   2.8067026e+00   6.0550503e-02   0.0000000e+00   0.0000000e+00  -4.0557562e-02   2.3598103e-02   1.0000000e+00
   2.8127577e+00   5.5992736e-02   0.0000000e+00   0.0000000e+00  -4.0542864e-02   2.3589275e-02   1.0000000e+00
   2.8183570e+00   5.1583932e-02   0.0000000e+00   0.0000000e+00  -4.0527885e-02   2.3580279e-02   1.0000000e+00
   2.8235154e+00   4.7316898e-02   0.0000000e+00   0.0000000e+00  -4.0512626e-02   2.3571115e-02   1.0000000e+00
   2.8282470e+00   4.3184693e-02   0.0000000e+00   0.0000000e+00  -4.0497086e-02   2.3561782e-02   1.0000000e+00
   2.8325655e+00   3.9180623e-02   0.0000000e+00   0.0000000e+00  -4.0481265e-02   2.3552280e-02   1.0000000e+00
   2.8364836e+00   3.5298232e-02   0.0000000e+00   0.0000000e+00  -4.0465164e-02   2.3542610e-02   1.0000000e+00
   2.8400134e+00   3.1531293e-02   0.0000000e+00   0.0000000e+00  -4.0448783e-02   2.3532772e-02   1.0000000e+00
   2.8431665e+00   2.7873805e-02   0.0000000e+00   0.0000000e+00  -4.0432122e-02   2.3522766e-02   1.0000000e+00
   2.8459539e+00   2.4319978e-02   0.0000000e+00   0.0000000e+00  -4.0415180e-02   2.3512591e-02   1.0000000e+00
   2.8483859e+00   2.0864235e-02   0.0000000e+00   0.0000000e+00  -4.0397959e-02   2.3502248e-02   1.0000000e+00
   2.8504723e+00   1.7501194e-02   0.0000000e+00   0.0000000e+00  -4.0380457e-02   2.3491738e-02   1.0000000e+00
   2.8522225e+00   1.4225668e-02   0.0000000e+00   0.0000000e+00  -4.0362676e-02   2.3481059e-02   1.0000000e+00
   2.8536450e+00   1.1032657e-02   0.0000000e+00   0.0000000e+00  -4.0344616e-02   2.3470212e-02   1.0000000e+00
   2.8547483e+00   7.9173361e-03   0.0000000e+00   0.0000000e+00  -4.0326276e-02   2.3459198e-02   1.0000000e+00
   2.8555400e+00   4.8750534e-03   0.0000000e+00   0.0000000e+00  -4.0307656e-02   2.3448016e-02   1.0000000e+00
   2.8560275e+00   1.9013212e-03   0.0000000e+00   0.0000000e+00  -4.0288758e-02   2.3436667e-02   1.0000000e+00
   2.8562177e+00  -1.0081906e-03   0.0000000e+00   0.0000000e+00  -4.0269580e-02   2.3425150e-02   1.0000000e+00
   2.8561168e+00  -3.8576609e-03   0.0000000e+00   0.0000000e+00  -4.0250124e-02   2.3413465e-02   1.0000000e+00
   2.8557311e+00  -6.6511236e-03   0.0000000e+00   0.0000000e+00  -4.0230388e-02   2.3401613e-02   1.0000000e+00
   2.8550660e+00  -9.3924737e-03   0.0000000e+00   0.0000000e+00  -4.0210374e-02   2.3389594e-02   1.0000000e+00
   2.8541267e+00  -1.2085473e-02   0.0000000e+00   0.0000000e+00  -4.0190082e-02   2.3377407e-02   1.0000000e+00
   2.8529182e+00  -1.4733756e-02   0.0000000e+00   0.0000000e+00  -4.0169511e-02   2.3365054e-02   1.0000000e+00
   2.8514448e+00  -1.7340836e-02   0.0000000e+00   0.0000000e+00  -4.0148661e-02   2.3352533e-02   1.0000000e+00
   2.8497107e+00  -1.9910109e-02   0.0000000e+00   0.0000000e+00  -4.0127534e-02   2.3339846e-02   1.0000000e+00
   2.8477197e+00  -2.2444860e-02   0.0000000e+00   0.0000000e+00  -4.0106129e-02   2.3326991e-02   1.0000000e+00
   2.8454752e+00  -2.4948267e-02   0.0000000e+00   0.0000000e+00  -4.0084446e-02   2.3313970e-02   1.0000000e+00
   2.8429804e+00  -2.7423406e-02   0.0000000e+00   0.0000000e+00  -4.0062485e-02   2.3300782e-02   1.0000000e+00
   2.8402380e+00  -2.9873257e-02   0.0000000e+00   0.0000000e+00  -4.0040247e-02   2.3287428e-02   1.0000000e+00
   2.8372507e+00  -3.2300705e-02   0.0000000e+00   0.0000000e+00  -4.0017731e-02   2.3273907e-02   1.0000000e+00
   2.8340206e+00  -3.4708547e-02   0.0000000e+00   0.0000000e+00  -3.9994938e-02   2.3260220e-02   1.0000000e+00
   2.8305498e+00  -3.7099496e-02   0.0000000e+00   0.0000000e+00  -3.9971869e-02   2.3246366e-02   1.0000000e+00
   2.8268398e+00  -3.9476181e-02   0.0000000e+00   0.0000000e+00  -3.9948522e-02   2.3232347e-02   1.0000000e+00
   2.8228922e+00  -4.1841157e-02   0.0000000e+00   0.0000000e+00  -3.9924898e-02   2.3218161e-02   1.0000000e+00
   2.8187081e+00  -4.4196900e-02   0.0000000e+00   0.0000000e+00  -3.9900999e-02   2.3203809e-02   1.0000000e+00
   2.8142884e+00  -4.6545820e-02   0.0000000e+00   0.0000000e+00  -3.9876822e-02   2.3189292e-02   1.0000000e+00
   2.8096338e+00  -4.8890256e-02   0.0000000e+00   0.0000000e+00  -3.9852370e-02   2.3174608e-02   1.0000000e+00
   2.8047448e+00  -5.1232482e-02   0.0000000e+00   0.0000000e+00  -3.9827641e-02   2.3159759e-02   1.0000000e+00
   2.7996216e+00  -5.3574710e-02   0.0000000e+00   0.0000000e+00  -3.9802636e-02   2.3144745e-02   1.0000000e+00
   2.7942641e+00  -5.5919092e-02   0.0000000e+00   0.0000000e+00  -3.9777356e-02   2.3129565e-02   1.0000000e+00
   2.7886722e+00  -5.8267723e-02   0.0000000e+00   0.0000000e+00  -3.9751800e-02   2.3114219e-02   1.0000000e+00
   2.7828454e+00  -6.0622641e-02   0.0000000e+00   0.0000000e+00  -3.9725969e-02   2.3098708e-02   1.0000000e+00
   2.7767831e+00  -6.2985832e-02   0.0000000e+00   0.0000000e+00  -3.9699863e-02   2.3083033e-02   1.0000000e+00
   2.7704846e+00  -6.5359231e-02   0.0000000e+00   0.0000000e+00  -3.9673482e-02   2.3067192e-02   1.0000000e+00
   2.7639486e+00  -6.7744721e-02   0.0000000e+00   0.0000000e+00  -3.9646826e-02   2.3051186e-02   1.0000000e+00
   2.7571742e+00  -7.0144140e-02   0.0000000e+00   0.0000000e+00  -3.9619895e-02   2.3035016e-02   1.0000000e+00
   2.7501598e+00  -7.2559277e-02   0.0000000e+00   0.0000000e+00  -3.9592690e-02   2.3018681e-02   1.0000000e+00
   2.7429038e+00  -7.4991876e-02   0.0000000e+00   0.0000000e+00  -3.9565211e-02   2.3002181e-02   1.0000000e+00
   2.7354046e+00  -7.7443635e-02   0.0000000e+00   0.0000000e+00  -3.9537457e-02   2.2985517e-02   1.0000000e+00
   2.7276603e+00  -7.9916211e-02   0.0000000e+00   0.0000000e+00  -3.9509430e-02   2.2968688e-02   1.0000000e+00
   2.7196687e+00  -8.2411215e-02   0.0000000e+00   0.0000000e+00  -3.9481129e-02   2.2951696e-02   1.0000000e+00
   2.7114275e+00  -8.4930219e-02   0.0000000e+00   0.0000000e+00  -3.9452554e-02   2.2934539e-02   1.0000000e+00
   2.7029345e+00  -8.7474750e-02   0.0000000e+00   0.0000000e+00  -3.9423707e-02   2.2917218e-02   1.0000000e+00
   2.6941870e+00  -9.0046295e-02   0.0000000e+00   0.0000000e+00  -3.9394586e-02   2.2899734e-02   1.0000000e+00
   2.6851824e+00  -9.2646296e-02   0.0000000e+00   0.0000000e+00  -3.9365192e-02   2.2882086e-02   1.0000000e+00
   2.6759178e+00  -9.5276158e-02   0.0000000e+00   0.0000000e+00  -3.9335526e-02   2.2864274e-02   1.0000000e+00
   2.6663902e+00  -9.7937239e-02   0.0000000e+00   0.0000000e+00  -3.9305587e-02   2.2846299e-02   1.0000000e+00
   2.6565964e+00  -1.0063086e-01   0.0000000e+00   0.0000000e+00  -3.9275376e-02   2.2828160e-02   1.0000000e+00
   2.6465334e+00  -1.0335828e-01   0.0000000e+00   0.0000000e+00  -3.9244893e-02   2.2809859e-02   1.0000000e+00
   2.6361975e+00  -1.0612074e-01   0.0000000e+00   0.0000000e+00  -3.9214138e-02   2.2791394e-02   1.0000000e+00
   2.6255854e+00  -1.0891943e-01   0.0000000e+00   0.0000000e+00  -3.9183111e-02   2.2772766e-02   1.0000000e+00
   2.6146935e+00  -1.1175546e-01   0.0000000e+00   0.0000000e+00  -3.9151813e-02   2.2753976e-02   1.0000000e+00
   2.6035180e+00  -1.1462994e-01   0.0000000e+00   0.0000000e+00  -3.9120244e-02   2.2735023e-02   1.0000000e+00
   2.5920550e+00  -1.1754389e-01   0.0000000e+00   0.0000000e+00  -3.9088403e-02   2.2715907e-02   1.0000000e+00
   2.5803006e+00  -1.2049830e-01   0.0000000e+00   0.0000000e+00  -3.9056292e-02   2.2696629e-02   1.0000000e+00
   2.5682507e+00  -1.2349410e-01   0.0000000e+00   0.0000000e+00  -3.9023911e-02   2.2677188e-02   1.0000000e+00
   2.5559013e+00  -1.2653216e-01   0.0000000e+00   0.0000000e+00  -3.8991259e-02   2.2657586e-02   1.0000000e+00
   2.5432481e+00  -1.2961328e-01   0.0000000e+00   0.0000000e+00  -3.8958337e-02   2.2637822e-02   1.0000000e+00
   2.5302868e+00  -1.3273821e-01   0.0000000e+00   0.0000000e+00  -3.8925145e-02   2.2617895e-02   1.0000000e+00
   2.5170130e+00  -1.3590764e-01   0.0000000e+00   0.0000000e+00  -3.8891684e-02   2.2597808e-02   1.0000000e+00
   2.5034222e+00  -1.3912217e-01   0.0000000e+00   0.0000000e+00  -3.8857953e-02   2.2577558e-02   1.0000000e+00
   2.4895100e+00  -1.4238235e-01   0.0000000e+00   0.0000000e+00  -3.8823953e-02   2.2557147e-02   1.0000000e+00
   2.4752718e+00  -1.4568862e-01   0.0000000e+00   0.0000000e+00  -3.8789684e-02   2.2536575e-02   1.0000000e+00
   2.4607029e+00  -1.4904137e-01   0.0000000e+00   0.0000000e+00  -3.8755147e-02   2.2515842e-02   1.0000000e+00
   2.4457988e+00  -1.5244088e-01   0.0000000e+00   0.0000000e+00  -3.8720341e-02   2.2494948e-02   1.0000000e+00
   2.4305547e+00  -1.5588736e-01   0.0000000e+00   0.0000000e+00  -3.8685266e-02   2.2473893e-02   1.0000000e+00
   2.4149659e+00  -1.5938091e-01   0.0000000e+00   0.0000000e+00  -3.8649924e-02   2.2452677e-02   1.0000000e+00
   2.3990278e+00  -1.6292153e-01   0.0000000e+00   0.0000000e+00  -3.8614314e-02   2.2431301e-02   1.0000000e+00
   2.3827357e+00  -1.6650911e-01   0.0000000e+00   0.0000000e+00  -3.8578437e-02   2.2409764e-02   1.0000000e+00
   2.3660848e+00  -1.7014343e-01   0.0000000e+00   0.0000000e+00  -3.8542292e-02   2.2388068e-02   1.0000000e+00
   2.3490704e+00  -1.7382415e-01   0.0000000e+00   0.0000000e+00  -3.8505881e-02   2.2366211e-02   1.0000000e+00
   2.3316880e+00  -1.7755080e-01   0.0000000e+00   0.0000000e+00  -3.8469202e-02   2.2344194e-02   1.0000000e+00
   2.3139329e+00  -1.8132279e-01   0.0000000e+00   0.0000000e+00  -3.8432258e-02   2.2322018e-02   1.0000000e+00
   2.2958007e+00  -1.8513939e-01   0.0000000e+00   0.0000000e+00  -3.8395047e-02   2.2299682e-02   1.0000000e+00
   2.2772867e+00  -1.8899970e-01   0.0000000e+00   0.0000000e+00  -3.8357570e-02   2.2277187e-02   1.0000000e+00
   2.2583868e+00  -1.9290269e-01   0.0000000e+00   0.0000000e+00  -3.8319827e-02   2.2254532e-02   1.0000000e+00
   2.2390965e+00  -1.9684716e-01   0.0000000e+00   0.0000000e+00  -3.8281819e-02   2.2231718e-02   1.0000000e+00
   2.2194118e+00  -2.0083176e-01   0.0000000e+00   0.0000000e+00  -3.8243546e-02   2.2208746e-02   1.0000000e+00
   2.1993286e+00  -2.0485494e-01   0.0000000e+00   0.0000000e+00  -3.8205007e-02   2.2185615e-02   1.0000000e+00
   2.1788431e+00  -2.0891497e-01   0.0000000e+00   0.0000000e+00  -3.8166205e-02   2.2162325e-02   1.0000000e+00
   2.1579516e+00  -2.1300994e-01   0.0000000e+00   0.0000000e+00  -3.8127137e-02   2.2138876e-02   1.0000000e+00
   2.1366506e+00  -2.1713775e-01   0.0000000e+00   0.0000000e+00  -3.8087806e-02   2.2115269e-02   1.0000000e+00
   2.1149368e+00  -2.2129608e-01   0.0000000e+00   0.0000000e+00  -3.8048211e-02   2.2091505e-02   1.0000000e+00
   2.0928072e+00  -2.2548239e-01   0.0000000e+00   0.0000000e+00  -3.8008352e-02   2.2067582e-02   1.0000000e+00
   2.0702590e+00  -2.2969395e-01   0.0000000e+00   0.0000000e+00  -3.7968231e-02   2.2043502e-02   1.0000000e+00
   2.0472896e+00  -2.3392776e-01   0.0000000e+00   0.0000000e+00  -3.7927846e-02   2.2019264e-02   1.0000000e+00
   2.0238968e+00  -2.3818064e-01   0.0000000e+00   0.0000000e+00  -3.7887198e-02   2.1994868e-02   1.0000000e+00
   2.0000787e+00  -2.4244913e-01   0.0000000e+00   0.0000000e+00  -3.7846288e-02   2.1970316e-02   1.0000000e+00
   1.9758338e+00  -2.4672955e-01   0.0000000e+00   0.0000000e+00  -3.7805116e-02   2.1945606e-02   1.0000000e+00
   1.9511609e+00  -2.5101794e-01   0.0000000e+00   0.0000000e+00  -3.7763682e-02   2.1920739e-02   1.0000000e+00
   1.9260591e+00  -2.5531014e-01   0.0000000e+00   0.0000000e+00  -3.7721986e-02   2.1895716e-02   1.0000000e+00
   1.9005281e+00  -2.5960167e-01   0.0000000e+00   0.0000000e+00  -3.7680029e-02   2.1870536e-02   1.0000000e+00
   1.8745679e+00  -2.6388785e-01   0.0000000e+00   0.0000000e+00  -3.7637811e-02   2.1845200e-02   1.0000000e+00
   1.8481791e+00  -2.6816369e-01   0.0000000e+00   0.0000000e+00  -3.7595332e-02   2.1819708e-02   1.0000000e+00
   1.8213628e+00  -2.7242397e-01   0.0000000e+00   0.0000000e+00  -3.7552593e-02   2.1794059e-02   1.0000000e+00
   1.7941204e+00  -2.7666320e-01   0.0000000e+00   0.0000000e+00  -3.7509594e-02   2.1768255e-02   1.0000000e+00
   1.7664540e+00  -2.8087563e-01   0.0000000e+00   0.0000000e+00  -3.7466335e-02   2.1742296e-02   1.0000000e+00
   1.7383665e+00  -2.8505526e-01   0.0000000e+00   0.0000000e+00  -3.7422816e-02   2.1716180e-02   1.0000000e+00
   1.7098609e+00  -2.8919583e-01   0.0000000e+00   0.0000000e+00  -3.7379038e-02   2.1689910e-02   1.0000000e+00
   1.6809414e+00  -2.9329083e-01   0.0000000e+00   0.0000000e+00  -3.7335002e-02   2.1663485e-02   1.0000000e+00
   1.6516123e+00  -2.9733354e-01   0.0000000e+00   0.0000000e+00  -3.7290706e-02   2.1636904e-02   1.0000000e+00
   1.6218789e+00  -3.0131699e-01   0.0000000e+00   0.0000000e+00  -3.7246153e-02   2.1610169e-02   1.0000000e+00
   1.5917472e+00  -3.0523400e-01   0.0000000e+00   0.0000000e+00  -3.7201341e-02   2.1583280e-02   1.0000000e+00
   1.5612238e+00  -3.0907719e-01   0.0000000e+00   0.0000000e+00  -3.7156272e-02   2.1556236e-02   1.0000000e+00
   1.5303161e+00  -3.1283899e-01   0.0000000e+00   0.0000000e+00  -3.7110945e-02   2.1529038e-02   1.0000000e+00
   1.4990322e+00  -3.1651165e-01   0.0000000e+00   0.0000000e+00  -3.7065361e-02   2.1501686e-02   1.0000000e+00
   1.4673810e+00  -3.2008729e-01   0.0000000e+00   0.0000000e+00  -3.7019521e-02   2.1474181e-02   1.0000000e+00
   1.4353723e+00  -3.2355789e-01   0.0000000e+00   0.0000000e+00  -3.6973424e-02   2.1446522e-02   1.0000000e+00
   1.4030165e+00  -3.2691532e-01   0.0000000e+00   0.0000000e+00  -3.6927071e-02   2.1418710e-02   1.0000000e+00
   1.3703250e+00  -3.3015135e-01   0.0000000e+00   0.0000000e+00  -3.6880462e-02   2.1390744e-02   1.0000000e+00
   1.3373099e+00  -3.3325774e-01   0.0000000e+00   0.0000000e+00  -3.6833598e-02   2.1362626e-02   1.0000000e+00
   1.3039841e+00  -3.3622618e-01   0.0000000e+00   0.0000000e+00  -3.6786478e-02   2.1334355e-02   1.0000000e+00
   1.2703615e+00  -3.3904836e-01   0.0000000e+00   0.0000000e+00  -3.6739104e-02   2.1305931e-02   1.0000000e+00
   1.2364566e+00  -3.4171604e-01   0.0000000e+00   0.0000000e+00  -3.6691475e-02   2.1277356e-02   1.0000000e+00
   1.2022850e+00  -3.4422102e-01   0.0000000e+00   0.0000000e+00  -3.6643593e-02   2.1248628e-02   1.0000000e+00
   1.1678629e+00  -3.4655519e-01   0.0000000e+00   0.0000000e+00  -3.6595456e-02   2.1219748e-02   1.0000000e+00
   1.1332074e+00  -3.4871060e-01   0.0000000e+00   0.0000000e+00  -3.6547066e-02   2.1190716e-02   1.0000000e+00
   1.0983363e+00  -3.5067945e-01   0.0000000e+00   0.0000000e+00  -3.6498422e-02   2.1161533e-02   1.0000000e+00
   1.0632684e+00  -3.5245415e-01   0.0000000e+00   0.0000000e+00  -3.6449526e-02   2.1132199e-02   1.0000000e+00
   1.0280230e+00  -3.5402736e-01   0.0000000e+00   0.0000000e+00  -3.6400378e-02   2.1102714e-02   1.0000000e+00
   9.9262025e-01  -3.5539201e-01   0.0000000e+00   0.0000000e+00  -3.6350977e-02   2.1073077e-02   1.0000000e+00
   9.5708105e-01  -3.5654136e-01   0.0000000e+00   0.0000000e+00  -3.6301324e-02   2.1043290e-02   1.0000000e+00
   9.2142691e-01  -3.5746899e-01   0.0000000e+00   0.0000000e+00  -3.6251420e-02   2.1013353e-02   1.0000000e+00
   8.8568001e-01  -3.5816889e-01   0.0000000e+00   0.0000000e+00  -3.6201265e-02   2.0983266e-02   1.0000000e+00
   8.4986312e-01  -3.5863546e-01   0.0000000e+00   0.0000000e+00  -3.6150859e-02   2.0953028e-02   1.0000000e+00
   8.1399958e-01  -3.5886355e-01   0.0000000e+00   0.0000000e+00  -3.6100203e-02   2.0922641e-02   1.0000000e+00
   7.7811322e-01  -3.5884849e-01   0.0000000e+00   0.0000000e+00  -3.6049297e-02   2.0892104e-02   1.0000000e+00
   7.4222837e-01  -3.5858613e-01   0.0000000e+00   0.0000000e+00  -3.5998140e-02   2.0861418e-02   1.0000000e+00
   7.0636976e-01  -3.5807283e-01   0.0000000e+00   0.0000000e+00  -3.5946735e-02   2.0830582e-02   1.0000000e+00
   6.7056248e-01  -3.5730552e-01   0.0000000e+00   0.0000000e+00  -3.5895081e-02   2.0799598e-02   1.0000000e+00
   6.3483193e-01  -3.5628172e-01   0.0000000e+00   0.0000000e+00  -3.5843178e-02   2.0768465e-02   1.0000000e+00
   5.9920375e-01  -3.5499954e-01   0.0000000e+00   0.0000000e+00  -3.5791026e-02   2.0737184e-02   1.0000000e+00
   5.6370380e-01  -3.5345768e-01   0.0000000e+00   0.0000000e+00  -3.5738627e-02   2.0705754e-02   1.0000000e+00
   5.2835803e-01  -3.5165549e-01   0.0000000e+00   0.0000000e+00  -3.5685980e-02   2.0674176e-02   1.0000000e+00
   4.9319248e-01  -3.4959292e-01   0.0000000e+00   0.0000000e+00  -3.5633086e-02   2.0642451e-02   1.0000000e+00
   4.5823319e-01  -3.4727060e-01   0.0000000e+00   0.0000000e+00  -3.5579945e-02   2.0610578e-02   1.0000000e+00
   4.2350613e-01  -3.4468974e-01   0.0000000e+00   0.0000000e+00  -3.5526558e-02   2.0578558e-02   1.0000000e+00
   3.8903716e-01  -3.4185221e-01   0.0000000e+00   0.0000000e+00  -3.5472925e-02   2.0546390e-02   1.0000000e+00
   3.5485194e-01  -3.3876051e-01   0.0000000e+00   0.0000000e+00  -3.5419046e-02   2.0514076e-02   1.0000000e+00
   3.2097588e-01  -3.3541774e-01   0.0000000e+00   0.0000000e+00  -3.5364921e-02   2.0481615e-02   1.0000000e+00
   2.8743411e-01  -3.3182761e-01   0.0000000e+00   0.0000000e+00  -3.5310552e-02   2.0449007e-02   1.0000000e+00
   2.5425135e-01  -3.2799441e-01   0.0000000e+00   0.0000000e+00  -3.5255938e-02   2.0416254e-02   1.0000000e+00
   2.2145191e-01  -3.2392300e-01   0.0000000e+00   0.0000000e+00  -3.5201080e-02   2.0383354e-02   1.0000000e+00
   1.8905961e-01  -3.1961877e-01   0.0000000e+00   0.0000000e+00  -3.5145978e-02   2.0350309e-02   1.0000000e+00
   1.5709773e-01  -3.1508765e-01   0.0000000e+00   0.0000000e+00  -3.5090632e-02   2.0317118e-02   1.0000000e+00
   1.2558896e-01  -3.1033604e-01   0.0000000e+00   0.0000000e+00  -3.5035044e-02   2.0283782e-02   1.0000000e+00
   9.4555360e-02  -3.0537081e-01   0.0000000e+00   0.0000000e+00  -3.4979213e-02   2.0250301e-02   1.0000000e+00
   6.4018279e-02  -3.0019925e-01   0.0000000e+00   0.0000000e+00  -3.4923139e-02   2.0216675e-02   1.0000000e+00
   3.3998355e-02  -2.9482904e-01   0.0000000e+00   0.0000000e+00  -3.4866824e-02   2.0182905e-02   1.0000000e+00
   4.5154506e-03  -2.8926824e-01   0.0000000e+00   0.0000000e+00  -3.4810267e-02   2.0148991e-02   1.0000000e+00
  -2.4411374e-02  -2.8352522e-01   0.0000000e+00   0.0000000e+00  -3.4753469e-02   2.0114932e-02   1.0000000e+00
  -5.2763896e-02  -2.7760863e-01   0.0000000e+00   0.0000000e+00  -3.4696430e-02   2.0080730e-02   1.0000000e+00
  -8.0524758e-02  -2.7152737e-01   0.0000000e+00   0.0000000e+00  -3.4639151e-02   2.0046384e-02   1.0000000e+00
  -1.0767750e-01  -2.6529057e-01   0.0000000e+00   0.0000000e+00  -3.4581632e-02   2.0011894e-02   1.0000000e+00
  -1.3420655e-01  -2.5890751e-01   0.0000000e+00   0.0000000e+00  -3.4523873e-02   1.9977262e-02   1.0000000e+00
  -1.6009730e-01  -2.5238763e-01   0.0000000e+00   0.0000000e+00  -3.4465875e-02   1.9942487e-02   1.0000000e+00
  -1.8533607e-01  -2.4574047e-01   0.0000000e+00   0.0000000e+00  -3.4407639e-02   1.9907569e-02   1.0000000e+00
  -2.0991011e-01  -2.3897562e-01   0.0000000e+00   0.0000000e+00  -3.4349164e-02   1.9872509e-02   1.0000000e+00
  -2.3380768e-01  -2.3210273e-01   0.0000000e+00   0.0000000e+00  -3.4290451e-02   1.9837307e-02   1.0000000e+00
  -2.5701795e-01  -2.2513143e-01   0.0000000e+00   0.0000000e+00  -3.4231501e-02   1.9801963e-02   1.0000000e+00
  -2.7953109e-01  -2.1807134e-01   0.0000000e+00   0.0000000e+00  -3.4172314e-02   1.9766478e-02   1.0000000e+00
  -3.0133823e-01  -2.1093200e-01   0.0000000e+00   0.0000000e+00  -3.4112890e-02   1.9730851e-02   1.0000000e+00
  -3.2243143e-01  -2.0372288e-01   0.0000000e+00   0.0000000e+00  -3.4053229e-02   1.9695084e-02   1.0000000e+00
  -3.4280371e-01  -1.9645334e-01   0.0000000e+00   0.0000000e+00  -3.3993333e-02   1.9659175e-02   1.0000000e+00
  -3.6244905e-01  -1.8913260e-01   0.0000000e+00   0.0000000e+00  -3.3933201e-02   1.9623126e-02   1.0000000e+00
  -3.8136231e-01  -1.8176973e-01   0.0000000e+00   0.0000000e+00  -3.3872834e-02   1.9586937e-02   1.0000000e+00
  -3.9953928e-01  -1.7437361e-01   0.0000000e+00   0.0000000e+00  -3.3812233e-02   1.9550607e-02   1.0000000e+00
  -4.1697664e-01  -1.6695296e-01   0.0000000e+00   0.0000000e+00  -3.3751397e-02   1.9514138e-02   1.0000000e+00
  -4.3367194e-01  -1.5951626e-01   0.0000000e+00   0.0000000e+00  -3.3690328e-02   1.9477529e-02   1.0000000e+00
  -4.4962356e-01  -1.5207178e-01   0.0000000e+00   0.0000000e+00  -3.3629025e-02   1.9440782e-02   1.0000000e+00
  -4.6483074e-01  -1.4462757e-01   0.0000000e+00   0.0000000e+00  -3.3567490e-02   1.9403895e-02   1.0000000e+00
  -4.7929350e-01  -1.3719144e-01   0.0000000e+00   0.0000000e+00  -3.3505721e-02   1.9366869e-02   1.0000000e+00
  -4.9301264e-01  -1.2977092e-01   0.0000000e+00   0.0000000e+00  -3.3443721e-02   1.9329705e-02   1.0000000e+00
  -5.0598974e-01  -1.2237333e-01   0.0000000e+00   0.0000000e+00  -3.3381489e-02   1.9292403e-02   1.0000000e+00
  -5.1822707e-01  -1.1500572e-01   0.0000000e+00   0.0000000e+00  -3.3319026e-02   1.9254963e-02   1.0000000e+00
  -5.2972764e-01  -1.0767486e-01   0.0000000e+00   0.0000000e+00  -3.3256332e-02   1.9217385e-02   1.0000000e+00
  -5.4049513e-01  -1.0038728e-01   0.0000000e+00   0.0000000e+00  -3.3193407e-02   1.9179670e-02   1.0000000e+00
  -5.5053385e-01  -9.3149252e-02   0.0000000e+00   0.0000000e+00  -3.3130253e-02   1.9141818e-02   1.0000000e+00
  -5.5984878e-01  -8.5966780e-02   0.0000000e+00   0.0000000e+00  -3.3066869e-02   1.9103829e-02   1.0000000e+00
  -5.6844546e-01  -7.8845618e-02   0.0000000e+00   0.0000000e+00  -3.3003257e-02   1.9065703e-02   1.0000000e+00
  -5.7633002e-01  -7.1791268e-02   0.0000000e+00   0.0000000e+00  -3.2939415e-02   1.9027441e-02   1.0000000e+00
  -5.8350915e-01  -6.4808984e-02   0.0000000e+00   0.0000000e+00  -3.2875346e-02   1.8989043e-02   1.0000000e+00
  -5.8999004e-01  -5.7903780e-02   0.0000000e+00   0.0000000e+00  -3.2811048e-02   1.8950509e-02   1.0000000e+00
  -5.9578042e-01  -5.1080434e-02   0.0000000e+00   0.0000000e+00  -3.2746524e-02   1.8911840e-02   1.0000000e+00
  -6.0088847e-01  -4.4343493e-02   0.0000000e+00   0.0000000e+00  -3.2681772e-02   1.8873036e-02   1.0000000e+00
  -6.0532282e-01  -3.7697283e-02   0.0000000e+00   0.0000000e+00  -3.2616795e-02   1.8834097e-02   1.0000000e+00
  -6.0909254e-01  -3.1145915e-02   0.0000000e+00   0.0000000e+00  -3.2551591e-02   1.8795023e-02   1.0000000e+00
  -6.1220714e-01  -2.4693289e-02   0.0000000e+00   0.0000000e+00  -3.2486162e-02   1.8755814e-02   1.0000000e+00
  -6.1467646e-01  -1.8343108e-02   0.0000000e+00   0.0000000e+00  -3.2420507e-02   1.8716472e-02   1.0000000e+00
  -6.1651077e-01  -1.2098877e-02   0.0000000e+00   0.0000000e+00  -3.2354629e-02   1.8676996e-02   1.0000000e+00
  -6.1772066e-01  -5.9639198e-03   0.0000000e+00   0.0000000e+00  -3.2288526e-02   1.8637386e-02   1.0000000e+00
  -6.1831705e-01   5.8622107e-05   0.0000000e+00   0.0000000e+00  -3.2222199e-02   1.8597643e-02   1.0000000e+00
  -6.1831119e-01   5.9657774e-03   0.0000000e+00   0.0000000e+00  -3.2155649e-02   1.8557767e-02   1.0000000e+00
  -6.1771461e-01   1.1754740e-02   0.0000000e+00   0.0000000e+00  -3.2088877e-02   1.8517759e-02   1.0000000e+00
  -6.1653914e-01   1.7422861e-02   0.0000000e+00   0.0000000e+00  -3.2021882e-02   1.8477618e-02   1.0000000e+00
  -6.1479685e-01   2.2967645e-02   0.0000000e+00   0.0000000e+00  -3.1954665e-02   1.8437345e-02   1.0000000e+00
  -6.1250009e-01   2.8386742e-02   0.0000000e+00   0.0000000e+00  -3.1887228e-02   1.8396940e-02   1.0000000e+00
  -6.0966142e-01   3.3677940e-02   0.0000000e+00   0.0000000e+00  -3.1819569e-02   1.8356404e-02   1.0000000e+00
  -6.0629362e-01   3.8839164e-02   0.0000000e+00   0.0000000e+00  -3.1751689e-02   1.8315736e-02   1.0000000e+00
  -6.0240971e-01   4.3868470e-02   0.0000000e+00   0.0000000e+00  -3.1683590e-02   1.8274938e-02   1.0000000e+00
  -5.9802286e-01   4.8764037e-02   0.0000000e+00   0.0000000e+00  -3.1615272e-02   1.8234009e-02   1.0000000e+00
  -5.9314645e-01   5.3524167e-02   0.0000000e+00   0.0000000e+00  -3.1546734e-02   1.8192949e-02   1.0000000e+00
  -5.8779404e-01   5.8147282e-02   0.0000000e+00   0.0000000e+00  -3.1477978e-02   1.8151760e-02   1.0000000e+00
  -5.8197931e-01   6.2631917e-02   0.0000000e+00   0.0000000e+00  -3.1409004e-02   1.8110441e-02   1.0000000e+00
  -5.7571612e-01   6.6976719e-02   0.0000000e+00   0.0000000e+00  -3.1339812e-02   1.8068992e-02   1.0000000e+00
  -5.6901845e-01   7.1180446e-02   0.0000000e+00   0.0000000e+00  -3.1270403e-02   1.8027414e-02   1.0000000e+00
  -5.6190040e-01   7.5241964e-02   0.0000000e+00   0.0000000e+00  -3.1200778e-02   1.7985707e-02   1.0000000e+00
  -5.5437621e-01   7.9160246e-02   0.0000000e+00   0.0000000e+00  -3.1130936e-02   1.7943872e-02   1.0000000e+00
  -5.4646018e-01   8.2934368e-02   0.0000000e+00   0.0000000e+00  -3.1060879e-02   1.7901908e-02   1.0000000e+00
  -5.3816674e-01   8.6563514e-02   0.0000000e+00   0.0000000e+00  -3.0990607e-02   1.7859817e-02   1.0000000e+00
  -5.2951039e-01   9.0046970e-02   0.0000000e+00   0.0000000e+00  -3.0920120e-02   1.7817598e-02   1.0000000e+00
  -5.2050570e-01   9.3384124e-02   0.0000000e+00   0.0000000e+00  -3.0849419e-02   1.7775251e-02   1.0000000e+00
  -5.1116728e-01   9.6574472e-02   0.0000000e+00   0.0000000e+00  -3.0778504e-02   1.7732777e-02   1.0000000e+00
  -5.0150984e-01   9.9617610e-02   0.0000000e+00   0.0000000e+00  -3.0707376e-02   1.7690177e-02   1.0000000e+00
  -4.9154807e-01   1.0251324e-01   0.0000000e+00   0.0000000e+00  -3.0636035e-02   1.7647450e-02   1.0000000e+00
  -4.8129675e-01   1.0526117e-01   0.0000000e+00   0.0000000e+00  -3.0564482e-02   1.7604597e-02   1.0000000e+00
  -4.7077063e-01   1.0786131e-01   0.0000000e+00   0.0000000e+00  -3.0492717e-02   1.7561618e-02   1.0000000e+00
  -4.5998450e-01   1.1031368e-01   0.0000000e+00   0.0000000e+00  -3.0420741e-02   1.7518513e-02   1.0000000e+00
  -4.4895314e-01   1.1261840e-01   0.0000000e+00   0.0000000e+00  -3.0348555e-02   1.7475284e-02   1.0000000e+00
  -4.3769130e-01   1.1477571e-01   0.0000000e+00   0.0000000e+00  -3.0276158e-02   1.7431929e-02   1.0000000e+00
  -4.2621372e-01   1.1678596e-01   0.0000000e+00   0.0000000e+00  -3.0203551e-02   1.7388450e-02   1.0000000e+00
  -4.1453513e-01   1.1864959e-01   0.0000000e+00   0.0000000e+00  -3.0130735e-02   1.7344846e-02   1.0000000e+00
  -4.0267017e-01   1.2036717e-01   0.0000000e+00   0.0000000e+00  -3.0057711e-02   1.7301119e-02   1.0000000e+00
  -3.9063345e-01   1.2193937e-01   0.0000000e+00   0.0000000e+00  -2.9984478e-02   1.7257268e-02   1.0000000e+00
  -3.7843952e-01   1.2336699e-01   0.0000000e+00   0.0000000e+00  -2.9911038e-02   1.7213293e-02   1.0000000e+00
  -3.6610282e-01   1.2465091e-01   0.0000000e+00   0.0000000e+00  -2.9837390e-02   1.7169195e-02   1.0000000e+00
  -3.5363773e-01   1.2579217e-01   0.0000000e+00   0.0000000e+00  -2.9763536e-02   1.7124975e-02   1.0000000e+00
  -3.4105851e-01   1.2679188e-01   0.0000000e+00   0.0000000e+00  -2.9689476e-02   1.7080632e-02   1.0000000e+00
  -3.2837932e-01   1.2765128e-01   0.0000000e+00   0.0000000e+00  -2.9615209e-02   1.7036167e-02   1.0000000e+00
  -3.1561419e-01   1.2837173e-01   0.0000000e+00   0.0000000e+00  -2.9540738e-02   1.6991581e-02   1.0000000e+00
  -3.0277702e-01   1.2895470e-01   0.0000000e+00   0.0000000e+00  -2.9466062e-02   1.6946872e-02   1.0000000e+00
  -2.8988155e-01   1.2940176e-01   0.0000000e+00   0.0000000e+00  -2.9391182e-02   1.6902043e-02   1.0000000e+00
  -2.7694137e-01   1.2971460e-01   0.0000000e+00   0.0000000e+00  -2.9316099e-02   1.6857093e-02   1.0000000e+00
  -2.6396991e-01   1.2989501e-01   0.0000000e+00   0.0000000e+00  -2.9240812e-02   1.6812022e-02   1.0000000e+00
  -2.5098041e-01   1.2994492e-01   0.0000000e+00   0.0000000e+00  -2.9165323e-02   1.6766832e-02   1.0000000e+00
  -2.3798592e-01   1.2986633e-01   0.0000000e+00   0.0000000e+00  -2.9089632e-02   1.6721521e-02   1.0000000e+00
  -2.2499929e-01   1.2966135e-01   0.0000000e+00   0.0000000e+00  -2.9013739e-02   1.6676091e-02   1.0000000e+00
  -2.1203315e-01   1.2933222e-01   0.0000000e+00   0.0000000e+00  -2.8937646e-02   1.6630541e-02   1.0000000e+00
  -1.9909993e-01   1.2888125e-01   0.0000000e+00   0.0000000e+00  -2.8861352e-02   1.6584873e-02   1.0000000e+00
  -1.8621181e-01   1.2831086e-01   0.0000000e+00   0.0000000e+00  -2.8784858e-02   1.6539086e-02   1.0000000e+00
  -1.7338072e-01   1.2762355e-01   0.0000000e+00   0.0000000e+00  -2.8708164e-02   1.6493181e-02   1.0000000e+00
  -1.6061837e-01   1.2682193e-01   0.0000000e+00   0.0000000e+00  -2.8631272e-02   1.6447158e-02   1.0000000e+00
  -1.4793617e-01   1.2590870e-01   0.0000000e+00   0.0000000e+00  -2.8554181e-02   1.6401018e-02   1.0000000e+00
  -1.3534530e-01   1.2488661e-01   0.0000000e+00   0.0000000e+00  -2.8476893e-02   1.6354760e-02   1.0000000e+00
  -1.2285664e-01   1.2375852e-01   0.0000000e+00   0.0000000e+00  -2.8399407e-02   1.6308385e-02   1.0000000e+00
  -1.1048079e-01   1.2252735e-01   0.0000000e+00   0.0000000e+00  -2.8321725e-02   1.6261894e-02   1.0000000e+00
  -9.8228055e-02   1.2119610e-01   0.0000000e+00   0.0000000e+00  -2.8243847e-02   1.6215286e-02   1.0000000e+00
  -8.6108444e-02   1.1976784e-01   0.0000000e+00   0.0000000e+00  -2.8165772e-02   1.6168563e-02   1.0000000e+00
  -7.4131660e-02   1.1824568e-01   0.0000000e+00   0.0000000e+00  -2.8087503e-02   1.6121724e-02   1.0000000e+00
  -6.2307093e-02   1.1663279e-01   0.0000000e+00   0.0000000e+00  -2.8009039e-02   1.6074769e-02   1.0000000e+00
  -5.0643813e-02   1.1493242e-01   0.0000000e+00   0.0000000e+00  -2.7930382e-02   1.6027700e-02   1.0000000e+00
  -3.9150571e-02   1.1314784e-01   0.0000000e+00   0.0000000e+00  -2.7851530e-02   1.5980516e-02   1.0000000e+00
  -2.7835787e-02   1.1128237e-01   0.0000000e+00   0.0000000e+00  -2.7772486e-02   1.5933218e-02   1.0000000e+00
  -1.6707550e-02   1.0933936e-01   0.0000000e+00   0.0000000e+00  -2.7693249e-02   1.5885806e-02   1.0000000e+00
  -5.7736143e-03   1.0732219e-01   0.0000000e+00   0.0000000e+00  -2.7613821e-02   1.5838281e-02   1.0000000e+00
   4.9586047e-03   1.0523428e-01   0.0000000e+00   0.0000000e+00  -2.7534201e-02   1.5790642e-02   1.0000000e+00
   1.5482033e-02   1.0307907e-01   0.0000000e+00   0.0000000e+00  -2.7454391e-02   1.5742890e-02   1.0000000e+00
   2.5789940e-02   1.0086000e-01   0.0000000e+00   0.0000000e+00  -2.7374390e-02   1.5695026e-02   1.0000000e+00
   3.5875940e-02   9.8580524e-02   0.0000000e+00   0.0000000e+00  -2.7294200e-02   1.5647050e-02   1.0000000e+00
   4.5733992e-02   9.6244118e-02   0.0000000e+00   0.0000000e+00  -2.7213821e-02   1.5598962e-02   1.0000000e+00
   5.5358404e-02   9.3854246e-02   0.0000000e+00   0.0000000e+00  -2.7133253e-02   1.5550762e-02   1.0000000e+00
   6.4743828e-02   9.1414370e-02   0.0000000e+00   0.0000000e+00  -2.7052497e-02   1.5502451e-02   1.0000000e+00
   7.3885265e-02   8.8927945e-02   0.0000000e+00   0.0000000e+00  -2.6971554e-02   1.5454030e-02   1.0000000e+00
   8.2778060e-02   8.6398415e-02   0.0000000e+00   0.0000000e+00  -2.6890424e-02   1.5405497e-02   1.0000000e+00
   9.1417901e-02   8.3829203e-02   0.0000000e+00   0.0000000e+00  -2.6809108e-02   1.5356855e-02   1.0000000e+00
   9.9800822e-02   8.1223712e-02   0.0000000e+00   0.0000000e+00  -2.6727606e-02   1.5308103e-02   1.0000000e+00
   1.0792319e-01   7.8585322e-02   0.0000000e+00   0.0000000e+00  -2.6645919e-02   1.5259241e-02   1.0000000e+00
   1.1578173e-01   7.5917379e-02   0.0000000e+00   0.0000000e+00  -2.6564048e-02   1.5210271e-02   1.0000000e+00
   1.2337346e-01   7.3223199e-02   0.0000000e+00   0.0000000e+00  -2.6481992e-02   1.5161192e-02   1.0000000e+00
   1.3069578e-01   7.0506061e-02   0.0000000e+00   0.0000000e+00  -2.6399753e-02   1.5112004e-02   1.0000000e+00
   1.3774639e-01   6.7769202e-02   0.0000000e+00   0.0000000e+00  -2.6317331e-02   1.5062708e-02   1.0000000e+00
   1.4452331e-01   6.5015816e-02   0.0000000e+00   0.0000000e+00  -2.6234727e-02   1.5013305e-02   1.0000000e+00
   1.5102489e-01   6.2249051e-02   0.0000000e+00   0.0000000e+00  -2.6151941e-02   1.4963794e-02   1.0000000e+00
   1.5724980e-01   5.9472007e-02   0.0000000e+00   0.0000000e+00  -2.6068974e-02   1.4914176e-02   1.0000000e+00
   1.6319700e-01   5.6687729e-02   0.0000000e+00   0.0000000e+00  -2.5985826e-02   1.4864452e-02   1.0000000e+00
   1.6886577e-01   5.3899210e-02   0.0000000e+00   0.0000000e+00  -2.5902499e-02   1.4814621e-02   1.0000000e+00
   1.7425569e-01   5.1109383e-02   0.0000000e+00   0.0000000e+00  -2.5818992e-02   1.4764685e-02   1.0000000e+00
   1.7936663e-01   4.8321127e-02   0.0000000e+00   0.0000000e+00  -2.5735306e-02   1.4714643e-02   1.0000000e+00
   1.8419874e-01   4.5537254e-02   0.0000000e+00   0.0000000e+00  -2.5651441e-02   1.4664496e-02   1.0000000e+00
   1.8875247e-01   4.2760518e-02   0.0000000e+00   0.0000000e+00  -2.5567400e-02   1.4614244e-02   1.0000000e+00
   1.9302852e-01   3.9993606e-02   0.0000000e+00   0.0000000e+00  -2.5483181e-02   1.4563887e-02   1.0000000e+00
   1.9702788e-01   3.7239139e-02   0.0000000e+00   0.0000000e+00  -2.5398785e-02   1.4513426e-02   1.0000000e+00
   2.0075179e-01   3.4499673e-02   0.0000000e+00   0.0000000e+00  -2.5314214e-02   1.4462862e-02   1.0000000e+00
   2.0420176e-01   3.1777694e-02   0.0000000e+00   0.0000000e+00  -2.5229467e-02   1.4412194e-02   1.0000000e+00
   2.0737953e-01   2.9075617e-02   0.0000000e+00   0.0000000e+00  -2.5144545e-02   1.4361423e-02   1.0000000e+00
   2.1028709e-01   2.6395790e-02   0.0000000e+00   0.0000000e+00  -2.5059450e-02   1.4310550e-02   1.0000000e+00
   2.1292667e-01   2.3740487e-02   0.0000000e+00   0.0000000e+00  -2.4974180e-02   1.4259574e-02   1.0000000e+00
   2.1530072e-01   2.1111912e-02   0.0000000e+00   0.0000000e+00  -2.4888738e-02   1.4208496e-02   1.0000000e+00
   2.1741191e-01   1.8512194e-02   0.0000000e+00   0.0000000e+00  -2.4803124e-02   1.4157317e-02   1.0000000e+00
   2.1926313e-01   1.5943394e-02   0.0000000e+00   0.0000000e+00  -2.4717337e-02   1.4106037e-02   1.0000000e+00
   2.2085747e-01   1.3407494e-02   0.0000000e+00   0.0000000e+00  -2.4631379e-02   1.4054655e-02   1.0000000e+00
   2.2219822e-01   1.0906407e-02   0.0000000e+00   0.0000000e+00  -2.4545251e-02   1.4003174e-02   1.0000000e+00
   2.2328886e-01   8.4419710e-03   0.0000000e+00   0.0000000e+00  -2.4458953e-02   1.3951592e-02   1.0000000e+00
   2.2413306e-01   6.0159499e-03   0.0000000e+00   0.0000000e+00  -2.4372485e-02   1.3899910e-02   1.0000000e+00
   2.2473465e-01   3.6300346e-03   0.0000000e+00   0.0000000e+00  -2.4285848e-02   1.3848129e-02   1.0000000e+00
   2.2509765e-01   1.2858423e-03   0.0000000e+00   0.0000000e+00  -2.4199044e-02   1.3796249e-02   1.0000000e+00
   2.2522624e-01  -1.0150833e-03   0.0000000e+00   0.0000000e+00  -2.4112071e-02   1.3744270e-02   1.0000000e+00
   2.2512473e-01  -3.2712715e-03   0.0000000e+00   0.0000000e+00  -2.4024932e-02   1.3692194e-02   1.0000000e+00
   2.2479760e-01  -5.4813246e-03   0.0000000e+00   0.0000000e+00  -2.3937626e-02   1.3640019e-02   1.0000000e+00
   2.2424947e-01  -7.6439176e-03   0.0000000e+00   0.0000000e+00  -2.3850154e-02   1.3587746e-02   1.0000000e+00
   2.2348508e-01  -9.7577976e-03   0.0000000e+00   0.0000000e+00  -2.3762517e-02   1.3535377e-02   1.0000000e+00
   2.2250930e-01  -1.1821784e-02   0.0000000e+00   0.0000000e+00  -2.3674716e-02   1.3482911e-02   1.0000000e+00
   2.2132712e-01  -1.3834767e-02   0.0000000e+00   0.0000000e+00  -2.3586751e-02   1.3430348e-02   1.0000000e+00
   2.1994364e-01  -1.5795707e-02   0.0000000e+00   0.0000000e+00  -2.3498622e-02   1.3377690e-02   1.0000000e+00
   2.1836407e-01  -1.7703638e-02   0.0000000e+00   0.0000000e+00  -2.3410330e-02   1.3324936e-02   1.0000000e+00
   2.1659371e-01  -1.9557659e-02   0.0000000e+00   0.0000000e+00  -2.3321876e-02   1.3272086e-02   1.0000000e+00
   2.1463794e-01  -2.1356943e-02   0.0000000e+00   0.0000000e+00  -2.3233261e-02   1.3219142e-02   1.0000000e+00
   2.1250225e-01  -2.3100729e-02   0.0000000e+00   0.0000000e+00  -2.3144485e-02   1.3166103e-02   1.0000000e+00
   2.1019218e-01  -2.4788323e-02   0.0000000e+00   0.0000000e+00  -2.3055548e-02   1.3112970e-02   1.0000000e+00
   2.0771334e-01  -2.6419102e-02   0.0000000e+00   0.0000000e+00  -2.2966452e-02   1.3059744e-02   1.0000000e+00
   2.0507143e-01  -2.7992505e-02   0.0000000e+00   0.0000000e+00  -2.2877197e-02   1.3006423e-02   1.0000000e+00
   2.0227218e-01  -2.9508041e-02   0.0000000e+00   0.0000000e+00  -2.2787783e-02   1.2953010e-02   1.0000000e+00
   1.9932138e-01  -3.0965281e-02   0.0000000e+00   0.0000000e+00  -2.2698211e-02   1.2899505e-02   1.0000000e+00
   1.9622485e-01  -3.2363863e-02   0.0000000e+00   0.0000000e+00  -2.2608482e-02   1.2845907e-02   1.0000000e+00
   1.9298847e-01  -3.3703485e-02   0.0000000e+00   0.0000000e+00  -2.2518597e-02   1.2792217e-02   1.0000000e+00
   1.8961812e-01  -3.4983911e-02   0.0000000e+00   0.0000000e+00  -2.2428555e-02   1.2738436e-02   1.0000000e+00
   1.8611973e-01  -3.6204966e-02   0.0000000e+00   0.0000000e+00  -2.2338358e-02   1.2684564e-02   1.0000000e+00
   1.8249923e-01  -3.7366534e-02   0.0000000e+00   0.0000000e+00  -2.2248007e-02   1.2630601e-02   1.0000000e+00
   1.7876258e-01  -3.8468561e-02   0.0000000e+00   0.0000000e+00  -2.2157501e-02   1.2576548e-02   1.0000000e+00
   1.7491572e-01  -3.9511050e-02   0.0000000e+00   0.0000000e+00  -2.2066842e-02   1.2522405e-02   1.0000000e+00
   1.7096461e-01  -4.0494065e-02   0.0000000e+00   0.0000000e+00  -2.1976030e-02   1.2468173e-02   1.0000000e+00
   1.6691521e-01  -4.1417724e-02   0.0000000e+00   0.0000000e+00  -2.1885066e-02   1.2413851e-02   1.0000000e+00
   1.6277344e-01  -4.2282203e-02   0.0000000e+00   0.0000000e+00  -2.1793950e-02   1.2359440e-02   1.0000000e+00
   1.5854522e-01  -4.3087732e-02   0.0000000e+00   0.0000000e+00  -2.1702683e-02   1.2304942e-02   1.0000000e+00
   1.5423644e-01  -4.3834594e-02   0.0000000e+00   0.0000000e+00  -2.1611266e-02   1.2250355e-02   1.0000000e+00
   1.4985298e-01  -4.4523127e-02   0.0000000e+00   0.0000000e+00  -2.1519699e-02   1.2195681e-02   1.0000000e+00
   1.4540067e-01  -4.5153718e-02   0.0000000e+00   0.0000000e+00  -2.1427983e-02   1.2140919e-02   1.0000000e+00
   1.4088530e-01  -4.5726806e-02   0.0000000e+00   0.0000000e+00  -2.1336119e-02   1.2086071e-02   1.0000000e+00
   1.3631262e-01  -4.6242880e-02   0.0000000e+00   0.0000000e+00  -2.1244107e-02   1.2031136e-02   1.0000000e+00
   1.3168833e-01  -4.6702473e-02   0.0000000e+00   0.0000000e+00  -2.1151948e-02   1.1976115e-02   1.0000000e+00
   1.2701808e-01  -4.7106169e-02   0.0000000e+00   0.0000000e+00  -2.1059642e-02   1.1921009e-02   1.0000000e+00
   1.2230747e-01  -4.7454596e-02   0.0000000e+00   0.0000000e+00  -2.0967190e-02   1.1865818e-02   1.0000000e+00
   1.1756201e-01  -4.7748424e-02   0.0000000e+00   0.0000000e+00  -2.0874594e-02   1.1810541e-02   1.0000000e+00
   1.1278716e-01  -4.7988368e-02   0.0000000e+00   0.0000000e+00  -2.0781852e-02   1.1755181e-02   1.0000000e+00
   1.0798833e-01  -4.8175183e-02   0.0000000e+00   0.0000000e+00  -2.0688967e-02   1.1699736e-02   1.0000000e+00
   1.0317081e-01  -4.8309666e-02   0.0000000e+00   0.0000000e+00  -2.0595938e-02   1.1644207e-02   1.0000000e+00
   9.8339842e-02  -4.8392650e-02   0.0000000e+00   0.0000000e+00  -2.0502766e-02   1.1588596e-02   1.0000000e+00
   9.3500577e-02  -4.8425006e-02   0.0000000e+00   0.0000000e+00  -2.0409453e-02   1.1532901e-02   1.0000000e+00
   8.8658077e-02  -4.8407640e-02   0.0000000e+00   0.0000000e+00  -2.0315998e-02   1.1477124e-02   1.0000000e+00
   8.3817313e-02  -4.8341493e-02   0.0000000e+00   0.0000000e+00  -2.0222403e-02   1.1421265e-02   1.0000000e+00
   7.8983163e-02  -4.8227539e-02   0.0000000e+00   0.0000000e+00  -2.0128667e-02   1.1365324e-02   1.0000000e+00
   7.4160409e-02  -4.8066781e-02   0.0000000e+00   0.0000000e+00  -2.0034792e-02   1.1309302e-02   1.0000000e+00
   6.9353731e-02  -4.7860253e-02   0.0000000e+00   0.0000000e+00  -1.9940778e-02   1.1253200e-02   1.0000000e+00
   6.4567706e-02  -4.7609017e-02   0.0000000e+00   0.0000000e+00  -1.9846626e-02   1.1197017e-02   1.0000000e+00
   5.9806804e-02  -4.7314161e-02   0.0000000e+00   0.0000000e+00  -1.9752337e-02   1.1140753e-02   1.0000000e+00
   5.5075388e-02  -4.6976798e-02   0.0000000e+00   0.0000000e+00  -1.9657911e-02   1.1084410e-02   1.0000000e+00
   5.0377708e-02  -4.6598064e-02   0.0000000e+00   0.0000000e+00  -1.9563348e-02   1.1027988e-02   1.0000000e+00
   4.5717902e-02  -4.6179118e-02   0.0000000e+00   0.0000000e+00  -1.9468651e-02   1.0971487e-02   1.0000000e+00
   4.1099990e-02  -4.5721136e-02   0.0000000e+00   0.0000000e+00  -1.9373818e-02   1.0914908e-02   1.0000000e+00
   3.6527877e-02  -4.5225315e-02   0.0000000e+00   0.0000000e+00  -1.9278851e-02   1.0858250e-02   1.0000000e+00
   3.2005345e-02  -4.4692870e-02   0.0000000e+00   0.0000000e+00  -1.9183750e-02   1.0801515e-02   1.0000000e+00
   2.7536058e-02  -4.4125028e-02   0.0000000e+00   0.0000000e+00  -1.9088517e-02   1.0744703e-02   1.0000000e+00
   2.3123555e-02  -4.3523033e-02   0.0000000e+00   0.0000000e+00  -1.8993151e-02   1.0687814e-02   1.0000000e+00
   1.8771252e-02  -4.2888139e-02   0.0000000e+00   0.0000000e+00  -1.8897654e-02   1.0630849e-02   1.0000000e+00
   1.4482438e-02  -4.2221612e-02   0.0000000e+00   0.0000000e+00  -1.8802026e-02   1.0573807e-02   1.0000000e+00
   1.0260277e-02  -4.1524726e-02   0.0000000e+00   0.0000000e+00  -1.8706268e-02   1.0516690e-02   1.0000000e+00
   6.1078043e-03  -4.0798764e-02   0.0000000e+00   0.0000000e+00  -1.8610380e-02   1.0459498e-02   1.0000000e+00
   2.0279279e-03  -4.0045015e-02   0.0000000e+00   0.0000000e+00  -1.8514363e-02   1.0402231e-02   1.0000000e+00
  -1.9765736e-03  -3.9264771e-02   0.0000000e+00   0.0000000e+00  -1.8418218e-02   1.0344890e-02   1.0000000e+00
  -5.9030507e-03  -3.8459328e-02   0.0000000e+00   0.0000000e+00  -1.8321946e-02   1.0287474e-02   1.0000000e+00
  -9.7489835e-03  -3.7629985e-02   0.0000000e+00   0.0000000e+00  -1.8225546e-02   1.0229985e-02   1.0000000e+00
  -1.3511982e-02  -3.6778040e-02   0.0000000e+00   0.0000000e+00  -1.8129020e-02   1.0172423e-02   1.0000000e+00
  -1.7189786e-02  -3.5904791e-02   0.0000000e+00   0.0000000e+00  -1.8032369e-02   1.0114789e-02   1.0000000e+00
  -2.0780265e-02  -3.5011531e-02   0.0000000e+00   0.0000000e+00  -1.7935593e-02   1.0057082e-02   1.0000000e+00
  -2.4281418e-02  -3.4099553e-02   0.0000000e+00   0.0000000e+00  -1.7838692e-02   9.9993027e-03   1.0000000e+00
  -2.7691374e-02  -3.3170141e-02   0.0000000e+00   0.0000000e+00  -1.7741668e-02   9.9414523e-03   1.0000000e+00
  -3.1008388e-02  -3.2224576e-02   0.0000000e+00   0.0000000e+00  -1.7644521e-02   9.8835308e-03   1.0000000e+00
  -3.4230845e-02  -3.1264129e-02   0.0000000e+00   0.0000000e+00  -1.7547252e-02   9.8255387e-03   1.0000000e+00
  -3.7357258e-02  -3.0290064e-02   0.0000000e+00   0.0000000e+00  -1.7449861e-02   9.7674764e-03   1.0000000e+00
  -4.0386265e-02  -2.9303634e-02   0.0000000e+00   0.0000000e+00  -1.7352350e-02   9.7093442e-03   1.0000000e+00
  -4.3316628e-02  -2.8306081e-02   0.0000000e+00   0.0000000e+00  -1.7254718e-02   9.6511426e-03   1.0000000e+00
  -4.6147236e-02  -2.7298634e-02   0.0000000e+00   0.0000000e+00  -1.7156967e-02   9.5928720e-03   1.0000000e+00
  -4.8877099e-02  -2.6282510e-02   0.0000000e+00   0.0000000e+00  -1.7059097e-02   9.5345329e-03   1.0000000e+00
  -5.1505350e-02  -2.5258911e-02   0.0000000e+00   0.0000000e+00  -1.6961108e-02   9.4761256e-03   1.0000000e+00
  -5.4031242e-02  -2.4229025e-02   0.0000000e+00   0.0000000e+00  -1.6863003e-02   9.4176505e-03   1.0000000e+00
  -5.6454144e-02  -2.3194022e-02   0.0000000e+00   0.0000000e+00  -1.6764780e-02   9.3591081e-03   1.0000000e+00
  -5.8773546e-02  -2.2155054e-02   0.0000000e+00   0.0000000e+00  -1.6666441e-02   9.3004988e-03   1.0000000e+00
  -6.0989052e-02  -2.1113258e-02   0.0000000e+00   0.0000000e+00  -1.6567987e-02   9.2418231e-03   1.0000000e+00
  -6.3100377e-02  -2.0069750e-02   0.0000000e+00   0.0000000e+00  -1.6469418e-02   9.1830812e-03   1.0000000e+00
  -6.5107353e-02  -1.9025628e-02   0.0000000e+00   0.0000000e+00  -1.6370735e-02   9.1242738e-03   1.0000000e+00
  -6.7009915e-02  -1.7981966e-02   0.0000000e+00   0.0000000e+00  -1.6271939e-02   9.0654011e-03   1.0000000e+00
  -6.8808112e-02  -1.6939821e-02   0.0000000e+00   0.0000000e+00  -1.6173030e-02   9.0064635e-03   1.0000000e+00
  -7.0502094e-02  -1.5900226e-02   0.0000000e+00   0.0000000e+00  -1.6074009e-02   8.9474616e-03   1.0000000e+00
  -7.2092116e-02  -1.4864191e-02   0.0000000e+00   0.0000000e+00  -1.5974876e-02   8.8883958e-03   1.0000000e+00
  -7.3578536e-02  -1.3832706e-02   0.0000000e+00   0.0000000e+00  -1.5875633e-02   8.8292664e-03   1.0000000e+00
  -7.4961806e-02  -1.2806733e-02   0.0000000e+00   0.0000000e+00  -1.5776280e-02   8.7700739e-03   1.0000000e+00
  -7.6242479e-02  -1.1787213e-02   0.0000000e+00   0.0000000e+00  -1.5676817e-02   8.7108187e-03   1.0000000e+00
  -7.7421201e-02  -1.0775062e-02   0.0000000e+00   0.0000000e+00  -1.5577246e-02   8.6515012e-03   1.0000000e+00
  -7.8498707e-02  -9.7711687e-03   0.0000000e+00   0.0000000e+00  -1.5477568e-02   8.5921218e-03   1.0000000e+00
  -7.9475824e-02  -8.7763994e-03   0.0000000e+00   0.0000000e+00  -1.5377781e-02   8.5326811e-03   1.0000000e+00
  -8.0353464e-02  -7.7915923e-03   0.0000000e+00   0.0000000e+00  -1.5277889e-02   8.4731794e-03   1.0000000e+00
  -8.1132623e-02  -6.8175601e-03   0.0000000e+00   0.0000000e+00  -1.5177890e-02   8.4136170e-03   1.0000000e+00
  -8.1814379e-02  -5.8550889e-03   0.0000000e+00   0.0000000e+00  -1.5077787e-02   8.3539946e-03   1.0000000e+00
  -8.2399888e-02  -4.9049379e-03   0.0000000e+00   0.0000000e+00  -1.4977579e-02   8.2943124e-03   1.0000000e+00
  -8.2890382e-02  -3.9678391e-03   0.0000000e+00   0.0000000e+00  -1.4877267e-02   8.2345709e-03   1.0000000e+00
  -8.3287166e-02  -3.0444976e-03   0.0000000e+00   0.0000000e+00  -1.4776852e-02   8.1747706e-03   1.0000000e+00
  -8.3591615e-02  -2.1355905e-03   0.0000000e+00   0.0000000e+00  -1.4676335e-02   8.1149118e-03   1.0000000e+00
  -8.3805174e-02  -1.2417677e-03   0.0000000e+00   0.0000000e+00  -1.4575716e-02   8.0549950e-03   1.0000000e+00
  -8.3929351e-02  -3.6365126e-04   0.0000000e+00   0.0000000e+00  -1.4474996e-02   7.9950206e-03   1.0000000e+00
  -8.3965716e-02   4.9816474e-04   0.0000000e+00   0.0000000e+00  -1.4374176e-02   7.9349891e-03   1.0000000e+00
  -8.3915900e-02   1.3431139e-03   0.0000000e+00   0.0000000e+00  -1.4273257e-02   7.8749008e-03   1.0000000e+00
  -8.3781588e-02   2.1706580e-03   0.0000000e+00   0.0000000e+00  -1.4172238e-02   7.8147563e-03   1.0000000e+00
  -8.3564523e-02   2.9802863e-03   0.0000000e+00   0.0000000e+00  -1.4071122e-02   7.7545559e-03   1.0000000e+00
  -8.3266494e-02   3.7715163e-03   0.0000000e+00   0.0000000e+00  -1.3969907e-02   7.6943000e-03   1.0000000e+00
  -8.2889342e-02   4.5438933e-03   0.0000000e+00   0.0000000e+00  -1.3868597e-02   7.6339892e-03   1.0000000e+00
  -8.2434953e-02   5.2969901e-03   0.0000000e+00   0.0000000e+00  -1.3767190e-02   7.5736238e-03   1.0000000e+00
  -8.1905254e-02   6.0304075e-03   0.0000000e+00   0.0000000e+00  -1.3665687e-02   7.5132042e-03   1.0000000e+00
  -8.1302213e-02   6.7437735e-03   0.0000000e+00   0.0000000e+00  -1.3564090e-02   7.4527309e-03   1.0000000e+00
  -8.0627836e-02   7.4367437e-03   0.0000000e+00   0.0000000e+00  -1.3462399e-02   7.3922044e-03   1.0000000e+00
  -7.9884161e-02   8.1090006e-03   0.0000000e+00   0.0000000e+00  -1.3360615e-02   7.3316250e-03   1.0000000e+00
  -7.9073261e-02   8.7602541e-03   0.0000000e+00   0.0000000e+00  -1.3258738e-02   7.2709932e-03   1.0000000e+00
  -7.8197236e-02   9.3902404e-03   0.0000000e+00   0.0000000e+00  -1.3156770e-02   7.2103094e-03   1.0000000e+00
  -7.7258212e-02   9.9987226e-03   0.0000000e+00   0.0000000e+00  -1.3054710e-02   7.1495741e-03   1.0000000e+00
  -7.6258340e-02   1.0585490e-02   0.0000000e+00   0.0000000e+00  -1.2952560e-02   7.0887876e-03   1.0000000e+00
  -7.5199791e-02   1.1150357e-02   0.0000000e+00   0.0000000e+00  -1.2850320e-02   7.0279505e-03   1.0000000e+00
  -7.4084755e-02   1.1693165e-02   0.0000000e+00   0.0000000e+00  -1.2747991e-02   6.9670632e-03   1.0000000e+00
  -7.2915438e-02   1.2213781e-02   0.0000000e+00   0.0000000e+00  -1.2645574e-02   6.9061260e-03   1.0000000e+00
  -7.1694060e-02   1.2712095e-02   0.0000000e+00   0.0000000e+00  -1.2543069e-02   6.8451395e-03   1.0000000e+00
  -7.0422851e-02   1.3188022e-02   0.0000000e+00   0.0000000e+00  -1.2440478e-02   6.7841041e-03   1.0000000e+00
  -6.9104049e-02   1.3641504e-02   0.0000000e+00   0.0000000e+00  -1.2337800e-02   6.7230201e-03   1.0000000e+00
  -6.7739898e-02   1.4072504e-02   0.0000000e+00   0.0000000e+00  -1.2235037e-02   6.6618881e-03   1.0000000e+00
  -6.6332648e-02   1.4481009e-02   0.0000000e+00   0.0000000e+00  -1.2132189e-02   6.6007084e-03   1.0000000e+00
  -6.4884547e-02   1.4867030e-02   0.0000000e+00   0.0000000e+00  -1.2029256e-02   6.5394816e-03   1.0000000e+00
  -6.3397844e-02   1.5230600e-02   0.0000000e+00   0.0000000e+00  -1.1926241e-02   6.4782080e-03   1.0000000e+00
  -6.1874784e-02   1.5571774e-02   0.0000000e+00   0.0000000e+00  -1.1823143e-02   6.4168882e-03   1.0000000e+00
  -6.0317607e-02   1.5890628e-02   0.0000000e+00   0.0000000e+00  -1.1719963e-02   6.3555224e-03   1.0000000e+00
  -5.8728544e-02   1.6187260e-02   0.0000000e+00   0.0000000e+00  -1.1616702e-02   6.2941112e-03   1.0000000e+00
  -5.7109818e-02   1.6461790e-02   0.0000000e+00   0.0000000e+00  -1.1513360e-02   6.2326550e-03   1.0000000e+00
  -5.5463639e-02   1.6714356e-02   0.0000000e+00   0.0000000e+00  -1.1409939e-02   6.1711543e-03   1.0000000e+00
  -5.3792203e-02   1.6945116e-02   0.0000000e+00   0.0000000e+00  -1.1306439e-02   6.1096094e-03   1.0000000e+00
  -5.2097692e-02   1.7154249e-02   0.0000000e+00   0.0000000e+00  -1.1202860e-02   6.0480209e-03   1.0000000e+00
  -5.0382267e-02   1.7341950e-02   0.0000000e+00   0.0000000e+00  -1.1099204e-02   5.9863891e-03   1.0000000e+00
  -4.8648072e-02   1.7508434e-02   0.0000000e+00   0.0000000e+00  -1.0995471e-02   5.9247146e-03   1.0000000e+00
  -4.6897228e-02   1.7653932e-02   0.0000000e+00   0.0000000e+00  -1.0891661e-02   5.8629977e-03   1.0000000e+00
  -4.5131835e-02   1.7778695e-02   0.0000000e+00   0.0000000e+00  -1.0787777e-02   5.8012389e-03   1.0000000e+00
  -4.3353966e-02   1.7882986e-02   0.0000000e+00   0.0000000e+00  -1.0683817e-02   5.7394386e-03   1.0000000e+00
  -4.1565667e-02   1.7967087e-02   0.0000000e+00   0.0000000e+00  -1.0579784e-02   5.6775972e-03   1.0000000e+00
  -3.9768958e-02   1.8031294e-02   0.0000000e+00   0.0000000e+00  -1.0475677e-02   5.6157153e-03   1.0000000e+00
  -3.7965829e-02   1.8075919e-02   0.0000000e+00   0.0000000e+00  -1.0371498e-02   5.5537933e-03   1.0000000e+00
  -3.6158237e-02   1.8101285e-02   0.0000000e+00   0.0000000e+00  -1.0267247e-02   5.4918315e-03   1.0000000e+00
  -3.4348109e-02   1.8107733e-02   0.0000000e+00   0.0000000e+00  -1.0162924e-02   5.4298305e-03   1.0000000e+00
  -3.2537335e-02   1.8095612e-02   0.0000000e+00   0.0000000e+00  -1.0058532e-02   5.3677907e-03   1.0000000e+00
  -3.0727774e-02   1.8065288e-02   0.0000000e+00   0.0000000e+00  -9.9540692e-03   5.3057124e-03   1.0000000e+00
  -2.8921245e-02   1.8017135e-02   0.0000000e+00   0.0000000e+00  -9.8495379e-03   5.2435963e-03   1.0000000e+00
  -2.7119532e-02   1.7951539e-02   0.0000000e+00   0.0000000e+00  -9.7449384e-03   5.1814427e-03   1.0000000e+00
  -2.5324378e-02   1.7868898e-02   0.0000000e+00   0.0000000e+00  -9.6402713e-03   5.1192520e-03   1.0000000e+00
  -2.3537488e-02   1.7769619e-02   0.0000000e+00   0.0000000e+00  -9.5355375e-03   5.0570248e-03   1.0000000e+00
  -2.1760526e-02   1.7654118e-02   0.0000000e+00   0.0000000e+00  -9.4307377e-03   4.9947614e-03   1.0000000e+00
  -1.9995114e-02   1.7522819e-02   0.0000000e+00   0.0000000e+00  -9.3258725e-03   4.9324623e-03   1.0000000e+00
  -1.8242832e-02   1.7376156e-02   0.0000000e+00   0.0000000e+00  -9.2209427e-03   4.8701279e-03   1.0000000e+00
  -1.6505217e-02   1.7214569e-02   0.0000000e+00   0.0000000e+00  -9.1159490e-03   4.8077587e-03   1.0000000e+00
  -1.4783760e-02   1.7038505e-02   0.0000000e+00   0.0000000e+00  -9.0108922e-03   4.7453552e-03   1.0000000e+00
  -1.3079909e-02   1.6848419e-02   0.0000000e+00   0.0000000e+00  -8.9057730e-03   4.6829177e-03   1.0000000e+00
  -1.1395068e-02   1.6644769e-02   0.0000000e+00   0.0000000e+00  -8.8005921e-03   4.6204467e-03   1.0000000e+00
  -9.7305907e-03   1.6428019e-02   0.0000000e+00   0.0000000e+00  -8.6953502e-03   4.5579427e-03   1.0000000e+00
  -8.0877887e-03   1.6198640e-02   0.0000000e+00   0.0000000e+00  -8.5900481e-03   4.4954062e-03   1.0000000e+00
  -6.4679247e-03   1.5957105e-02   0.0000000e+00   0.0000000e+00  -8.4846865e-03   4.4328375e-03   1.0000000e+00
  -4.8722142e-03   1.5703889e-02   0.0000000e+00   0.0000000e+00  -8.3792662e-03   4.3702371e-03   1.0000000e+00
  -3.3018253e-03   1.5439474e-02   0.0000000e+00   0.0000000e+00  -8.2737878e-03   4.3076054e-03   1.0000000e+00
  -1.7578779e-03   1.5164339e-02   0.0000000e+00   0.0000000e+00  -8.1682520e-03   4.2449430e-03   1.0000000e+00
  -2.4144401e-04   1.4878970e-02   0.0000000e+00   0.0000000e+00  -8.0626597e-03   4.1822502e-03   1.0000000e+00
   1.2464530e-03   1.4583851e-02   0.0000000e+00   0.0000000e+00  -7.9570116e-03   4.1195276e-03   1.0000000e+00
   2.7048382e-03   1.4279469e-02   0.0000000e+00   0.0000000e+00  -7.8513083e-03   4.0567755e-03   1.0000000e+00
   4.1327851e-03   1.3966308e-02   0.0000000e+00   0.0000000e+00  -7.7455507e-03   3.9939943e-03   1.0000000e+00
   5.5294159e-03   1.3644856e-02   0.0000000e+00   0.0000000e+00  -7.6397394e-03   3.9311847e-03   1.0000000e+00
   6.8939015e-03   1.3315597e-02   0.0000000e+00   0.0000000e+00  -7.5338751e-03   3.8683469e-03   1.0000000e+00
   8.2254612e-03   1.2979014e-02   0.0000000e+00   0.0000000e+00  -7.4279587e-03   3.8054815e-03   1.0000000e+00
   9.5233626e-03   1.2635590e-02   0.0000000e+00   0.0000000e+00  -7.3219909e-03   3.7425888e-03   1.0000000e+00
   1.0786922e-02   1.2285806e-02   0.0000000e+00   0.0000000e+00  -7.2159723e-03   3.6796694e-03   1.0000000e+00
   1.2015502e-02   1.1930138e-02   0.0000000e+00   0.0000000e+00  -7.1099037e-03   3.6167238e-03   1.0000000e+00
   1.3208516e-02   1.1569060e-02   0.0000000e+00   0.0000000e+00  -7.0037859e-03   3.5537522e-03   1.0000000e+00
   1.4365422e-02   1.1203044e-02   0.0000000e+00   0.0000000e+00  -6.8976196e-03   3.4907553e-03   1.0000000e+00
   1.5485726e-02   1.0832557e-02   0.0000000e+00   0.0000000e+00  -6.7914055e-03   3.4277334e-03   1.0000000e+00
   1.6568982e-02   1.0458060e-02   0.0000000e+00   0.0000000e+00  -6.6851443e-03   3.3646870e-03   1.0000000e+00
   1.7614788e-02   1.0080013e-02   0.0000000e+00   0.0000000e+00  -6.5788369e-03   3.3016165e-03   1.0000000e+00
   1.8622789e-02   9.6988668e-03   0.0000000e+00   0.0000000e+00  -6.4724839e-03   3.2385224e-03   1.0000000e+00
   1.9592676e-02   9.3150704e-03   0.0000000e+00   0.0000000e+00  -6.3660860e-03   3.1754052e-03   1.0000000e+00
   2.0524183e-02   8.9290649e-03   0.0000000e+00   0.0000000e+00  -6.2596441e-03   3.1122653e-03   1.0000000e+00
   2.1417090e-02   8.5412858e-03   0.0000000e+00   0.0000000e+00  -6.1531587e-03   3.0491031e-03   1.0000000e+00
   2.2271218e-02   8.1521621e-03   0.0000000e+00   0.0000000e+00  -6.0466308e-03   2.9859192e-03   1.0000000e+00
   2.3086434e-02   7.7621160e-03   0.0000000e+00   0.0000000e+00  -5.9400610e-03   2.9227139e-03   1.0000000e+00
   2.3862646e-02   7.3715627e-03   0.0000000e+00   0.0000000e+00  -5.8334500e-03   2.8594877e-03   1.0000000e+00
   2.4599802e-02   6.9809100e-03   0.0000000e+00   0.0000000e+00  -5.7267987e-03   2.7962411e-03   1.0000000e+00
   2.5297893e-02   6.5905579e-03   0.0000000e+00   0.0000000e+00  -5.6201076e-03   2.7329744e-03   1.0000000e+00
   2.5956949e-02   6.2008987e-03   0.0000000e+00   0.0000000e+00  -5.5133776e-03   2.6696883e-03   1.0000000e+00
   2.6577039e-02   5.8123165e-03   0.0000000e+00   0.0000000e+00  -5.4066095e-03   2.6063830e-03   1.0000000e+00
   2.7158271e-02   5.4251868e-03   0.0000000e+00   0.0000000e+00  -5.2998039e-03   2.5430591e-03   1.0000000e+00
   2.7700789e-02   5.0398767e-03   0.0000000e+00   0.0000000e+00  -5.1929616e-03   2.4797171e-03   1.0000000e+00
   2.8204777e-02   4.6567443e-03   0.0000000e+00   0.0000000e+00  -5.0860833e-03   2.4163573e-03   1.0000000e+00
   2.8670451e-02   4.2761389e-03   0.0000000e+00   0.0000000e+00  -4.9791697e-03   2.3529802e-03   1.0000000e+00
   2.9098065e-02   3.8984003e-03   0.0000000e+00   0.0000000e+00  -4.8722217e-03   2.2895863e-03   1.0000000e+00
   2.9487905e-02   3.5238591e-03   0.0000000e+00   0.0000000e+00  -4.7652400e-03   2.2261761e-03   1.0000000e+00
   2.9840291e-02   3.1528364e-03   0.0000000e+00   0.0000000e+00  -4.6582252e-03   2.1627499e-03   1.0000000e+00
   3.0155575e-02   2.7856434e-03   0.0000000e+00   0.0000000e+00  -4.5511782e-03   2.0993083e-03   1.0000000e+00
   3.0434139e-02   2.4225816e-03   0.0000000e+00   0.0000000e+00  -4.4440996e-03   2.0358517e-03   1.0000000e+00
   3.0676397e-02   2.0639426e-03   0.0000000e+00   0.0000000e+00  -4.3369903e-03   1.9723805e-03   1.0000000e+00
   3.0882792e-02   1.7100079e-03   0.0000000e+00   0.0000000e+00  -4.2298509e-03   1.9088952e-03   1.0000000e+00
   3.1053792e-02   1.3610489e-03   0.0000000e+00   0.0000000e+00  -4.1226822e-03   1.8453963e-03   1.0000000e+00
   3.1189897e-02   1.0173266e-03   0.0000000e+00   0.0000000e+00  -4.0154849e-03   1.7818842e-03   1.0000000e+00
   3.1291630e-02   6.7909203e-04   0.0000000e+00   0.0000000e+00  -3.9082599e-03   1.7183593e-03   1.0000000e+00
   3.1359539e-02   3.4658553e-04   0.0000000e+00   0.0000000e+00  -3.8010078e-03   1.6548222e-03   1.0000000e+00
   3.1394198e-02   2.0037226e-05   0.0000000e+00   0.0000000e+00  -3.6937293e-03   1.5912732e-03   1.0000000e+00
   3.1396201e-02  -3.0033326e-04   0.0000000e+00   0.0000000e+00  -3.5864253e-03   1.5277128e-03   1.0000000e+00
   3.1366168e-02  -6.1431675e-04   0.0000000e+00   0.0000000e+00  -3.4790964e-03   1.4641416e-03   1.0000000e+00
   3.1304736e-02  -9.2171456e-04   0.0000000e+00   0.0000000e+00  -3.3717434e-03   1.4005598e-03   1.0000000e+00
   3.1212565e-02  -1.2223385e-03   0.0000000e+00   0.0000000e+00  -3.2643670e-03   1.3369681e-03   1.0000000e+00
   3.1090331e-02  -1.5160108e-03   0.0000000e+00   0.0000000e+00  -3.1569681e-03   1.2733668e-03   1.0000000e+00
   3.0938730e-02  -1.8025641e-03   0.0000000e+00   0.0000000e+00  -3.0495473e-03   1.2097564e-03   1.0000000e+00
   3.0758474e-02  -2.0818417e-03   0.0000000e+00   0.0000000e+00  -2.9421053e-03   1.1461373e-03   1.0000000e+00
   3.0550289e-02  -2.3536971e-03   0.0000000e+00   0.0000000e+00  -2.8346430e-03   1.0825101e-03   1.0000000e+00
   3.0314920e-02  -2.6179941e-03   0.0000000e+00   0.0000000e+00  -2.7271610e-03   1.0188751e-03   1.0000000e+00
   3.0053120e-02  -2.8746069e-03   0.0000000e+00   0.0000000e+00  -2.6196602e-03   9.5523280e-04   1.0000000e+00
   2.9765660e-02  -3.1234199e-03   0.0000000e+00   0.0000000e+00  -2.5121412e-03   8.9158370e-04   1.0000000e+00
   2.9453318e-02  -3.3643275e-03   0.0000000e+00   0.0000000e+00  -2.4046048e-03   8.2792822e-04   1.0000000e+00
   2.9116885e-02  -3.5972343e-03   0.0000000e+00   0.0000000e+00  -2.2970518e-03   7.6426683e-04   1.0000000e+00
   2.8757161e-02  -3.8220549e-03   0.0000000e+00   0.0000000e+00  -2.1894828e-03   7.0059997e-04   1.0000000e+00
   2.8374956e-02  -4.0387136e-03   0.0000000e+00   0.0000000e+00  -2.0818987e-03   6.3692811e-04   1.0000000e+00
   2.7971085e-02  -4.2471445e-03   0.0000000e+00   0.0000000e+00  -1.9743001e-03   5.7325169e-04   1.0000000e+00
   2.7546370e-02  -4.4472913e-03   0.0000000e+00   0.0000000e+00  -1.8666879e-03   5.0957117e-04   1.0000000e+00
   2.7101641e-02  -4.6391074e-03   0.0000000e+00   0.0000000e+00  -1.7590627e-03   4.4588702e-04   1.0000000e+00
   2.6637730e-02  -4.8225554e-03   0.0000000e+00   0.0000000e+00  -1.6514254e-03   3.8219967e-04   1.0000000e+00
   2.6155475e-02  -4.9976070e-03   0.0000000e+00   0.0000000e+00  -1.5437766e-03   3.1850959e-04   1.0000000e+00
   2.5655714e-02  -5.1642433e-03   0.0000000e+00   0.0000000e+00  -1.4361171e-03   2.5481724e-04   1.0000000e+00
   2.5139290e-02  -5.3224540e-03   0.0000000e+00   0.0000000e+00  -1.3284477e-03   1.9112306e-04   1.0000000e+00
   2.4666912e-02  -5.5063150e-03   0.0000000e+00   0.0000000e+00  -1.2207691e-03   1.2742752e-04   1.0000000e+00
   2.4168019e-02  -5.6788506e-03   0.0000000e+00   0.0000000e+00  -1.1130820e-03   6.3731061e-05   1.0000000e+00
   2.3644310e-02  -5.8399802e-03   0.0000000e+00   0.0000000e+00  -1.0053872e-03   3.4151101e-08   1.0000000e+00
   2.3097497e-02  -5.9896535e-03   0.0000000e+00   0.0000000e+00  -8.9768548e-04  -6.3662759e-05   1.0000000e+00
   2.2529300e-02  -6.1278502e-03   0.0000000e+00   0.0000000e+00  -7.8997751e-04  -1.2735921e-04   1.0000000e+00
   2.1941445e-02  -6.2545785e-03   0.0000000e+00   0.0000000e+00  -6.8226407e-04  -1.9105476e-04   1.0000000e+00
   2.1335656e-02  -6.3698749e-03   0.0000000e+00   0.0000000e+00  -5.7454590e-04  -2.5474894e-04   1.0000000e+00
   2.0713652e-02  -6.4738026e-03   0.0000000e+00   0.0000000e+00  -4.6682375e-04  -3.1844129e-04   1.0000000e+00
   2.0077141e-02  -6.5664512e-03   0.0000000e+00   0.0000000e+00  -3.5909837e-04  -3.8213138e-04   1.0000000e+00
   1.9427818e-02  -6.6479350e-03   0.0000000e+00   0.0000000e+00  -2.5137050e-04  -4.4581873e-04   1.0000000e+00
   1.8767358e-02  -6.7183923e-03   0.0000000e+00   0.0000000e+00  -1.4364089e-04  -5.0950289e-04   1.0000000e+00
   1.8097415e-02  -6.7779843e-03   0.0000000e+00   0.0000000e+00  -3.5910285e-05  -5.7318341e-04   1.0000000e+00
   9.6985452e+00  -7.2415406e-01  -2.3632652e-02   4.0932954e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.6289909e+00  -7.0871389e-01  -2.3632488e-02   4.0932671e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.5613489e+00  -6.9456627e-01  -2.3632161e-02   4.0932104e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.4954307e+00  -6.8164323e-01  -2.3631670e-02   4.0931253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.4310591e+00  -6.6987415e-01  -2.3631015e-02   4.0930119e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.3680684e+00  -6.5918705e-01  -2.3630197e-02   4.0928701e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.3063043e+00  -6.4950940e-01  -2.3629214e-02   4.0927000e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.2456245e+00  -6.4076877e-01  -2.3628069e-02   4.0925015e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.1858980e+00  -6.3289320e-01  -2.3626759e-02   4.0922747e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.1226087e+00  -6.2242783e-01  -2.3625286e-02   4.0920196e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   9.0603659e+00  -6.1273823e-01  -2.3623649e-02   4.0917361e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.9990920e+00  -6.0379207e-01  -2.3621849e-02   4.0914242e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.9387128e+00  -5.9555615e-01  -2.3619885e-02   4.0910840e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.8791572e+00  -5.8799662e-01  -2.3617757e-02   4.0907155e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.8203576e+00  -5.8107923e-01  -2.3615466e-02   4.0903187e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.7622496e+00  -5.7476940e-01  -2.3613011e-02   4.0898935e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.7047727e+00  -5.6903246e-01  -2.3610392e-02   4.0894399e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.6478695e+00  -5.6383368e-01  -2.3607611e-02   4.0889581e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.5914861e+00  -5.5913842e-01  -2.3604665e-02   4.0884479e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.5355722e+00  -5.5491218e-01  -2.3601556e-02   4.0879094e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.4800810e+00  -5.5112068e-01  -2.3598284e-02   4.0873426e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.4249690e+00  -5.4772992e-01  -2.3594848e-02   4.0867475e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3701960e+00  -5.4470622e-01  -2.3591248e-02   4.0861241e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3157253e+00  -5.4201625e-01  -2.3587485e-02   4.0854723e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2615237e+00  -5.3962708e-01  -2.3583559e-02   4.0847923e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2075610e+00  -5.3750622e-01  -2.3579470e-02   4.0840840e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1538104e+00  -5.3562165e-01  -2.3575217e-02   4.0833474e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1002482e+00  -5.3394182e-01  -2.3570801e-02   4.0825825e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0468540e+00  -5.3243573e-01  -2.3566221e-02   4.0817893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9936105e+00  -5.3107294e-01  -2.3561479e-02   4.0809678e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9405032e+00  -5.2982360e-01  -2.3556573e-02   4.0801181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8875208e+00  -5.2865851e-01  -2.3551504e-02   4.0792401e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8346550e+00  -5.2754913e-01  -2.3546272e-02   4.0783339e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7819001e+00  -5.2646765e-01  -2.3540876e-02   4.0773994e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7292533e+00  -5.2538705e-01  -2.3535318e-02   4.0764367e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6767146e+00  -5.2428109e-01  -2.3529597e-02   4.0754457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6242865e+00  -5.2312443e-01  -2.3523712e-02   4.0744265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5719740e+00  -5.2189265e-01  -2.3517665e-02   4.0733791e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5197848e+00  -5.2056228e-01  -2.3511455e-02   4.0723034e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4677285e+00  -5.1911092e-01  -2.3505082e-02   4.0711996e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4158174e+00  -5.1751722e-01  -2.3498546e-02   4.0700675e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3640657e+00  -5.1576100e-01  -2.3491847e-02   4.0689073e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3124896e+00  -5.1382326e-01  -2.3484986e-02   4.0677189e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2611073e+00  -5.1168624e-01  -2.3477962e-02   4.0665023e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2099387e+00  -5.0933347e-01  -2.3470775e-02   4.0652575e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.1590053e+00  -5.0674984e-01  -2.3463426e-02   4.0639846e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.1083303e+00  -5.0392157e-01  -2.3455914e-02   4.0626835e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.0579382e+00  -5.0083633e-01  -2.3448240e-02   4.0613543e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.0078546e+00  -4.9748319e-01  -2.3440403e-02   4.0599969e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9581062e+00  -4.9385270e-01  -2.3432404e-02   4.0586114e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9087210e+00  -4.8993686e-01  -2.3424243e-02   4.0571979e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8597273e+00  -4.8572918e-01  -2.3415919e-02   4.0557562e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8111544e+00  -4.8122463e-01  -2.3407433e-02   4.0542864e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7630319e+00  -4.7641962e-01  -2.3398785e-02   4.0527885e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7153899e+00  -4.7131207e-01  -2.3389975e-02   4.0512626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6682587e+00  -4.6590129e-01  -2.3381003e-02   4.0497086e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6216686e+00  -4.6018799e-01  -2.3371869e-02   4.0481265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5756498e+00  -4.5417425e-01  -2.3362573e-02   4.0465164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5302324e+00  -4.4786344e-01  -2.3353116e-02   4.0448783e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4854460e+00  -4.4126021e-01  -2.3343496e-02   4.0432122e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4413200e+00  -4.3437038e-01  -2.3333715e-02   4.0415180e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3978830e+00  -4.2720090e-01  -2.3323772e-02   4.0397959e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3551629e+00  -4.1975979e-01  -2.3313668e-02   4.0380457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3131869e+00  -4.1205604e-01  -2.3303402e-02   4.0362676e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2719813e+00  -4.0409952e-01  -2.3292975e-02   4.0344616e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2315713e+00  -3.9590095e-01  -2.3282386e-02   4.0326276e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1919812e+00  -3.8747174e-01  -2.3271636e-02   4.0307656e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1532341e+00  -3.7882396e-01  -2.3260725e-02   4.0288758e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1153517e+00  -3.6997024e-01  -2.3249653e-02   4.0269580e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0783547e+00  -3.6092366e-01  -2.3238420e-02   4.0250124e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0422623e+00  -3.5169768e-01  -2.3227025e-02   4.0230388e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0070925e+00  -3.4230606e-01  -2.3215470e-02   4.0210374e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9728619e+00  -3.3276277e-01  -2.3203754e-02   4.0190082e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9395856e+00  -3.2308192e-01  -2.3191878e-02   4.0169511e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9072774e+00  -3.1327766e-01  -2.3179840e-02   4.0148661e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8759497e+00  -3.0336412e-01  -2.3167643e-02   4.0127534e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8456133e+00  -2.9335538e-01  -2.3155284e-02   4.0106129e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8162777e+00  -2.8326533e-01  -2.3142766e-02   4.0084446e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7879512e+00  -2.7310769e-01  -2.3130087e-02   4.0062485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7606404e+00  -2.6289591e-01  -2.3117247e-02   4.0040247e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7343508e+00  -2.5264314e-01  -2.3104248e-02   4.0017731e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7090865e+00  -2.4236219e-01  -2.3091088e-02   3.9994938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6848503e+00  -2.3206549e-01  -2.3077769e-02   3.9971869e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6616438e+00  -2.2176505e-01  -2.3064290e-02   3.9948522e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6394673e+00  -2.1147247e-01  -2.3050651e-02   3.9924898e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6183200e+00  -2.0119887e-01  -2.3036852e-02   3.9900999e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5982001e+00  -1.9095492e-01  -2.3022894e-02   3.9876822e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5791046e+00  -1.8075079e-01  -2.3008776e-02   3.9852370e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5610295e+00  -1.7059619e-01  -2.2994499e-02   3.9827641e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5439699e+00  -1.6050033e-01  -2.2980063e-02   3.9802636e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5279199e+00  -1.5047191e-01  -2.2965467e-02   3.9777356e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5128727e+00  -1.4051919e-01  -2.2950713e-02   3.9751801e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4988208e+00  -1.3064993e-01  -2.2935799e-02   3.9725969e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4857558e+00  -1.2087143e-01  -2.2920727e-02   3.9699863e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4736686e+00  -1.1119053e-01  -2.2905495e-02   3.9673482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4625496e+00  -1.0161365e-01  -2.2890106e-02   3.9646826e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4523882e+00  -9.2146786e-02  -2.2874557e-02   3.9619895e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4431736e+00  -8.2795520e-02  -2.2858850e-02   3.9592690e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4348940e+00  -7.3565059e-02  -2.2842985e-02   3.9565211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4275375e+00  -6.4460245e-02  -2.2826962e-02   3.9537457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4210915e+00  -5.5485573e-02  -2.2810780e-02   3.9509430e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4155429e+00  -4.6645216e-02  -2.2794440e-02   3.9481129e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4108784e+00  -3.7943042e-02  -2.2777943e-02   3.9452554e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4070841e+00  -2.9382637e-02  -2.2761288e-02   3.9423707e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4041458e+00  -2.0967322e-02  -2.2744475e-02   3.9394586e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4020491e+00  -1.2700177e-02  -2.2727504e-02   3.9365192e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4007791e+00  -4.5840564e-03  -2.2710376e-02   3.9335526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4003207e+00   3.3783920e-03  -2.2693091e-02   3.9305587e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4006585e+00   1.1184708e-02  -2.2675649e-02   3.9275376e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4017770e+00   1.8832603e-02  -2.2658049e-02   3.9244893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4036602e+00   2.6319945e-02  -2.2640293e-02   3.9214138e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4062922e+00   3.3644742e-02  -2.2622380e-02   3.9183111e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4096567e+00   4.0805130e-02  -2.2604310e-02   3.9151813e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4137372e+00   4.7799362e-02  -2.2586083e-02   3.9120244e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4185172e+00   5.4625790e-02  -2.2567700e-02   3.9088403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4239797e+00   6.1282864e-02  -2.2549161e-02   3.9056292e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4301080e+00   6.7769114e-02  -2.2530465e-02   3.9023911e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4368849e+00   7.4083150e-02  -2.2511614e-02   3.8991259e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4442932e+00   8.0223648e-02  -2.2492606e-02   3.8958337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4523156e+00   8.6189348e-02  -2.2473443e-02   3.8925145e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4609345e+00   9.1979052e-02  -2.2454124e-02   3.8891684e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4701325e+00   9.7591612e-02  -2.2434650e-02   3.8857953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4798916e+00   1.0302594e-01  -2.2415020e-02   3.8823953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4901942e+00   1.0828099e-01  -2.2395235e-02   3.8789684e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5010223e+00   1.1335577e-01  -2.2375294e-02   3.8755147e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5123579e+00   1.1824934e-01  -2.2355199e-02   3.8720341e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5241828e+00   1.2296082e-01  -2.2334949e-02   3.8685266e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5364789e+00   1.2748937e-01  -2.2314544e-02   3.8649924e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5492278e+00   1.3183421e-01  -2.2293985e-02   3.8614314e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5624113e+00   1.3599463e-01  -2.2273271e-02   3.8578437e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5760107e+00   1.3996997e-01  -2.2252403e-02   3.8542292e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5900077e+00   1.4375965e-01  -2.2231381e-02   3.8505881e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6043837e+00   1.4736314e-01  -2.2210204e-02   3.8469202e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6191200e+00   1.5078003e-01  -2.2188874e-02   3.8432258e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6341980e+00   1.5400995e-01  -2.2167390e-02   3.8395047e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6495990e+00   1.5705265e-01  -2.2145753e-02   3.8357570e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6653043e+00   1.5990797e-01  -2.2123962e-02   3.8319827e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6812951e+00   1.6257583e-01  -2.2102018e-02   3.8281819e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6975526e+00   1.6505628e-01  -2.2079921e-02   3.8243546e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7140583e+00   1.6734949e-01  -2.2057671e-02   3.8205007e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7307932e+00   1.6945574e-01  -2.2035269e-02   3.8166205e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7477388e+00   1.7137542e-01  -2.2012713e-02   3.8127137e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7648763e+00   1.7310909e-01  -2.1990005e-02   3.8087806e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7821872e+00   1.7465742e-01  -2.1967145e-02   3.8048211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7996530e+00   1.7602122e-01  -2.1944132e-02   3.8008352e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8172551e+00   1.7720146e-01  -2.1920968e-02   3.7968231e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8349753e+00   1.7819927e-01  -2.1897652e-02   3.7927846e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8527952e+00   1.7901591e-01  -2.1874184e-02   3.7887198e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8706968e+00   1.7965282e-01  -2.1850564e-02   3.7846288e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8886621e+00   1.8011158e-01  -2.1826794e-02   3.7805116e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9066732e+00   1.8039396e-01  -2.1802872e-02   3.7763682e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9247126e+00   1.8050188e-01  -2.1778799e-02   3.7721986e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9427628e+00   1.8043742e-01  -2.1754575e-02   3.7680029e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9608065e+00   1.8020284e-01  -2.1730200e-02   3.7637811e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9788268e+00   1.7980055e-01  -2.1705675e-02   3.7595332e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9968069e+00   1.7923313e-01  -2.1681000e-02   3.7552593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0147302e+00   1.7850333e-01  -2.1656174e-02   3.7509594e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0325805e+00   1.7761405e-01  -2.1631198e-02   3.7466335e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0503419e+00   1.7656835e-01  -2.1606073e-02   3.7422816e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0679988e+00   1.7536944e-01  -2.1580798e-02   3.7379038e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0855357e+00   1.7402068e-01  -2.1555373e-02   3.7335002e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1029378e+00   1.7252557e-01  -2.1529799e-02   3.7290706e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1201903e+00   1.7088776e-01  -2.1504076e-02   3.7246153e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1372791e+00   1.6911101e-01  -2.1478204e-02   3.7201341e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1541902e+00   1.6719924e-01  -2.1452184e-02   3.7156272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1709101e+00   1.6515644e-01  -2.1426014e-02   3.7110945e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1874258e+00   1.6298676e-01  -2.1399696e-02   3.7065361e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2037245e+00   1.6069441e-01  -2.1373230e-02   3.7019521e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2197939e+00   1.5828373e-01  -2.1346616e-02   3.6973424e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2356223e+00   1.5575913e-01  -2.1319854e-02   3.6927071e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2511982e+00   1.5312510e-01  -2.1292945e-02   3.6880462e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2665107e+00   1.5038620e-01  -2.1265888e-02   3.6833598e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2815493e+00   1.4754705e-01  -2.1238683e-02   3.6786478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2963040e+00   1.4461233e-01  -2.1211332e-02   3.6739104e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3107652e+00   1.4158676e-01  -2.1183833e-02   3.6691475e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3249239e+00   1.3847509e-01  -2.1156188e-02   3.6643593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3387714e+00   1.3528210e-01  -2.1128396e-02   3.6595456e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3522996e+00   1.3201260e-01  -2.1100458e-02   3.6547066e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3655009e+00   1.2867137e-01  -2.1072374e-02   3.6498422e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3783680e+00   1.2526324e-01  -2.1044144e-02   3.6449526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3908944e+00   1.2179300e-01  -2.1015768e-02   3.6400378e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4030737e+00   1.1826544e-01  -2.0987246e-02   3.6350977e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4149002e+00   1.1468531e-01  -2.0958579e-02   3.6301324e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4263687e+00   1.1105736e-01  -2.0929767e-02   3.6251420e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4374745e+00   1.0738628e-01  -2.0900810e-02   3.6201265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4482131e+00   1.0367672e-01  -2.0871708e-02   3.6150859e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4585808e+00   9.9933288e-02  -2.0842462e-02   3.6100203e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4685741e+00   9.6160525e-02  -2.0813071e-02   3.6049297e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4781902e+00   9.2362921e-02  -2.0783536e-02   3.5998140e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4874264e+00   8.8544895e-02  -2.0753857e-02   3.5946735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4962809e+00   8.4710798e-02  -2.0724034e-02   3.5895081e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5047520e+00   8.0864903e-02  -2.0694068e-02   3.5843178e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5128385e+00   7.7011406e-02  -2.0663959e-02   3.5791026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5205396e+00   7.3154416e-02  -2.0633706e-02   3.5738627e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5278551e+00   6.9297960e-02  -2.0603310e-02   3.5685980e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5347849e+00   6.5445972e-02  -2.0572772e-02   3.5633086e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5413295e+00   6.1602296e-02  -2.0542091e-02   3.5579945e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5474897e+00   5.7770681e-02  -2.0511268e-02   3.5526558e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5532668e+00   5.3954778e-02  -2.0480303e-02   3.5472925e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5586623e+00   5.0158143e-02  -2.0449196e-02   3.5419046e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5636781e+00   4.6384229e-02  -2.0417947e-02   3.5364921e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5683165e+00   4.2636389e-02  -2.0386557e-02   3.5310552e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5725801e+00   3.8917877e-02  -2.0355025e-02   3.5255938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5764719e+00   3.5231839e-02  -2.0323353e-02   3.5201080e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5799951e+00   3.1581324e-02  -2.0291540e-02   3.5145978e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5831532e+00   2.7969273e-02  -2.0259586e-02   3.5090632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5859502e+00   2.4398527e-02  -2.0227492e-02   3.5035044e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5883900e+00   2.0871820e-02  -2.0195258e-02   3.4979213e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5904772e+00   1.7391786e-02  -2.0162884e-02   3.4923139e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5922164e+00   1.3960954e-02  -2.0130370e-02   3.4866824e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5936125e+00   1.0581752e-02  -2.0097717e-02   3.4810267e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5946706e+00   7.2565062e-03  -2.0064924e-02   3.4753469e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5953963e+00   3.9874394e-03  -2.0031993e-02   3.4696430e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5957950e+00   7.7667561e-04  -1.9998923e-02   3.4639151e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5958727e+00  -2.3737614e-03  -1.9965714e-02   3.4581632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5956353e+00  -5.4619470e-03  -1.9932367e-02   3.4523873e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5950891e+00  -8.4860546e-03  -1.9898882e-02   3.4465875e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5942405e+00  -1.1444355e-02  -1.9865260e-02   3.4407639e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5930961e+00  -1.4335214e-02  -1.9831499e-02   3.4349164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5916626e+00  -1.7157096e-02  -1.9797601e-02   3.4290451e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5899469e+00  -1.9908556e-02  -1.9763566e-02   3.4231501e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5879560e+00  -2.2588244e-02  -1.9729394e-02   3.4172314e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5856972e+00  -2.5194902e-02  -1.9695086e-02   3.4112890e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5831777e+00  -2.7727366e-02  -1.9660641e-02   3.4053229e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5804050e+00  -3.0184557e-02  -1.9626060e-02   3.3993333e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5773865e+00  -3.2565491e-02  -1.9591343e-02   3.3933201e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5741300e+00  -3.4869268e-02  -1.9556490e-02   3.3872834e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5706430e+00  -3.7095079e-02  -1.9521502e-02   3.3812233e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5669335e+00  -3.9242198e-02  -1.9486378e-02   3.3751397e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5630093e+00  -4.1309986e-02  -1.9451120e-02   3.3690328e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5588783e+00  -4.3297890e-02  -1.9415727e-02   3.3629025e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5545485e+00  -4.5205438e-02  -1.9380199e-02   3.3567490e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5500280e+00  -4.7032242e-02  -1.9344537e-02   3.3505721e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5453247e+00  -4.8777993e-02  -1.9308741e-02   3.3443721e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5404469e+00  -5.0442466e-02  -1.9272812e-02   3.3381489e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5354027e+00  -5.2025512e-02  -1.9236749e-02   3.3319026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5302001e+00  -5.3527062e-02  -1.9200552e-02   3.3256332e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5248474e+00  -5.4947125e-02  -1.9164223e-02   3.3193408e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5193527e+00  -5.6285784e-02  -1.9127761e-02   3.3130253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5137242e+00  -5.7543199e-02  -1.9091166e-02   3.3066869e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5079698e+00  -5.8719603e-02  -1.9054439e-02   3.3003257e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5020979e+00  -5.9815302e-02  -1.9017580e-02   3.2939415e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4961163e+00  -6.0830673e-02  -1.8980590e-02   3.2875346e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4900333e+00  -6.1766163e-02  -1.8943468e-02   3.2811048e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4838567e+00  -6.2622290e-02  -1.8906214e-02   3.2746524e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4775944e+00  -6.3399637e-02  -1.8868830e-02   3.2681772e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4712545e+00  -6.4098855e-02  -1.8831315e-02   3.2616795e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4648446e+00  -6.4720660e-02  -1.8793670e-02   3.2551591e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4583725e+00  -6.5265830e-02  -1.8755894e-02   3.2486162e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4518459e+00  -6.5735206e-02  -1.8717989e-02   3.2420507e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4452724e+00  -6.6129688e-02  -1.8679953e-02   3.2354629e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4386594e+00  -6.6450238e-02  -1.8641789e-02   3.2288526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4320144e+00  -6.6697870e-02  -1.8603495e-02   3.2222199e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4253446e+00  -6.6873658e-02  -1.8565073e-02   3.2155649e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4186573e+00  -6.6978726e-02  -1.8526522e-02   3.2088877e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4119594e+00  -6.7014252e-02  -1.8487842e-02   3.2021882e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4052580e+00  -6.6981464e-02  -1.8449035e-02   3.1954665e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3985598e+00  -6.6881635e-02  -1.8410099e-02   3.1887228e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3918717e+00  -6.6716087e-02  -1.8371037e-02   3.1819569e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3852000e+00  -6.6486185e-02  -1.8331846e-02   3.1751690e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3785514e+00  -6.6193336e-02  -1.8292529e-02   3.1683590e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3719321e+00  -6.5838988e-02  -1.8253086e-02   3.1615272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3653482e+00  -6.5424624e-02  -1.8213515e-02   3.1546734e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3588057e+00  -6.4951766e-02  -1.8173819e-02   3.1477978e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3523106e+00  -6.4421968e-02  -1.8133997e-02   3.1409004e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3458684e+00  -6.3836815e-02  -1.8094049e-02   3.1339812e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3394847e+00  -6.3197922e-02  -1.8053976e-02   3.1270403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3331649e+00  -6.2506930e-02  -1.8013777e-02   3.1200778e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3269142e+00  -6.1765507e-02  -1.7973454e-02   3.1130936e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3207376e+00  -6.0975341e-02  -1.7933007e-02   3.1060879e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3146401e+00  -6.0138142e-02  -1.7892435e-02   3.0990607e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3086263e+00  -5.9255638e-02  -1.7851739e-02   3.0920120e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3027007e+00  -5.8329572e-02  -1.7810920e-02   3.0849419e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2968678e+00  -5.7361702e-02  -1.7769977e-02   3.0778504e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2911316e+00  -5.6353796e-02  -1.7728912e-02   3.0707376e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2854962e+00  -5.5307634e-02  -1.7687723e-02   3.0636035e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2799655e+00  -5.4225000e-02  -1.7646412e-02   3.0564482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2745430e+00  -5.3107686e-02  -1.7604978e-02   3.0492717e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2692322e+00  -5.1957485e-02  -1.7563423e-02   3.0420741e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2640364e+00  -5.0776192e-02  -1.7521746e-02   3.0348555e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2589588e+00  -4.9565602e-02  -1.7479948e-02   3.0276158e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2540023e+00  -4.8327504e-02  -1.7438028e-02   3.0203551e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2491695e+00  -4.7063685e-02  -1.7395988e-02   3.0130735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2444631e+00  -4.5775925e-02  -1.7353827e-02   3.0057711e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2398856e+00  -4.4465994e-02  -1.7311547e-02   2.9984478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2354390e+00  -4.3135651e-02  -1.7269146e-02   2.9911038e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2311254e+00  -4.1786645e-02  -1.7226625e-02   2.9837390e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2269467e+00  -4.0420709e-02  -1.7183985e-02   2.9763536e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2229047e+00  -3.9039563e-02  -1.7141227e-02   2.9689476e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2190007e+00  -3.7644907e-02  -1.7098349e-02   2.9615209e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2152362e+00  -3.6238424e-02  -1.7055353e-02   2.9540738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2116124e+00  -3.4821777e-02  -1.7012239e-02   2.9466062e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2081302e+00  -3.3396607e-02  -1.6969007e-02   2.9391182e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2047905e+00  -3.1964533e-02  -1.6925658e-02   2.9316099e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2015941e+00  -3.0527148e-02  -1.6882191e-02   2.9240812e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1985414e+00  -2.9086021e-02  -1.6838607e-02   2.9165323e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1956328e+00  -2.7642694e-02  -1.6794907e-02   2.9089632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1928685e+00  -2.6198682e-02  -1.6751090e-02   2.9013739e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1902486e+00  -2.4755472e-02  -1.6707158e-02   2.8937646e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1877731e+00  -2.3314518e-02  -1.6663109e-02   2.8861352e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1854416e+00  -2.1877248e-02  -1.6618945e-02   2.8784858e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1832539e+00  -2.0445053e-02  -1.6574666e-02   2.8708164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1812094e+00  -1.9019298e-02  -1.6530273e-02   2.8631272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1793075e+00  -1.7601310e-02  -1.6485764e-02   2.8554181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1775473e+00  -1.6192384e-02  -1.6441142e-02   2.8476893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1759281e+00  -1.4793781e-02  -1.6396405e-02   2.8399407e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1744487e+00  -1.3406725e-02  -1.6351556e-02   2.8321725e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1731080e+00  -1.2032408e-02  -1.6306592e-02   2.8243847e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1719048e+00  -1.0671983e-02  -1.6261516e-02   2.8165772e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1708376e+00  -9.3265668e-03  -1.6216327e-02   2.8087503e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1699049e+00  -7.9972402e-03  -1.6171026e-02   2.8009039e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1691052e+00  -6.6850464e-03  -1.6125613e-02   2.7930382e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1684367e+00  -5.3909908e-03  -1.6080088e-02   2.7851530e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1678976e+00  -4.1160413e-03  -1.6034452e-02   2.7772486e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1674860e+00  -2.8611276e-03  -1.5988705e-02   2.7693249e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1671999e+00  -1.6271412e-03  -1.5942847e-02   2.7613821e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1670372e+00  -4.1493551e-04  -1.5896879e-02   2.7534201e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1669957e+00   7.7467480e-04  -1.5850800e-02   2.7454391e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1670732e+00   1.9409133e-03  -1.5804612e-02   2.7374390e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1672673e+00   3.0830422e-03  -1.5758314e-02   2.7294200e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1675756e+00   4.2003619e-03  -1.5711907e-02   2.7213821e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1679956e+00   5.2922114e-03  -1.5665391e-02   2.7133253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1685248e+00   6.3579679e-03  -1.5618767e-02   2.7052497e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1691606e+00   7.3970468e-03  -1.5572034e-02   2.6971554e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1699003e+00   8.4089015e-03  -1.5525194e-02   2.6890424e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1707412e+00   9.3930230e-03  -1.5478246e-02   2.6809108e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1716805e+00   1.0348940e-02  -1.5431191e-02   2.6727606e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1727154e+00   1.1276219e-02  -1.5384029e-02   2.6645919e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1738430e+00   1.2174462e-02  -1.5336760e-02   2.6564048e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1750605e+00   1.3043310e-02  -1.5289385e-02   2.6481992e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1763648e+00   1.3882438e-02  -1.5241904e-02   2.6399753e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1777530e+00   1.4691559e-02  -1.5194318e-02   2.6317331e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1792222e+00   1.5470420e-02  -1.5146627e-02   2.6234727e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1807692e+00   1.6218804e-02  -1.5098830e-02   2.6151941e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1823911e+00   1.6936529e-02  -1.5050929e-02   2.6068974e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1840848e+00   1.7623446e-02  -1.5002924e-02   2.5985826e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1858471e+00   1.8279442e-02  -1.4954815e-02   2.5902499e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1876751e+00   1.8904436e-02  -1.4906602e-02   2.5818992e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1895655e+00   1.9498378e-02  -1.4858286e-02   2.5735306e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1915153e+00   2.0061253e-02  -1.4809867e-02   2.5651441e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1935215e+00   2.0593076e-02  -1.4761345e-02   2.5567400e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1955808e+00   2.1093894e-02  -1.4712721e-02   2.5483181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1976902e+00   2.1563784e-02  -1.4663995e-02   2.5398785e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1998465e+00   2.2002851e-02  -1.4615168e-02   2.5314214e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2020468e+00   2.2411233e-02  -1.4566240e-02   2.5229467e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2042880e+00   2.2789092e-02  -1.4517210e-02   2.5144545e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2065669e+00   2.3136621e-02  -1.4468080e-02   2.5059450e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2088805e+00   2.3454040e-02  -1.4418850e-02   2.4974180e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2112259e+00   2.3741592e-02  -1.4369520e-02   2.4888738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2136001e+00   2.3999550e-02  -1.4320090e-02   2.4803124e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2160000e+00   2.4228209e-02  -1.4270561e-02   2.4717337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2184229e+00   2.4427889e-02  -1.4220934e-02   2.4631379e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2208657e+00   2.4598934e-02  -1.4171207e-02   2.4545251e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2233255e+00   2.4741710e-02  -1.4121383e-02   2.4458953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2257997e+00   2.4856604e-02  -1.4071461e-02   2.4372485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2282854e+00   2.4944026e-02  -1.4021441e-02   2.4285848e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2307798e+00   2.5004405e-02  -1.3971324e-02   2.4199044e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2332802e+00   2.5038189e-02  -1.3921111e-02   2.4112071e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2357840e+00   2.5045846e-02  -1.3870801e-02   2.4024932e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2382886e+00   2.5027861e-02  -1.3820395e-02   2.3937626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2407914e+00   2.4984736e-02  -1.3769893e-02   2.3850154e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2432899e+00   2.4916990e-02  -1.3719296e-02   2.3762517e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2457816e+00   2.4825156e-02  -1.3668604e-02   2.3674716e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2482641e+00   2.4709783e-02  -1.3617817e-02   2.3586751e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2507351e+00   2.4571432e-02  -1.3566936e-02   2.3498622e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2531922e+00   2.4410679e-02  -1.3515960e-02   2.3410330e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2556333e+00   2.4228110e-02  -1.3464892e-02   2.3321876e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2580561e+00   2.4024324e-02  -1.3413729e-02   2.3233261e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2604585e+00   2.3799930e-02  -1.3362475e-02   2.3144485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2628385e+00   2.3555545e-02  -1.3311127e-02   2.3055548e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2651941e+00   2.3291796e-02  -1.3259687e-02   2.2966452e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2675233e+00   2.3009320e-02  -1.3208156e-02   2.2877197e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2698242e+00   2.2708757e-02  -1.3156533e-02   2.2787783e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2720951e+00   2.2390757e-02  -1.3104818e-02   2.2698211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2743341e+00   2.2055974e-02  -1.3053013e-02   2.2608482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2765397e+00   2.1705067e-02  -1.3001118e-02   2.2518597e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2787102e+00   2.1338698e-02  -1.2949132e-02   2.2428555e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2808441e+00   2.0957535e-02  -1.2897057e-02   2.2338358e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2829399e+00   2.0562246e-02  -1.2844893e-02   2.2248007e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2849961e+00   2.0153501e-02  -1.2792639e-02   2.2157501e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2870114e+00   1.9731974e-02  -1.2740297e-02   2.2066842e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2889846e+00   1.9298335e-02  -1.2687867e-02   2.1976030e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2909145e+00   1.8853257e-02  -1.2635349e-02   2.1885066e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2927998e+00   1.8397411e-02  -1.2582743e-02   2.1793950e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2946395e+00   1.7931465e-02  -1.2530050e-02   2.1702683e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2964327e+00   1.7456087e-02  -1.2477270e-02   2.1611266e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2981783e+00   1.6971940e-02  -1.2424404e-02   2.1519699e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2998755e+00   1.6479685e-02  -1.2371452e-02   2.1427983e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3015235e+00   1.5979976e-02  -1.2318414e-02   2.1336119e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3031215e+00   1.5473466e-02  -1.2265291e-02   2.1244107e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3046688e+00   1.4960800e-02  -1.2212083e-02   2.1151948e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3061649e+00   1.4442618e-02  -1.2158790e-02   2.1059642e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3076091e+00   1.3919553e-02  -1.2105413e-02   2.0967190e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3090011e+00   1.3392230e-02  -1.2051952e-02   2.0874594e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3103403e+00   1.2861269e-02  -1.1998408e-02   2.0781852e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3116265e+00   1.2327281e-02  -1.1944780e-02   2.0688967e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3128592e+00   1.1790866e-02  -1.1891070e-02   2.0595938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3140383e+00   1.1252618e-02  -1.1837278e-02   2.0502766e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3151635e+00   1.0713121e-02  -1.1783403e-02   2.0409453e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3162348e+00   1.0172949e-02  -1.1729447e-02   2.0315998e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3172521e+00   9.6326645e-03  -1.1675410e-02   2.0222403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3182154e+00   9.0928209e-03  -1.1621291e-02   2.0128667e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3191247e+00   8.5539601e-03  -1.1567093e-02   2.0034792e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3199801e+00   8.0166127e-03  -1.1512814e-02   1.9940778e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3207817e+00   7.4812977e-03  -1.1458455e-02   1.9846626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3215299e+00   6.9485221e-03  -1.1404017e-02   1.9752337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3222247e+00   6.4187806e-03  -1.1349500e-02   1.9657911e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3228666e+00   5.8925555e-03  -1.1294904e-02   1.9563348e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3234559e+00   5.3703163e-03  -1.1240231e-02   1.9468651e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3239929e+00   4.8525194e-03  -1.1185479e-02   1.9373818e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3244781e+00   4.3396080e-03  -1.1130650e-02   1.9278851e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3249121e+00   3.8320121e-03  -1.1075743e-02   1.9183750e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3252953e+00   3.3301477e-03  -1.1020760e-02   1.9088517e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3256283e+00   2.8344175e-03  -1.0965701e-02   1.8993151e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3259118e+00   2.3452099e-03  -1.0910566e-02   1.8897654e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3261463e+00   1.8628994e-03  -1.0855355e-02   1.8802026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3263326e+00   1.3878465e-03  -1.0800069e-02   1.8706268e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3264714e+00   9.2039715e-04  -1.0744708e-02   1.8610380e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3265634e+00   4.6088328e-04  -1.0689273e-02   1.8514363e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3266095e+00   9.6222501e-06  -1.0633763e-02   1.8418218e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3266104e+00  -4.3308297e-04  -1.0578180e-02   1.8321946e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3265671e+00  -8.6694389e-04  -1.0522524e-02   1.8225546e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3264804e+00  -1.2916865e-03  -1.0466795e-02   1.8129020e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3263513e+00  -1.7070513e-03  -1.0410993e-02   1.8032369e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3261806e+00  -2.1127931e-03  -1.0355119e-02   1.7935593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3259693e+00  -2.5086815e-03  -1.0299174e-02   1.7838692e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3257184e+00  -2.8945002e-03  -1.0243157e-02   1.7741668e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3254290e+00  -3.2700474e-03  -1.0187069e-02   1.7644521e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3251020e+00  -3.6351354e-03  -1.0130911e-02   1.7547252e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3247385e+00  -3.9895911e-03  -1.0074682e-02   1.7449861e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3243395e+00  -4.3332550e-03  -1.0018384e-02   1.7352350e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3239062e+00  -4.6659820e-03  -9.9620162e-03   1.7254718e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3234396e+00  -4.9876406e-03  -9.9055794e-03   1.7156967e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3229408e+00  -5.2981134e-03  -9.8490741e-03   1.7059097e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3224110e+00  -5.5972962e-03  -9.7925005e-03   1.6961108e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3218513e+00  -5.8850986e-03  -9.7358591e-03   1.6863003e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3212628e+00  -6.1614432e-03  -9.6791503e-03   1.6764780e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3206466e+00  -6.4262660e-03  -9.6223744e-03   1.6666441e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3200040e+00  -6.6795158e-03  -9.5655318e-03   1.6567987e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3193360e+00  -6.9211541e-03  -9.5086230e-03   1.6469418e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3186439e+00  -7.1511551e-03  -9.4516484e-03   1.6370735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3179288e+00  -7.3695052e-03  -9.3946082e-03   1.6271939e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3171918e+00  -7.5762028e-03  -9.3375030e-03   1.6173030e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3164342e+00  -7.7712586e-03  -9.2803331e-03   1.6074009e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3156571e+00  -7.9546945e-03  -9.2230990e-03   1.5974876e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3148616e+00  -8.1265441e-03  -9.1658009e-03   1.5875633e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3140490e+00  -8.2868520e-03  -9.1084394e-03   1.5776280e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3132203e+00  -8.4356738e-03  -9.0510147e-03   1.5676817e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3123767e+00  -8.5730756e-03  -8.9935274e-03   1.5577246e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3115194e+00  -8.6991341e-03  -8.9359778e-03   1.5477568e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3106495e+00  -8.8139359e-03  -8.8783662e-03   1.5377781e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3097681e+00  -8.9175776e-03  -8.8206932e-03   1.5277889e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3088764e+00  -9.0101651e-03  -8.7629591e-03   1.5177890e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3079753e+00  -9.0918137e-03  -8.7051643e-03   1.5077787e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3070662e+00  -9.1626477e-03  -8.6473091e-03   1.4977579e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3061499e+00  -9.2228000e-03  -8.5893941e-03   1.4877267e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3052276e+00  -9.2724118e-03  -8.5314196e-03   1.4776852e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3043004e+00  -9.3116324e-03  -8.4733860e-03   1.4676335e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3033692e+00  -9.3406191e-03  -8.4152937e-03   1.4575716e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3024351e+00  -9.3595362e-03  -8.3571431e-03   1.4474996e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3014992e+00  -9.3685555e-03  -8.2989346e-03   1.4374176e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3005623e+00  -9.3678555e-03  -8.2406686e-03   1.4273257e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2996256e+00  -9.3576212e-03  -8.1823456e-03   1.4172238e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2986898e+00  -9.3380439e-03  -8.1239658e-03   1.4071122e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2977560e+00  -9.3093207e-03  -8.0655298e-03   1.3969907e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2968251e+00  -9.2716544e-03  -8.0070380e-03   1.3868597e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2958979e+00  -9.2252530e-03  -7.9484906e-03   1.3767190e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2949754e+00  -9.1703295e-03  -7.8898882e-03   1.3665687e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2940583e+00  -9.1071014e-03  -7.8312312e-03   1.3564090e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2931476e+00  -9.0357908e-03  -7.7725199e-03   1.3462399e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2922440e+00  -8.9566237e-03  -7.7137548e-03   1.3360615e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2913484e+00  -8.8698297e-03  -7.6549362e-03   1.3258738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2904614e+00  -8.7756421e-03  -7.5960646e-03   1.3156770e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2895838e+00  -8.6742972e-03  -7.5371404e-03   1.3054710e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2887164e+00  -8.5660339e-03  -7.4781640e-03   1.2952560e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2878598e+00  -8.4510940e-03  -7.4191358e-03   1.2850320e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2870147e+00  -8.3297212e-03  -7.3600562e-03   1.2747991e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2861817e+00  -8.2021614e-03  -7.3009256e-03   1.2645574e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2853615e+00  -8.0686619e-03  -7.2417444e-03   1.2543069e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2845546e+00  -7.9294717e-03  -7.1825131e-03   1.2440478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2837617e+00  -7.7848404e-03  -7.1232320e-03   1.2337800e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2829832e+00  -7.6350189e-03  -7.0639016e-03   1.2235037e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2822197e+00  -7.4802583e-03  -7.0045223e-03   1.2132189e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2814717e+00  -7.3208101e-03  -6.9450944e-03   1.2029256e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2807396e+00  -7.1569259e-03  -6.8856185e-03   1.1926241e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2800239e+00  -6.9888569e-03  -6.8260948e-03   1.1823143e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2793250e+00  -6.8168538e-03  -6.7665239e-03   1.1719963e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2786433e+00  -6.6411667e-03  -6.7069060e-03   1.1616702e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2779792e+00  -6.4620445e-03  -6.6472418e-03   1.1513360e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2773330e+00  -6.2797352e-03  -6.5875314e-03   1.1409939e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2767050e+00  -6.0944850e-03  -6.5277755e-03   1.1306439e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2760956e+00  -5.9065385e-03  -6.4679743e-03   1.1202860e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2755049e+00  -5.7161387e-03  -6.4081284e-03   1.1099204e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2749333e+00  -5.5235260e-03  -6.3482380e-03   1.0995471e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2743810e+00  -5.3289390e-03  -6.2883037e-03   1.0891661e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2738481e+00  -5.1326134e-03  -6.2283258e-03   1.0787777e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2733348e+00  -4.9347824e-03  -6.1683048e-03   1.0683817e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2728413e+00  -4.7356762e-03  -6.1082410e-03   1.0579784e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723678e+00  -4.5355220e-03  -6.0481349e-03   1.0475677e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2719142e+00  -4.3345438e-03  -5.9879870e-03   1.0371498e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2714808e+00  -4.1329620e-03  -5.9277975e-03   1.0267247e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2710675e+00  -3.9309936e-03  -5.8675670e-03   1.0162924e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2706744e+00  -3.7288518e-03  -5.8072959e-03   1.0058532e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2703015e+00  -3.5267461e-03  -5.7469845e-03   9.9540692e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2699488e+00  -3.3248816e-03  -5.6866333e-03   9.8495379e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2696163e+00  -3.1234596e-03  -5.6262428e-03   9.7449384e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2693040e+00  -2.9226771e-03  -5.5658132e-03   9.6402713e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2690117e+00  -2.7227265e-03  -5.5053451e-03   9.5355375e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2687394e+00  -2.5237959e-03  -5.4448389e-03   9.4307377e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2684870e+00  -2.3260687e-03  -5.3842950e-03   9.3258725e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2682544e+00  -2.1297236e-03  -5.3237137e-03   9.2209427e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2680415e+00  -1.9349345e-03  -5.2630956e-03   9.1159490e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2678480e+00  -1.7418705e-03  -5.2024411e-03   9.0108922e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2676738e+00  -1.5506955e-03  -5.1417504e-03   8.9057730e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2675187e+00  -1.3615686e-03  -5.0810242e-03   8.8005921e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2673826e+00  -1.1746437e-03  -5.0202628e-03   8.6953502e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2672651e+00  -9.9006948e-04  -4.9594666e-03   8.5900482e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2671661e+00  -8.0798949e-04  -4.8986361e-03   8.4846866e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2670853e+00  -6.2854197e-04  -4.8377716e-03   8.3792662e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2670224e+00  -4.5185986e-04  -4.7768736e-03   8.2737878e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2669773e+00  -2.7807074e-04  -4.7159425e-03   8.1682520e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2669494e+00  -1.0729685e-04  -4.6549788e-03   8.0626597e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2669387e+00   6.0344980e-05  -4.5939828e-03   7.9570116e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2669447e+00   2.2474334e-04  -4.5329550e-03   7.8513083e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2669672e+00   3.8579223e-04  -4.4718958e-03   7.7455507e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2670058e+00   5.4339106e-04  -4.4108056e-03   7.6397394e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2670601e+00   6.9744471e-04  -4.3496848e-03   7.5338751e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2671299e+00   8.4786343e-04  -4.2885340e-03   7.4279587e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2672147e+00   9.9456291e-04  -4.2273534e-03   7.3219909e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2673141e+00   1.1374642e-03  -4.1661435e-03   7.2159723e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2674279e+00   1.2764938e-03  -4.1049048e-03   7.1099037e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2675555e+00   1.4115834e-03  -4.0436377e-03   7.0037859e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2676967e+00   1.5426701e-03  -3.9823425e-03   6.8976196e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2678510e+00   1.6696964e-03  -3.9210198e-03   6.7914055e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2680179e+00   1.7926098e-03  -3.8596699e-03   6.6851444e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2681972e+00   1.9113630e-03  -3.7982932e-03   6.5788369e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2683883e+00   2.0259140e-03  -3.7368903e-03   6.4724839e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2685909e+00   2.1362258e-03  -3.6754615e-03   6.3660860e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2688045e+00   2.2422665e-03  -3.6140072e-03   6.2596441e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2690288e+00   2.3440089e-03  -3.5525279e-03   6.1531587e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2692632e+00   2.4414311e-03  -3.4910239e-03   6.0466308e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2695073e+00   2.5345156e-03  -3.4294958e-03   5.9400610e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2697608e+00   2.6232499e-03  -3.3679439e-03   5.8334500e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2700231e+00   2.7076261e-03  -3.3063687e-03   5.7267987e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2702938e+00   2.7876410e-03  -3.2447706e-03   5.6201076e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2705726e+00   2.8632958e-03  -3.1831501e-03   5.5133776e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2708589e+00   2.9345960e-03  -3.1215074e-03   5.4066095e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2711524e+00   3.0015517e-03  -3.0598432e-03   5.2998039e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2714525e+00   3.0641771e-03  -2.9981577e-03   5.1929616e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2717590e+00   3.1224905e-03  -2.9364515e-03   5.0860833e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2720712e+00   3.1765143e-03  -2.8747250e-03   4.9791697e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723889e+00   3.2262749e-03  -2.8129785e-03   4.8722217e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2727115e+00   3.2718024e-03  -2.7512126e-03   4.7652400e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2730387e+00   3.3131307e-03  -2.6894276e-03   4.6582252e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2733700e+00   3.3502976e-03  -2.6276239e-03   4.5511782e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2737050e+00   3.3833439e-03  -2.5658021e-03   4.4440996e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2740434e+00   3.4123143e-03  -2.5039625e-03   4.3369903e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2743846e+00   3.4372566e-03  -2.4421055e-03   4.2298509e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2747283e+00   3.4582218e-03  -2.3802317e-03   4.1226822e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2750741e+00   3.4752640e-03  -2.3183413e-03   4.0154849e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2754217e+00   3.4884403e-03  -2.2564349e-03   3.9082599e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2757705e+00   3.4978106e-03  -2.1945128e-03   3.8010078e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2761203e+00   3.5034376e-03  -2.1325756e-03   3.6937293e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2764706e+00   3.5053866e-03  -2.0706236e-03   3.5864253e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2768212e+00   3.5037254e-03  -2.0086572e-03   3.4790964e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2771715e+00   3.4985242e-03  -1.9466769e-03   3.3717434e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2775214e+00   3.4898556e-03  -1.8846832e-03   3.2643670e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2778704e+00   3.4777942e-03  -1.8226764e-03   3.1569681e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2782182e+00   3.4624165e-03  -1.7606569e-03   3.0495473e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2785644e+00   3.4438014e-03  -1.6986253e-03   2.9421053e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2789088e+00   3.4220291e-03  -1.6365819e-03   2.8346430e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2792510e+00   3.3971818e-03  -1.5745272e-03   2.7271610e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2795907e+00   3.3693432e-03  -1.5124615e-03   2.6196602e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2799276e+00   3.3385985e-03  -1.4503854e-03   2.5121412e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2802615e+00   3.3050340e-03  -1.3882992e-03   2.4046048e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2805920e+00   3.2687376e-03  -1.3262035e-03   2.2970518e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2809189e+00   3.2297981e-03  -1.2640985e-03   2.1894828e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2812419e+00   3.1883054e-03  -1.2019848e-03   2.0818987e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2815607e+00   3.1443502e-03  -1.1398627e-03   1.9743001e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2818751e+00   3.0980241e-03  -1.0777328e-03   1.8666879e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2821849e+00   3.0494192e-03  -1.0155953e-03   1.7590627e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2824899e+00   2.9986285e-03  -9.5345090e-04   1.6514254e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2827897e+00   2.9457450e-03  -8.9129985e-04   1.5437766e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2830843e+00   2.8908626e-03  -8.2914262e-04   1.4361171e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2833734e+00   2.8340750e-03  -7.6697965e-04   1.3284477e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2836807e+00   2.7823412e-03  -7.0481137e-04   1.2207691e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2839815e+00   2.7275871e-03  -6.4263821e-04   1.1130820e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2842754e+00   2.6700019e-03  -5.8046059e-04   1.0053872e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2845620e+00   2.6097763e-03  -5.1827895e-04   8.9768548e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2848408e+00   2.5471025e-03  -4.5609373e-04   7.8997751e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2851114e+00   2.4821730e-03  -3.9390534e-04   6.8226407e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2853735e+00   2.4151805e-03  -3.3171423e-04   5.7454590e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2856269e+00   2.3463171e-03  -2.6952082e-04   4.6682375e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2858711e+00   2.2757743e-03  -2.0732554e-04   3.5909837e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2861060e+00   2.2037416e-03  -1.4512883e-04   2.5137050e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2863313e+00   2.1304069e-03  -8.2931107e-05   1.4364089e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2865468e+00   2.0559557e-03  -2.0732813e-05   3.5910285e-05   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2606026e+00   6.1689928e-01  -2.3632652e-02  -4.0932954e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3188392e+00   5.9635021e-01  -2.3632488e-02  -4.0932671e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3743548e+00   5.7604563e-01  -2.3632161e-02  -4.0932104e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4271918e+00   5.5604458e-01  -2.3631670e-02  -4.0931253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4774013e+00   5.3639591e-01  -2.3631015e-02  -4.0930119e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5250412e+00   5.1713880e-01  -2.3630197e-02  -4.0928701e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5701753e+00   4.9830350e-01  -2.3629215e-02  -4.0927000e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6128709e+00   4.7991225e-01  -2.3628069e-02  -4.0925015e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6531984e+00   4.6198016e-01  -2.3626759e-02  -4.0922747e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6993965e+00   4.4331688e-01  -2.3625286e-02  -4.0920196e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7437281e+00   4.2490533e-01  -2.3623649e-02  -4.0917361e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7862187e+00   4.0676425e-01  -2.3621849e-02  -4.0914242e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8268951e+00   3.8891004e-01  -2.3619885e-02  -4.0910840e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8657861e+00   3.7135683e-01  -2.3617757e-02  -4.0907155e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9029218e+00   3.5411653e-01  -2.3615466e-02  -4.0903187e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9383334e+00   3.3719894e-01  -2.3613011e-02  -4.0898935e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9720533e+00   3.2061184e-01  -2.3610393e-02  -4.0894399e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0041145e+00   3.0436110e-01  -2.3607611e-02  -4.0889581e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0345506e+00   2.8845082e-01  -2.3604665e-02  -4.0884479e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0633957e+00   2.7288346e-01  -2.3601556e-02  -4.0879094e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0906841e+00   2.5765993e-01  -2.3598284e-02  -4.0873426e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1164500e+00   2.4277979e-01  -2.3594848e-02  -4.0867475e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1407280e+00   2.2824130e-01  -2.3591248e-02  -4.0861241e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1635522e+00   2.1404160e-01  -2.3587486e-02  -4.0854723e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1849563e+00   2.0017681e-01  -2.3583559e-02  -4.0847923e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2049740e+00   1.8664217e-01  -2.3579470e-02  -4.0840840e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2236382e+00   1.7343210e-01  -2.3575217e-02  -4.0833474e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2409814e+00   1.6054037e-01  -2.3570801e-02  -4.0825825e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2570355e+00   1.4796013e-01  -2.3566221e-02  -4.0817893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2718315e+00   1.3568405e-01  -2.3561479e-02  -4.0809678e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2853999e+00   1.2370439e-01  -2.3556573e-02  -4.0801181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2977703e+00   1.1201309e-01  -2.3551504e-02  -4.0792401e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3089716e+00   1.0060180e-01  -2.3546272e-02  -4.0783339e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3190318e+00   8.9461983e-02  -2.3540876e-02  -4.0773994e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3279780e+00   7.8584973e-02  -2.3535318e-02  -4.0764367e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3358365e+00   6.7962011e-02  -2.3529597e-02  -4.0754457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3426327e+00   5.7584307e-02  -2.3523712e-02  -4.0744265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3483911e+00   4.7443075e-02  -2.3517665e-02  -4.0733791e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3531354e+00   3.7529579e-02  -2.3511455e-02  -4.0723034e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3568884e+00   2.7835165e-02  -2.3505082e-02  -4.0711996e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3596719e+00   1.8351292e-02  -2.3498546e-02  -4.0700675e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3615070e+00   9.0695613e-03  -2.3491847e-02  -4.0689073e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3624140e+00  -1.8259388e-05  -2.3484986e-02  -4.0677189e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3624122e+00  -8.9202137e-03  -2.3477962e-02  -4.0665023e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3615202e+00  -1.7644137e-02  -2.3470775e-02  -4.0652575e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3597557e+00  -2.6197640e-02  -2.3463426e-02  -4.0639846e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3571360e+00  -3.4588092e-02  -2.3455914e-02  -4.0626835e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3536772e+00  -4.2822608e-02  -2.3448240e-02  -4.0613543e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3493949e+00  -5.0908037e-02  -2.3440403e-02  -4.0599969e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3443041e+00  -5.8850951e-02  -2.3432404e-02  -4.0586114e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3384190e+00  -6.6657636e-02  -2.3424243e-02  -4.0571979e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3317532e+00  -7.4334083e-02  -2.3415919e-02  -4.0557562e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3243198e+00  -8.1885983e-02  -2.3407433e-02  -4.0542864e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3161312e+00  -8.9318714e-02  -2.3398785e-02  -4.0527885e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.3071994e+00  -9.6637344e-02  -2.3389975e-02  -4.0512626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2975356e+00  -1.0384662e-01  -2.3381003e-02  -4.0497086e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2871510e+00  -1.1095095e-01  -2.3371869e-02  -4.0481265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2760559e+00  -1.1795445e-01  -2.3362573e-02  -4.0465164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2642604e+00  -1.2486085e-01  -2.3353116e-02  -4.0448783e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2517743e+00  -1.3167359e-01  -2.3343496e-02  -4.0432122e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2386070e+00  -1.3839574e-01  -2.3333715e-02  -4.0415180e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2247674e+00  -1.4503004e-01  -2.3323772e-02  -4.0397959e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.2102644e+00  -1.5157888e-01  -2.3313668e-02  -4.0380457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1951065e+00  -1.5804430e-01  -2.3303402e-02  -4.0362676e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1793021e+00  -1.6442800e-01  -2.3292975e-02  -4.0344616e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1628593e+00  -1.7073130e-01  -2.3282386e-02  -4.0326276e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1457862e+00  -1.7695521e-01  -2.3271636e-02  -4.0307656e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1280906e+00  -1.8310034e-01  -2.3260725e-02  -4.0288758e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.1097806e+00  -1.8916697e-01  -2.3249653e-02  -4.0269580e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0908639e+00  -1.9515503e-01  -2.3238420e-02  -4.0250124e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0713484e+00  -2.0106409e-01  -2.3227026e-02  -4.0230388e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0512420e+00  -2.0689335e-01  -2.3215470e-02  -4.0210374e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0305527e+00  -2.1264169e-01  -2.3203754e-02  -4.0190082e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   8.0092885e+00  -2.1830761e-01  -2.3191878e-02  -4.0169511e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9874577e+00  -2.2388930e-01  -2.3179841e-02  -4.0148661e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9650688e+00  -2.2938458e-01  -2.3167643e-02  -4.0127534e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9421303e+00  -2.3479095e-01  -2.3155284e-02  -4.0106129e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.9186513e+00  -2.4010558e-01  -2.3142766e-02  -4.0084446e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8946407e+00  -2.4532533e-01  -2.3130087e-02  -4.0062485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8701082e+00  -2.5044673e-01  -2.3117247e-02  -4.0040247e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8450635e+00  -2.5546602e-01  -2.3104248e-02  -4.0017731e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.8195169e+00  -2.6037915e-01  -2.3091088e-02  -3.9994938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7934790e+00  -2.6518180e-01  -2.3077769e-02  -3.9971869e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7669608e+00  -2.6986937e-01  -2.3064290e-02  -3.9948522e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7399739e+00  -2.7443704e-01  -2.3050651e-02  -3.9924898e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.7125301e+00  -2.7887974e-01  -2.3036852e-02  -3.9900999e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6846422e+00  -2.8319220e-01  -2.3022894e-02  -3.9876822e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6563230e+00  -2.8736897e-01  -2.3008776e-02  -3.9852370e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.6275861e+00  -2.9140440e-01  -2.2994499e-02  -3.9827641e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5984456e+00  -2.9529273e-01  -2.2980063e-02  -3.9802636e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5689163e+00  -2.9902807e-01  -2.2965467e-02  -3.9777356e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5390135e+00  -3.0260444e-01  -2.2950713e-02  -3.9751800e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.5087531e+00  -3.0601579e-01  -2.2935799e-02  -3.9725969e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4781515e+00  -3.0925603e-01  -2.2920727e-02  -3.9699863e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4472259e+00  -3.1231907e-01  -2.2905495e-02  -3.9673482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.4159940e+00  -3.1519885e-01  -2.2890106e-02  -3.9646826e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3844741e+00  -3.1788936e-01  -2.2874557e-02  -3.9619895e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3526852e+00  -3.2038467e-01  -2.2858850e-02  -3.9592690e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.3206467e+00  -3.2267899e-01  -2.2842985e-02  -3.9565211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2883788e+00  -3.2476667e-01  -2.2826962e-02  -3.9537457e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2559022e+00  -3.2664225e-01  -2.2810780e-02  -3.9509430e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.2232379e+00  -3.2830048e-01  -2.2794440e-02  -3.9481129e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.1904079e+00  -3.2973638e-01  -2.2777943e-02  -3.9452554e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.1574342e+00  -3.3094525e-01  -2.2761288e-02  -3.9423707e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.1243397e+00  -3.3192270e-01  -2.2744475e-02  -3.9394586e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.0911474e+00  -3.3266468e-01  -2.2727504e-02  -3.9365192e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.0578810e+00  -3.3316752e-01  -2.2710376e-02  -3.9335526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   7.0245642e+00  -3.3342794e-01  -2.2693091e-02  -3.9305587e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9912214e+00  -3.3344311e-01  -2.2675649e-02  -3.9275376e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9578771e+00  -3.3321061e-01  -2.2658049e-02  -3.9244893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9245561e+00  -3.3272851e-01  -2.2640293e-02  -3.9214138e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8912832e+00  -3.3199537e-01  -2.2622380e-02  -3.9183111e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8580837e+00  -3.3101024e-01  -2.2604310e-02  -3.9151813e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8249826e+00  -3.2977270e-01  -2.2586083e-02  -3.9120244e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7920054e+00  -3.2828283e-01  -2.2567700e-02  -3.9088403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7591771e+00  -3.2654125e-01  -2.2549161e-02  -3.9056292e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7265230e+00  -3.2454914e-01  -2.2530465e-02  -3.9023911e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6940681e+00  -3.2230820e-01  -2.2511614e-02  -3.8991259e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6618372e+00  -3.1982065e-01  -2.2492606e-02  -3.8958337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6298552e+00  -3.1708926e-01  -2.2473443e-02  -3.8925145e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5981462e+00  -3.1411731e-01  -2.2454124e-02  -3.8891684e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5667345e+00  -3.1090862e-01  -2.2434650e-02  -3.8857953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5356437e+00  -3.0746747e-01  -2.2415020e-02  -3.8823953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5048969e+00  -3.0379864e-01  -2.2395235e-02  -3.8789684e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4745170e+00  -2.9990739e-01  -2.2375294e-02  -3.8755147e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4445263e+00  -2.9579938e-01  -2.2355199e-02  -3.8720341e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4149464e+00  -2.9148074e-01  -2.2334949e-02  -3.8685266e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3857983e+00  -2.8695795e-01  -2.2314544e-02  -3.8649924e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3571025e+00  -2.8223789e-01  -2.2293985e-02  -3.8614314e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3288787e+00  -2.7732777e-01  -2.2273271e-02  -3.8578437e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3011459e+00  -2.7223509e-01  -2.2252403e-02  -3.8542292e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2739224e+00  -2.6696767e-01  -2.2231381e-02  -3.8505881e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2472257e+00  -2.6153356e-01  -2.2210204e-02  -3.8469202e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2210723e+00  -2.5594101e-01  -2.2188874e-02  -3.8432258e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1954782e+00  -2.5019849e-01  -2.2167390e-02  -3.8395047e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1704583e+00  -2.4431461e-01  -2.2145753e-02  -3.8357570e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1460269e+00  -2.3829811e-01  -2.2123962e-02  -3.8319827e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1221971e+00  -2.3215782e-01  -2.2102018e-02  -3.8281819e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0989813e+00  -2.2590262e-01  -2.2079921e-02  -3.8243546e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0763910e+00  -2.1954147e-01  -2.2057671e-02  -3.8205007e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0544369e+00  -2.1308329e-01  -2.2035269e-02  -3.8166205e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0331286e+00  -2.0653700e-01  -2.2012713e-02  -3.8127137e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0124749e+00  -1.9991149e-01  -2.1990005e-02  -3.8087806e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9924837e+00  -1.9321556e-01  -2.1967145e-02  -3.8048211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9731621e+00  -1.8645793e-01  -2.1944133e-02  -3.8008352e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9545164e+00  -1.7964720e-01  -2.1920968e-02  -3.7968231e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9365516e+00  -1.7279186e-01  -2.1897652e-02  -3.7927846e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9192725e+00  -1.6590024e-01  -2.1874184e-02  -3.7887198e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9026824e+00  -1.5898049e-01  -2.1850565e-02  -3.7846288e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8867844e+00  -1.5204062e-01  -2.1826794e-02  -3.7805116e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8715803e+00  -1.4508842e-01  -2.1802872e-02  -3.7763682e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8570715e+00  -1.3813149e-01  -2.1778799e-02  -3.7721986e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8432583e+00  -1.3117723e-01  -2.1754575e-02  -3.7680029e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8301406e+00  -1.2423281e-01  -2.1730200e-02  -3.7637811e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8177173e+00  -1.1730520e-01  -2.1705675e-02  -3.7595332e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8059868e+00  -1.1040111e-01  -2.1681000e-02  -3.7552593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7949467e+00  -1.0352705e-01  -2.1656174e-02  -3.7509594e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7845940e+00  -9.6689290e-02  -2.1631198e-02  -3.7466335e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7749251e+00  -8.9893866e-02  -2.1606073e-02  -3.7422816e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7659357e+00  -8.3146586e-02  -2.1580798e-02  -3.7379038e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7576210e+00  -7.6453027e-02  -2.1555373e-02  -3.7335002e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7499757e+00  -6.9818536e-02  -2.1529799e-02  -3.7290706e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7429939e+00  -6.3248241e-02  -2.1504076e-02  -3.7246153e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7366690e+00  -5.6747044e-02  -2.1478204e-02  -3.7201341e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7309943e+00  -5.0319633e-02  -2.1452184e-02  -3.7156272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7259624e+00  -4.3970483e-02  -2.1426014e-02  -3.7110945e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7215653e+00  -3.7703863e-02  -2.1399696e-02  -3.7065361e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7177949e+00  -3.1523841e-02  -2.1373230e-02  -3.7019521e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7146425e+00  -2.5434289e-02  -2.1346616e-02  -3.6973424e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7120991e+00  -1.9438888e-02  -2.1319854e-02  -3.6927071e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7101552e+00  -1.3541138e-02  -2.1292945e-02  -3.6880462e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7088011e+00  -7.7443578e-03  -2.1265888e-02  -3.6833598e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7080267e+00  -2.0516970e-03  -2.1238683e-02  -3.6786478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7078215e+00   3.5338623e-03  -2.1211332e-02  -3.6739104e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7081749e+00   9.0094980e-03  -2.1183833e-02  -3.6691475e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7090758e+00   1.4372543e-02  -2.1156188e-02  -3.6643593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7105131e+00   1.9620480e-02  -2.1128396e-02  -3.6595456e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7124751e+00   2.4750935e-02  -2.1100458e-02  -3.6547066e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7149502e+00   2.9761675e-02  -2.1072374e-02  -3.6498422e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7179264e+00   3.4650603e-02  -2.1044144e-02  -3.6449526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7213915e+00   3.9415751e-02  -2.1015768e-02  -3.6400378e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7253330e+00   4.4055280e-02  -2.0987246e-02  -3.6350977e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7297386e+00   4.8567473e-02  -2.0958579e-02  -3.6301324e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7345953e+00   5.2950734e-02  -2.0929767e-02  -3.6251420e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7398904e+00   5.7203585e-02  -2.0900810e-02  -3.6201265e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7456107e+00   6.1324664e-02  -2.0871708e-02  -3.6150859e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7517432e+00   6.5312719e-02  -2.0842462e-02  -3.6100203e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7582745e+00   6.9166613e-02  -2.0813071e-02  -3.6049297e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7651911e+00   7.2885314e-02  -2.0783536e-02  -3.5998140e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7724797e+00   7.6467901e-02  -2.0753857e-02  -3.5946735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7801265e+00   7.9913559e-02  -2.0724034e-02  -3.5895081e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7881178e+00   8.3221579e-02  -2.0694068e-02  -3.5843178e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7964400e+00   8.6391358e-02  -2.0663959e-02  -3.5791026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8050791e+00   8.9422398e-02  -2.0633706e-02  -3.5738627e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8140214e+00   9.2314307e-02  -2.0603310e-02  -3.5685980e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8232528e+00   9.5066797e-02  -2.0572772e-02  -3.5633086e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8327595e+00   9.7679685e-02  -2.0542091e-02  -3.5579945e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8425274e+00   1.0015289e-01  -2.0511268e-02  -3.5526558e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8525427e+00   1.0248645e-01  -2.0480303e-02  -3.5472925e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8627914e+00   1.0468050e-01  -2.0449196e-02  -3.5419046e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8732594e+00   1.0673526e-01  -2.0417947e-02  -3.5364921e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8839329e+00   1.0865110e-01  -2.0386557e-02  -3.5310552e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8947981e+00   1.1042847e-01  -2.0355025e-02  -3.5255938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9058409e+00   1.1206792e-01  -2.0323353e-02  -3.5201080e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9170477e+00   1.1357014e-01  -2.0291540e-02  -3.5145978e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9284047e+00   1.1493589e-01  -2.0259586e-02  -3.5090632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9398983e+00   1.1616606e-01  -2.0227492e-02  -3.5035044e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9515149e+00   1.1726164e-01  -2.0195258e-02  -3.4979213e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9632411e+00   1.1822373e-01  -2.0162884e-02  -3.4923139e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9750634e+00   1.1905354e-01  -2.0130370e-02  -3.4866824e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9869688e+00   1.1975239e-01  -2.0097717e-02  -3.4810267e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9989440e+00   1.2032168e-01  -2.0064924e-02  -3.4753469e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0109762e+00   1.2076295e-01  -2.0031993e-02  -3.4696430e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0230525e+00   1.2107781e-01  -1.9998923e-02  -3.4639151e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0351603e+00   1.2126800e-01  -1.9965714e-02  -3.4581632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0472871e+00   1.2133535e-01  -1.9932367e-02  -3.4523873e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0594206e+00   1.2128177e-01  -1.9898882e-02  -3.4465875e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0715488e+00   1.2110930e-01  -1.9865260e-02  -3.4407639e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0836597e+00   1.2082004e-01  -1.9831499e-02  -3.4349164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0957417e+00   1.2041621e-01  -1.9797601e-02  -3.4290451e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1077833e+00   1.1990010e-01  -1.9763566e-02  -3.4231501e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1197734e+00   1.1927409e-01  -1.9729395e-02  -3.4172314e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1317008e+00   1.1854064e-01  -1.9695086e-02  -3.4112890e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1435548e+00   1.1770229e-01  -1.9660641e-02  -3.4053229e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1553251e+00   1.1676166e-01  -1.9626060e-02  -3.3993333e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1670012e+00   1.1572145e-01  -1.9591343e-02  -3.3933201e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1785734e+00   1.1458439e-01  -1.9556490e-02  -3.3872834e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1900318e+00   1.1335332e-01  -1.9521502e-02  -3.3812233e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2013671e+00   1.1203111e-01  -1.9486378e-02  -3.3751397e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2125703e+00   1.1062069e-01  -1.9451120e-02  -3.3690328e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2236323e+00   1.0912504e-01  -1.9415727e-02  -3.3629025e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2345448e+00   1.0754721e-01  -1.9380199e-02  -3.3567490e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2452995e+00   1.0589025e-01  -1.9344537e-02  -3.3505721e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2558886e+00   1.0415728e-01  -1.9308741e-02  -3.3443721e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2663043e+00   1.0235143e-01  -1.9272812e-02  -3.3381489e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2765394e+00   1.0047588e-01  -1.9236749e-02  -3.3319026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2865870e+00   9.8533816e-02  -1.9200552e-02  -3.3256332e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2964404e+00   9.6528446e-02  -1.9164223e-02  -3.3193407e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3060933e+00   9.4462995e-02  -1.9127761e-02  -3.3130253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3155396e+00   9.2340696e-02  -1.9091166e-02  -3.3066869e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3247736e+00   9.0164787e-02  -1.9054439e-02  -3.3003257e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3337901e+00   8.7938507e-02  -1.9017580e-02  -3.2939415e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3425840e+00   8.5665091e-02  -1.8980590e-02  -3.2875346e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3511505e+00   8.3347765e-02  -1.8943468e-02  -3.2811048e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3594852e+00   8.0989743e-02  -1.8906214e-02  -3.2746524e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3675842e+00   7.8594225e-02  -1.8868830e-02  -3.2681772e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3754436e+00   7.6164390e-02  -1.8831315e-02  -3.2616795e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3830601e+00   7.3703392e-02  -1.8793670e-02  -3.2551591e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3904304e+00   7.1214360e-02  -1.8755894e-02  -3.2486162e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3975519e+00   6.8700391e-02  -1.8717989e-02  -3.2420507e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4044219e+00   6.6164549e-02  -1.8679954e-02  -3.2354629e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4110383e+00   6.3609860e-02  -1.8641789e-02  -3.2288526e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4173993e+00   6.1039311e-02  -1.8603495e-02  -3.2222199e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4235033e+00   5.8455847e-02  -1.8565073e-02  -3.2155649e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4293488e+00   5.5862366e-02  -1.8526522e-02  -3.2088877e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4349351e+00   5.3261719e-02  -1.8487842e-02  -3.2021882e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4402613e+00   5.0656707e-02  -1.8449035e-02  -3.1954665e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4453269e+00   4.8050078e-02  -1.8410099e-02  -3.1887228e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4501319e+00   4.5444527e-02  -1.8371037e-02  -3.1819569e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4546764e+00   4.2842691e-02  -1.8331846e-02  -3.1751689e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4589607e+00   4.0247152e-02  -1.8292529e-02  -3.1683590e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4629854e+00   3.7660429e-02  -1.8253086e-02  -3.1615272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4667514e+00   3.5084982e-02  -1.8213515e-02  -3.1546734e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4702599e+00   3.2523210e-02  -1.8173819e-02  -3.1477978e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4735122e+00   2.9977446e-02  -1.8133997e-02  -3.1409004e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4765100e+00   2.7449962e-02  -1.8094049e-02  -3.1339812e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4792550e+00   2.4942962e-02  -1.8053976e-02  -3.1270403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4817493e+00   2.2458586e-02  -1.8013777e-02  -3.1200778e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4839951e+00   1.9998905e-02  -1.7973454e-02  -3.1130936e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4859950e+00   1.7565925e-02  -1.7933007e-02  -3.1060879e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4877516e+00   1.5161584e-02  -1.7892435e-02  -3.0990607e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4892678e+00   1.2787750e-02  -1.7851739e-02  -3.0920120e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4905465e+00   1.0446225e-02  -1.7810920e-02  -3.0849419e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4915912e+00   8.1387411e-03  -1.7769977e-02  -3.0778504e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4924050e+00   5.8669619e-03  -1.7728912e-02  -3.0707376e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4929917e+00   3.6324822e-03  -1.7687723e-02  -3.0636035e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4933550e+00   1.4368280e-03  -1.7646412e-02  -3.0564482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4934987e+00  -7.1854325e-04  -1.7604978e-02  -3.0492717e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4934268e+00  -2.8322429e-03  -1.7563423e-02  -3.0420741e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4931436e+00  -4.9029505e-03  -1.7521746e-02  -3.0348555e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4926533e+00  -6.9294140e-03  -1.7479948e-02  -3.0276158e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4919604e+00  -8.9104489e-03  -1.7438028e-02  -3.0203551e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4910693e+00  -1.0844939e-02  -1.7395988e-02  -3.0130735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4899848e+00  -1.2731833e-02  -1.7353828e-02  -3.0057711e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4887116e+00  -1.4570150e-02  -1.7311547e-02  -2.9984478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4872546e+00  -1.6358972e-02  -1.7269146e-02  -2.9911038e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4856187e+00  -1.8097448e-02  -1.7226625e-02  -2.9837390e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4838090e+00  -1.9784793e-02  -1.7183986e-02  -2.9763536e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4818305e+00  -2.1420286e-02  -1.7141227e-02  -2.9689476e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4796885e+00  -2.3003270e-02  -1.7098349e-02  -2.9615209e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4773881e+00  -2.4533151e-02  -1.7055353e-02  -2.9540738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4749348e+00  -2.6009398e-02  -1.7012239e-02  -2.9466062e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4723339e+00  -2.7431544e-02  -1.6969007e-02  -2.9391182e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4695907e+00  -2.8799180e-02  -1.6925658e-02  -2.9316099e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4667108e+00  -3.0111960e-02  -1.6882191e-02  -2.9240812e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4636996e+00  -3.1369598e-02  -1.6838607e-02  -2.9165323e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4605627e+00  -3.2571865e-02  -1.6794907e-02  -2.9089632e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4573055e+00  -3.3718593e-02  -1.6751090e-02  -2.9013739e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4539336e+00  -3.4809669e-02  -1.6707158e-02  -2.8937646e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4504526e+00  -3.5845038e-02  -1.6663109e-02  -2.8861352e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4468681e+00  -3.6824700e-02  -1.6618945e-02  -2.8784858e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4431857e+00  -3.7748709e-02  -1.6574666e-02  -2.8708164e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4394108e+00  -3.8617175e-02  -1.6530273e-02  -2.8631272e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4355491e+00  -3.9430258e-02  -1.6485764e-02  -2.8554181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4316061e+00  -4.0188170e-02  -1.6441142e-02  -2.8476893e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4275872e+00  -4.0891177e-02  -1.6396406e-02  -2.8399407e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4234981e+00  -4.1539589e-02  -1.6351556e-02  -2.8321725e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4193442e+00  -4.2133769e-02  -1.6306592e-02  -2.8243847e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4151308e+00  -4.2674126e-02  -1.6261516e-02  -2.8165772e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4108634e+00  -4.3161115e-02  -1.6216328e-02  -2.8087503e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4065473e+00  -4.3595234e-02  -1.6171026e-02  -2.8009039e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4021877e+00  -4.3977029e-02  -1.6125613e-02  -2.7930382e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3977900e+00  -4.4307085e-02  -1.6080089e-02  -2.7851530e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3933593e+00  -4.4586029e-02  -1.6034452e-02  -2.7772486e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3889007e+00  -4.4814529e-02  -1.5988705e-02  -2.7693249e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3844193e+00  -4.4993292e-02  -1.5942847e-02  -2.7613821e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3799199e+00  -4.5123060e-02  -1.5896879e-02  -2.7534201e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3754076e+00  -4.5204613e-02  -1.5850800e-02  -2.7454391e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3708872e+00  -4.5238765e-02  -1.5804612e-02  -2.7374390e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3663633e+00  -4.5226364e-02  -1.5758314e-02  -2.7294200e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3618407e+00  -4.5168288e-02  -1.5711907e-02  -2.7213821e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3573238e+00  -4.5065448e-02  -1.5665391e-02  -2.7133253e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3528173e+00  -4.4918782e-02  -1.5618767e-02  -2.7052497e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3483254e+00  -4.4729257e-02  -1.5572034e-02  -2.6971554e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3438525e+00  -4.4497863e-02  -1.5525194e-02  -2.6890424e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3394027e+00  -4.4225620e-02  -1.5478246e-02  -2.6809108e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3349801e+00  -4.3913565e-02  -1.5431191e-02  -2.6727606e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3305888e+00  -4.3562763e-02  -1.5384029e-02  -2.6645919e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3262325e+00  -4.3174294e-02  -1.5336760e-02  -2.6564048e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3219151e+00  -4.2749259e-02  -1.5289385e-02  -2.6481992e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3176401e+00  -4.2288776e-02  -1.5241905e-02  -2.6399753e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3134113e+00  -4.1793980e-02  -1.5194318e-02  -2.6317331e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3092319e+00  -4.1266018e-02  -1.5146627e-02  -2.6234727e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3051053e+00  -4.0706051e-02  -1.5098830e-02  -2.6151941e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3010347e+00  -4.0115253e-02  -1.5050929e-02  -2.6068974e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2970231e+00  -3.9494805e-02  -1.5002924e-02  -2.5985826e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2930737e+00  -3.8845898e-02  -1.4954815e-02  -2.5902499e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2891891e+00  -3.8169730e-02  -1.4906602e-02  -2.5818992e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2853721e+00  -3.7467506e-02  -1.4858286e-02  -2.5735306e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2816253e+00  -3.6740433e-02  -1.4809867e-02  -2.5651441e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2779513e+00  -3.5989723e-02  -1.4761345e-02  -2.5567400e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2743523e+00  -3.5216588e-02  -1.4712721e-02  -2.5483181e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2708307e+00  -3.4422242e-02  -1.4663995e-02  -2.5398785e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2673884e+00  -3.3607896e-02  -1.4615168e-02  -2.5314214e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2640277e+00  -3.2774760e-02  -1.4566240e-02  -2.5229467e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2607502e+00  -3.1924042e-02  -1.4517210e-02  -2.5144545e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2575578e+00  -3.1056942e-02  -1.4468080e-02  -2.5059450e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2544521e+00  -3.0174657e-02  -1.4418850e-02  -2.4974180e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2514346e+00  -2.9278375e-02  -1.4369520e-02  -2.4888738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2485068e+00  -2.8369277e-02  -1.4320090e-02  -2.4803124e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2456699e+00  -2.7448534e-02  -1.4270561e-02  -2.4717337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2429250e+00  -2.6517307e-02  -1.4220934e-02  -2.4631379e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2402733e+00  -2.5576747e-02  -1.4171207e-02  -2.4545251e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2377156e+00  -2.4627990e-02  -1.4121383e-02  -2.4458953e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2352528e+00  -2.3672160e-02  -1.4071461e-02  -2.4372485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2328856e+00  -2.2710368e-02  -1.4021441e-02  -2.4285848e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2306145e+00  -2.1743708e-02  -1.3971324e-02  -2.4199044e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2284402e+00  -2.0773259e-02  -1.3921111e-02  -2.4112071e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2263628e+00  -1.9800082e-02  -1.3870801e-02  -2.4024932e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2243828e+00  -1.8825224e-02  -1.3820395e-02  -2.3937626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2225003e+00  -1.7849709e-02  -1.3769893e-02  -2.3850154e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2207153e+00  -1.6874545e-02  -1.3719296e-02  -2.3762517e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2190279e+00  -1.5900719e-02  -1.3668604e-02  -2.3674716e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2174378e+00  -1.4929199e-02  -1.3617817e-02  -2.3586751e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2159449e+00  -1.3960930e-02  -1.3566936e-02  -2.3498622e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2145488e+00  -1.2996838e-02  -1.3515960e-02  -2.3410330e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2132491e+00  -1.2037826e-02  -1.3464892e-02  -2.3321876e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2120453e+00  -1.1084773e-02  -1.3413730e-02  -2.3233261e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2109369e+00  -1.0138537e-02  -1.3362475e-02  -2.3144485e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2099230e+00  -9.1999517e-03  -1.3311127e-02  -2.3055548e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2090030e+00  -8.2698272e-03  -1.3259687e-02  -2.2966452e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2081760e+00  -7.3489495e-03  -1.3208156e-02  -2.2877197e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2074411e+00  -6.4380801e-03  -1.3156533e-02  -2.2787783e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2067973e+00  -5.5379554e-03  -1.3104818e-02  -2.2698211e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2062435e+00  -4.6492873e-03  -1.3053013e-02  -2.2608482e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2057786e+00  -3.7727619e-03  -1.3001118e-02  -2.2518597e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2054013e+00  -2.9090402e-03  -1.2949132e-02  -2.2428555e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2051104e+00  -2.0587574e-03  -1.2897057e-02  -2.2338358e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2049045e+00  -1.2225228e-03  -1.2844893e-02  -2.2248007e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2047823e+00  -4.0092007e-04  -1.2792639e-02  -2.2157501e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2047422e+00   4.0549345e-04  -1.2740297e-02  -2.2066842e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2047828e+00   1.1961863e-03  -1.2687867e-02  -2.1976030e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2049024e+00   1.9706530e-03  -1.2635349e-02  -2.1885066e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2050994e+00   2.7284144e-03  -1.2582743e-02  -2.1793950e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2053723e+00   3.4690173e-03  -1.2530050e-02  -2.1702683e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2057192e+00   4.1920345e-03  -1.2477270e-02  -2.1611266e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2061384e+00   4.8970648e-03  -1.2424404e-02  -2.1519699e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2066281e+00   5.5837328e-03  -1.2371452e-02  -2.1427983e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2071865e+00   6.2516889e-03  -1.2318414e-02  -2.1336119e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2078116e+00   6.9006091e-03  -1.2265291e-02  -2.1244107e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2085017e+00   7.5301949e-03  -1.2212083e-02  -2.1151948e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2092547e+00   8.1401728e-03  -1.2158790e-02  -2.1059642e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2100687e+00   8.7302946e-03  -1.2105413e-02  -2.0967190e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2109418e+00   9.3003369e-03  -1.2051952e-02  -2.0874593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2118718e+00   9.8501006e-03  -1.1998408e-02  -2.0781852e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2128568e+00   1.0379411e-02  -1.1944780e-02  -2.0688967e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2138947e+00   1.0888118e-02  -1.1891070e-02  -2.0595938e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2149836e+00   1.1376095e-02  -1.1837278e-02  -2.0502766e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2161212e+00   1.1843238e-02  -1.1783403e-02  -2.0409453e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2173055e+00   1.2289466e-02  -1.1729447e-02  -2.0315998e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2185344e+00   1.2714723e-02  -1.1675410e-02  -2.0222403e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2198059e+00   1.3118972e-02  -1.1621291e-02  -2.0128667e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2211178e+00   1.3502200e-02  -1.1567093e-02  -2.0034792e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2224680e+00   1.3864416e-02  -1.1512814e-02  -1.9940778e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2238545e+00   1.4205649e-02  -1.1458455e-02  -1.9846626e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2252750e+00   1.4525949e-02  -1.1404017e-02  -1.9752337e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2267276e+00   1.4825387e-02  -1.1349500e-02  -1.9657911e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2282102e+00   1.5104052e-02  -1.1294905e-02  -1.9563348e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2297206e+00   1.5362054e-02  -1.1240231e-02  -1.9468651e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2312568e+00   1.5599523e-02  -1.1185479e-02  -1.9373818e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2328167e+00   1.5816603e-02  -1.1130650e-02  -1.9278851e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2343984e+00   1.6013462e-02  -1.1075743e-02  -1.9183750e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2359997e+00   1.6190280e-02  -1.1020760e-02  -1.9088517e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2376188e+00   1.6347258e-02  -1.0965701e-02  -1.8993151e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2392535e+00   1.6484610e-02  -1.0910566e-02  -1.8897654e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2409019e+00   1.6602569e-02  -1.0855355e-02  -1.8802026e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2425622e+00   1.6701381e-02  -1.0800069e-02  -1.8706268e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2442323e+00   1.6781308e-02  -1.0744708e-02  -1.8610380e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2459105e+00   1.6842626e-02  -1.0689273e-02  -1.8514363e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2475947e+00   1.6885624e-02  -1.0633763e-02  -1.8418218e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2492833e+00   1.6910607e-02  -1.0578180e-02  -1.8321946e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2509744e+00   1.6917888e-02  -1.0522524e-02  -1.8225546e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2526661e+00   1.6907797e-02  -1.0466795e-02  -1.8129020e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2543569e+00   1.6880672e-02  -1.0410993e-02  -1.8032369e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2560450e+00   1.6836862e-02  -1.0355119e-02  -1.7935593e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2577287e+00   1.6776730e-02  -1.0299174e-02  -1.7838692e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2594064e+00   1.6700644e-02  -1.0243157e-02  -1.7741668e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2610764e+00   1.6608986e-02  -1.0187069e-02  -1.7644521e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2627373e+00   1.6502142e-02  -1.0130911e-02  -1.7547252e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2643875e+00   1.6380509e-02  -1.0074682e-02  -1.7449861e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2660256e+00   1.6244492e-02  -1.0018384e-02  -1.7352350e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2676500e+00   1.6094502e-02  -9.9620162e-03  -1.7254718e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2692595e+00   1.5930956e-02  -9.9055794e-03  -1.7156967e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2708526e+00   1.5754278e-02  -9.8490741e-03  -1.7059097e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2724280e+00   1.5564897e-02  -9.7925005e-03  -1.6961108e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2739845e+00   1.5363246e-02  -9.7358591e-03  -1.6863003e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2755208e+00   1.5149763e-02  -9.6791503e-03  -1.6764780e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2770358e+00   1.4924891e-02  -9.6223744e-03  -1.6666441e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2785283e+00   1.4689075e-02  -9.5655318e-03  -1.6567987e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2799972e+00   1.4442763e-02  -9.5086230e-03  -1.6469418e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2814415e+00   1.4186404e-02  -9.4516484e-03  -1.6370735e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2828601e+00   1.3920451e-02  -9.3946083e-03  -1.6271939e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2842522e+00   1.3645356e-02  -9.3375030e-03  -1.6173030e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2856167e+00   1.3361574e-02  -9.2803332e-03  -1.6074009e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2869528e+00   1.3069559e-02  -9.2230990e-03  -1.5974876e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2882598e+00   1.2769764e-02  -9.1658009e-03  -1.5875633e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2895368e+00   1.2462643e-02  -9.1084394e-03  -1.5776280e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2907830e+00   1.2148649e-02  -9.0510147e-03  -1.5676817e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2919979e+00   1.1828230e-02  -8.9935274e-03  -1.5577246e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2931807e+00   1.1501837e-02  -8.9359778e-03  -1.5477568e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2943309e+00   1.1169915e-02  -8.8783663e-03  -1.5377781e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2954479e+00   1.0832908e-02  -8.8206932e-03  -1.5277889e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2965312e+00   1.0491256e-02  -8.7629591e-03  -1.5177890e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2975803e+00   1.0145395e-02  -8.7051643e-03  -1.5077787e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2985949e+00   9.7957580e-03  -8.6473092e-03  -1.4977579e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2995744e+00   9.4427729e-03  -8.5893941e-03  -1.4877267e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3005187e+00   9.0868633e-03  -8.5314196e-03  -1.4776852e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3014274e+00   8.7284475e-03  -8.4733860e-03  -1.4676335e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3023002e+00   8.3679385e-03  -8.4152937e-03  -1.4575716e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3031370e+00   8.0057437e-03  -8.3571431e-03  -1.4474996e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3039376e+00   7.6422642e-03  -8.2989346e-03  -1.4374176e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3047018e+00   7.2778951e-03  -8.2406686e-03  -1.4273257e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3054296e+00   6.9130246e-03  -8.1823456e-03  -1.4172238e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3061209e+00   6.5480342e-03  -8.1239658e-03  -1.4071122e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3067757e+00   6.1832983e-03  -8.0655298e-03  -1.3969907e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3073941e+00   5.8191839e-03  -8.0070380e-03  -1.3868597e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3079760e+00   5.4560503e-03  -7.9484906e-03  -1.3767190e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3085216e+00   5.0942490e-03  -7.8898882e-03  -1.3665687e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3090310e+00   4.7341236e-03  -7.8312312e-03  -1.3564090e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3095044e+00   4.3760093e-03  -7.7725199e-03  -1.3462399e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3099420e+00   4.0202329e-03  -7.7137548e-03  -1.3360615e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3103441e+00   3.6671126e-03  -7.6549362e-03  -1.3258738e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3107108e+00   3.3169579e-03  -7.5960646e-03  -1.3156770e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3110425e+00   2.9700695e-03  -7.5371404e-03  -1.3054710e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3113395e+00   2.6267387e-03  -7.4781640e-03  -1.2952560e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3116021e+00   2.2872480e-03  -7.4191358e-03  -1.2850320e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3118309e+00   1.9518704e-03  -7.3600562e-03  -1.2747991e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3120261e+00   1.6208697e-03  -7.3009256e-03  -1.2645574e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3121881e+00   1.2945001e-03  -7.2417445e-03  -1.2543069e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3123176e+00   9.7300617e-04  -7.1825131e-03  -1.2440478e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3124149e+00   6.5662307e-04  -7.1232321e-03  -1.2337800e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3124806e+00   3.4557615e-04  -7.0639017e-03  -1.2235037e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3125151e+00   4.0081089e-05  -7.0045223e-03  -1.2132189e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3125191e+00  -2.5965621e-04  -6.9450944e-03  -1.2029256e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3124932e+00  -5.5343960e-04  -6.8856185e-03  -1.1926241e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3124378e+00  -8.4108274e-04  -6.8260948e-03  -1.1823143e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3123537e+00  -1.1224091e-03  -6.7665239e-03  -1.1719963e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3122415e+00  -1.3972518e-03  -6.7069061e-03  -1.1616702e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3121017e+00  -1.6654540e-03  -6.6472418e-03  -1.1513360e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3119352e+00  -1.9268684e-03  -6.5875315e-03  -1.1409939e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3117425e+00  -2.1813575e-03  -6.5277755e-03  -1.1306439e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3115244e+00  -2.4287932e-03  -6.4679743e-03  -1.1202860e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3112815e+00  -2.6690575e-03  -6.4081284e-03  -1.1099204e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3110146e+00  -2.9020416e-03  -6.3482380e-03  -1.0995471e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3107244e+00  -3.1276462e-03  -6.2883037e-03  -1.0891661e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3104116e+00  -3.3457816e-03  -6.2283258e-03  -1.0787777e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3100770e+00  -3.5563671e-03  -6.1683048e-03  -1.0683817e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3097214e+00  -3.7593314e-03  -6.1082410e-03  -1.0579784e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3093455e+00  -3.9546124e-03  -6.0481349e-03  -1.0475677e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3089500e+00  -4.1421570e-03  -5.9879870e-03  -1.0371498e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3085358e+00  -4.3219206e-03  -5.9277975e-03  -1.0267247e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3081036e+00  -4.4938680e-03  -5.8675670e-03  -1.0162924e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3076542e+00  -4.6579720e-03  -5.8072959e-03  -1.0058532e-02   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3071884e+00  -4.8142144e-03  -5.7469845e-03  -9.9540692e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3067070e+00  -4.9625851e-03  -5.6866334e-03  -9.8495379e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3062107e+00  -5.1030823e-03  -5.6262428e-03  -9.7449384e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3057004e+00  -5.2357121e-03  -5.5658133e-03  -9.6402713e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3051769e+00  -5.3604887e-03  -5.5053452e-03  -9.5355375e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3046408e+00  -5.4774340e-03  -5.4448389e-03  -9.4307377e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3040931e+00  -5.5865772e-03  -5.3842950e-03  -9.3258725e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3035344e+00  -5.6879554e-03  -5.3237137e-03  -9.2209427e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3029656e+00  -5.7816123e-03  -5.2630956e-03  -9.1159490e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3023874e+00  -5.8675992e-03  -5.2024411e-03  -9.0108922e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3018007e+00  -5.9459739e-03  -5.1417505e-03  -8.9057730e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3012061e+00  -6.0168009e-03  -5.0810242e-03  -8.8005921e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3006044e+00  -6.0801512e-03  -5.0202628e-03  -8.6953502e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2999964e+00  -6.1361022e-03  -4.9594666e-03  -8.5900481e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2993828e+00  -6.1847372e-03  -4.8986361e-03  -8.4846865e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2987643e+00  -6.2261455e-03  -4.8377716e-03  -8.3792662e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2981417e+00  -6.2604219e-03  -4.7768736e-03  -8.2737878e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2975157e+00  -6.2876668e-03  -4.7159425e-03  -8.1682520e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2968869e+00  -6.3079859e-03  -4.6549788e-03  -8.0626597e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2962561e+00  -6.3214898e-03  -4.5939828e-03  -7.9570116e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2956239e+00  -6.3282941e-03  -4.5329550e-03  -7.8513083e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2949911e+00  -6.3285191e-03  -4.4718958e-03  -7.7455507e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2943583e+00  -6.3222891e-03  -4.4108056e-03  -7.6397394e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2937260e+00  -6.3097332e-03  -4.3496848e-03  -7.5338751e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2930951e+00  -6.2909842e-03  -4.2885340e-03  -7.4279587e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2924660e+00  -6.2661785e-03  -4.2273534e-03  -7.3219909e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2918393e+00  -6.2354566e-03  -4.1661436e-03  -7.2159723e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2912158e+00  -6.1989618e-03  -4.1049048e-03  -7.1099037e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2905959e+00  -6.1568411e-03  -4.0436377e-03  -7.0037859e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2899802e+00  -6.1092439e-03  -3.9823425e-03  -6.8976196e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2893693e+00  -6.0563229e-03  -3.9210198e-03  -6.7914055e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2887637e+00  -5.9982329e-03  -3.8596699e-03  -6.6851443e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2881638e+00  -5.9351313e-03  -3.7982933e-03  -6.5788369e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2875703e+00  -5.8671774e-03  -3.7368903e-03  -6.4724839e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2869836e+00  -5.7945327e-03  -3.6754615e-03  -6.3660860e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2864041e+00  -5.7173602e-03  -3.6140072e-03  -6.2596441e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2858324e+00  -5.6358245e-03  -3.5525279e-03  -6.1531587e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2852688e+00  -5.5500914e-03  -3.4910239e-03  -6.0466308e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2847138e+00  -5.4603281e-03  -3.4294958e-03  -5.9400610e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2841678e+00  -5.3667026e-03  -3.3679439e-03  -5.8334500e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2836311e+00  -5.2693835e-03  -3.3063687e-03  -5.7267987e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2831042e+00  -5.1685402e-03  -3.2447706e-03  -5.6201076e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2825873e+00  -5.0643424e-03  -3.1831501e-03  -5.5133776e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2820809e+00  -4.9569600e-03  -3.1215074e-03  -5.4066095e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2815852e+00  -4.8465627e-03  -3.0598432e-03  -5.2998039e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2811005e+00  -4.7333205e-03  -2.9981578e-03  -5.1929615e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2806272e+00  -4.6174028e-03  -2.9364515e-03  -5.0860833e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2801655e+00  -4.4989784e-03  -2.8747250e-03  -4.9791697e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2797156e+00  -4.3782158e-03  -2.8129785e-03  -4.8722217e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2792777e+00  -4.2552823e-03  -2.7512126e-03  -4.7652400e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2788522e+00  -4.1303445e-03  -2.6894276e-03  -4.6582252e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2784392e+00  -4.0035678e-03  -2.6276239e-03  -4.5511782e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2780388e+00  -3.8751163e-03  -2.5658021e-03  -4.4440996e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2776513e+00  -3.7451529e-03  -2.5039625e-03  -4.3369903e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2772768e+00  -3.6138386e-03  -2.4421055e-03  -4.2298509e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2769154e+00  -3.4813329e-03  -2.3802317e-03  -4.1226822e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2765673e+00  -3.3477936e-03  -2.3183413e-03  -4.0154849e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2762325e+00  -3.2133764e-03  -2.2564349e-03  -3.9082599e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2759112e+00  -3.0782350e-03  -2.1945129e-03  -3.8010078e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2756033e+00  -2.9425208e-03  -2.1325756e-03  -3.6937293e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2753091e+00  -2.8063832e-03  -2.0706236e-03  -3.5864253e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2750285e+00  -2.6699689e-03  -2.0086572e-03  -3.4790964e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2747615e+00  -2.5334222e-03  -1.9466770e-03  -3.3717434e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2745081e+00  -2.3968849e-03  -1.8846832e-03  -3.2643670e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2742684e+00  -2.2604959e-03  -1.8226764e-03  -3.1569681e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2740424e+00  -2.1243915e-03  -1.7606569e-03  -3.0495473e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2738299e+00  -1.9887049e-03  -1.6986253e-03  -2.9421053e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2736311e+00  -1.8535667e-03  -1.6365819e-03  -2.8346430e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2734457e+00  -1.7191040e-03  -1.5745272e-03  -2.7271610e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2732738e+00  -1.5854412e-03  -1.5124615e-03  -2.6196602e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2731153e+00  -1.4526994e-03  -1.4503854e-03  -2.5121412e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2729700e+00  -1.3209963e-03  -1.3882992e-03  -2.4046048e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2728379e+00  -1.1904465e-03  -1.3262035e-03  -2.2970518e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2727188e+00  -1.0611611e-03  -1.2640985e-03  -2.1894828e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2726127e+00  -9.3324809e-04  -1.2019848e-03  -2.0818987e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2725194e+00  -8.0681163e-04  -1.1398627e-03  -1.9743001e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2724387e+00  -6.8195262e-04  -1.0777328e-03  -1.8666879e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723705e+00  -5.5876839e-04  -1.0155953e-03  -1.7590627e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723146e+00  -4.3735273e-04  -9.5345090e-04  -1.6514254e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2722709e+00  -3.1779581e-04  -8.9129985e-04  -1.5437766e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2722391e+00  -2.0018424e-04  -8.2914262e-04  -1.4361171e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2722191e+00  -8.4600964e-05  -7.6697965e-04  -1.3284477e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721649e+00   3.7781927e-05  -7.0481137e-04  -1.2207691e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721275e+00   1.5782299e-04  -6.4263821e-04  -1.1130820e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721066e+00   2.7532917e-04  -5.8046059e-04  -1.0053872e-03   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721017e+00   3.9011911e-04  -5.1827896e-04  -8.9768548e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721126e+00   5.0202325e-04  -4.5609373e-04  -7.8997751e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721388e+00   6.1088395e-04  -3.9390534e-04  -6.8226407e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2721797e+00   7.1655557e-04  -3.3171423e-04  -5.7454590e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2722351e+00   8.1890450e-04  -2.6952082e-04  -4.6682375e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723042e+00   9.1780916e-04  -2.0732554e-04  -3.5909837e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2723868e+00   1.0131599e-03  -1.4512883e-04  -2.5137050e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2724821e+00   1.1048591e-03  -8.2931107e-05  -1.4364089e-04   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2725897e+00   1.1928208e-03  -2.0732813e-05  -3.5910285e-05   0.0000000e+00   0.0000000e+00   2.0000000e+00
   1.7963412e+00   7.0061783e-01   4.7265304e-02  -2.7459630e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   1.8624346e+00   6.7792331e-01   4.7264977e-02  -2.7459399e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   1.9256009e+00   6.5617531e-01   4.7264322e-02  -2.7458983e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   1.9859844e+00   6.3538859e-01   4.7263340e-02  -2.7458333e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.0437306e+00   6.1556583e-01   4.7262030e-02  -2.7457488e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.0989846e+00   5.9669996e-01   4.7260393e-02  -2.7456470e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.1518895e+00   5.7877622e-01   4.7258429e-02  -2.7455248e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.2025854e+00   5.6177398e-01   4.7256137e-02  -2.7453848e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.2512085e+00   5.4566827e-01   4.7253518e-02  -2.7452254e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.3057753e+00   5.2746066e-01   4.7250572e-02  -2.7450466e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.3585213e+00   5.0991225e-01   4.7247298e-02  -2.7448498e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.4095126e+00   4.9302446e-01   4.7243698e-02  -2.7446323e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.4588150e+00   4.7679586e-01   4.7239769e-02  -2.7443959e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.5064946e+00   4.6122256e-01   4.7235514e-02  -2.7441394e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.5526169e+00   4.4629844e-01   4.7230932e-02  -2.7438615e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.5972467e+00   4.3201544e-01   4.7226022e-02  -2.7435681e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.6404482e+00   4.1836388e-01   4.7220785e-02  -2.7432585e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.6822846e+00   4.0533268e-01   4.7215221e-02  -2.7429263e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.7228179e+00   3.9290959e-01   4.7209330e-02  -2.7425743e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.7621089e+00   3.8108141e-01   4.7203112e-02  -2.7422027e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.8002170e+00   3.6983421e-01   4.7196567e-02  -2.7418130e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.8372004e+00   3.5915346e-01   4.7189695e-02  -2.7414082e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.8731158e+00   3.4902423e-01   4.7182497e-02  -2.7409804e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.9080182e+00   3.3943130e-01   4.7174971e-02  -2.7405304e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.9419613e+00   3.3035930e-01   4.7167119e-02  -2.7400661e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   2.9749973e+00   3.2179281e-01   4.7158940e-02  -2.7395824e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.0071765e+00   3.1371644e-01   4.7150434e-02  -2.7390790e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.0385482e+00   3.0611492e-01   4.7141602e-02  -2.7385521e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.0691597e+00   2.9897319e-01   4.7132443e-02  -2.7380036e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.0990570e+00   2.9227639e-01   4.7122957e-02  -2.7374377e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.1282846e+00   2.8600997e-01   4.7113146e-02  -2.7368520e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.1568856e+00   2.8015969e-01   4.7103008e-02  -2.7362478e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.1849016e+00   2.7471167e-01   4.7092543e-02  -2.7356236e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.2123728e+00   2.6965239e-01   4.7081753e-02  -2.7349805e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.2393380e+00   2.6496873e-01   4.7070636e-02  -2.7343155e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.2658349e+00   2.6064797e-01   4.7059193e-02  -2.7336293e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.2918997e+00   2.5667778e-01   4.7047425e-02  -2.7329254e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.3175674e+00   2.5304624e-01   4.7035330e-02  -2.7321989e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.3428721e+00   2.4974186e-01   4.7022910e-02  -2.7314558e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.3678463e+00   2.4675353e-01   4.7010163e-02  -2.7306890e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.3925216e+00   2.4407053e-01   4.6997092e-02  -2.7299054e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.4169287e+00   2.4168255e-01   4.6983694e-02  -2.7291028e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.4410969e+00   2.3957963e-01   4.6969972e-02  -2.7282802e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.4650549e+00   2.3775221e-01   4.6955924e-02  -2.7274349e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.4888301e+00   2.3619105e-01   4.6941550e-02  -2.7265696e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.5124492e+00   2.3488727e-01   4.6926852e-02  -2.7256899e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.5359379e+00   2.3383228e-01   4.6911828e-02  -2.7247849e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.5593212e+00   2.3301784e-01   4.6896480e-02  -2.7238640e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.5826229e+00   2.3243598e-01   4.6880806e-02  -2.7229168e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.6058665e+00   2.3207899e-01   4.6864808e-02  -2.7219548e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.6290744e+00   2.3193944e-01   4.6848486e-02  -2.7209793e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.6522684e+00   2.3201013e-01   4.6831838e-02  -2.7199820e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.6754694e+00   2.3228408e-01   4.6814867e-02  -2.7189692e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.6986978e+00   2.3275452e-01   4.6797571e-02  -2.7179372e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.7219733e+00   2.3341486e-01   4.6779951e-02  -2.7168874e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.7453147e+00   2.3425868e-01   4.6762007e-02  -2.7158166e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.7687406e+00   2.3527971e-01   4.6743739e-02  -2.7147312e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.7922686e+00   2.3647183e-01   4.6725147e-02  -2.7136209e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.8159158e+00   2.3782901e-01   4.6706231e-02  -2.7124912e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.8396987e+00   2.3934533e-01   4.6686992e-02  -2.7113461e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.8636332e+00   2.4101494e-01   4.6667430e-02  -2.7101799e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.8877347e+00   2.4283209e-01   4.6647545e-02  -2.7089895e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.9120179e+00   2.4479101e-01   4.6627336e-02  -2.7077804e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.9364970e+00   2.4688603e-01   4.6606804e-02  -2.7065505e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.9611856e+00   2.4911143e-01   4.6585950e-02  -2.7053001e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   3.9860968e+00   2.5146153e-01   4.6564772e-02  -2.7040309e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.0112429e+00   2.5393060e-01   4.6543273e-02  -2.7027469e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.0366360e+00   2.5651289e-01   4.6521450e-02  -2.7014384e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.0622873e+00   2.5920259e-01   4.6499306e-02  -2.7001130e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.0882075e+00   2.6199381e-01   4.6476839e-02  -2.6987705e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.1144069e+00   2.6488061e-01   4.6454051e-02  -2.6974050e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.1408950e+00   2.6785692e-01   4.6430941e-02  -2.6960204e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.1676806e+00   2.7091658e-01   4.6407509e-02  -2.6946178e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.1947723e+00   2.7405329e-01   4.6383756e-02  -2.6931936e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.2221776e+00   2.7726064e-01   4.6359681e-02  -2.6917505e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.2499037e+00   2.8053205e-01   4.6335285e-02  -2.6902857e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.2779569e+00   2.8386080e-01   4.6310569e-02  -2.6888055e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.3063430e+00   2.8723999e-01   4.6285531e-02  -2.6873036e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.3350670e+00   2.9066256e-01   4.6260173e-02  -2.6857844e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.3641332e+00   2.9412127e-01   4.6234495e-02  -2.6842486e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.3935454e+00   2.9760868e-01   4.6208496e-02  -2.6826914e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.4233062e+00   3.0111717e-01   4.6182177e-02  -2.6811145e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.4534180e+00   3.0463894e-01   4.6155538e-02  -2.6795176e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.4838818e+00   3.0816597e-01   4.6128580e-02  -2.6779015e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.5146984e+00   3.1169007e-01   4.6101302e-02  -2.6762664e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.5458674e+00   3.1520286e-01   4.6073704e-02  -2.6746147e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.5773877e+00   3.1869576e-01   4.6045788e-02  -2.6729385e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.6092573e+00   3.2216003e-01   4.6017553e-02  -2.6712473e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.6414733e+00   3.2558675e-01   4.5988998e-02  -2.6695385e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.6740320e+00   3.2896683e-01   4.5960126e-02  -2.6678109e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.7069287e+00   3.3229108e-01   4.5930935e-02  -2.6660645e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.7401578e+00   3.3555012e-01   4.5901425e-02  -2.6642996e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.7737128e+00   3.3873451e-01   4.5871598e-02  -2.6625118e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.8075862e+00   3.4183469e-01   4.5841453e-02  -2.6607108e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.8417697e+00   3.4484103e-01   4.5810991e-02  -2.6588808e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.8762538e+00   3.4774386e-01   4.5780211e-02  -2.6570356e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.9110282e+00   3.5053349e-01   4.5749114e-02  -2.6551722e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.9460815e+00   3.5320025e-01   4.5717700e-02  -2.6532865e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   4.9814016e+00   3.5573448e-01   4.5685970e-02  -2.6513845e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.0169750e+00   3.5812662e-01   4.5653923e-02  -2.6494597e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.0527877e+00   3.6036719e-01   4.5621560e-02  -2.6475197e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.0888244e+00   3.6244687e-01   4.5588881e-02  -2.6455593e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.1250691e+00   3.6435650e-01   4.5555886e-02  -2.6435781e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.1615047e+00   3.6608715e-01   4.5522575e-02  -2.6415782e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.1981135e+00   3.6763010e-01   4.5488949e-02  -2.6395579e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.2348765e+00   3.6897696e-01   4.5455008e-02  -2.6375242e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.2717742e+00   3.7011964e-01   4.5420753e-02  -2.6354759e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.3087861e+00   3.7105043e-01   4.5386182e-02  -2.6334067e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.3458912e+00   3.7176200e-01   4.5351297e-02  -2.6313219e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.3830674e+00   3.7224747e-01   4.5316099e-02  -2.6292225e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4202921e+00   3.7250043e-01   4.5280586e-02  -2.6271034e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4575422e+00   3.7251497e-01   4.5244759e-02  -2.6249702e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.4947937e+00   3.7228571e-01   4.5208619e-02  -2.6228154e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5320222e+00   3.7180785e-01   4.5172166e-02  -2.6206434e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.5692030e+00   3.7107717e-01   4.5135400e-02  -2.6184506e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6063107e+00   3.7009008e-01   4.5098322e-02  -2.6162451e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6433197e+00   3.6884360e-01   4.5060931e-02  -2.6140228e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.6802041e+00   3.6733544e-01   4.5023228e-02  -2.6117818e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7169376e+00   3.6556396e-01   4.4985213e-02  -2.6095251e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7534940e+00   3.6352820e-01   4.4946886e-02  -2.6072481e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.7898469e+00   3.6122788e-01   4.4908248e-02  -2.6049562e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8259696e+00   3.5866344e-01   4.4869299e-02  -2.6026498e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8618360e+00   3.5583598e-01   4.4830040e-02  -2.6003208e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.8974196e+00   3.5274730e-01   4.4790469e-02  -2.5979791e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9326943e+00   3.4939986e-01   4.4750589e-02  -2.5956197e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   5.9676343e+00   3.4579682e-01   4.4710398e-02  -2.5932478e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0022140e+00   3.4194195e-01   4.4669898e-02  -2.5908576e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0364082e+00   3.3783968e-01   4.4629088e-02  -2.5884432e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0701921e+00   3.3349503e-01   4.4587969e-02  -2.5860105e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1035417e+00   3.2891360e-01   4.4546542e-02  -2.5835718e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1364330e+00   3.2410156e-01   4.4504806e-02  -2.5811020e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1688432e+00   3.1906559e-01   4.4462761e-02  -2.5786166e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2007497e+00   3.1381285e-01   4.4420409e-02  -2.5761183e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2321310e+00   3.0835096e-01   4.4377749e-02  -2.5736000e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2629661e+00   3.0268798e-01   4.4334781e-02  -2.5710652e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2932349e+00   2.9683230e-01   4.4291506e-02  -2.5685084e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3229181e+00   2.9079269e-01   4.4247925e-02  -2.5659403e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3519974e+00   2.8457819e-01   4.4204037e-02  -2.5633472e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3804552e+00   2.7819811e-01   4.4159843e-02  -2.5607343e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4082750e+00   2.7166197e-01   4.4115343e-02  -2.5581082e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4354412e+00   2.6497947e-01   4.4070537e-02  -2.5554647e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4619392e+00   2.5816045e-01   4.4025426e-02  -2.5528056e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4877552e+00   2.5121485e-01   4.3980010e-02  -2.5501277e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5128767e+00   2.4415265e-01   4.3934290e-02  -2.5474364e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5372920e+00   2.3698387e-01   4.3888265e-02  -2.5447164e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5609904e+00   2.2971854e-01   4.3841936e-02  -2.5419860e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5839622e+00   2.2236660e-01   4.3795304e-02  -2.5392432e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6061989e+00   2.1493797e-01   4.3748368e-02  -2.5364735e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6276927e+00   2.0744242e-01   4.3701129e-02  -2.5336890e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6484369e+00   1.9988962e-01   4.3653587e-02  -2.5308859e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6684259e+00   1.9228908e-01   4.3605743e-02  -2.5280759e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6876548e+00   1.8465014e-01   4.3557597e-02  -2.5252371e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7061198e+00   1.7698192e-01   4.3509150e-02  -2.5223826e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7238180e+00   1.6929337e-01   4.3460400e-02  -2.5195057e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7407473e+00   1.6159318e-01   4.3411350e-02  -2.5166136e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7569066e+00   1.5388980e-01   4.3361999e-02  -2.5137095e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7722956e+00   1.4619145e-01   4.3312348e-02  -2.5107802e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7869148e+00   1.3850607e-01   4.3262397e-02  -2.5078423e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8007654e+00   1.3084135e-01   4.3212146e-02  -2.5048737e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8138495e+00   1.2320469e-01   4.3161596e-02  -2.5018914e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8261700e+00   1.1560322e-01   4.3110747e-02  -2.4988938e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8377303e+00   1.0804382e-01   4.3059599e-02  -2.4958763e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8485347e+00   1.0053306e-01   4.3008153e-02  -2.4928443e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8585880e+00   9.3077248e-02   4.2956409e-02  -2.4897851e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8678957e+00   8.5682422e-02   4.2904367e-02  -2.4867181e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8764640e+00   7.8354351e-02   4.2852028e-02  -2.4836294e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8842994e+00   7.1098542e-02   4.2799393e-02  -2.4805177e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8914092e+00   6.3920242e-02   4.2746461e-02  -2.4773940e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8978013e+00   5.6824450e-02   4.2693233e-02  -2.4742495e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9034837e+00   4.9815917e-02   4.2639709e-02  -2.4710872e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9084653e+00   4.2899161e-02   4.2585889e-02  -2.4679046e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9127552e+00   3.6078468e-02   4.2531775e-02  -2.4646987e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9163631e+00   2.9357906e-02   4.2477366e-02  -2.4614813e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9192989e+00   2.2741328e-02   4.2422663e-02  -2.4582430e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9215730e+00   1.6232384e-02   4.2367666e-02  -2.4549846e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9231962e+00   9.8345267e-03   4.2312376e-02  -2.4517241e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9241797e+00   3.5510225e-03   4.2256793e-02  -2.4484450e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9245348e+00  -2.6150436e-03   4.2200916e-02  -2.4451489e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9242733e+00  -8.6607580e-03   4.2144748e-02  -2.4418361e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9234072e+00  -1.4583372e-02   4.2088288e-02  -2.4385114e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9219489e+00  -2.0380295e-02   4.2031536e-02  -2.4351704e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9199108e+00  -2.6049086e-02   4.1974492e-02  -2.4318148e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9173059e+00  -3.1587448e-02   4.1917159e-02  -2.4284390e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9141472e+00  -3.6993225e-02   4.1859534e-02  -2.4250540e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9104479e+00  -4.2264390e-02   4.1801620e-02  -2.4216468e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9062214e+00  -4.7399046e-02   4.1743417e-02  -2.4182196e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.9014815e+00  -5.2395419e-02   4.1684924e-02  -2.4147778e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8962420e+00  -5.7251854e-02   4.1626142e-02  -2.4113166e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8905168e+00  -6.1966810e-02   4.1567072e-02  -2.4078380e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8843201e+00  -6.6538860e-02   4.1507714e-02  -2.4043395e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8776662e+00  -7.0966686e-02   4.1448069e-02  -2.4008237e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8705696e+00  -7.5249075e-02   4.1388136e-02  -2.3972938e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8630447e+00  -7.9384924e-02   4.1327917e-02  -2.3937480e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8551062e+00  -8.3373230e-02   4.1267412e-02  -2.3901887e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8467688e+00  -8.7213094e-02   4.1206621e-02  -2.3866107e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8380475e+00  -9.0903721e-02   4.1145544e-02  -2.3830131e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8289572e+00  -9.4444415e-02   4.1084182e-02  -2.3794091e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8195127e+00  -9.7834586e-02   4.1022536e-02  -2.3757887e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.8097293e+00  -1.0107374e-01   4.0960605e-02  -2.3721496e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7996219e+00  -1.0416150e-01   4.0898391e-02  -2.3684974e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7892057e+00  -1.0709757e-01   4.0835894e-02  -2.3648216e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7784960e+00  -1.0988177e-01   4.0773113e-02  -2.3611332e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7675078e+00  -1.1251404e-01   4.0710050e-02  -2.3574237e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7562564e+00  -1.1499441e-01   4.0646706e-02  -2.3537071e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7447570e+00  -1.1732301e-01   4.0583079e-02  -2.3499698e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7330246e+00  -1.1950009e-01   4.0519172e-02  -2.3462184e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7210746e+00  -1.2152602e-01   4.0454984e-02  -2.3424532e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.7089220e+00  -1.2340127e-01   4.0390516e-02  -2.3386724e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6965819e+00  -1.2512643e-01   4.0325767e-02  -2.3348717e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6840693e+00  -1.2670218e-01   4.0260740e-02  -2.3310573e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6713991e+00  -1.2812934e-01   4.0195434e-02  -2.3272305e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6585861e+00  -1.2940885e-01   4.0129849e-02  -2.3233877e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6456452e+00  -1.3054174e-01   4.0063986e-02  -2.3195276e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6325911e+00  -1.3152918e-01   3.9997846e-02  -2.3156530e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6194381e+00  -1.3237244e-01   3.9931429e-02  -2.3117646e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.6062009e+00  -1.3307292e-01   3.9864735e-02  -2.3078606e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5928936e+00  -1.3363214e-01   3.9797765e-02  -2.3039382e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5795304e+00  -1.3405171e-01   3.9730519e-02  -2.3000014e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5661252e+00  -1.3433338e-01   3.9662998e-02  -2.2960436e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5526919e+00  -1.3447901e-01   3.9595203e-02  -2.2920747e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5392440e+00  -1.3449056e-01   3.9527133e-02  -2.2880945e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5257949e+00  -1.3437011e-01   3.9458789e-02  -2.2840980e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.5123579e+00  -1.3411986e-01   3.9390172e-02  -2.2800829e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4989459e+00  -1.3374209e-01   3.9321282e-02  -2.2760595e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4855717e+00  -1.3323921e-01   3.9252120e-02  -2.2720198e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4722478e+00  -1.3261371e-01   3.9182686e-02  -2.2679646e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4589864e+00  -1.3186818e-01   3.9112980e-02  -2.2638911e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4457996e+00  -1.3100533e-01   3.9043004e-02  -2.2598037e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4326991e+00  -1.3002794e-01   3.8972757e-02  -2.2557034e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4196963e+00  -1.2893886e-01   3.8902240e-02  -2.2515871e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.4068024e+00  -1.2774106e-01   3.8831454e-02  -2.2474565e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3940283e+00  -1.2643755e-01   3.8760398e-02  -2.2433064e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3813845e+00  -1.2503145e-01   3.8689074e-02  -2.2391474e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3688814e+00  -1.2352592e-01   3.8617483e-02  -2.2349755e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3565288e+00  -1.2192419e-01   3.8545623e-02  -2.2307843e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3443364e+00  -1.2022957e-01   3.8473497e-02  -2.2265779e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3323134e+00  -1.1844538e-01   3.8401104e-02  -2.2223598e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3204689e+00  -1.1657504e-01   3.8328446e-02  -2.2181283e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3088114e+00  -1.1462198e-01   3.8255521e-02  -2.2138824e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2973492e+00  -1.1258966e-01   3.8182332e-02  -2.2096184e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2860902e+00  -1.1048160e-01   3.8108878e-02  -2.2053459e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2750421e+00  -1.0830134e-01   3.8035160e-02  -2.2010508e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2642119e+00  -1.0605242e-01   3.7961179e-02  -2.1967474e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2536067e+00  -1.0373841e-01   3.7886935e-02  -2.1924306e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2432328e+00  -1.0136291e-01   3.7812429e-02  -2.1880890e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2330965e+00  -9.8929488e-02   3.7737660e-02  -2.1837375e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2232036e+00  -9.6441739e-02   3.7662630e-02  -2.1793720e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2135594e+00  -9.3903246e-02   3.7587339e-02  -2.1749962e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2041691e+00  -9.1317581e-02   3.7511788e-02  -2.1706022e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1950373e+00  -8.8688304e-02   3.7435977e-02  -2.1661879e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1861685e+00  -8.6018954e-02   3.7359907e-02  -2.1617619e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1775666e+00  -8.3313049e-02   3.7283578e-02  -2.1573272e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1692353e+00  -8.0574078e-02   3.7206991e-02  -2.1528728e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1611779e+00  -7.7805499e-02   3.7130146e-02  -2.1484041e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1533974e+00  -7.5010734e-02   3.7053043e-02  -2.1439216e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1458963e+00  -7.2193167e-02   3.6975684e-02  -2.1394199e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1386770e+00  -6.9356137e-02   3.6898069e-02  -2.1349005e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1317414e+00  -6.6502939e-02   3.6820199e-02  -2.1303711e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1250911e+00  -6.3636817e-02   3.6742073e-02  -2.1258243e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1187274e+00  -6.0760965e-02   3.6663693e-02  -2.1212656e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1126513e+00  -5.7878520e-02   3.6585059e-02  -2.1166844e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1068634e+00  -5.4992562e-02   3.6506171e-02  -2.1120914e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1013642e+00  -5.2106112e-02   3.6427031e-02  -2.1074857e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0961536e+00  -4.9222129e-02   3.6347638e-02  -2.1028678e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0912313e+00  -4.6343505e-02   3.6267994e-02  -2.0982280e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0865970e+00  -4.3473071e-02   3.6188098e-02  -2.0935750e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0822497e+00  -4.0613586e-02   3.6107951e-02  -2.0889101e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0781883e+00  -3.7767743e-02   3.6027555e-02  -2.0842316e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0744116e+00  -3.4938164e-02   3.5946909e-02  -2.0795477e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0709177e+00  -3.2127398e-02   3.5866014e-02  -2.0748403e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0677050e+00  -2.9337924e-02   3.5784870e-02  -2.0701245e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0647712e+00  -2.6572146e-02   3.5703479e-02  -2.0653959e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0621140e+00  -2.3832394e-02   3.5621840e-02  -2.0606524e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0597308e+00  -2.1120924e-02   3.5539955e-02  -2.0558990e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0576187e+00  -1.8439917e-02   3.5457823e-02  -2.0511341e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0557747e+00  -1.5791477e-02   3.5375446e-02  -2.0463549e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0541955e+00  -1.3177633e-02   3.5292824e-02  -2.0415601e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0528778e+00  -1.0600338e-02   3.5209957e-02  -2.0367546e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0518177e+00  -8.0614689e-03   3.5126846e-02  -2.0319279e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0510116e+00  -5.5628264e-03   3.5043492e-02  -2.0270888e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0504553e+00  -3.1061349e-03   3.4959896e-02  -2.0222388e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0501447e+00  -6.9304264e-04   3.4876057e-02  -2.0173754e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0500754e+00   1.6748776e-03   3.4791976e-02  -2.0124912e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0502429e+00   3.9961288e-03   3.4707655e-02  -2.0075972e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0506425e+00   6.2692891e-03   3.4623093e-02  -2.0026895e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0512694e+00   8.4930115e-03   3.4538291e-02  -1.9977623e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0521187e+00   1.0666023e-02   3.4453251e-02  -1.9928269e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0531853e+00   1.2787127e-02   3.4367971e-02  -1.9878690e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0544640e+00   1.4855196e-02   3.4282453e-02  -1.9829024e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0559495e+00   1.6869179e-02   3.4196698e-02  -1.9779248e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0576365e+00   1.8828096e-02   3.4110706e-02  -1.9729324e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0595193e+00   2.0731041e-02   3.4024478e-02  -1.9679277e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0615924e+00   2.2577175e-02   3.3938014e-02  -1.9629103e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0638501e+00   2.4365733e-02   3.3851315e-02  -1.9578752e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0662867e+00   2.6096019e-02   3.3764382e-02  -1.9528274e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0688963e+00   2.7767405e-02   3.3677214e-02  -1.9477723e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0716730e+00   2.9379333e-02   3.3589814e-02  -1.9427027e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0746109e+00   3.0931312e-02   3.3502180e-02  -1.9376204e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0777041e+00   3.2422917e-02   3.3414315e-02  -1.9325236e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0809464e+00   3.3853790e-02   3.3326218e-02  -1.9274063e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0843317e+00   3.5223638e-02   3.3237891e-02  -1.9222844e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0878541e+00   3.6532232e-02   3.3149333e-02  -1.9171406e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0915073e+00   3.7779407e-02   3.3060545e-02  -1.9119789e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0952853e+00   3.8965060e-02   3.2971529e-02  -1.9068076e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.0991818e+00   4.0089148e-02   3.2882284e-02  -1.9016273e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1031907e+00   4.1151692e-02   3.2792811e-02  -1.8964301e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1073059e+00   4.2152770e-02   3.2703111e-02  -1.8912230e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1115211e+00   4.3092519e-02   3.2613185e-02  -1.8860070e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1158304e+00   4.3971133e-02   3.2523033e-02  -1.8807775e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1202275e+00   4.4788865e-02   3.2432655e-02  -1.8755332e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1247064e+00   4.5546019e-02   3.2342053e-02  -1.8702716e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1292610e+00   4.6242956e-02   3.2251227e-02  -1.8650059e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1338853e+00   4.6880089e-02   3.2160177e-02  -1.8597247e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1385733e+00   4.7457884e-02   3.2068905e-02  -1.8544259e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1433191e+00   4.7976855e-02   3.1977410e-02  -1.8491110e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1481168e+00   4.8437568e-02   3.1885694e-02  -1.8437888e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1529605e+00   4.8840633e-02   3.1793757e-02  -1.8384540e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1578446e+00   4.9186711e-02   3.1701600e-02  -1.8330937e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1627633e+00   4.9476506e-02   3.1609223e-02  -1.8277348e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1677109e+00   4.9710764e-02   3.1516628e-02  -1.8223661e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1726820e+00   4.9890278e-02   3.1423814e-02  -1.8169875e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1776710e+00   5.0015877e-02   3.1330782e-02  -1.8115989e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1826726e+00   5.0088433e-02   3.1237533e-02  -1.8061962e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1876814e+00   5.0108854e-02   3.1144068e-02  -1.8007774e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1926923e+00   5.0078085e-02   3.1050388e-02  -1.7953463e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.1977001e+00   4.9997106e-02   3.0956492e-02  -1.7899121e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2026999e+00   4.9866932e-02   3.0862381e-02  -1.7844529e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2076865e+00   4.9688606e-02   3.0768057e-02  -1.7790017e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2126554e+00   4.9463205e-02   3.0673520e-02  -1.7735302e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2176017e+00   4.9191833e-02   3.0578770e-02  -1.7680537e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2225209e+00   4.8875620e-02   3.0483809e-02  -1.7625555e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2274085e+00   4.8515724e-02   3.0388636e-02  -1.7570406e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2322600e+00   4.8113324e-02   3.0293253e-02  -1.7515156e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2370714e+00   4.7669622e-02   3.0197660e-02  -1.7459746e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2418383e+00   4.7185842e-02   3.0101858e-02  -1.7404246e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2465569e+00   4.6663226e-02   3.0005848e-02  -1.7348571e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2512232e+00   4.6103032e-02   2.9909629e-02  -1.7292895e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2558335e+00   4.5506534e-02   2.9813203e-02  -1.7237044e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2603842e+00   4.4875022e-02   2.9716571e-02  -1.7181089e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2648717e+00   4.4209795e-02   2.9619733e-02  -1.7125105e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2692927e+00   4.3512167e-02   2.9522690e-02  -1.7068948e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2736439e+00   4.2783456e-02   2.9425442e-02  -1.7012728e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2779222e+00   4.2024992e-02   2.9327991e-02  -1.6956409e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2821247e+00   4.1238108e-02   2.9230336e-02  -1.6899966e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2862486e+00   4.0424145e-02   2.9132479e-02  -1.6843425e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2902910e+00   3.9584442e-02   2.9034420e-02  -1.6786659e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2942494e+00   3.8720344e-02   2.8936160e-02  -1.6729722e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2981214e+00   3.7833194e-02   2.8837700e-02  -1.6672659e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3019048e+00   3.6924333e-02   2.8739039e-02  -1.6615584e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3055972e+00   3.5995101e-02   2.8640180e-02  -1.6558433e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3091967e+00   3.5046832e-02   2.8541122e-02  -1.6501181e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3127014e+00   3.4080855e-02   2.8441867e-02  -1.6443715e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3161095e+00   3.3098493e-02   2.8342415e-02  -1.6386234e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3194193e+00   3.2101059e-02   2.8242766e-02  -1.6328765e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3226294e+00   3.1089859e-02   2.8142922e-02  -1.6271038e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3257384e+00   3.0066186e-02   2.8042882e-02  -1.6213279e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3287450e+00   2.9031322e-02   2.7942649e-02  -1.6155381e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3316482e+00   2.7986538e-02   2.7842222e-02  -1.6097375e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3344468e+00   2.6933087e-02   2.7741602e-02  -1.6039260e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3371401e+00   2.5872211e-02   2.7640790e-02  -1.5981012e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3397274e+00   2.4805133e-02   2.7539786e-02  -1.5922783e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3422079e+00   2.3733060e-02   2.7438592e-02  -1.5864399e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3445812e+00   2.2657182e-02   2.7337207e-02  -1.5805893e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3468469e+00   2.1578668e-02   2.7235634e-02  -1.5747237e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3490048e+00   2.0498669e-02   2.7133871e-02  -1.5688416e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3510546e+00   1.9418314e-02   2.7031921e-02  -1.5629489e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3529965e+00   1.8338712e-02   2.6929783e-02  -1.5570463e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3548303e+00   1.7260949e-02   2.6827459e-02  -1.5511342e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3565564e+00   1.6186089e-02   2.6724949e-02  -1.5452031e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3581750e+00   1.5115171e-02   2.6622254e-02  -1.5392656e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3596865e+00   1.4049212e-02   2.6519374e-02  -1.5333147e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3610915e+00   1.2989203e-02   2.6416311e-02  -1.5273548e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3623904e+00   1.1936110e-02   2.6313065e-02  -1.5213796e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3635840e+00   1.0890874e-02   2.6209637e-02  -1.5153972e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3646731e+00   9.8544099e-03   2.6106027e-02  -1.5094130e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3656585e+00   8.8276049e-03   2.6002236e-02  -1.5034137e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3665413e+00   7.8113204e-03   2.5898265e-02  -1.4974072e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3673224e+00   6.8063903e-03   2.5794115e-02  -1.4913955e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3680031e+00   5.8136208e-03   2.5689786e-02  -1.4853671e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3685844e+00   4.8337903e-03   2.5585279e-02  -1.4793212e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3690678e+00   3.8676492e-03   2.5480594e-02  -1.4732618e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3694546e+00   2.9159195e-03   2.5375734e-02  -1.4671906e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3697462e+00   1.9792948e-03   2.5270697e-02  -1.4611053e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3699441e+00   1.0584400e-03   2.5165486e-02  -1.4550089e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3700499e+00   1.5399151e-04   2.5060100e-02  -1.4489069e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3700653e+00  -7.3344337e-04   2.4954541e-02  -1.4428015e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3699920e+00  -1.6032860e-03   2.4848808e-02  -1.4366814e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3698317e+00  -2.4549866e-03   2.4742904e-02  -1.4305518e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3695862e+00  -3.2880245e-03   2.4636828e-02  -1.4244168e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3692574e+00  -4.1019074e-03   2.4530582e-02  -1.4182755e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3688472e+00  -4.8961723e-03   2.4424165e-02  -1.4121248e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3683576e+00  -5.6703844e-03   2.4317580e-02  -1.4059579e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3677905e+00  -6.4241379e-03   2.4210826e-02  -1.3997880e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3671481e+00  -7.1570550e-03   2.4103904e-02  -1.3936048e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3664324e+00  -7.8687864e-03   2.3996816e-02  -1.3874208e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3656455e+00  -8.5590108e-03   2.3889561e-02  -1.3812226e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3647896e+00  -9.2274349e-03   2.3782141e-02  -1.3750213e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3638669e+00  -9.8737927e-03   2.3674556e-02  -1.3688058e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3628795e+00  -1.0497846e-02   2.3566806e-02  -1.3625890e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3618297e+00  -1.1099383e-02   2.3458894e-02  -1.3563698e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3607198e+00  -1.1678219e-02   2.3350819e-02  -1.3501339e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3595519e+00  -1.2234196e-02   2.3242583e-02  -1.3438863e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3583285e+00  -1.2767183e-02   2.3134185e-02  -1.3376261e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3570518e+00  -1.3277072e-02   2.3025628e-02  -1.3313574e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3557241e+00  -1.3763783e-02   2.2916910e-02  -1.3250806e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3543477e+00  -1.4227260e-02   2.2808034e-02  -1.3188007e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3529250e+00  -1.4667471e-02   2.2699000e-02  -1.3124926e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3514582e+00  -1.5084410e-02   2.2589809e-02  -1.3061754e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3499498e+00  -1.5478093e-02   2.2480461e-02  -1.2998546e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3484020e+00  -1.5848559e-02   2.2370958e-02  -1.2935135e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3468171e+00  -1.6195871e-02   2.2261300e-02  -1.2871666e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3451976e+00  -1.6520114e-02   2.2151487e-02  -1.2808061e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3435455e+00  -1.6821395e-02   2.2041521e-02  -1.2744405e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3418634e+00  -1.7099841e-02   2.1931402e-02  -1.2680597e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3401534e+00  -1.7355601e-02   2.1821132e-02  -1.2616568e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3384179e+00  -1.7588844e-02   2.1710710e-02  -1.2552482e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3366590e+00  -1.7799758e-02   2.1600138e-02  -1.2488273e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3348790e+00  -1.7988551e-02   2.1489416e-02  -1.2423922e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3330801e+00  -1.8155450e-02   2.1378545e-02  -1.2359462e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3312646e+00  -1.8300698e-02   2.1267527e-02  -1.2294890e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3294345e+00  -1.8424557e-02   2.1156361e-02  -1.2230145e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3275921e+00  -1.8527305e-02   2.1045048e-02  -1.2165296e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3257393e+00  -1.8609238e-02   2.0933590e-02  -1.2100375e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3238784e+00  -1.8670665e-02   2.0821986e-02  -1.2035393e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3220114e+00  -1.8711911e-02   2.0710239e-02  -1.1970258e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3201402e+00  -1.8733317e-02   2.0598348e-02  -1.1904940e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3182668e+00  -1.8735236e-02   2.0486314e-02  -1.1839616e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3163933e+00  -1.8718034e-02   2.0374138e-02  -1.1774185e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3145215e+00  -1.8682092e-02   2.0261822e-02  -1.1708632e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3126533e+00  -1.8627799e-02   2.0149364e-02  -1.1642947e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3107905e+00  -1.8555559e-02   2.0036768e-02  -1.1577342e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3089350e+00  -1.8465785e-02   1.9924032e-02  -1.1511717e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3070884e+00  -1.8358900e-02   1.9811159e-02  -1.1445909e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3052525e+00  -1.8235337e-02   1.9698148e-02  -1.1380156e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3034290e+00  -1.8095537e-02   1.9585001e-02  -1.1314176e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.3016194e+00  -1.7939951e-02   1.9471718e-02  -1.1248143e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2998254e+00  -1.7769036e-02   1.9358301e-02  -1.1182040e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2980485e+00  -1.7583257e-02   1.9244749e-02  -1.1115706e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2962902e+00  -1.7383084e-02   1.9131064e-02  -1.1049425e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2945519e+00  -1.7168994e-02   1.9017246e-02  -1.0982930e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2928350e+00  -1.6941470e-02   1.8903297e-02  -1.0916425e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2911408e+00  -1.6700996e-02   1.8789216e-02  -1.0849812e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2894707e+00  -1.6448065e-02   1.8675006e-02  -1.0783128e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2878259e+00  -1.6183170e-02   1.8560666e-02  -1.0716331e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2862076e+00  -1.5906807e-02   1.8446198e-02  -1.0649535e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2846169e+00  -1.5619477e-02   1.8331602e-02  -1.0582808e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2830550e+00  -1.5321680e-02   1.8216879e-02  -1.0516009e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2815228e+00  -1.5013917e-02   1.8102029e-02  -1.0449119e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2800214e+00  -1.4696692e-02   1.7987055e-02  -1.0382169e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2785517e+00  -1.4370508e-02   1.7871956e-02  -1.0315236e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2771147e+00  -1.4035867e-02   1.7756732e-02  -1.0248205e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2757111e+00  -1.3693271e-02   1.7641386e-02  -1.0181106e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2743418e+00  -1.3343221e-02   1.7525918e-02  -1.0113878e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2730075e+00  -1.2986213e-02   1.7410329e-02  -1.0046598e-11   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2717088e+00  -1.2622746e-02   1.7294618e-02  -9.9791402e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2704466e+00  -1.2253310e-02   1.7178788e-02  -9.9116217e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2692212e+00  -1.1878398e-02   1.7062839e-02  -9.8440507e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2680334e+00  -1.1498495e-02   1.6946772e-02  -9.7764146e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2668835e+00  -1.1114082e-02   1.6830587e-02  -9.7086976e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2657721e+00  -1.0725638e-02   1.6714286e-02  -9.6410724e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2646996e+00  -1.0333635e-02   1.6597869e-02  -9.5733780e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2636662e+00  -9.9385410e-03   1.6481337e-02  -9.5057839e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2626724e+00  -9.5408166e-03   1.6364691e-02  -9.4379937e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2617183e+00  -9.1409174e-03   1.6247932e-02  -9.3702451e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2608042e+00  -8.7392927e-03   1.6131060e-02  -9.3024359e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2599302e+00  -8.3363845e-03   1.6014076e-02  -9.2346451e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2590966e+00  -7.9326280e-03   1.5896981e-02  -9.1667686e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2583033e+00  -7.5284509e-03   1.5779776e-02  -9.0988831e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2575505e+00  -7.1242732e-03   1.5662462e-02  -9.0308609e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2568381e+00  -6.7205070e-03   1.5545040e-02  -8.9629400e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2561660e+00  -6.3175560e-03   1.5427510e-02  -8.8950180e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2555343e+00  -5.9158155e-03   1.5309872e-02  -8.8270241e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2549427e+00  -5.5156721e-03   1.5192129e-02  -8.7589416e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2543911e+00  -5.1175032e-03   1.5074281e-02  -8.6907538e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2538794e+00  -4.7216771e-03   1.4956328e-02  -8.6224956e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2534072e+00  -4.3285529e-03   1.4838272e-02  -8.5541925e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2529743e+00  -3.9384799e-03   1.4720112e-02  -8.4858415e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2525805e+00  -3.5517977e-03   1.4601851e-02  -8.4173833e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2522253e+00  -3.1688361e-03   1.4483489e-02  -8.3488958e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2519084e+00  -2.7899145e-03   1.4365026e-02  -8.2803394e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2516294e+00  -2.4153426e-03   1.4246464e-02  -8.2117352e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2513879e+00  -2.0454194e-03   1.4127803e-02  -8.1431033e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2511834e+00  -1.6804337e-03   1.4009045e-02  -8.0744378e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2510153e+00  -1.3206635e-03   1.3890189e-02  -8.0057040e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2508833e+00  -9.6637660e-04   1.3771237e-02  -7.9368970e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2507866e+00  -6.1782978e-04   1.3652190e-02  -7.8679970e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2507248e+00  -2.7526926e-04   1.3533048e-02  -7.7989828e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2506973e+00   6.1069547e-05   1.3413812e-02  -7.7299822e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2507034e+00   3.9096205e-04   1.3294484e-02  -7.6608193e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2507425e+00   7.1419447e-04   1.3175063e-02  -7.5915253e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2508139e+00   1.0305639e-03   1.3055551e-02  -7.5222627e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2509170e+00   1.3398783e-03   1.2935949e-02  -7.4529519e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2510510e+00   1.6419563e-03   1.2816257e-02  -7.3836385e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2512152e+00   1.9366276e-03   1.2696476e-02  -7.3141749e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2514088e+00   2.2237325e-03   1.2576607e-02  -7.2447667e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2516312e+00   2.5031221e-03   1.2456652e-02  -7.1752797e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2518815e+00   2.7746581e-03   1.2336610e-02  -7.1058041e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2521590e+00   3.0382129e-03   1.2216482e-02  -7.0362436e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2524628e+00   3.2936695e-03   1.2096270e-02  -6.9666271e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2527922e+00   3.5409213e-03   1.1975974e-02  -6.8969559e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2531463e+00   3.7798720e-03   1.1855595e-02  -6.8271698e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2535243e+00   4.0104357e-03   1.1735134e-02  -6.7573433e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2539253e+00   4.2325367e-03   1.1614592e-02  -6.6875259e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2543486e+00   4.4461092e-03   1.1493969e-02  -6.6175157e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2547932e+00   4.6510974e-03   1.1373267e-02  -6.5474704e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2552583e+00   4.8474554e-03   1.1252486e-02  -6.4774123e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2557430e+00   5.0351468e-03   1.1131626e-02  -6.4073435e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2562465e+00   5.2141448e-03   1.1010690e-02  -6.3372113e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2567679e+00   5.3844320e-03   1.0889678e-02  -6.2669385e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2573064e+00   5.5460002e-03   1.0768590e-02  -6.1966737e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2578610e+00   5.6988500e-03   1.0647427e-02  -6.1263545e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2584309e+00   5.8429912e-03   1.0526191e-02  -6.0559722e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2590152e+00   5.9784421e-03   1.0404882e-02  -5.9856163e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2596130e+00   6.1052296e-03   1.0283501e-02  -5.9152564e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2602235e+00   6.2233888e-03   1.0162048e-02  -5.8448571e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2608459e+00   6.3329630e-03   1.0040526e-02  -5.7744240e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2614792e+00   6.4340034e-03   9.9189332e-03  -5.7039318e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2621226e+00   6.5265689e-03   9.7972721e-03  -5.6333626e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2627752e+00   6.6107260e-03   9.6755432e-03  -5.5627136e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2634363e+00   6.6865484e-03   9.5537472e-03  -5.4921418e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2641050e+00   6.7541170e-03   9.4318850e-03  -5.4214764e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2647804e+00   6.8135195e-03   9.3099575e-03  -5.3508105e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2654617e+00   6.8648502e-03   9.1879656e-03  -5.2799218e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2661482e+00   6.9082100e-03   9.0659100e-03  -5.2090813e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2668390e+00   6.9437060e-03   8.9437915e-03  -5.1383254e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2675334e+00   6.9714510e-03   8.8216112e-03  -5.0675449e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2682305e+00   6.9915639e-03   8.6993697e-03  -4.9966667e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2689297e+00   7.0041691e-03   8.5770680e-03  -4.9258784e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2696301e+00   7.0093959e-03   8.4547068e-03  -4.8550596e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2703311e+00   7.0073792e-03   8.3322871e-03  -4.7841887e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2710318e+00   6.9982584e-03   8.2098097e-03  -4.7133198e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2717316e+00   6.9821776e-03   8.0872754e-03  -4.6423300e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2724298e+00   6.9592851e-03   7.9646851e-03  -4.5712770e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2731258e+00   6.9297337e-03   7.8420396e-03  -4.5001805e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2738187e+00   6.8936797e-03   7.7193398e-03  -4.4290177e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2745081e+00   6.8512832e-03   7.5965865e-03  -4.3578843e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2751932e+00   6.8027079e-03   7.4737806e-03  -4.2866930e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2758735e+00   6.7481204e-03   7.3509229e-03  -4.2154640e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2765483e+00   6.6876906e-03   7.2280144e-03  -4.1442323e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2772171e+00   6.6215908e-03   7.1050557e-03  -4.0729191e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2778792e+00   6.5499959e-03   6.9820479e-03  -4.0015732e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2785342e+00   6.4730834e-03   6.8589916e-03  -3.9302021e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2791816e+00   6.3910324e-03   6.7358879e-03  -3.8589050e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2798207e+00   6.3040241e-03   6.6127375e-03  -3.7874514e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2804511e+00   6.2122413e-03   6.4895413e-03  -3.7159463e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2810723e+00   6.1158681e-03   6.3663001e-03  -3.6444416e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2816839e+00   6.0150900e-03   6.2430149e-03  -3.5730233e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2822854e+00   5.9100931e-03   6.1196864e-03  -3.5015168e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2828764e+00   5.8010647e-03   5.9963155e-03  -3.4300035e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2834565e+00   5.6881923e-03   5.8729031e-03  -3.3584639e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2840253e+00   5.5716640e-03   5.7494500e-03  -3.2871086e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2845825e+00   5.4516680e-03   5.6259570e-03  -3.2156878e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2851277e+00   5.3283924e-03   5.5024252e-03  -3.1441985e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2856605e+00   5.2020250e-03   5.3788551e-03  -3.0727421e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2861807e+00   5.0727535e-03   5.2552479e-03  -3.0013236e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2866880e+00   4.9407646e-03   5.1316042e-03  -2.9299191e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2871820e+00   4.8062446e-03   5.0079250e-03  -2.8585641e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2876627e+00   4.6693786e-03   4.8842111e-03  -2.7872262e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2881296e+00   4.5303507e-03   4.7604633e-03  -2.7158418e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2885826e+00   4.3893435e-03   4.6366826e-03  -2.6443314e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2890216e+00   4.2465385e-03   4.5128698e-03  -2.5728417e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2894462e+00   4.1021153e-03   4.3890257e-03  -2.5012814e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2898564e+00   3.9562518e-03   4.2651512e-03  -2.4298440e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2902521e+00   3.8091241e-03   4.1412472e-03  -2.3583649e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2906330e+00   3.6609062e-03   4.0173144e-03  -2.2868614e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2909991e+00   3.5117699e-03   3.8933539e-03  -2.2153488e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2913502e+00   3.3618846e-03   3.7693664e-03  -2.1437913e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2916864e+00   3.2114173e-03   3.6453528e-03  -2.0721989e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2920076e+00   3.0605324e-03   3.5213139e-03  -2.0006421e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2923136e+00   2.9093918e-03   3.3972506e-03  -1.9290871e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2926046e+00   2.7581542e-03   3.2731638e-03  -1.8574437e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2928804e+00   2.6069758e-03   3.1490543e-03  -1.7858232e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2931411e+00   2.4560095e-03   3.0249230e-03  -1.7141841e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2933867e+00   2.3054052e-03   2.9007708e-03  -1.6425139e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2936172e+00   2.1553095e-03   2.7765985e-03  -1.5709045e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2938328e+00   2.0058657e-03   2.6524069e-03  -1.4992810e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2940333e+00   1.8572139e-03   2.5281970e-03  -1.4277098e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2942191e+00   1.7094905e-03   2.4039695e-03  -1.3560260e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2943900e+00   1.5628285e-03   2.2797254e-03  -1.2844083e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2945463e+00   1.4173572e-03   2.1554655e-03  -1.2127390e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2946880e+00   1.2732024e-03   2.0311907e-03  -1.1410939e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2948154e+00   1.1304859e-03   1.9069018e-03  -1.0695531e-12   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2949284e+00   9.8932594e-04   1.7825997e-03  -9.9796874e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2950273e+00   8.4983688e-04   1.6582852e-03  -9.2655107e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2951123e+00   7.1212918e-04   1.5339593e-03  -8.5507320e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2952383e+00   5.6815792e-04   1.4096227e-03  -7.8358157e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2953447e+00   4.2606374e-04   1.2852764e-03  -7.1217613e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2954318e+00   2.8609727e-04   1.1609212e-03  -6.4073563e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2954997e+00   1.4849688e-04   1.0365579e-03  -5.6932720e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955490e+00   1.3488382e-05   9.1218746e-04  -4.9786968e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955799e+00  -1.1871522e-04   7.8781069e-04  -4.2663817e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955929e+00  -2.4791388e-04   6.6342846e-04  -3.5549968e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955884e+00  -3.7392074e-04   5.3904164e-04  -2.8424769e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955668e+00  -4.9656213e-04   4.1465108e-04  -2.1310627e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2955288e+00  -6.1567773e-04   2.9025765e-04  -1.4191984e-13   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2954748e+00  -7.3112054e-04   1.6586221e-04  -7.0902352e-14   0.0000000e+00   0.0000000e+00   2.0000000e+00
   6.2954054e+00  -8.4275688e-04   4.1465625e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00


==> figures/data/pendulum_results.csv <==
x y our kmeans spectral gmm
-4.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.919999999999999929e+00 7.762854000000000143e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.842371500000000051e+00 7.536022399999999788e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.767011199999999782e+00 7.319571700000000458e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.693815499999999918e+00 7.113502699999999512e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.622680499999999970e+00 6.917758600000000202e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.553502899999999798e+00 6.732232799999999795e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.486180599999999963e+00 6.556776699999999902e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.420612799999999787e+00 6.391206000000000387e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.356700800000000040e+00 6.235306999999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.294347699999999879e+00 6.088842199999999760e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.233459299999999814e+00 5.951554500000000303e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.173943700000000145e+00 5.823171999999999793e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.115711999999999815e+00 5.703411299999999740e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.058677900000000172e+00 5.591981000000000313e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.002758099999999875e+00 5.488583799999999790e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.947872199999999943e+00 5.392919000000000462e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.893943000000000154e+00 5.304684600000000305e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.840896199999999983e+00 5.223578300000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.788660399999999928e+00 5.149298900000000012e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.737167400000000139e+00 5.081547499999999884e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.686351999999999851e+00 5.020027700000000426e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.636151700000000098e+00 4.964446499999999873e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.586507199999999784e+00 4.914514700000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.537362100000000176e+00 4.869946700000000184e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.488662600000000058e+00 4.830461099999999730e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.440357999999999805e+00 4.795780099999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.392400199999999977e+00 4.765630200000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.344743900000000103e+00 4.739741399999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.297346500000000180e+00 4.717847399999999802e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.250167999999999946e+00 4.699685200000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.203171100000000049e+00 4.684995100000000079e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.156321199999999827e+00 4.673519999999999897e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.109586000000000183e+00 4.665005999999999875e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.062935899999999823e+00 4.659201399999999826e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.016343899999999856e+00 4.655856700000000070e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.969785300000000072e+00 4.654724700000000270e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.923238100000000061e+00 4.655560300000000096e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.876682500000000031e+00 4.658120099999999986e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.830101299999999931e+00 4.662162699999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.783479700000000001e+00 4.667448299999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.736805200000000049e+00 4.673739299999999930e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.690067800000000009e+00 4.680799900000000013e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.643259800000000048e+00 4.688396499999999967e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.596375799999999900e+00 4.696297899999999914e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.549412900000000093e+00 4.704275399999999774e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.502370100000000042e+00 4.712103300000000106e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.455249100000000073e+00 4.719559500000000130e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.408053500000000069e+00 4.726425399999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.360789199999999921e+00 4.732486799999999771e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.313464299999999918e+00 4.737534199999999807e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.266089000000000020e+00 4.741363800000000239e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.218675399999999964e+00 4.743777599999999817e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.171237599999999990e+00 4.744584299999999866e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.123791699999999949e+00 4.743600199999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.076355699999999915e+00 4.740649299999999955e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.028949300000000067e+00 4.735564500000000177e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.815936100000000053e-01 4.728188400000000180e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.343117199999999567e-01 4.718373200000000045e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.871279899999999774e-01 4.705982300000000063e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.400681700000000030e-01 4.690890300000000179e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.931592699999999718e-01 4.672983700000000185e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.464294299999999494e-01 4.652161400000000002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.999078199999999583e-01 4.628335499999999825e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.536244599999999627e-01 4.601431100000000218e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.076101499999999600e-01 4.571387000000000089e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.618962800000000257e-01 4.538155700000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.165147199999999827e-01 4.501703699999999864e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.714976900000000248e-01 4.462011300000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.268775699999999840e-01 4.419072900000000081e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.826868399999999726e-01 4.372896399999999795e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.389578799999999892e-01 4.323503200000000102e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.957228499999999816e-01 4.270927500000000210e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.530135700000000210e-01 4.215216600000000202e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.108614099999999991e-01 4.156429300000000215e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.692971100000000007e-01 4.094636400000000176e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.283507500000000134e-01 4.029918900000000193e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.805155900000000146e-02 3.962368299999999843e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.842787600000000164e-02 3.892085100000000075e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.507025199999999746e-03 3.819177999999999740e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.868475499999999928e-02 3.743763500000000244e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.612239000000000311e-02 3.665964600000000129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.027820400000000051e-01 3.585909999999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.386411399999999960e-01 3.503732900000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.736784700000000015e-01 3.419570900000000191e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.078741699999999970e-01 3.333564099999999919e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.412098099999999967e-01 3.245855100000000215e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.736683699999999941e-01 3.156587499999999880e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.052342399999999900e-01 3.065905800000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.358933000000000058e-01 2.973953999999999764e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.656328400000000145e-01 2.880875299999999806e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.944415900000000086e-01 2.786811200000000044e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.223097000000000101e-01 2.691901500000000169e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.492287200000000258e-01 2.596282799999999891e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.751915500000000181e-01 2.500088899999999836e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.001924399999999604e-01 2.403450199999999926e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.242269400000000301e-01 2.306492800000000121e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.472918700000000136e-01 2.209339100000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.693852600000000042e-01 2.112106800000000117e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.905063299999999682e-01 2.014909099999999953e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.106554199999999488e-01 1.917854400000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.298339600000000260e-01 1.821046299999999896e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.480444199999999544e-01 1.724583500000000102e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.652902600000000222e-01 1.628559900000000060e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.815758600000000333e-01 1.533064399999999883e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.969064999999999843e-01 1.438181099999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.112883100000000347e-01 1.343989499999999893e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.247282099999999838e-01 1.250564299999999962e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.372338499999999684e-01 1.157975900000000058e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.488136100000000184e-01 1.066290099999999963e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.594765100000000491e-01 9.755687400000000176e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.692321899999999824e-01 8.858696000000000625e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.780908899999999795e-01 7.972466200000000169e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.860633599999999888e-01 7.097501200000000399e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.931608599999999676e-01 6.234269800000000195e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.993951299999999538e-01 5.383208800000000016e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.047783400000000364e-01 4.544724499999999723e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.093230599999999830e-01 3.719195000000000140e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.130422600000000166e-01 2.906971900000000081e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.159492299999999698e-01 2.108382400000000101e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.180576099999999906e-01 1.323731300000000055e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.193813399999999580e-01 5.533022099999999888e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.199346400000000479e-01 -2.026401100000000191e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.197320000000000162e-01 -9.438485200000000866e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.187881599999999871e-01 -1.670091799999999863e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.171180599999999794e-01 -2.381153299999999931e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.147369100000000364e-01 -3.076829600000000053e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.116600800000000060e-01 -3.756929199999999719e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.079031500000000143e-01 -4.421271599999999913e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.034818799999999817e-01 -5.069685899999999690e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.984121899999999661e-01 -5.702010400000000201e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.927101800000000420e-01 -6.318091500000000416e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.863920899999999881e-01 -6.917782899999999624e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.794743100000000036e-01 -7.500945300000000371e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.719733600000000528e-01 -8.067445900000000392e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.639059200000000160e-01 -8.617157699999999920e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.552887600000000035e-01 -9.149959600000000248e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.461387999999999909e-01 -9.665736099999999720e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.364730600000000127e-01 -1.016437699999999944e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.263086899999999790e-01 -1.064577800000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.156629100000000410e-01 -1.110983900000000052e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.045530700000000035e-01 -1.155646800000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.929965999999999626e-01 -1.198557600000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.810110299999999617e-01 -1.239708399999999988e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.686139399999999622e-01 -1.279091400000000045e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.558230299999999735e-01 -1.316700100000000040e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.426560300000000447e-01 -1.352528400000000131e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.291307400000000216e-01 -1.386571000000000053e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.152650299999999906e-01 -1.418823399999999957e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.010767999999999667e-01 -1.449282299999999912e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.865839800000000048e-01 -1.477945099999999901e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.718045200000000383e-01 -1.504810199999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.567564200000000296e-01 -1.529877099999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.414576500000000125e-01 -1.553146599999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.259261899999999601e-01 -1.574620399999999976e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.101799799999999774e-01 -1.594301700000000099e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.942369600000000029e-01 -1.612194899999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.781150100000000069e-01 -1.628305800000000025e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.618319599999999858e-01 -1.642641400000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.454055399999999887e-01 -1.655210500000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.288534399999999747e-01 -1.666023100000000035e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.121932099999999766e-01 -1.675090899999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.954423000000000243e-01 -1.682426900000000003e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.786180299999999943e-01 -1.688046099999999938e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.617375700000000083e-01 -1.691964800000000102e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.448179200000000000e-01 -1.694200899999999954e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.278759099999999926e-01 -1.694774099999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.109281700000000037e-01 -1.693705600000000033e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.939911099999999999e-01 -1.691018300000000085e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.770809300000000031e-01 -1.686736600000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.602135600000000104e-01 -1.680886600000000008e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.434047000000000016e-01 -1.673495899999999925e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.266697400000000084e-01 -1.664593600000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.100238000000000105e-01 -1.654210299999999967e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.934817000000000065e-01 -1.642378200000000066e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.770579200000000075e-01 -1.629130799999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.607666100000000042e-01 -1.614502700000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.446215799999999996e-01 -1.598530200000000123e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.286362799999999917e-01 -1.581250499999999892e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.128237700000000038e-01 -1.562702099999999927e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.719675399999999632e-02 -1.542924599999999924e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.176750800000000263e-02 -1.521958399999999989e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.654792299999999494e-02 -1.499845099999999876e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.154947199999999896e-02 -1.476626900000000131e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.678320300000000043e-02 -1.452346800000000049e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.225973499999999924e-02 -1.427048599999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.989249400000000487e-03 -1.400776499999999980e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.018515700000000128e-03 -1.373575400000000002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.975426900000000138e-02 -1.345490400000000086e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.320917300000000155e-02 -1.316566999999999876e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.637484299999999893e-02 -1.286850999999999967e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.924335299999999860e-02 -1.256388400000000016e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.180723799999999546e-02 -1.225225100000000011e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.405948800000000165e-02 -1.193407100000000026e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.599355900000000608e-02 -1.160980300000000048e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.076033599999999951e-01 -1.127990400000000032e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.188832699999999992e-01 -1.094482999999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.298281000000000018e-01 -1.060503299999999982e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.404331299999999894e-01 -1.026096100000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.506940900000000028e-01 -9.913059100000000401e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.606071500000000041e-01 -9.561765899999999374e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.701689200000000013e-01 -9.207515700000000469e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.793764300000000034e-01 -8.850736600000000398e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.882271699999999992e-01 -8.491850300000000629e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.967190199999999944e-01 -8.131271499999999375e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.048502899999999904e-01 -7.769407899999999922e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.126196999999999948e-01 -7.406659300000000001e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.200263600000000042e-01 -7.043417700000000059e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.270697700000000041e-01 -6.680066799999999361e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.337498399999999865e-01 -6.316981800000000258e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.400668199999999863e-01 -5.954529000000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.460213499999999998e-01 -5.593065800000000115e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.516144200000000053e-01 -5.232940400000000297e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.568473600000000245e-01 -4.874491799999999819e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.617218499999999781e-01 -4.518049200000000265e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.662398999999999738e-01 -4.163932699999999681e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.704038300000000117e-01 -3.812452599999999886e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.742162799999999789e-01 -3.463909300000000274e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.776801899999999934e-01 -3.118593799999999985e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.807987900000000203e-01 -2.776787299999999847e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.835755799999999938e-01 -2.438761000000000054e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.860143399999999780e-01 -2.104776599999999900e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.881191100000000116e-01 -1.775086000000000025e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.898941999999999908e-01 -1.449931500000000047e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.913441299999999790e-01 -1.129545700000000007e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.924736800000000136e-01 -8.141515300000000746e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.932878300000000271e-01 -5.039625499999999571e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.937917899999999971e-01 -1.991827800000000107e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.939909700000000181e-01 9.999315399999999208e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.938909800000000239e-01 3.933798999999999976e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.934976000000000251e-01 6.808013499999999649e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.928167999999999882e-01 9.620905500000000513e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.918547100000000172e-01 1.237089599999999928e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.906176200000000209e-01 1.505649499999999960e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.891119699999999959e-01 1.767630300000000085e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.873443399999999759e-01 2.022900700000000024e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.853214399999999817e-01 2.271338100000000124e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.830501000000000267e-01 2.512828699999999915e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.805372700000000052e-01 2.747267000000000112e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.777899999999999814e-01 2.974556100000000022e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.748154500000000167e-01 3.194607299999999844e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.716208399999999745e-01 3.407340400000000158e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.682134999999999936e-01 3.612683099999999814e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.646008200000000143e-01 3.810571299999999939e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.607902500000000012e-01 4.000949100000000119e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.567892999999999981e-01 4.183768200000000104e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.526055300000000226e-01 4.358988300000000288e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.482465399999999878e-01 4.526576799999999789e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.437199600000000133e-01 4.686508699999999972e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.390334500000000084e-01 4.838766600000000279e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.341946900000000109e-01 4.983340599999999676e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.292113500000000081e-01 5.120228000000000279e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.240911200000000048e-01 5.249433600000000255e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.188416900000000054e-01 5.370969200000000332e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.134707200000000027e-01 5.484853700000000276e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.079858599999999946e-01 5.591112899999999691e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.023947500000000121e-01 5.689779500000000101e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.967049700000000068e-01 5.780893000000000143e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.909240799999999960e-01 5.864499299999999943e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.850595800000000013e-01 5.940650900000000317e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.791189300000000095e-01 6.009406800000000048e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.731095199999999890e-01 6.070832000000000311e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.670386899999999897e-01 6.124997599999999764e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.609136899999999981e-01 6.171980900000000048e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.547417100000000045e-01 6.211864500000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.485298499999999911e-01 6.244737200000000099e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.422851099999999924e-01 6.270692999999999406e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.360144199999999970e-01 6.289831099999999842e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.297245800000000060e-01 6.302256100000000472e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.234223299999999968e-01 6.308077500000000559e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.171142500000000031e-01 6.307409599999999616e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.108068400000000037e-01 6.300371200000000338e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.045064700000000041e-01 6.287085700000000221e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.821938400000000680e-02 6.267680700000000105e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.195170299999999575e-02 6.242287900000000056e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.570941599999999660e-02 6.211042700000000277e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.949837299999999718e-02 6.174084400000000306e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.332428800000000135e-02 6.131555500000000075e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.719273300000000448e-02 6.083601799999999865e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.110913099999999709e-02 6.030372400000000299e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.507875899999999797e-02 5.972018899999999991e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.910674000000000289e-02 5.908695600000000298e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.319804399999999794e-02 5.840559399999999818e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.735748500000000277e-02 5.767769300000000210e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.158971599999999685e-02 5.690486000000000155e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.589922999999999878e-02 5.608872499999999900e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.029035699999999845e-02 5.523092999999999753e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.476726400000000043e-02 5.433313000000000031e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.333951099999999654e-03 5.339699500000000265e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.994251600000000083e-03 5.242420099999999666e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.248168499999999974e-03 5.141643299999999750e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.389811799999999854e-03 5.037538099999999686e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.142734999999999931e-02 4.930273799999999873e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.635762400000000116e-02 4.820019899999999913e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.117764399999999894e-02 4.706945800000000152e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.588458899999999951e-02 4.591220699999999655e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.047580999999999901e-02 4.473013299999999831e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.494882299999999692e-02 4.352491800000000272e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.930131500000000333e-02 4.229823499999999653e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.353113900000000341e-02 4.105174799999999902e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.763631299999999957e-02 3.978711100000000001e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.161502500000000188e-02 3.850596299999999722e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.546562099999999967e-02 3.720993000000000217e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.918661399999999850e-02 3.590062299999999956e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.277667600000000347e-02 3.457963299999999851e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.623463899999999793e-02 3.324853500000000267e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.955949300000000002e-02 3.190888299999999900e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.275038100000000285e-02 3.056220999999999938e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.580660200000000071e-02 2.921002600000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.872760500000000605e-02 2.785381699999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.151298699999999509e-02 2.649504499999999832e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.416249100000000594e-02 2.513514700000000004e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.667600599999999988e-02 2.377553099999999905e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.905355900000000435e-02 2.241757899999999998e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.129531700000000083e-02 2.106264299999999895e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.340158099999999741e-02 1.971204699999999990e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.537278600000000106e-02 1.836708399999999880e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.720949399999999352e-02 1.702901600000000099e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.891239599999999965e-02 1.569907300000000089e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.004822999999999966e-01 1.437845400000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.019201500000000010e-01 1.306832299999999975e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.032269799999999960e-01 1.176981300000000050e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.044039600000000040e-01 1.048402200000000083e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.054523599999999950e-01 9.212013200000000734e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.063735700000000006e-01 7.954816400000000107e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.071690500000000018e-01 6.713425799999999700e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.078403899999999943e-01 5.488800299999999945e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.083892699999999959e-01 4.281863300000000004e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.088174600000000047e-01 3.093502699999999949e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.091268100000000046e-01 1.924570200000000082e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093192600000000014e-01 7.758815699999999657e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093968500000000038e-01 -3.517833900000000031e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.093616699999999942e-01 -1.457681200000000019e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.092159099999999994e-01 -2.541104699999999997e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.089617900000000028e-01 -3.601382599999999965e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.086016600000000026e-01 -4.637879999999999607e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.081378699999999971e-01 -5.649998100000000294e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.075728700000000010e-01 -6.637173799999999957e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.069091499999999945e-01 -7.598880100000000165e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.061492599999999953e-01 -8.534625299999999345e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.052957999999999950e-01 -9.443953600000000795e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.043514100000000056e-01 -1.032644400000000059e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.033187599999999956e-01 -1.118170999999999922e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.022005899999999939e-01 -1.200940200000000062e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.009996499999999964e-01 -1.280920099999999923e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.971873000000000542e-02 -1.358082600000000070e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.836064699999999550e-02 -1.432402600000000012e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.692824499999999621e-02 -1.503858700000000083e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.542438599999999993e-02 -1.572432400000000133e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.385195400000000132e-02 -1.638108799999999851e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.221384500000000262e-02 -1.700875899999999830e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.051296899999999868e-02 -1.760725000000000137e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.875224399999999403e-02 -1.817650599999999853e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.693459300000000445e-02 -1.871650099999999997e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.506294300000000197e-02 -1.922723800000000066e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.314021900000000131e-02 -1.970875299999999899e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.116934400000000438e-02 -2.016110700000000103e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.915323300000000339e-02 -2.058439000000000102e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.709479399999999427e-02 -2.097872300000000120e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.499692199999999365e-02 -2.134424999999999864e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.286249699999999829e-02 -2.168114299999999994e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.069438299999999953e-02 -2.198960000000000151e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.849542299999999972e-02 -2.226984400000000044e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.626843799999999896e-02 -2.252212199999999859e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.401622599999999552e-02 -2.274670399999999953e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.174155600000000299e-02 -2.294388500000000067e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.944716700000000215e-02 -2.311398200000000167e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.713576900000000292e-02 -2.325733099999999914e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.481003599999999948e-02 -2.337429099999999843e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.247260699999999750e-02 -2.346524100000000126e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.012608300000000183e-02 -2.353057999999999886e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.777302499999999674e-02 -2.357072400000000123e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.541595200000000249e-02 -2.358610699999999852e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.305734199999999845e-02 -2.357718099999999914e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.069962399999999675e-02 -2.354441499999999909e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.834518199999999849e-02 -2.348829100000000142e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.599635300000000177e-02 -2.340930800000000020e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.365542199999999734e-02 -2.330797800000000003e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.132462400000000230e-02 -2.318482599999999866e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.900614199999999865e-02 -2.304039100000000034e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.670210300000000134e-02 -2.287522100000000114e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.441458100000000117e-02 -2.268987700000000066e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.214559300000000161e-02 -2.248492900000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.989710000000000090e-02 -2.226095700000000135e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.767100400000000057e-02 -2.201854899999999837e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.546914999999999922e-02 -2.175830100000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.329331899999999962e-02 -2.148081599999999980e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114523800000000002e-02 -2.118670400000000065e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.026567399999999367e-03 -2.087657799999999980e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.938909600000000254e-03 -2.055105999999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.883803600000000134e-03 -2.021077099999999890e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.862726500000000070e-03 -1.985633900000000063e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.770926299999999738e-04 -1.948839399999999916e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.071746799999999996e-03 -1.910756699999999891e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.982503499999999801e-03 -1.871449099999999977e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.853952499999999656e-03 -1.830979799999999866e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.684932299999999869e-03 -1.789412300000000136e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.474344599999999311e-03 -1.746809699999999840e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.022115399999999966e-02 -1.703235100000000113e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.192438900000000052e-02 -1.658751500000000059e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.358314099999999996e-02 -1.613421400000000089e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.519656200000000026e-02 -1.567307199999999970e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.676386900000000069e-02 -1.520470699999999960e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.828433999999999962e-02 -1.472973600000000022e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.975731400000000151e-02 -1.424876700000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.118219000000000005e-02 -1.376240500000000012e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.255843100000000032e-02 -1.327124799999999938e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.388555599999999876e-02 -1.277588900000000034e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.516314500000000134e-02 -1.227691300000000041e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.639083600000000085e-02 -1.177489699999999945e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.756832600000000064e-02 -1.127040999999999980e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.869536699999999940e-02 -1.076401500000000004e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.977176800000000054e-02 -1.025626299999999984e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.079739399999999877e-02 -9.747699099999999894e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.177216399999999857e-02 -9.238856000000000152e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.269604999999999734e-02 -8.730258100000000757e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.356907600000000325e-02 -8.222419300000000444e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.439131799999999711e-02 -7.715842700000000338e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.516290200000000282e-02 -7.211020900000000150e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.588400399999999713e-02 -6.708434999999999572e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.655484800000000090e-02 -6.208554699999999614e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.717570299999999744e-02 -5.711838200000000400e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.774688699999999980e-02 -5.218731499999999628e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.826875999999999889e-02 -4.729668499999999977e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.874172699999999664e-02 -4.245070899999999967e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.916623400000000116e-02 -3.765347499999999788e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.954276899999999845e-02 -3.290894600000000142e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.987185800000000307e-02 -2.822095399999999862e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.015406800000000109e-02 -2.359320199999999888e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.039000000000000229e-02 -1.902926099999999914e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.058029199999999698e-02 -1.453256700000000014e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.072561799999999815e-02 -1.010642599999999952e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.082668200000000303e-02 -5.754006099999999478e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.088422199999999784e-02 -1.478340699999999993e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.089900600000000164e-02 2.717671900000000152e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.087182899999999841e-02 6.831269999999999530e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.080351599999999801e-02 1.085982799999999932e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.069491799999999659e-02 1.480085699999999930e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.054690899999999903e-02 1.865200499999999971e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.036038900000000346e-02 2.241105499999999917e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.013627899999999693e-02 2.607592599999999927e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.987551999999999763e-02 2.964467200000000212e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.957907299999999934e-02 3.311548499999999833e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.924791799999999969e-02 3.648668600000000081e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.888305100000000181e-02 3.975673199999999949e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.848548400000000036e-02 4.292421299999999926e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.805624199999999707e-02 4.598784699999999663e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.759636300000000070e-02 4.894648500000000312e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.710689799999999927e-02 5.179910599999999581e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.658890699999999691e-02 5.454481399999999876e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.604345899999999991e-02 5.718284199999999762e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.547163100000000346e-02 5.971254399999999761e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.487450500000000009e-02 6.213340000000000356e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.425317099999999892e-02 6.444500599999999912e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.360872100000000112e-02 6.664708200000000159e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.294224999999999931e-02 6.873946100000000170e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.225485599999999842e-02 7.072209200000000376e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.154763499999999748e-02 7.259503700000000288e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.082168500000000144e-02 7.435846799999999701e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.007809999999999997e-02 7.601266500000000356e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.931797300000000064e-02 7.755801399999999804e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.854239299999999924e-02 7.899500599999999609e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.775244300000000164e-02 8.032423099999999941e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.694920099999999902e-02 8.154637899999999176e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.613373700000000063e-02 8.266223399999999763e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.530711500000000155e-02 8.367267600000000485e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.447038799999999917e-02 8.457867299999999658e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.362460099999999855e-02 8.538128400000000867e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.277078800000000014e-02 8.608164999999999220e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.190997199999999978e-02 8.668099800000000563e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.104316200000000067e-02 8.718063200000000790e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.017135499999999845e-02 8.758193299999999723e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.929553599999999855e-02 8.788635799999999776e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.841667300000000146e-02 8.809543399999999677e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.753571799999999875e-02 8.821075600000000475e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.665361099999999872e-02 8.823398399999999794e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.577127099999999990e-02 8.816684199999999180e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.488960200000000005e-02 8.801111099999999951e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.400949100000000065e-02 8.776863200000000267e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.313180499999999987e-02 8.744129499999999527e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.225739200000000063e-02 8.703104499999999438e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.138708199999999976e-02 8.653987199999999338e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.052168300000000042e-02 8.596981199999999268e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.661984699999999135e-03 8.532294299999999831e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.808755200000000646e-03 8.460138000000000727e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.962741400000000747e-03 8.380727699999999947e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.124668699999999605e-03 8.294282000000000044e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.295240500000000294e-03 8.201022299999999321e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.475138200000000122e-03 8.101173099999999308e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.665020899999999630e-03 7.994961199999999282e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.865524799999999796e-03 7.882615500000000539e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.077263299999999889e-03 7.764367000000000317e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.300826599999999944e-03 7.640448299999999873e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.536781700000000106e-03 7.511093200000000004e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.856724299999999711e-04 7.376536700000000182e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.801875100000000106e-05 7.237014899999999820e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.756827400000000108e-04 7.092764100000000134e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.384959100000000094e-03 6.944021100000000342e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.079361300000000159e-03 6.791022899999999730e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.758463499999999798e-03 6.634006100000000052e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.421864199999999790e-03 6.473207100000000387e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.069184899999999869e-03 6.308861600000000014e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.700071000000000110e-03 6.141204600000000138e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.314191499999999964e-03 5.970469600000000154e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.911238400000000219e-03 5.796889300000000050e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.490927399999999771e-03 5.620694600000000068e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.052996800000000018e-03 5.442114700000000305e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.597208299999999928e-03 5.261377099999999842e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.123346000000000039e-03 5.078706700000000344e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.631216699999999520e-03 4.894326699999999863e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.120649399999999907e-03 4.708457400000000230e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.591495099999999829e-03 4.521316600000000255e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.004362699999999942e-02 4.333119100000000327e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047693899999999935e-02 4.144077000000000351e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.089134599999999967e-02 3.954398799999999867e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.128678600000000004e-02 3.764290100000000031e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.166321499999999935e-02 3.573952899999999905e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.202061100000000049e-02 3.383585399999999854e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.235896899999999916e-02 3.193382399999999954e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.267830699999999977e-02 3.003534600000000183e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.297866100000000071e-02 2.814228800000000055e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.326008400000000011e-02 2.625647599999999821e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.352264799999999996e-02 2.437969600000000105e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.376644500000000042e-02 2.251368799999999958e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.399158200000000067e-02 2.066015100000000073e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.419818400000000085e-02 1.882073800000000005e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.438639100000000011e-02 1.699705400000000059e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.455636199999999977e-02 1.519066099999999940e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.470826800000000004e-02 1.340307100000000034e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.484229899999999977e-02 1.163575000000000026e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.495865700000000020e-02 9.890114199999999831e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.505755800000000040e-02 8.167531199999999861e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.513923300000000020e-02 6.469319299999999736e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.520392599999999955e-02 4.796746999999999968e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.525189400000000021e-02 3.151032199999999968e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.528340400000000043e-02 1.533342599999999972e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.529873699999999975e-02 -5.520491200000000180e-06 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.529818500000000060e-02 -1.613544299999999899e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.528205000000000015e-02 -3.140660599999999750e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.525064299999999949e-02 -4.635589999999999980e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.520428700000000036e-02 -6.097419700000000428e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.514331300000000026e-02 -7.525287999999999769e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.506805999999999944e-02 -8.918384100000000371e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.497887600000000034e-02 -1.027594800000000003e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.487611699999999947e-02 -1.159727099999999971e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.476014399999999935e-02 -1.288169299999999918e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.463132699999999953e-02 -1.412860699999999962e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.449004100000000038e-02 -1.533745200000000055e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.433666700000000085e-02 -1.650772000000000003e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.417158999999999953e-02 -1.763894900000000099e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.399519999999999931e-02 -1.873072799999999987e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.380789299999999990e-02 -1.978269300000000050e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.361006600000000052e-02 -2.079452700000000102e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.340212099999999948e-02 -2.176595999999999826e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.318446099999999975e-02 -2.269676899999999858e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.295749300000000048e-02 -2.358677699999999801e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.272162599999999977e-02 -2.443584999999999854e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.247726700000000022e-02 -2.524389900000000020e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.222482800000000008e-02 -2.601088100000000132e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.196471900000000040e-02 -2.673679200000000054e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.169735099999999993e-02 -2.742167199999999850e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.142313499999999919e-02 -2.806560200000000112e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.114247900000000027e-02 -2.866870300000000198e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.085579199999999953e-02 -2.923113399999999890e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.056348000000000009e-02 -2.975309399999999903e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.026594899999999991e-02 -3.023481900000000045e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.963601100000000349e-03 -3.067658300000000119e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.656835199999999966e-03 -3.107869200000000151e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.346048299999999698e-03 -3.144149000000000162e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.031633400000000853e-03 -3.176535199999999930e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.713979900000000042e-03 -3.205068799999999992e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.393473000000000253e-03 -3.229793900000000207e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.070493600000000836e-03 -3.250757400000000089e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.745417899999999974e-03 -3.268009399999999808e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.418616999999999746e-03 -3.281602700000000022e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.090456699999999994e-03 -3.291592900000000176e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.761297399999999583e-03 -3.298038300000000200e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.431493600000000137e-03 -3.300999499999999944e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.101393600000000299e-03 -3.300539700000000142e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.771339700000000135e-03 -3.296724200000000077e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.441667199999999927e-03 -3.289620500000000215e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.112705199999999575e-03 -3.279298500000000106e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.784775300000000328e-03 -3.265829500000000211e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.458192399999999847e-03 -3.249287200000000077e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.133263699999999673e-03 -3.229746700000000158e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.810289000000000124e-03 -3.207284800000000189e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.489560499999999794e-03 -3.181979900000000017e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.171362499999999789e-03 -3.153911699999999933e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.855971299999999786e-03 -3.123161299999999835e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.543655200000000203e-03 -3.089810899999999999e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.234674099999999896e-03 -3.053943800000000208e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.929279699999999912e-03 -3.015644499999999787e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.627715299999999950e-03 -2.974997999999999965e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.330215499999999997e-03 -2.932090500000000214e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.037006399999999958e-03 -2.887008500000000106e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.483055900000000265e-04 -2.839839199999999887e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.643216699999999945e-04 -2.790670400000000006e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.852546299999999885e-04 -2.739590100000000115e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.870438100000000543e-05 -2.686686800000000035e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.573730599999999993e-04 -2.632048799999999952e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.205779400000000163e-04 -2.575764899999999791e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.699999999999999956e+00 -6.999999999999999556e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.629999999999999893e+00 -6.961087099999999639e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.560389100000000084e+00 -6.923623599999999545e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.491152899999999892e+00 -6.887082399999999716e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.422282100000000105e+00 -6.850954400000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.353772500000000045e+00 -6.814750000000000529e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.285625000000000018e+00 -6.778000600000000375e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.217845000000000066e+00 -6.740260599999999824e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.150442399999999976e+00 -6.701108399999999854e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.083431299999999986e+00 -6.660148900000000260e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.016829800000000006e+00 -6.617014199999999846e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.506596999999999964e-01 -6.571365500000000415e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.849460399999999893e-01 -6.522894299999999479e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.197170999999999763e-01 -6.471323300000000334e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.550038700000000214e-01 -6.416407899999999609e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.908397899999999536e-01 -6.357936100000000090e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.272604299999999800e-01 -6.295730000000000492e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.643031299999999861e-01 -6.229645000000000321e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.020066800000000384e-01 -6.159570699999999954e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.404109700000000127e-01 -6.085429799999999556e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.795566699999999849e-01 -6.007177999999999685e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.194848900000000214e-01 -5.924802900000000205e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.602368600000000143e-01 -5.838322900000000315e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.018536300000000061e-01 -5.747785800000000389e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.443757800000000091e-01 -5.653266900000000206e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.784310600000000413e-02 -5.554867700000000186e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.229442899999999950e-02 -5.452713300000000540e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.223270299999999949e-02 -5.346950400000000103e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.570220800000000694e-02 -5.237745299999999604e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.280796600000000118e-01 -5.125280899999999917e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.793324699999999938e-01 -5.009754899999999678e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.294300200000000123e-01 -4.891377100000000033e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.783437899999999798e-01 -4.770366799999999907e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.260474600000000112e-01 -4.646950899999999773e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.725169700000000028e-01 -4.521361400000000197e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.177305800000000180e-01 -4.393833200000000216e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.616689099999999879e-01 -4.264602100000000062e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.043149300000000501e-01 -4.133902999999999883e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.456539599999999934e-01 -4.001968300000000034e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.856736500000000456e-01 -3.869026099999999802e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.243639100000000219e-01 -3.735298899999999755e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.617169000000000523e-01 -3.601002500000000106e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.977269200000000282e-01 -3.466345200000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.323903699999999573e-01 -3.331526200000000104e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.657056399999999652e-01 -3.196735700000000180e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.976729900000000262e-01 -3.062154100000000212e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.282945299999999733e-01 -2.927951500000000040e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.575740499999999766e-01 -2.794287500000000035e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.855169200000000407e-01 -2.661311299999999935e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.121300399999999753e-01 -2.529161300000000168e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.374216499999999952e-01 -2.397965499999999972e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.614013099999999534e-01 -2.267841600000000124e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.840797199999999911e-01 -2.138897200000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.005468699999999993e+00 -2.011229999999999962e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.025581000000000076e+00 -1.884928700000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.044430299999999923e+00 -1.760072500000000040e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.062030999999999947e+00 -1.636732599999999871e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.078398299999999921e+00 -1.514971800000000091e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.093547999999999965e+00 -1.394845500000000127e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.107496500000000106e+00 -1.276402000000000092e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.120260500000000103e+00 -1.159682999999999964e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.131857399999999902e+00 -1.044724399999999997e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.142304599999999892e+00 -9.315564499999999526e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.151620199999999983e+00 -8.202042700000000686e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.159822200000000025e+00 -7.106886099999999706e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.166929099999999941e+00 -6.030260999999999955e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.172959400000000096e+00 -4.972297800000000101e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.177931700000000026e+00 -3.933095400000000130e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.181864699999999990e+00 -2.912724800000000142e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.184777500000000039e+00 -1.911234100000000144e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.186688699999999930e+00 -9.286513200000000648e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.187617399999999934e+00 3.501161899999999795e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.187582300000000091e+00 9.797556299999999468e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.186602600000000063e+00 1.905591400000000019e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.184696999999999889e+00 2.812536599999999887e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.181884500000000005e+00 3.700613099999999767e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.178183800000000003e+00 4.569844700000000315e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.173613999999999935e+00 5.420254800000000317e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.168193700000000002e+00 6.251864599999999716e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.161941899999999972e+00 7.064691100000000668e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.154877200000000048e+00 7.858745699999999945e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.147018400000000105e+00 8.634032899999999344e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.138384400000000074e+00 9.390548999999999424e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.128993899999999995e+00 1.012828100000000009e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.118865599999999905e+00 1.084720599999999952e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.108018399999999959e+00 1.154729099999999981e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.096471100000000032e+00 1.222849200000000053e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.084242600000000056e+00 1.289075299999999924e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.071351799999999965e+00 1.353400800000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.057817800000000030e+00 1.415817900000000129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.043659700000000079e+00 1.476317699999999955e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.028896500000000103e+00 1.534890299999999985e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.013547600000000104e+00 1.591524800000000128e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.976323299999999561e-01 1.646209499999999881e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.811702300000000321e-01 1.698931499999999928e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.641809199999999969e-01 1.749677500000000052e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.466841400000000073e-01 1.798433399999999904e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.286998100000000145e-01 1.845184599999999953e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.102479599999999671e-01 1.889916199999999991e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.913488000000000522e-01 1.932612900000000022e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.720226699999999997e-01 1.973259300000000105e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.522900799999999499e-01 2.011840199999999912e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.321716799999999692e-01 2.048340300000000003e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.116882699999999895e-01 2.082745099999999960e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.908608200000000199e-01 2.115040300000000095e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.697104200000000063e-01 2.145212400000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.482583000000000428e-01 2.173248700000000033e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.265258100000000496e-01 2.199137800000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.045344300000000448e-01 2.222869299999999937e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.823057399999999939e-01 2.244434200000000046e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.598614000000000424e-01 2.263825299999999985e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.372231400000000212e-01 2.281036800000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.144127799999999917e-01 2.296064999999999912e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.914521299999999648e-01 2.308908100000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.683630400000000416e-01 2.319566499999999865e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.451673799999999792e-01 2.328042999999999918e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.218869499999999606e-01 2.334342600000000045e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.985435200000000178e-01 2.338473000000000079e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.751587899999999975e-01 2.340444299999999977e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.517543500000000267e-01 2.340269399999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.283516600000000230e-01 2.337963999999999876e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.049720199999999881e-01 2.333546400000000021e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.816365500000000188e-01 2.327037799999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.583661799999999786e-01 2.318462400000000090e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.351815499999999948e-01 2.307846899999999868e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.121030799999999772e-01 2.295221100000000014e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.891508700000000043e-01 2.280617500000000075e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.663446999999999898e-01 2.264071300000000120e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.437039799999999867e-01 2.245620299999999958e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.212477800000000050e-01 2.225305099999999869e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.989947300000000086e-01 2.203168799999999927e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.769630399999999881e-01 2.179256699999999880e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.551704799999999995e-01 2.153616600000000103e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.336343100000000061e-01 2.126298399999999866e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.123713300000000054e-01 2.097354200000000057e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.139778399999999581e-02 2.066837800000000114e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.072940599999999467e-02 2.034804900000000139e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.038135700000000161e-02 2.001312700000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.036822999999999953e-02 1.966420000000000112e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.070403099999999927e-02 1.930186700000000033e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.597836799999999599e-03 1.892674099999999970e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.752457800000000093e-02 1.853944200000000042e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.606401999999999719e-02 1.814059899999999892e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.420461900000000444e-02 1.773084799999999905e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.193546699999999794e-02 1.731082700000000085e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.924629399999999879e-02 1.688118200000000013e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.161274800000000051e-01 1.644255599999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.325700300000000054e-01 1.599559399999999909e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.485656300000000041e-01 1.554094000000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.641065700000000072e-01 1.507923499999999917e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.791858000000000062e-01 1.461111499999999952e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.937969200000000114e-01 1.413721199999999900e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.079341299999999948e-01 1.365815200000000118e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.215922800000000026e-01 1.317455100000000101e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.347668300000000097e-01 1.268701999999999885e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.474538500000000030e-01 1.219615800000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.596500099999999867e-01 1.170255500000000060e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.713525600000000204e-01 1.120678900000000033e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.825593499999999869e-01 1.070942700000000053e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.932687800000000067e-01 1.021102400000000049e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.034798100000000165e-01 9.712121899999999475e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.131919300000000073e-01 9.213248599999999955e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.224051800000000134e-01 8.714919599999999822e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.311200999999999728e-01 8.217635700000000543e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.393377300000000041e-01 7.721883999999999693e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.470596100000000184e-01 7.228136699999999915e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.542877500000000124e-01 6.736852100000000065e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.610245999999999733e-01 6.248473400000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.672730799999999740e-01 5.763429600000000153e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.730365099999999878e-01 5.282134799999999714e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.783186399999999838e-01 4.804988699999999946e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.831236299999999928e-01 4.332376699999999914e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.874560100000000173e-01 3.864669600000000121e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.913206799999999763e-01 3.402224100000000168e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.947228999999999877e-01 2.945382800000000134e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.976682799999999851e-01 2.494474799999999923e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.001627600000000062e-01 2.049814999999999970e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.022125699999999915e-01 1.611705299999999924e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.038242799999999799e-01 1.180434200000000065e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.050047099999999900e-01 7.562772199999999792e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.057609899999999881e-01 3.394971399999999803e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.061004899999999807e-01 -6.965577000000000140e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.060308300000000092e-01 -4.709435700000000335e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.055598899999999785e-01 -8.641403900000000499e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.046957500000000207e-01 -1.249032199999999988e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.034467099999999862e-01 -1.625416600000000045e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.018212999999999924e-01 -1.993102600000000099e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.998282000000000225e-01 -2.351910499999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.974762900000000099e-01 -2.701671599999999965e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.947746100000000258e-01 -3.042227999999999946e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.917323899999999859e-01 -3.373432500000000250e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.883589499999999806e-01 -3.695148499999999919e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.846638000000000002e-01 -4.007249699999999859e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.806565599999999772e-01 -4.309620000000000117e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.763469400000000187e-01 -4.602153500000000230e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.717447799999999969e-01 -4.884754200000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.668600300000000036e-01 -5.157335999999999865e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.617026899999999934e-01 -5.419822400000000318e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.562828699999999738e-01 -5.672147000000000300e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.506107199999999868e-01 -5.914252400000000187e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.446964699999999771e-01 -6.146091100000000002e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.385503799999999841e-01 -6.367625000000000368e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.321827500000000266e-01 -6.578825100000000592e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.256039299999999859e-01 -6.779671900000000528e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.188242600000000260e-01 -6.970154900000000153e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.118541000000000230e-01 -7.150273000000000045e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.047038300000000088e-01 -7.320034000000000263e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.973837899999999812e-01 -7.479454500000000394e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.899043399999999826e-01 -7.628560500000000633e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.822757799999999762e-01 -7.767386399999999524e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.745083899999999910e-01 -7.895975500000000646e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.666124200000000166e-01 -8.014380000000000115e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.585980399999999735e-01 -8.122660199999999497e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.504753800000000252e-01 -8.220885299999999840e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.422544899999999890e-01 -8.309132800000000596e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.339453599999999911e-01 -8.387488299999999730e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.255578699999999936e-01 -8.456045500000000659e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.171018299999999956e-01 -8.514906399999999653e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.085869200000000090e-01 -8.564180600000000088e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.000227400000000044e-01 -8.603985299999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.914187499999999986e-01 -8.634445400000000104e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.827843100000000054e-01 -8.655693300000000256e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.741286099999999892e-01 -8.667868099999999354e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.654607499999999898e-01 -8.671116199999999441e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.567896300000000132e-01 -8.665590700000000424e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.481240400000000124e-01 -8.651451200000000175e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.394725900000000074e-01 -8.628863600000000189e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.308437199999999967e-01 -8.597999700000000245e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.222457299999999969e-01 -8.559037299999999737e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.136866900000000069e-01 -8.512159800000000665e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.051745300000000022e-01 -8.457555699999999566e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.671697199999999828e-02 -8.395418600000000009e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.832155399999999656e-02 -8.325946800000000314e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.999560699999999636e-02 -8.249343000000000647e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.174626400000000404e-02 -8.165814200000000300e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.358044999999999669e-02 -8.075570999999999444e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.550487900000000002e-02 -7.978827800000000414e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.752605099999999971e-02 -7.875802099999999750e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.965024899999999852e-02 -7.766714399999999352e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.188353399999999810e-02 -7.651787699999999803e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.423174700000000140e-02 -7.531247500000000372e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.670049900000000059e-02 -7.405321199999999326e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.295177899999999827e-03 -7.274237899999999590e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.020940000000000149e-03 -7.138228200000000523e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.117288200000000287e-03 -6.997523699999999569e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.211481200000000084e-02 -6.852356900000000639e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.896716899999999900e-02 -6.702960600000000546e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.567012899999999986e-02 -6.549568000000000056e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.221969799999999801e-02 -6.392412199999999989e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.861210999999999810e-02 -6.231725899999999985e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.484383599999999803e-02 -6.067741299999999949e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.091157699999999953e-02 -5.900689399999999724e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.681226600000000015e-02 -5.730800400000000266e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.254306699999999386e-02 -5.558302899999999908e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.810136999999999441e-02 -5.383423999999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.348479400000000605e-02 -5.206388800000000261e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.869118199999999841e-02 -5.027420400000000289e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.371860300000000255e-02 -4.846739500000000339e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.856534200000000523e-02 -4.664564300000000052e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.322990700000000075e-02 -4.481110299999999796e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.771101699999999723e-02 -4.296590100000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.020076099999999986e-01 -4.111213200000000262e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.061188200000000026e-01 -3.925185900000000006e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.100440099999999977e-01 -3.738711000000000118e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.137827200000000039e-01 -3.551987699999999831e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.173347000000000001e-01 -3.365211600000000275e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.206999200000000022e-01 -3.178574399999999772e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.238784899999999939e-01 -2.992263800000000140e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.268707500000000044e-01 -2.806463500000000097e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.296772200000000097e-01 -2.621352899999999930e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.322985700000000042e-01 -2.437107200000000057e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.347356799999999966e-01 -2.253897200000000087e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.369895799999999997e-01 -2.071889199999999917e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.390614599999999978e-01 -1.891245000000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.409527100000000088e-01 -1.712121700000000107e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.426648299999999925e-01 -1.534671899999999999e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441995000000000082e-01 -1.359043300000000072e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.455585500000000088e-01 -1.185378999999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.467439299999999947e-01 -1.013817099999999964e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.477577399999999985e-01 -8.444909400000000579e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.486022300000000018e-01 -6.775290699999999590e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.492797600000000113e-01 -5.130550299999999883e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.497928199999999932e-01 -3.511874600000000103e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.501439999999999997e-01 -1.920400899999999932e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.503360400000000041e-01 -3.572169600000000026e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.503717699999999879e-01 1.176638899999999906e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.502541000000000015e-01 2.680177599999999938e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.499860899999999886e-01 4.152459600000000042e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.495708400000000105e-01 5.592594700000000016e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.490115800000000046e-01 6.999741500000000033e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.483116100000000104e-01 8.373107899999999298e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.474742900000000079e-01 9.711950400000000580e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.465030999999999972e-01 1.101557400000000020e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.454015399999999958e-01 1.228333199999999924e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.441732099999999961e-01 1.351462500000000060e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.428217499999999973e-01 1.470890199999999939e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.413508599999999948e-01 1.586565800000000123e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.397642900000000132e-01 1.698443700000000153e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.380658499999999900e-01 1.806482699999999858e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.362593599999999960e-01 1.910646200000000114e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.343487200000000048e-01 2.010902300000000018e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.323378199999999949e-01 2.107223500000000166e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.302305900000000072e-01 2.199586499999999986e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.280310100000000006e-01 2.287972799999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.257430300000000056e-01 2.372367699999999857e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.233706700000000017e-01 2.452761300000000019e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.209178999999999948e-01 2.529147400000000129e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.183887599999999957e-01 2.601524200000000092e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.157872300000000049e-01 2.669893699999999898e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.131173399999999968e-01 2.734262000000000151e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.103830799999999945e-01 2.794639200000000046e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.075884399999999935e-01 2.851039099999999951e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.047373999999999944e-01 2.903479000000000129e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.018339199999999944e-01 2.951980300000000071e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.888193900000000203e-02 2.996567600000000012e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.588537099999999702e-02 3.037269199999999975e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.284810200000000180e-02 3.074116600000000032e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.977398500000000059e-02 3.107144699999999857e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.666684099999999447e-02 3.136391699999999810e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.353044900000000661e-02 3.161898700000000118e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.036854999999999694e-02 3.183710000000000012e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.718484000000000456e-02 3.201872699999999683e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.398296799999999618e-02 3.216436899999999821e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.076653099999999363e-02 3.227455299999999749e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.753907500000000397e-02 3.234983100000000250e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.430409199999999326e-02 3.239078299999999938e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.106501400000000079e-02 3.239801099999999739e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.782521300000000031e-02 3.237214100000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.458799899999999816e-02 3.231382199999999899e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.135661700000000024e-02 3.222372200000000325e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.813424399999999964e-02 3.210252999999999718e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.492399100000000339e-02 3.195095500000000310e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.172889600000000143e-02 3.176972299999999971e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.855192400000000130e-02 3.155957599999999891e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.539596600000000093e-02 3.132127299999999670e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.226383900000000249e-02 3.105558699999999908e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.915828000000000170e-02 3.076330600000000068e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.608194999999999958e-02 3.044522800000000126e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.303742699999999921e-02 3.010216400000000070e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.002721000000000015e-02 2.973493600000000001e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.705371699999999949e-02 2.934437499999999893e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.411927900000000020e-02 2.893131900000000048e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.122614700000000056e-02 2.849661499999999945e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.376485899999999360e-03 2.804111600000000135e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.572374300000000266e-03 2.756567999999999866e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.815806299999999793e-03 2.707116899999999909e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.086893600000000005e-04 2.655844900000000133e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.547155599999999936e-03 2.602838799999999952e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.149994399999999889e-03 2.548185600000000064e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.698179900000000180e-03 2.491972099999999885e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.019015199999999920e-02 2.434285500000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.262443799999999998e-02 2.375212399999999946e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.499964999999999979e-02 2.314839600000000164e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.731448999999999835e-02 2.253253200000000095e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.956774299999999855e-02 2.190539199999999923e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.175828200000000032e-02 2.126782899999999851e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.388506500000000046e-02 2.062069299999999897e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.594713400000000017e-02 1.996482600000000149e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.794361700000000046e-02 1.930106200000000077e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.987372300000000133e-02 1.863023000000000109e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.173674600000000318e-02 1.795314699999999916e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.353206100000000189e-02 1.727062500000000125e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.525912300000000332e-02 1.658346100000000073e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.691746900000000137e-02 1.589244600000000104e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.850671399999999744e-02 1.519835800000000035e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.002655000000000102e-02 1.450196200000000019e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.147674600000000183e-02 1.380401399999999987e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.285714699999999822e-02 1.310525499999999968e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.416767299999999757e-02 1.240641099999999913e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.540831399999999823e-02 1.170819799999999952e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.657913400000000120e-02 1.101131500000000069e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.768026499999999945e-02 1.031644800000000063e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.871190999999999716e-02 9.624265800000000176e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.967433699999999897e-02 8.935423300000000166e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.056787900000000308e-02 8.250558700000000523e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.139293500000000070e-02 7.570294400000000118e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.214996400000000004e-02 6.895235999999999900e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.283948799999999696e-02 6.225972199999999825e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.346208499999999947e-02 5.563074500000000054e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.401839299999999788e-02 4.907097200000000090e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.450910199999999678e-02 4.258576800000000301e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.493495999999999796e-02 3.618032000000000192e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.529676299999999878e-02 2.985963600000000103e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.559536000000000339e-02 2.362854100000000204e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.583164499999999919e-02 1.749167600000000027e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.600656200000000279e-02 1.145349900000000023e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.612109700000000173e-02 5.518284000000000036e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.617628000000000205e-02 -3.098840799999999816e-05 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.617318100000000258e-02 -6.027105100000000300e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.611291000000000195e-02 -1.162966600000000074e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.599661300000000064e-02 -1.711404199999999988e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.582547300000000046e-02 -2.247689399999999900e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.560070400000000079e-02 -2.771507099999999911e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.532355299999999754e-02 -3.282560800000000178e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.499529699999999854e-02 -3.780572500000000009e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.461723999999999746e-02 -4.265282900000000321e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.419071100000000252e-02 -4.736451200000000097e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.371706600000000081e-02 -5.193854599999999690e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.319768099999999666e-02 -5.637288800000000120e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.263395199999999774e-02 -6.066567400000000276e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.202729500000000118e-02 -6.481521999999999978e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.137914300000000212e-02 -6.882001900000000311e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.069094300000000219e-02 -7.267873999999999689e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.996415500000000315e-02 -7.639022500000000257e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.920025299999999935e-02 -7.995348799999999617e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.840071800000000229e-02 -8.336771200000000701e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.756704099999999741e-02 -8.663224500000000355e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.670071900000000165e-02 -8.974660400000000759e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.580325300000000210e-02 -9.271046399999999937e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.487614799999999765e-02 -9.552365900000000035e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.392091099999999998e-02 -9.818618100000000778e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.293904999999999944e-02 -1.006981799999999948e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.193206800000000289e-02 -1.030599400000000061e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.090146800000000332e-02 -1.052719099999999998e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.984874900000000275e-02 -1.073346700000000001e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.877540299999999995e-02 -1.092489599999999991e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.768291299999999844e-02 -1.110156300000000006e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.657275699999999741e-02 -1.126356799999999984e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.544640000000000291e-02 -1.141102499999999999e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.430529799999999796e-02 -1.154405799999999940e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.315089200000000125e-02 -1.166280500000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.198461100000000307e-02 -1.176741700000000050e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.080787000000000109e-02 -1.185805399999999982e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.962206400000000003e-02 -1.193488900000000061e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.842857500000000107e-02 -1.199810400000000075e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.722876499999999853e-02 -1.204789499999999944e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.602397500000000127e-02 -1.208446399999999962e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.481552899999999937e-02 -1.210802499999999969e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.360472699999999896e-02 -1.211880000000000075e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.239284600000000097e-02 -1.211702100000000039e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.118114399999999897e-02 -1.210292699999999944e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.997085200000000074e-02 -1.207676599999999920e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.876317499999999999e-02 -1.203879400000000023e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.755929599999999854e-02 -1.198927200000000047e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.636036899999999961e-02 -1.192847200000000073e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.516752099999999978e-02 -1.185666699999999955e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.398185499999999963e-02 -1.177414100000000012e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.280444099999999974e-02 -1.168117999999999934e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.163632300000000050e-02 -1.157807700000000085e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.047851500000000075e-02 -1.146513000000000046e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.332002000000000699e-03 -1.134263999999999932e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.197737999999999553e-03 -1.121091299999999943e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.076646699999999610e-03 -1.107025900000000070e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.969620800000000407e-03 -1.092099000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.877521800000000386e-03 -1.076342199999999992e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.801179599999999787e-03 -1.059787400000000018e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.741392200000000116e-03 -1.042466400000000015e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.698925800000000057e-03 -1.024411599999999929e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.745142199999999612e-04 -1.005655199999999985e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.311409500000000029e-04 -9.862296399999999699e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.317370599999999987e-03 -9.661674900000000177e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.283538099999999921e-03 -9.455012599999999823e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.229039300000000057e-03 -9.242634700000000245e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.153302799999999614e-03 -9.024866299999999980e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.055789399999999906e-03 -8.802031599999999428e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.935992600000000383e-03 -8.574454100000000051e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.793437999999999734e-03 -8.342455800000000629e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.627683599999999890e-03 -8.106357099999999399e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.438319300000000217e-03 -7.866476500000000455e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.224967000000000583e-03 -7.623130500000000268e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.987279999999999422e-03 -7.376632800000000427e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.072494300000000067e-02 -7.127294699999999969e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.143767300000000063e-02 -6.875424300000000308e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.212521499999999995e-02 -6.621326400000000431e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.278734800000000046e-02 -6.365302300000000302e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.342387800000000020e-02 -6.107649700000000390e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.403464299999999942e-02 -5.848662099999999732e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.461950899999999928e-02 -5.588628899999999872e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.517837200000000074e-02 -5.327835000000000383e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.571115600000000043e-02 -5.066560799999999740e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.621781200000000159e-02 -4.805081699999999914e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.669831999999999914e-02 -4.543668100000000307e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.715268699999999980e-02 -4.282585299999999880e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.758094500000000060e-02 -4.022093200000000091e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.798315500000000067e-02 -3.762446000000000020e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.835939899999999847e-02 -3.503892499999999941e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.870978800000000150e-02 -3.246675300000000184e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.903445600000000168e-02 -2.991031300000000000e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.933355900000000016e-02 -2.737191300000000032e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.960727799999999882e-02 -2.485379600000000005e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.985581599999999836e-02 -2.235814500000000201e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.007939799999999830e-02 -1.988707699999999953e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.027826799999999860e-02 -1.744264300000000030e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.045269499999999990e-02 -1.502683000000000100e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.060296299999999844e-02 -1.264155699999999901e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.072937899999999917e-02 -1.028867400000000069e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.083226499999999912e-02 -7.969965499999999816e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.091196500000000111e-02 -5.687145300000000540e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.096883700000000059e-02 -3.441858999999999804e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.100325499999999845e-02 -1.235682399999999965e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.101561199999999949e-02 9.298784499999999400e-05 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.100631299999999868e-02 3.053387400000000208e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.097577899999999995e-02 5.133478500000000083e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.092444400000000038e-02 7.168855900000000326e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.085275600000000007e-02 9.158294100000000451e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.076117300000000082e-02 1.110063699999999914e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.065016700000000052e-02 1.299479999999999993e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.052021899999999927e-02 1.483976599999999903e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.037182099999999829e-02 1.663458999999999945e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.020547500000000052e-02 1.837839200000000034e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.002169100000000118e-02 2.007036600000000007e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.982098700000000172e-02 2.170976900000000116e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.960388999999999882e-02 2.329593000000000028e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.937093000000000148e-02 2.482824099999999829e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.912264799999999904e-02 2.630616299999999786e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.885958600000000110e-02 2.772922299999999816e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.858229399999999920e-02 2.909701000000000214e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.829132400000000117e-02 3.040918100000000127e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.798723199999999883e-02 3.166545199999999845e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.767057799999999929e-02 3.286560500000000173e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.734192199999999920e-02 3.400948100000000026e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.700182700000000061e-02 3.509698300000000000e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.665085700000000155e-02 3.612807200000000066e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.628957600000000006e-02 3.710276700000000004e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.591854900000000059e-02 3.802114499999999838e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.553833699999999929e-02 3.888333999999999801e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.514950399999999940e-02 3.968953800000000164e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.475260800000000039e-02 4.043998000000000037e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.434820900000000066e-02 4.113495899999999872e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.393685899999999936e-02 4.177481999999999723e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.351911100000000032e-02 4.235995700000000017e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.309551100000000065e-02 4.289081099999999744e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.266660300000000024e-02 4.336787100000000401e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.223292500000000040e-02 4.379167199999999850e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.179500799999999919e-02 4.416279199999999586e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.135337999999999972e-02 4.448185399999999602e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.090856100000000065e-02 4.474951900000000322e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.046106599999999977e-02 4.496649099999999732e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.001140099999999963e-02 4.513350900000000047e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.560066100000000344e-03 4.525135199999999643e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.107552600000000734e-03 4.532083299999999787e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.654344300000000115e-03 4.534279799999999840e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.200916299999999604e-03 4.531812700000000319e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.747735000000000385e-03 4.524773000000000163e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.295257700000000109e-03 4.513254700000000202e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.843932300000000156e-03 4.497354500000000019e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.394196799999999833e-03 4.477171700000000081e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.946479600000000379e-03 4.452808200000000008e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.501198799999999951e-03 4.424368199999999772e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.058761999999999634e-03 4.391957999999999626e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.619566200000000365e-03 4.355686000000000106e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.183997600000000268e-03 4.315662500000000228e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.752431300000000185e-03 4.271999500000000019e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.325231399999999810e-03 4.224810499999999587e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.902750300000000051e-03 4.174210599999999584e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.485329300000000199e-03 4.120315999999999736e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.073297699999999792e-03 4.063244300000000246e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.666973200000000047e-03 4.003114000000000325e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.266661899999999962e-03 3.940044299999999854e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.726574200000000465e-04 3.874155299999999889e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.852418899999999926e-04 3.805567799999999990e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.046851099999999990e-04 3.734402799999999786e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.687551699999999959e-04 3.660781899999999978e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.348333599999999828e-04 3.584826699999999963e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.933160300000000442e-04 3.506658900000000044e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.343981900000000042e-03 3.426400100000000053e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.686621900000000000e-03 3.344171999999999857e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.021039100000000116e-03 3.260095699999999985e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.347048699999999821e-03 3.174291999999999999e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.664477900000000038e-03 3.086881100000000121e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.973166000000000177e-03 2.997982699999999969e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.272964299999999837e-03 2.907715600000000157e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.563735800000000006e-03 2.816197800000000157e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.845355600000000158e-03 2.723546299999999969e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.117710200000000188e-03 2.629877100000000117e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.380697900000000110e-03 2.535305099999999884e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.634228500000000389e-03 2.439943700000000212e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.878222800000000040e-03 2.343905199999999928e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.112613299999999895e-03 2.247300199999999887e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.337343399999999738e-03 2.150238100000000097e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.552367199999999961e-03 2.052826399999999919e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.757649800000000373e-03 1.955171099999999940e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.953166900000000060e-03 1.857376399999999912e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.138904599999999920e-03 1.759544499999999992e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.314858999999999924e-03 1.661776000000000008e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.481036600000000120e-03 1.564169299999999905e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.637453500000000360e-03 1.466820699999999995e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.784135600000000370e-03 1.369824699999999977e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.921118100000000009e-03 1.273273500000000067e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.048445399999999673e-03 1.177256900000000096e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.166171100000000294e-03 1.081862799999999897e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.274357399999999661e-03 9.871764700000000559e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.373075100000000236e-03 8.932811300000000239e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.462403200000000333e-03 8.002574200000000214e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.542428900000000200e-03 7.081836300000000093e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.613247299999999738e-03 6.171355799999999519e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.674960800000000041e-03 5.271866099999999652e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.080000000000000071e+00 7.754223099999999480e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.157542199999999966e+00 7.509234700000000373e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.232634599999999914e+00 7.265694400000000108e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.305291500000000049e+00 7.024216800000000482e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.375533700000000081e+00 6.785367500000000218e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.443387399999999987e+00 6.549660499999999663e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.508883999999999892e+00 6.317556699999999914e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.572059499999999943e+00 6.089464100000000490e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.632954199999999911e+00 5.865738099999999733e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.691611600000000104e+00 5.646683399999999908e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.748078400000000032e+00 5.432555999999999496e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.802403999999999895e+00 5.223565700000000200e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.854639600000000055e+00 5.019879499999999606e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.904838400000000043e+00 4.821623999999999910e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.953054599999999974e+00 4.628889299999999762e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.999343499999999940e+00 4.441731999999999903e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.043760900000000102e+00 4.260178700000000207e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.086362600000000178e+00 4.084228699999999934e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.127204900000000176e+00 3.913857800000000164e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.166343499999999977e+00 3.749020200000000025e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.203833700000000118e+00 3.589652300000000240e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.239730199999999893e+00 3.435674300000000070e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.274087000000000192e+00 3.286993100000000223e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.306956899999999866e+00 3.143504200000000193e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.338391899999999968e+00 3.005093600000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.368442899999999796e+00 2.871639799999999854e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.397159300000000215e+00 2.743015100000000261e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.424589399999999895e+00 2.619086999999999943e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.450780299999999912e+00 2.499719599999999931e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.475777499999999964e+00 2.384774799999999917e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.499625200000000103e+00 2.274112899999999882e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.522366400000000120e+00 2.167593800000000015e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.544042300000000090e+00 2.065077200000000057e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.564693099999999948e+00 1.966424099999999897e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.584357300000000190e+00 1.871496400000000060e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.603072300000000006e+00 1.780158099999999965e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.620873899999999868e+00 1.692275000000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.637796600000000158e+00 1.607715500000000131e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.653873799999999950e+00 1.526350900000000010e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.669137300000000046e+00 1.448055099999999984e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.683617799999999942e+00 1.372705200000000070e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.697344900000000045e+00 1.300181499999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.710346700000000109e+00 1.230367599999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.722650400000000026e+00 1.163150299999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.734281900000000043e+00 1.098419999999999952e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.745266099999999820e+00 1.036070199999999941e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.755626799999999932e+00 9.759979100000000518e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.765386799999999923e+00 9.181034300000000259e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.774567799999999806e+00 8.622903499999999555e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.783190700000000017e+00 8.084655400000000103e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.791275399999999962e+00 7.565390299999999457e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.798840699999999959e+00 7.064239599999999619e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.805905000000000094e+00 6.580365400000000309e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.812485399999999913e+00 6.112959400000000237e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.818598300000000112e+00 5.661242200000000252e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.824259599999999981e+00 5.224462299999999698e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.829483999999999888e+00 4.801895600000000153e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.834285899999999803e+00 4.392844399999999705e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.838678799999999836e+00 3.996636199999999833e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.842675400000000074e+00 3.612623200000000118e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.846287999999999929e+00 3.240181500000000048e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.849528199999999956e+00 2.878709900000000002e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.852406900000000078e+00 2.527629199999999882e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.854934500000000153e+00 2.186381500000000172e-02 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.857120899999999963e+00 1.854429299999999989e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.858975299999999997e+00 1.531254699999999927e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.860506599999999899e+00 1.216358300000000038e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.861723000000000017e+00 9.092592800000000308e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.862632200000000182e+00 6.094936500000000187e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.863241700000000112e+00 3.166142600000000033e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.863558299999999779e+00 3.018978799999999800e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.863588500000000092e+00 -2.501958500000000044e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.863338300000000114e+00 -5.249441900000000397e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.862813399999999842e+00 -7.944427999999999906e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.862018899999999810e+00 -1.059065900000000053e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.860959900000000111e+00 -1.319175099999999982e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.859640699999999924e+00 -1.575119499999999909e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.858065600000000206e+00 -1.827236999999999958e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.856238299999999786e+00 -2.075853999999999894e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.854162500000000158e+00 -2.321286399999999972e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.851841199999999965e+00 -2.563839999999999869e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.849277400000000071e+00 -2.803811000000000150e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.846473500000000101e+00 -3.041486100000000137e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.843432099999999796e+00 -3.277143400000000206e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.840154899999999927e+00 -3.511052600000000301e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.836643899999999885e+00 -3.743475200000000169e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.832900400000000207e+00 -3.974665200000000037e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.828925700000000099e+00 -4.204869099999999915e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.824720899999999979e+00 -4.434326599999999924e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.820286499999999918e+00 -4.663270700000000241e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.815623299999999940e+00 -4.891927900000000301e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.810731300000000044e+00 -5.120518799999999870e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.805610800000000182e+00 -5.349257999999999791e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.800261599999999795e+00 -5.578354700000000277e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.794683200000000145e+00 -5.808012600000000275e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.788875200000000110e+00 -6.038430300000000028e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.782836800000000110e+00 -6.269801599999999531e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.776567000000000007e+00 -6.502315499999999915e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.770064599999999988e+00 -6.736156299999999930e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.763328500000000076e+00 -6.971504100000000537e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.756356999999999946e+00 -7.208534699999999407e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.749148400000000159e+00 -7.447419600000000639e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.741700999999999944e+00 -7.688326400000000671e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.734012700000000073e+00 -7.931418699999999433e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.726081300000000152e+00 -8.176856300000000244e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.717904400000000109e+00 -8.424795100000000148e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.709479599999999877e+00 -8.675387199999999577e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.700804199999999877e+00 -8.928781099999999471e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.691875500000000088e+00 -9.185121599999999942e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.682690299999999972e+00 -9.444549500000000430e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.673245800000000116e+00 -9.707202099999999445e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.663538599999999867e+00 -9.973212700000000375e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.653565400000000185e+00 -1.024271100000000018e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.643322700000000136e+00 -1.051582300000000053e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.632806800000000003e+00 -1.079266900000000057e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.622014200000000184e+00 -1.107336700000000063e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.610940799999999840e+00 -1.135803100000000038e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.599582799999999860e+00 -1.164676800000000040e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.587936000000000014e+00 -1.193968200000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.575996299999999906e+00 -1.223687299999999950e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.563759500000000191e+00 -1.253843500000000055e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.551220999999999961e+00 -1.284445600000000132e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.538376599999999872e+00 -1.315501799999999888e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.525221499999999786e+00 -1.347019899999999937e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.511751299999999798e+00 -1.379006899999999924e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.497961300000000051e+00 -1.411469200000000090e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.483846600000000127e+00 -1.444412499999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.469402500000000167e+00 -1.477841799999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.454623999999999917e+00 -1.511761100000000024e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.439506399999999964e+00 -1.546173799999999987e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.424044700000000052e+00 -1.581082400000000110e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.408233899999999927e+00 -1.616488100000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.392068999999999779e+00 -1.652391699999999908e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.375545100000000076e+00 -1.688792400000000138e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.358657099999999840e+00 -1.725688599999999906e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.341400300000000101e+00 -1.763077299999999958e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.323769500000000043e+00 -1.800954399999999955e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.305759899999999973e+00 -1.839314400000000016e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.287366800000000033e+00 -1.878150399999999887e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.268585299999999805e+00 -1.917454199999999997e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.249410800000000155e+00 -1.957215599999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.229838599999999893e+00 -1.997423299999999957e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.209864399999999840e+00 -2.038063999999999987e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.189483699999999811e+00 -2.079122499999999929e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.168692500000000134e+00 -2.120581900000000075e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.147486699999999971e+00 -2.162423199999999879e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.125862399999999930e+00 -2.204625500000000071e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.103816199999999803e+00 -2.247165499999999871e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.081344500000000153e+00 -2.290018000000000054e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.058444399999999952e+00 -2.333155100000000037e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.035112799999999833e+00 -2.376546800000000070e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.011347300000000171e+00 -2.420160399999999878e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.987145699999999904e+00 -2.463960699999999948e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.962506099999999920e+00 -2.507909999999999862e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.937427000000000010e+00 -2.551967700000000172e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.911907400000000035e+00 -2.596090400000000131e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.885946399999999912e+00 -2.640232200000000029e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.859544099999999922e+00 -2.684344000000000174e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.832700699999999960e+00 -2.728373800000000182e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.805416899999999991e+00 -2.772266999999999926e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.777694300000000061e+00 -2.815965599999999958e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.749534600000000051e+00 -2.859409099999999926e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.720940499999999984e+00 -2.902533700000000105e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.691915199999999952e+00 -2.945272999999999919e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.662462499999999954e+00 -2.987557599999999813e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.632586899999999952e+00 -3.029315200000000097e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.602293699999999932e+00 -3.070471200000000067e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.571588999999999903e+00 -3.110948000000000047e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.540479500000000002e+00 -3.150665799999999850e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.508972900000000061e+00 -3.189542499999999947e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.477077500000000043e+00 -3.227493699999999799e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.444802499999999990e+00 -3.264433199999999813e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.412158199999999919e+00 -3.300273400000000024e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.379155499999999979e+00 -3.334924699999999853e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.345806199999999953e+00 -3.368296900000000149e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.312123200000000045e+00 -3.400298500000000224e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.278120300000000098e+00 -3.430837899999999996e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.243811900000000081e+00 -3.459823100000000151e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.209213600000000000e+00 -3.487162400000000106e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.174341999999999997e+00 -3.512764500000000178e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.139214399999999960e+00 -3.536539400000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.103849000000000080e+00 -3.558398300000000236e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.068265000000000020e+00 -3.578254499999999894e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.032482499999999970e+00 -3.596023300000000256e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.965222200000000141e-01 -3.611623199999999811e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.604059900000000427e-01 -3.624975500000000017e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.241562300000000230e-01 -3.636005500000000223e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.877961800000000459e-01 -3.644642499999999896e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.513497500000000162e-01 -3.650820200000000071e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.148415500000000256e-01 -3.654477700000000051e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.782967800000000214e-01 -3.655559099999999839e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.417411900000000502e-01 -3.654014400000000218e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.052010399999999457e-01 -3.649799799999999816e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.687030400000000263e-01 -3.642877900000000002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.322742599999999769e-01 -3.633217999999999726e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.959420800000000407e-01 -3.620796399999999804e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.597341200000000017e-01 -3.605596400000000146e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.236781600000000036e-01 -3.587608899999999990e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.878020699999999765e-01 -3.566832200000000230e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.521337400000000062e-01 -3.543271800000000193e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.167010299999999723e-01 -3.516941100000000042e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.815316100000000210e-01 -3.487860799999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.466530099999999837e-01 -3.456059000000000214e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.120924199999999815e-01 -3.421570999999999918e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.778767100000000267e-01 -3.384439399999999987e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.440323100000000023e-01 -3.344713300000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.105851800000000107e-01 -3.302448800000000184e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.775606899999999932e-01 -3.257707799999999820e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.449836100000000128e-01 -3.210558700000000210e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.128780300000000042e-01 -3.161074999999999857e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.126727699999999888e-02 -3.109335500000000030e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.017392200000000274e-02 -3.055423800000000023e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.961968500000000129e-02 -2.999427700000000252e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.037459299999999966e-02 -2.941439000000000137e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.978898299999999999e-02 -2.881552700000000189e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.860450999999999355e-02 -2.819866699999999948e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.680317700000000414e-02 -2.756481599999999754e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.243679899999999977e-01 -2.691499500000000267e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.512829900000000061e-01 -2.625024499999999983e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.775332299999999863e-01 -2.557161499999999754e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.031048500000000034e-01 -2.488016000000000116e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.279850099999999880e-01 -2.417693900000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.521619500000000236e-01 -2.346300699999999961e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.756249599999999744e-01 -2.273941700000000066e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.983643699999999899e-01 -2.200720899999999980e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.203715799999999891e-01 -2.126741400000000115e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.416390000000000260e-01 -2.052104800000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.621600400000000164e-01 -1.976910600000000018e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.819291499999999950e-01 -1.901256699999999966e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.009417200000000014e-01 -1.825238600000000100e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.191941000000000139e-01 -1.748949300000000040e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.366835900000000104e-01 -1.672479600000000011e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.534083899999999945e-01 -1.595917199999999925e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.693675600000000170e-01 -1.519347199999999953e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.845610300000000037e-01 -1.442852000000000023e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.989895500000000039e-01 -1.366510800000000081e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.126546600000000398e-01 -1.290399899999999933e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.255586599999999553e-01 -1.214592599999999994e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.377045900000000378e-01 -1.139159500000000019e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.490961800000000448e-01 -1.064167699999999939e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.597378600000000315e-01 -9.896818799999999861e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.696346799999999488e-01 -9.157634700000000239e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.787923099999999765e-01 -8.424711899999999531e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.872170199999999785e-01 -7.698609700000000333e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.949156300000000286e-01 -6.979860400000000020e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.018954899999999775e-01 -6.268969700000000256e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.081644600000000178e-01 -5.566418199999999955e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.137308799999999787e-01 -4.872661699999999985e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.186035399999999518e-01 -4.188132499999999703e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.227916799999999586e-01 -3.513240399999999902e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.263049200000000427e-01 -2.848373100000000172e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.291532899999999762e-01 -2.193898000000000029e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.313471899999999470e-01 -1.550162400000000031e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.328973500000000252e-01 -9.174947200000000205e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.338148500000000407e-01 -2.962055600000000101e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.341110500000000094e-01 3.134116799999999998e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.337976400000000510e-01 9.110798499999999550e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.328865599999999869e-01 1.496537300000000056e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.313900199999999963e-01 2.069536900000000165e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.293204900000000102e-01 2.629845800000000025e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.266906399999999655e-01 3.177244399999999691e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.235133899999999452e-01 3.711525699999999872e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.198018699999999770e-01 4.232495000000000007e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.155693700000000046e-01 4.739969399999999916e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.108293999999999668e-01 5.233776999999999874e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.055956300000000514e-01 5.713756999999999864e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.998818700000000392e-01 6.179758999999999947e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.937021099999999496e-01 6.631642899999999619e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.870704700000000109e-01 7.069278599999999357e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.800011900000000553e-01 7.492545800000000034e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.725086400000000131e-01 7.901333900000000188e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.646073099999999734e-01 8.295542100000000141e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.563117699999999832e-01 8.675078899999999482e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.476366900000000371e-01 9.039862399999999687e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.385968300000000264e-01 9.389820499999999848e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.292070100000000332e-01 9.724890499999999660e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.194821200000000472e-01 1.004502000000000034e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.094370999999999761e-01 1.035016500000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.990869299999999842e-01 1.064029300000000067e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.884466399999999875e-01 1.091538100000000039e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.775312600000000129e-01 1.117541699999999999e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.663558400000000215e-01 1.142039799999999966e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.549354400000000243e-01 1.165033199999999936e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.432851099999999822e-01 1.186524099999999998e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.314198699999999831e-01 1.206515199999999982e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.193547200000000141e-01 1.225010900000000069e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.071046099999999779e-01 1.242016400000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.946844500000000200e-01 1.257538199999999884e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.821090600000000004e-01 1.271583900000000100e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.693932300000000168e-01 1.284162199999999976e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.565516000000000241e-01 1.295283200000000023e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.435987699999999978e-01 1.304957999999999951e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.305491899999999927e-01 1.313199100000000119e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.174172000000000105e-01 1.320020000000000082e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.042170000000000152e-01 1.325435500000000100e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.909626399999999946e-01 1.329461600000000077e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.776680300000000101e-01 1.332115399999999894e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.643468800000000063e-01 1.333415400000000084e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.510127200000000225e-01 1.333380999999999872e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.376789099999999932e-01 1.332032900000000020e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.243585800000000019e-01 1.329393000000000102e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.110646499999999925e-01 1.325484200000000001e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.978098100000000026e-01 1.320330399999999904e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.846065100000000014e-01 1.313956599999999975e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.714669400000000121e-01 1.306389000000000022e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.584030499999999897e-01 1.297654500000000044e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.454265100000000088e-01 1.287781000000000065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.325486999999999915e-01 1.276797500000000085e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.197807199999999933e-01 1.264733600000000069e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.071333800000000003e-01 1.251619900000000007e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.461718500000000642e-02 1.237487399999999960e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.224230999999999903e-02 1.222368300000000046e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.001862799999999942e-02 1.206295000000000006e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.795567799999999659e-02 1.189300699999999988e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.606267099999999948e-02 1.171419199999999966e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.434847900000000120e-02 1.152684600000000031e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.282163300000000089e-02 1.133131599999999961e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.149031600000000042e-02 1.112795200000000068e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.623647799999999753e-04 1.091710500000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.055473999999999996e-02 1.069913200000000009e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.125387299999999952e-02 1.047439099999999956e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.172826399999999908e-02 1.024323899999999982e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.197150300000000028e-02 1.000603699999999957e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.197754000000000263e-02 9.763144399999999778e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.174068399999999707e-02 9.514921199999999690e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.125560599999999911e-02 9.261726200000000575e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.051733199999999702e-02 9.003917499999999907e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.952124899999999719e-02 8.741851000000000482e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.826310000000000600e-02 8.475880700000000545e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.067389799999999972e-01 8.206357999999999708e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.149453399999999931e-01 7.933630999999999323e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.228789700000000040e-01 7.658044599999999646e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.305370100000000089e-01 7.379939800000000216e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.379169500000000104e-01 7.099653400000000003e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.450166099999999902e-01 6.817517400000000505e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.518341300000000116e-01 6.533859399999999984e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.583679799999999915e-01 6.249001299999999703e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.646169899999999908e-01 5.963260000000000088e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.705802499999999888e-01 5.676946399999999865e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.762571900000000080e-01 5.390365500000000171e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.816475600000000135e-01 5.103816099999999856e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.867513699999999999e-01 4.817590599999999751e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.915689600000000103e-01 4.531975099999999840e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.961009400000000014e-01 4.247248499999999732e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.003481900000000093e-01 3.963683300000000326e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.043118700000000065e-01 3.681544600000000167e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.079934200000000122e-01 3.401090699999999994e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.113945100000000077e-01 3.122572499999999932e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.145170799999999989e-01 2.846233600000000127e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.173633100000000040e-01 2.572310300000000063e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.199356199999999983e-01 2.301031599999999941e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.222366500000000078e-01 2.032618699999999903e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.242692699999999928e-01 1.767285600000000068e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.260365599999999975e-01 1.505238499999999972e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.275417999999999885e-01 1.246676399999999997e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.287884699999999938e-01 9.917904199999999157e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.297802599999999862e-01 7.407642600000000077e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.305210299999999879e-01 4.937740799999999763e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.310147999999999924e-01 2.509885099999999928e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.312657899999999989e-01 1.256865100000000110e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.312783599999999884e-01 -2.213318499999999880e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.310570299999999966e-01 -4.505668200000000068e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.306064600000000131e-01 -6.749974700000000404e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.299314600000000042e-01 -8.944923999999999931e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.290369700000000064e-01 -1.108927499999999913e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.279280399999999984e-01 -1.318186000000000010e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.266098599999999963e-01 -1.522158300000000034e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.250877000000000017e-01 -1.720742000000000105e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.233669600000000033e-01 -1.913841800000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.214531200000000033e-01 -2.101369399999999943e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.193517500000000120e-01 -2.283243700000000057e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.170684999999999976e-01 -2.459390200000000082e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.146091099999999918e-01 -2.629741400000000159e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.119793700000000003e-01 -2.794236900000000162e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.091851299999999969e-01 -2.952822399999999875e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.062323100000000020e-01 -3.105450900000000097e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.031268599999999924e-01 -3.252081400000000205e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.998747800000000019e-01 -3.392679800000000107e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.964820999999999929e-01 -3.527218299999999862e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.929548799999999953e-01 -3.655675299999999739e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.892992099999999955e-01 -3.778035500000000158e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.855211700000000130e-01 -3.894290000000000251e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.816268799999999906e-01 -4.004435600000000317e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.776224399999999926e-01 -4.108475200000000216e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.735139699999999896e-01 -4.206417800000000068e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.693075500000000011e-01 -4.298277799999999926e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.650092700000000134e-01 -4.384075600000000156e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.606251999999999958e-01 -4.463836999999999666e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.561613599999999991e-01 -4.537593300000000024e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.516237699999999911e-01 -4.605381100000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.470183899999999988e-01 -4.667242299999999761e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.423511399999999871e-01 -4.723224000000000172e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.376279199999999869e-01 -4.773378200000000238e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.328545399999999932e-01 -4.817761599999999950e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.280367799999999889e-01 -4.856436000000000086e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.231803399999999993e-01 -4.889467599999999803e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.182908800000000010e-01 -4.916927000000000103e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.133739500000000011e-01 -4.938889400000000263e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.084350599999999998e-01 -4.955434000000000228e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.034796300000000030e-01 -4.966644099999999867e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.851298299999999841e-02 -4.972606799999999827e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.354037599999999453e-02 -4.973413299999999981e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.856696299999999855e-02 -4.969158099999999856e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.359780399999999778e-02 -4.959939299999999857e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.863786500000000124e-02 -4.945858200000000093e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.369200700000000381e-02 -4.927019400000000326e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.876498699999999964e-02 -4.903530300000000230e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.386145699999999648e-02 -4.875501299999999982e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.898595599999999911e-02 -4.843045399999999778e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.414291000000000242e-02 -4.806277999999999939e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.933663199999999832e-02 -4.765317000000000164e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.457131500000000024e-02 -4.720282499999999687e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.985103300000000098e-02 -4.671296300000000318e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.517973700000000259e-02 -4.618482499999999880e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.056125399999999950e-02 -4.561966600000000316e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.599928799999999887e-02 -4.501875600000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.149741200000000046e-02 -4.438337900000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.705907400000000046e-02 -4.371483200000000208e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.268759099999999980e-02 -4.301442199999999660e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
8.386148600000000591e-03 -4.228346300000000030e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.157802199999999573e-03 -4.152327900000000321e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.474358999999999978e-06 -4.073519600000000129e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.068045299999999836e-03 -3.992054800000000014e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.060100100000000198e-03 -3.908066899999999844e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.196816700000000004e-02 -3.821689500000000073e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.578985600000000142e-02 -3.733055999999999874e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.952291199999999990e-02 -3.642299899999999757e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.316521200000000100e-02 -3.549554099999999851e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.671476600000000090e-02 -3.454951299999999698e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.016971800000000162e-02 -3.358623300000000006e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.352834100000000317e-02 -3.260701399999999667e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.678904200000000096e-02 -3.161316100000000073e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.995035899999999779e-02 -3.060596700000000128e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.301095499999999655e-02 -2.958671400000000007e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.596962699999999902e-02 -2.855667500000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.882529399999999825e-02 -2.751710699999999898e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.157700500000000216e-02 -2.646925300000000161e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.422392999999999658e-02 -2.541434199999999949e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.676536399999999871e-02 -2.435358500000000051e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.920072299999999677e-02 -2.328817600000000071e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.152954000000000062e-02 -2.221929099999999865e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.375147000000000452e-02 -2.114808899999999839e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.586627800000000033e-02 -2.007570499999999925e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.787384899999999999e-02 -1.900325699999999909e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.977417499999999384e-02 -1.793183799999999856e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.156735799999999759e-02 -1.686252300000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.325361099999999626e-02 -1.579635999999999887e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.483324700000000551e-02 -1.473437699999999989e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.630668399999999962e-02 -1.367757500000000084e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.767444199999999632e-02 -1.262693200000000043e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.893713500000000549e-02 -1.158340100000000011e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.009547499999999931e-02 -1.054790899999999941e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.115026599999999868e-02 -9.521355400000000579e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.210240200000000488e-02 -8.504616099999999165e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.295286300000000168e-02 -7.498538100000000373e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.370271699999999593e-02 -6.503941800000000335e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.435311099999999451e-02 -5.521620300000000189e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.490527300000000333e-02 -4.552338599999999728e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.536050700000000213e-02 -3.596834200000000210e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.572019100000000114e-02 -2.655816100000000114e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.598577200000000198e-02 -1.729965300000000077e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.615876899999999616e-02 -8.199342700000000327e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.624076199999999859e-02 7.365311199999999400e-05 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.623339700000000330e-02 9.502014499999999553e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.613837700000000208e-02 1.809143999999999943e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.595746199999999837e-02 2.649942699999999988e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.569246799999999387e-02 3.472088099999999945e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.534525900000000664e-02 4.275099299999999755e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.491774900000000070e-02 5.058523799999999938e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.441189699999999962e-02 5.821937699999999924e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.382970300000000541e-02 6.564945299999999651e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.317320899999999795e-02 7.287179100000000000e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.244449099999999475e-02 7.988299399999999190e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.164566099999999438e-02 8.667994400000000182e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-8.077886099999999348e-02 9.325979899999999739e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.984626300000000065e-02 9.961998899999999560e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.885006299999999801e-02 1.057582200000000035e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.779248099999999666e-02 1.116724499999999926e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.667575699999999717e-02 1.173609200000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.550214800000000503e-02 1.228221300000000016e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.427392600000000400e-02 1.280548199999999998e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.299337799999999765e-02 1.330580100000000078e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.166279799999999978e-02 1.378309599999999989e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.028448800000000607e-02 1.423731599999999986e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.886075699999999467e-02 1.466843800000000066e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.739391299999999974e-02 1.507645900000000039e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.588626699999999836e-02 1.546140200000000083e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.434012699999999696e-02 1.582331199999999910e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.275779600000000458e-02 1.616225599999999984e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-6.114156999999999925e-02 1.647832299999999958e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.949373799999999740e-02 1.677162600000000128e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.781657500000000199e-02 1.704229599999999845e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.611234600000000045e-02 1.729048600000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.438329699999999711e-02 1.751636700000000144e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.263165999999999678e-02 1.772013299999999902e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.085964700000000088e-02 1.790199199999999852e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.906944800000000162e-02 1.806217599999999923e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.726323000000000329e-02 1.820093000000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.544313700000000150e-02 1.831851799999999891e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.361128499999999963e-02 1.841522099999999898e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.176976300000000142e-02 1.849133600000000058e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.992062999999999862e-02 1.854717300000000013e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.806591200000000036e-02 1.858305899999999899e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.620760600000000329e-02 1.859933600000000103e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.434767300000000217e-02 1.859635700000000086e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.248803699999999739e-02 1.857449099999999853e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-3.063058800000000026e-02 1.853411500000000031e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.877717700000000101e-02 1.847562300000000005e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.692961400000000102e-02 1.839941499999999883e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.508967299999999984e-02 1.830590500000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.325908200000000037e-02 1.819551599999999839e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.143953100000000125e-02 1.806868000000000016e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.963266300000000159e-02 1.792583799999999949e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.784007899999999827e-02 1.776743700000000051e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.606333500000000150e-02 1.759393500000000152e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.430394200000000005e-02 1.740579399999999874e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.256336199999999979e-02 1.720348299999999858e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.084301399999999978e-02 1.698747600000000135e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-9.144266300000000389e-03 1.675825499999999968e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-7.468440800000000074e-03 1.651630200000000007e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-5.816810599999999720e-03 1.626210599999999840e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-4.190599899999999586e-03 1.599615899999999938e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-2.590984000000000169e-03 1.571895300000000079e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
-1.019088700000000047e-03 1.543098600000000070e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
5.240098300000000211e-04 1.513275400000000000e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.037285199999999859e-03 1.482475699999999917e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.519761000000000157e-03 1.450749500000000046e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.970510499999999769e-03 1.418146600000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.388657100000000311e-03 1.384716899999999945e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.773374000000000429e-03 1.350510199999999973e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
9.123884199999999708e-03 1.315576100000000019e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.043945999999999937e-02 1.279964199999999996e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.171942400000000085e-02 1.243723400000000014e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.296314800000000073e-02 1.206902800000000074e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.417005099999999948e-02 1.169550899999999977e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.533960200000000079e-02 1.131715900000000025e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.647131699999999921e-02 1.093445499999999918e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.756476300000000060e-02 1.054787000000000086e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.861954999999999860e-02 1.015787200000000008e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.963533699999999924e-02 9.764923999999999479e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.061183000000000112e-02 9.369482000000000158e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.154877800000000107e-02 8.971996899999999317e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.244597699999999890e-02 8.572912599999999578e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.330326900000000145e-02 8.172666400000000442e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.412053499999999850e-02 7.771688500000000291e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.489770399999999967e-02 7.370401599999999720e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.563474400000000097e-02 6.969220499999999666e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.633166600000000010e-02 6.568552400000000208e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.698852200000000090e-02 6.168795799999999760e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.760540100000000163e-02 5.770340900000000411e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.818243499999999874e-02 5.373569199999999983e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.871979200000000093e-02 4.978853099999999698e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.921767800000000040e-02 4.586555899999999845e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.967633299999999918e-02 4.197031500000000109e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.009603599999999962e-02 3.810624299999999971e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.047709900000000055e-02 3.427668699999999839e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.081986600000000132e-02 3.048489599999999917e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.112471500000000071e-02 2.673401699999999968e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.139205500000000204e-02 2.302709600000000210e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.162232599999999921e-02 1.936707400000000105e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.181599599999999917e-02 1.575679100000000003e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.197356400000000293e-02 1.219898099999999893e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.209555399999999836e-02 8.696274000000000148e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.218251700000000076e-02 5.251192199999999864e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.223502899999999838e-02 1.866151799999999869e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.225369000000000153e-02 -1.456537800000000100e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.223912500000000042e-02 -4.714674999999999986e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.219197800000000304e-02 -7.906165399999999640e-04 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.211291699999999777e-02 -1.102902300000000108e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.200262599999999930e-02 -1.408136699999999958e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.186181300000000272e-02 -1.706142899999999992e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.169119799999999681e-02 -1.996754199999999958e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.149152300000000043e-02 -2.279814900000000106e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.126354099999999886e-02 -2.555180099999999812e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.100802299999999914e-02 -2.822715099999999980e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.072575199999999854e-02 -3.082295999999999994e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.041752199999999892e-02 -3.333809300000000180e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.008414099999999827e-02 -3.577151800000000041e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.972642600000000024e-02 -3.812230599999999990e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.934520300000000026e-02 -4.038963100000000049e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.894130699999999945e-02 -4.257276499999999679e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.851557899999999923e-02 -4.467108200000000084e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.806886800000000029e-02 -4.668405300000000140e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.760202800000000067e-02 -4.861124700000000326e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.711591500000000085e-02 -5.045232699999999994e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.661139200000000107e-02 -5.220705100000000431e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.608932200000000159e-02 -5.387526999999999594e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.555056899999999867e-02 -5.545692500000000240e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.499600000000000086e-02 -5.695204700000000390e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.442647900000000094e-02 -5.836075199999999664e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.384287200000000106e-02 -5.968324700000000350e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.324603899999999959e-02 -6.091981800000000058e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.263684100000000129e-02 -6.207083500000000129e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.201613300000000023e-02 -6.313674800000000295e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.138476500000000002e-02 -6.411808599999999948e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.074358399999999894e-02 -6.501545299999999736e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
2.009342999999999893e-02 -6.582952700000000226e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.943513499999999922e-02 -6.656105800000000107e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.876952399999999924e-02 -6.721086799999999653e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.809741499999999864e-02 -6.777984299999999587e-03 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+01 -8.000000000000000444e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.919999999999999929e+00 -7.784544199999999803e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.842154600000000642e+00 -7.580410199999999543e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.766350499999999712e+00 -7.387480499999999894e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.692475699999999250e+00 -7.205585300000000304e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.620419800000000521e+00 -7.034510099999999877e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.550074699999999694e+00 -6.874003699999999828e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.481334699999999671e+00 -6.723784699999999503e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.414096799999999376e+00 -6.583546900000000202e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.348261300000000773e+00 -6.452964700000000109e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.283731700000000586e+00 -6.331697699999999651e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.220414699999999186e+00 -6.219393899999999809e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.158220800000000494e+00 -6.115693500000000116e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.097063800000000811e+00 -6.020230899999999830e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
9.036861500000000547e+00 -5.932637699999999681e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.977535200000000160e+00 -5.852543599999999735e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.919009700000000151e+00 -5.779578499999999952e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.861213899999999200e+00 -5.713373200000000374e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.804080199999999579e+00 -5.653560600000000491e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.747544599999999448e+00 -5.599776199999999537e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.691546799999999351e+00 -5.551658200000000321e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.636030299999999826e+00 -5.508848699999999710e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.580941799999999731e+00 -5.470992999999999551e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.526231799999999694e+00 -5.437740100000000298e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.471854399999999785e+00 -5.408742899999999798e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.417766999999999555e+00 -5.383658000000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.363930399999999210e+00 -5.362145799999999962e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.310309000000000168e+00 -5.343870200000000459e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.256870299999999219e+00 -5.328499100000000377e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.203585300000000302e+00 -5.315704100000000487e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.150428200000000345e+00 -5.305160500000000168e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.097376600000000479e+00 -5.296547600000000022e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.044411200000000761e+00 -5.289548899999999554e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.991515699999999889e+00 -5.283851999999999993e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.938677099999999598e+00 -5.279149199999999542e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.885885700000000220e+00 -5.275137600000000537e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.833134300000000216e+00 -5.271519799999999645e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.780419099999999588e+00 -5.268004099999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.727738999999999692e+00 -5.264305099999999626e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.675095999999999918e+00 -5.260144599999999615e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.622494500000000173e+00 -5.255251800000000362e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.569942000000000171e+00 -5.249364600000000491e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.517448400000000142e+00 -5.242229600000000156e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.465026100000000220e+00 -5.233603700000000192e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.412689999999999557e+00 -5.223254299999999795e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.360457499999999875e+00 -5.210960500000000328e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.308347900000000230e+00 -5.196513900000000463e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.256382799999999911e+00 -5.179719000000000406e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.204585599999999701e+00 -5.160394699999999446e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.152981600000000384e+00 -5.138374300000000394e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.101597899999999797e+00 -5.113506599999999569e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.050462800000000030e+00 -5.085656699999999697e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.999606199999999667e+00 -5.054705900000000529e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.949059199999999770e+00 -5.020552600000000032e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.898853700000000089e+00 -4.983112599999999781e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.849022500000000235e+00 -4.942319299999999860e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.799599299999999680e+00 -4.898123600000000022e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.750618099999999622e+00 -4.850493900000000247e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.702113200000000326e+00 -4.799416400000000027e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.654118999999999673e+00 -4.744894000000000056e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.606670099999999657e+00 -4.686946799999999747e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.559800599999999982e+00 -4.625610700000000186e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.513544500000000070e+00 -4.560937600000000147e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.467935100000000048e+00 -4.492993800000000260e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.423005200000000414e+00 -4.421859799999999785e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.378786599999999751e+00 -4.347629000000000077e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.335310299999999728e+00 -4.270406800000000058e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292606199999999816e+00 -4.190309700000000026e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250703099999999957e+00 -4.107463900000000168e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.209628499999999995e+00 -4.022004000000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.169408400000000015e+00 -3.934072599999999809e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.130067699999999675e+00 -3.843818099999999904e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.091629499999999808e+00 -3.751394299999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.054115600000000263e+00 -3.656959000000000182e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.017546000000000284e+00 -3.560672899999999808e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.981939299999999626e+00 -3.462698399999999954e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.947312300000000107e+00 -3.363198700000000207e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.913680300000000223e+00 -3.262337000000000153e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.881056899999999921e+00 -3.160275399999999957e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.849454200000000270e+00 -3.057174100000000228e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.818882399999999677e+00 -2.953190700000000168e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.789350500000000288e+00 -2.848479600000000111e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.760865700000000089e+00 -2.743191400000000169e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.733433800000000247e+00 -2.637472100000000097e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.707059100000000385e+00 -2.531463199999999802e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.681744499999999753e+00 -2.425300900000000037e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.657491499999999895e+00 -2.319115900000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.634300299999999595e+00 -2.213033299999999926e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.612169999999999881e+00 -2.107172300000000054e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.591098200000000240e+00 -2.001646499999999995e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.571081799999999973e+00 -1.896562999999999999e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.552116100000000110e+00 -1.792023500000000102e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.534195900000000279e+00 -1.688123300000000104e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.517314700000000016e+00 -1.584952099999999975e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.501465200000000166e+00 -1.482594100000000081e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.486639199999999938e+00 -1.381127600000000011e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.472827900000000412e+00 -1.280625800000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.460021700000000422e+00 -1.181156700000000059e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.448210099999999834e+00 -1.082783199999999973e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.437382300000000335e+00 -9.855638699999999530e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.427526600000000201e+00 -8.895525099999999907e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.418631099999999812e+00 -7.947988699999999906e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.410683099999999968e+00 -7.013487599999999877e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.403669599999999740e+00 -6.092443100000000111e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.397577199999999742e+00 -5.185242400000000113e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.392392000000000074e+00 -4.292241000000000112e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.388099699999999714e+00 -3.413765299999999697e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.384686000000000305e+00 -2.550115299999999863e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.382135800000000359e+00 -1.701566399999999979e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.380434300000000114e+00 -8.683721000000000148e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.379565900000000234e+00 -5.076610799999999686e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.379515099999999883e+00 7.510357900000000364e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.380266200000000332e+00 1.536833699999999928e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.381802999999999670e+00 2.306441700000000025e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.384109399999999823e+00 3.059686400000000139e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.387169100000000377e+00 3.796405099999999866e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.390965500000000077e+00 4.516444700000000340e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.395482000000000333e+00 5.219660100000000219e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.400701599999999658e+00 5.905913399999999924e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.406607600000000069e+00 6.575072299999999703e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.413182599999999844e+00 7.227010100000000326e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.420409600000000161e+00 7.861604099999999762e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.428271200000000185e+00 8.478735599999999428e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.436749999999999972e+00 9.078288800000000602e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.445828299999999622e+00 9.660151200000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.455488400000000127e+00 1.022421300000000005e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.465712599999999810e+00 1.077036600000000066e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.476482999999999990e+00 1.129850500000000035e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.487781499999999646e+00 1.180852800000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.499590000000000423e+00 1.230033600000000060e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.511890400000000412e+00 1.277382999999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.524664200000000136e+00 1.322891900000000009e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.537893099999999791e+00 1.366551099999999963e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.551558599999999899e+00 1.408352300000000057e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.565642099999999814e+00 1.448287299999999889e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.580124999999999780e+00 1.486348600000000075e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.594988500000000364e+00 1.522529400000000033e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.610213800000000361e+00 1.556823499999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.625782000000000060e+00 1.589225499999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.641674300000000031e+00 1.619730799999999915e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.657871600000000001e+00 1.648335900000000021e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.674355000000000260e+00 1.675038000000000082e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.691105300000000256e+00 1.699835799999999952e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.708103699999999670e+00 1.722728799999999894e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.725330999999999726e+00 1.743717999999999935e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.742768200000000434e+00 1.762805600000000028e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.760396199999999745e+00 1.779995299999999891e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.778196200000000005e+00 1.795292300000000119e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.796149100000000054e+00 1.808703299999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.814236099999999574e+00 1.820236500000000091e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.832438500000000303e+00 1.829902099999999865e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.850737500000000146e+00 1.837711599999999890e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.869114599999999626e+00 1.843678499999999998e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.887551400000000434e+00 1.847818099999999908e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.906029600000000102e+00 1.850147500000000056e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.924531100000000272e+00 1.850685599999999931e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.943037900000000207e+00 1.849453100000000016e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.961532499999999679e+00 1.846472899999999917e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.979997199999999680e+00 1.841769199999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.998414900000000216e+00 1.835368500000000014e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.016768599999999800e+00 1.827299000000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.035041500000000170e+00 1.817590500000000053e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.053217499999999696e+00 1.806274900000000017e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.071280200000000349e+00 1.793385500000000132e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.089214100000000407e+00 1.778957399999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.107003599999999643e+00 1.763027299999999908e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.124633900000000075e+00 1.745633400000000113e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.142090200000000166e+00 1.726815399999999945e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.159358400000000344e+00 1.706614100000000134e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.176424500000000428e+00 1.685072200000000131e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.193275299999999817e+00 1.662232899999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.209897599999999684e+00 1.638140999999999903e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.226278999999999897e+00 1.612842200000000059e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.242407400000000273e+00 1.586383100000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258271299999999648e+00 1.558811099999999894e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273859400000000086e+00 1.530174199999999873e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289161100000000282e+00 1.500521400000000005e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304166300000000334e+00 1.469901799999999981e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318865299999999685e+00 1.438365199999999955e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.333249000000000350e+00 1.405961599999999978e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.347308599999999856e+00 1.372741100000000047e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.361036000000000357e+00 1.338754299999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.374423600000000079e+00 1.304051300000000080e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.387464099999999867e+00 1.268682700000000052e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.400150899999999865e+00 1.232698400000000055e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.412477899999999842e+00 1.196148499999999948e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.424439399999999800e+00 1.159082599999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.436030200000000256e+00 1.121549800000000013e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.447245699999999857e+00 1.083598900000000004e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.458081700000000147e+00 1.045278000000000040e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.468534499999999632e+00 1.006634799999999996e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.478600799999999715e+00 9.677162300000000106e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.488278000000000212e+00 9.285684199999999500e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.497563699999999720e+00 8.892368200000000389e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.506456000000000017e+00 8.497660399999999725e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.514953700000000403e+00 8.101998400000000322e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.523055699999999568e+00 7.705810700000000069e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.530761499999999664e+00 7.309516300000000466e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.538071000000000410e+00 6.913524999999999532e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.544984499999999983e+00 6.518236400000000652e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.551502799999999738e+00 6.124040000000000039e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.557626800000000422e+00 5.731315000000000021e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.563358100000000306e+00 5.340430399999999966e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.568698600000000276e+00 4.951744400000000074e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.573650299999999724e+00 4.565604599999999874e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.578215900000000005e+00 4.182347799999999727e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.582398300000000368e+00 3.802300100000000072e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.586200599999999739e+00 3.425776800000000094e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.589626299999999937e+00 3.053082400000000154e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.592679399999999745e+00 2.684510700000000000e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.595363899999999724e+00 2.320344599999999910e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.597684300000000057e+00 1.960856500000000141e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.599645100000000042e+00 1.606308000000000041e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.601251399999999769e+00 1.256950400000000044e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.602508399999999611e+00 9.130241199999999946e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.603421400000000219e+00 5.747596300000000318e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.603996200000000094e+00 2.423769100000000131e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.604238500000000123e+00 -8.391421200000000321e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.604154600000000208e+00 -4.039139700000000423e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.603750699999999973e+00 -7.174325500000000230e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.603033299999999883e+00 -1.024289999999999923e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.602008999999999794e+00 -1.324316199999999930e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.600684700000000404e+00 -1.617350500000000121e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.599067299999999747e+00 -1.903241899999999834e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.597164099999999642e+00 -2.181848800000000047e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.594982199999999573e+00 -2.453038899999999967e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.592529200000000422e+00 -2.716689099999999857e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.589812499999999851e+00 -2.972685300000000100e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.586839799999999912e+00 -3.220922600000000052e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.583618900000000274e+00 -3.461304899999999990e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.580157599999999718e+00 -3.693744799999999773e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.576463900000000251e+00 -3.918163899999999727e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.572545700000000046e+00 -4.134492099999999976e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.568411199999999894e+00 -4.342667900000000275e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.564068500000000306e+00 -4.542638400000000021e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.559525899999999687e+00 -4.734358899999999842e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.554791500000000326e+00 -4.917793000000000164e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.549873700000000021e+00 -5.092912200000000028e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.544780799999999843e+00 -5.259696600000000194e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.539521099999999976e+00 -5.418133800000000250e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.534102999999999994e+00 -5.568219399999999736e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.528534800000000082e+00 -5.709957000000000227e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.522824800000000423e+00 -5.843357600000000096e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.516981499999999983e+00 -5.968439899999999909e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.511013000000000162e+00 -6.085230199999999701e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.504927799999999927e+00 -6.193761999999999879e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.498733999999999789e+00 -6.294076099999999785e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.492440000000000211e+00 -6.386220600000000469e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.486053700000000255e+00 -6.470250399999999402e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.479583500000000384e+00 -6.546227400000000085e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.473037299999999661e+00 -6.614220299999999664e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.466422999999999810e+00 -6.674304400000000137e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.459748699999999566e+00 -6.726561400000000135e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.453022200000000375e+00 -6.771079600000000365e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.446251099999999568e+00 -6.807953199999999816e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.439443100000000086e+00 -6.837282499999999819e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.432605900000000432e+00 -6.859173699999999985e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.425746700000000367e+00 -6.873738599999999754e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.418872900000000215e+00 -6.881094499999999836e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.411991800000000019e+00 -6.881364199999999431e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.405110500000000151e+00 -6.874675399999999326e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.398235800000000140e+00 -6.861160900000000396e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.391374599999999795e+00 -6.840957899999999814e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.384533700000000422e+00 -6.814208400000000554e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.377719500000000430e+00 -6.781058800000000497e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.370938400000000001e+00 -6.741659299999999688e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.364196800000000209e+00 -6.696164000000000283e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.357500599999999835e+00 -6.644730899999999607e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.350855899999999998e+00 -6.587521200000000243e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.344268300000000416e+00 -6.524699400000000260e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.337743599999999589e+00 -6.456432800000000416e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.331287200000000226e+00 -6.382891499999999996e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324904300000000035e+00 -6.304248299999999638e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318600100000000275e+00 -6.220678100000000266e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312379400000000196e+00 -6.132357599999999770e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306246999999999936e+00 -6.039465799999999690e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300207600000000241e+00 -5.942182800000000292e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294265399999999566e+00 -5.840690199999999666e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288424700000000200e+00 -5.735170900000000072e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282689500000000038e+00 -5.625808300000000040e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277063700000000246e+00 -5.512786699999999707e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271550900000000262e+00 -5.396290900000000335e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266154600000000130e+00 -5.276505599999999768e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.260878100000000224e+00 -5.153615799999999858e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255724500000000354e+00 -5.027806199999999837e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250696699999999773e+00 -4.899260899999999946e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.245797500000000113e+00 -4.768163699999999894e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.241029300000000113e+00 -4.634697299999999964e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.236394599999999677e+00 -4.499043600000000170e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.231895500000000254e+00 -4.361383199999999821e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.227534200000000020e+00 -4.221895299999999657e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.223312299999999908e+00 -4.080757699999999766e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.219231500000000246e+00 -3.938146299999999850e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.215293400000000190e+00 -3.794235399999999758e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.211499100000000162e+00 -3.649196999999999858e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.207849900000000254e+00 -3.503201000000000231e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.204346700000000325e+00 -3.356415100000000040e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.200990299999999955e+00 -3.209004499999999760e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.197781299999999938e+00 -3.061131799999999847e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.194720199999999899e+00 -2.912956900000000099e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.191807200000000400e+00 -2.764636800000000103e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.189042599999999617e+00 -2.616325699999999879e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.186426299999999934e+00 -2.468174799999999988e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.183958099999999902e+00 -2.320332099999999897e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.181637799999999849e+00 -2.172942300000000118e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.179464799999999869e+00 -2.026146900000000070e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.177438699999999727e+00 -1.880084099999999869e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.175558599999999565e+00 -1.734888500000000139e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.173823699999999803e+00 -1.590691199999999875e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.172233000000000303e+00 -1.447619699999999968e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.170785399999999754e+00 -1.305798000000000028e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.169479599999999841e+00 -1.165346199999999985e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.168314200000000191e+00 -1.026380900000000047e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.167287899999999823e+00 -8.890147699999999958e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.166398799999999625e+00 -7.533566299999999889e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.165645500000000112e+00 -6.195115400000000307e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.165026000000000117e+00 -4.875806800000000163e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.164538399999999640e+00 -3.576613000000000188e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.164180700000000179e+00 -2.298467599999999989e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.163950899999999677e+00 -1.042264999999999902e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.163846699999999679e+00 1.911399099999999966e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.163865799999999950e+00 1.400931700000000030e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.164005900000000260e+00 2.586334100000000063e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.164264499999999813e+00 3.746610599999999815e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.164639199999999875e+00 4.881063799999999994e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.165127299999999977e+00 5.989035600000000396e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.165726199999999935e+00 7.069907200000000343e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.166433200000000170e+00 8.123098599999999808e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.167245499999999936e+00 9.148068699999999456e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.168160300000000262e+00 1.014431499999999924e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.169174700000000122e+00 1.111137300000000078e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.170285800000000265e+00 1.204881699999999986e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.171490699999999663e+00 1.295625800000000001e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.172786399999999674e+00 1.383334599999999984e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.174169700000000205e+00 1.467976600000000034e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.175637700000000230e+00 1.549524099999999988e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.177187199999999656e+00 1.627953099999999986e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.178815099999999561e+00 1.703242900000000171e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.180518400000000412e+00 1.775376600000000069e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.182293800000000061e+00 1.844340699999999847e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.184138100000000193e+00 1.910125099999999965e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.186048200000000108e+00 1.972723100000000132e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.188020899999999713e+00 2.032131400000000004e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.190053100000000086e+00 2.088349899999999981e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.192141399999999685e+00 2.141381800000000113e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.194282799999999867e+00 2.191233199999999964e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.196474000000000260e+00 2.237913600000000086e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.198712000000000444e+00 2.281435299999999902e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.200993399999999767e+00 2.321813600000000033e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203315199999999585e+00 2.359066799999999867e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.205674300000000088e+00 2.393216000000000093e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.208067500000000294e+00 2.424284800000000087e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.210491799999999785e+00 2.452299800000000071e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.212944099999999636e+00 2.477290099999999995e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.215421400000000318e+00 2.499287099999999984e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.217920699999999634e+00 2.518324900000000130e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.220438999999999830e+00 2.534439800000000062e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.222973399999999877e+00 2.547670700000000121e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.225521099999999919e+00 2.558058300000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.228079100000000423e+00 2.565645600000000109e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.230644800000000316e+00 2.570477700000000157e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.233215300000000347e+00 2.572601600000000086e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.235787900000000050e+00 2.572066300000000125e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.238359899999999847e+00 2.568922300000000061e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.240928900000000112e+00 2.563222100000000017e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.243492100000000100e+00 2.555019700000000019e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.246047100000000185e+00 2.544370699999999944e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.248591499999999854e+00 2.531332000000000026e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251122800000000090e+00 2.515962199999999954e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.253638800000000053e+00 2.498320899999999928e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.256137100000000117e+00 2.478468899999999864e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258615599999999723e+00 2.456468200000000088e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261072000000000415e+00 2.432381900000000000e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.263504400000000416e+00 2.406273999999999913e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.265910700000000055e+00 2.378209300000000068e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268288899999999941e+00 2.348253499999999883e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270637100000000075e+00 2.316472799999999901e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272953600000000129e+00 2.282934199999999900e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275236600000000387e+00 2.247705200000000084e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277484300000000239e+00 2.210853700000000102e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279695099999999641e+00 2.172448100000000035e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281867599999999996e+00 2.132556899999999908e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284000100000000089e+00 2.091248999999999886e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286091400000000107e+00 2.048593500000000026e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288140000000000285e+00 2.004659300000000144e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290144599999999642e+00 1.959515499999999952e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292104100000000422e+00 1.913231099999999907e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294017400000000428e+00 1.865875100000000120e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295883199999999569e+00 1.817515899999999976e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.297700800000000321e+00 1.768222100000000144e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299469000000000207e+00 1.718061599999999925e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301186999999999649e+00 1.667102000000000167e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302854100000000237e+00 1.615410600000000141e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304469499999999726e+00 1.563053899999999885e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306032599999999988e+00 1.510097999999999996e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307542699999999947e+00 1.456608300000000050e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308999299999999977e+00 1.402649400000000046e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310401999999999845e+00 1.348285400000000071e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311750199999999644e+00 1.293579299999999925e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313043799999999983e+00 1.238593500000000069e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.314282399999999740e+00 1.183389299999999984e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.315465800000000129e+00 1.128027199999999917e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.316593799999999703e+00 1.072566699999999949e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.317666400000000237e+00 1.017066099999999924e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318683499999999675e+00 9.615828400000000012e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.319645000000000401e+00 9.061730999999999953e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.320551199999999703e+00 8.508919699999999142e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.321402100000000246e+00 7.957933800000000640e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.322197899999999926e+00 7.409299999999999740e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.322938800000000192e+00 6.863532900000000186e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.323625200000000390e+00 6.321134200000000022e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324257300000000193e+00 5.782592700000000266e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324835600000000113e+00 5.248383700000000367e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325360400000000105e+00 4.718969400000000078e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325832300000000075e+00 4.194797999999999583e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326251799999999648e+00 3.676304000000000030e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326619400000000226e+00 3.163907799999999930e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326935800000000221e+00 2.658015499999999854e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327201600000000425e+00 2.159018899999999835e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327417500000000139e+00 1.667295399999999981e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327584200000000436e+00 1.183207699999999944e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327702600000000288e+00 7.071037299999999521e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327773299999999601e+00 2.393169600000000100e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327797200000000011e+00 -2.198341600000000074e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327775199999999600e+00 -6.700459600000000394e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327708200000000005e+00 -1.111029699999999945e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327597100000000196e+00 -1.542511299999999985e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327442900000000314e+00 -1.964231999999999784e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327246399999999937e+00 -2.375947299999999884e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327008799999999766e+00 -2.777428099999999789e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326731099999999941e+00 -3.168459599999999977e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326414200000000321e+00 -3.548841899999999935e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.326059400000000110e+00 -3.918389799999999826e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325667499999999777e+00 -4.276932500000000387e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325239800000000301e+00 -4.624313799999999960e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324777400000000327e+00 -4.960391500000000363e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324281400000000275e+00 -5.285037900000000115e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.323752899999999677e+00 -5.598139299999999909e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.323192999999999842e+00 -5.899595700000000338e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.322603100000000254e+00 -6.189321000000000232e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.321984200000000165e+00 -6.467242800000000055e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.321337399999999995e+00 -6.733301700000000369e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.320664100000000118e+00 -6.987451799999999831e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.319965400000000066e+00 -7.229660100000000200e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.319242400000000259e+00 -7.459906399999999792e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318496399999999902e+00 -7.678182900000000283e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.317728599999999695e+00 -7.884494400000000708e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.316940100000000058e+00 -8.078857499999999789e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.316132200000000196e+00 -8.261300900000000808e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.315306099999999923e+00 -8.431864600000000057e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.314462899999999657e+00 -8.590600199999999520e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313603900000000380e+00 -8.737570199999999260e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312730099999999567e+00 -8.872848100000000487e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311842799999999976e+00 -8.996517500000000486e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310943199999999642e+00 -9.108672700000000622e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310032299999999594e+00 -9.209417699999999929e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309111399999999925e+00 -9.298866200000000318e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308181499999999886e+00 -9.377141199999999496e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307243800000000178e+00 -9.444374800000000444e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306299300000000052e+00 -9.500707799999999134e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.305349299999999602e+00 -9.546289600000000541e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304394600000000182e+00 -9.581277399999999292e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303436500000000109e+00 -9.605836700000000214e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302475900000000131e+00 -9.620139999999999247e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301513899999999779e+00 -9.624367199999999192e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300551500000000082e+00 -9.618705199999999164e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299589600000000011e+00 -9.603347300000000461e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.298629299999999986e+00 -9.578492799999999488e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.297671399999999586e+00 -9.544347400000000037e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.296717000000000120e+00 -9.501122000000000734e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295766900000000277e+00 -9.449032799999999843e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294821999999999917e+00 -9.388301099999999538e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293883100000000397e+00 -9.319152699999999623e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292951200000000078e+00 -9.241817700000000066e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292027000000000037e+00 -9.156530300000000067e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291111400000000131e+00 -9.063528200000000451e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290205000000000268e+00 -8.963052600000000203e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289308700000000307e+00 -8.855347700000000197e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288423200000000435e+00 -8.740660500000000527e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287549099999999669e+00 -8.619240199999999436e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286687200000000253e+00 -8.491338600000000389e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285838100000000317e+00 -8.357208899999999524e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285002300000000375e+00 -8.217106000000000063e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284180600000000005e+00 -8.071286100000000033e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283373499999999723e+00 -7.920006400000000404e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282581500000000041e+00 -7.763524600000000150e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281805099999999698e+00 -7.602099099999999783e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281044900000000375e+00 -7.435988200000000214e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280301299999999642e+00 -7.265450199999999754e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279574799999999790e+00 -7.090743000000000046e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278865699999999883e+00 -6.912123800000000325e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278174500000000435e+00 -6.729849000000000421e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277501499999999623e+00 -6.544173700000000156e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276847100000000346e+00 -6.355351900000000276e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276211599999999891e+00 -6.163635699999999579e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275595199999999707e+00 -5.969275500000000186e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274998300000000029e+00 -5.772519599999999598e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274421000000000248e+00 -5.573614200000000241e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273863699999999710e+00 -5.372802799999999712e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273326400000000191e+00 -5.170326299999999931e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272809399999999869e+00 -4.966422699999999656e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272312699999999630e+00 -4.761327000000000094e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271836600000000317e+00 -4.555270800000000425e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271380999999999872e+00 -4.348482600000000073e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270946200000000026e+00 -4.141186899999999699e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270532099999999609e+00 -3.933604799999999672e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270138700000000398e+00 -3.725953199999999799e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269766100000000009e+00 -3.518445199999999887e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269414300000000217e+00 -3.311289600000000017e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269083199999999856e+00 -3.104690800000000066e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268772700000000420e+00 -2.898848900000000183e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268482800000000132e+00 -2.693959399999999813e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268213399999999602e+00 -2.490212900000000201e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267964400000000325e+00 -2.287795599999999790e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267735599999999963e+00 -2.086888399999999987e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267526900000000012e+00 -1.887667599999999979e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267338099999999912e+00 -1.690304099999999929e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267169100000000270e+00 -1.494963900000000068e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267019600000000246e+00 -1.301807699999999899e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266889400000000165e+00 -1.110990899999999941e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266778300000000357e+00 -9.226635600000000379e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266686100000000259e+00 -7.369704300000000027e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266612399999999639e+00 -5.540507499999999808e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266556999999999711e+00 -3.740383300000000221e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266519599999999635e+00 -1.970614499999999935e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266499900000000345e+00 -2.324287800000000051e-05 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266497499999999832e+00 1.473001700000000009e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266512299999999591e+00 3.144560499999999757e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266543699999999717e+00 4.781186800000000259e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266591499999999648e+00 6.381875499999999915e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266655300000000040e+00 7.945677400000000085e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266734800000000050e+00 9.471698600000000171e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266829500000000053e+00 1.095910100000000104e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266939100000000096e+00 1.240710099999999937e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267063199999999945e+00 1.381497200000000045e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267201299999999975e+00 1.518203899999999960e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267353199999999624e+00 1.650768499999999894e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267518199999999595e+00 1.779134300000000026e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267696100000000214e+00 1.903250300000000096e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267886500000000360e+00 2.023070599999999847e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268088800000000127e+00 2.138554600000000180e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268302600000000169e+00 2.249666899999999865e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268527599999999644e+00 2.356377199999999845e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268763200000000424e+00 2.458660300000000201e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269009099999999890e+00 2.556496100000000150e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269264699999999912e+00 2.649869000000000009e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269529699999999650e+00 2.738768800000000204e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269803600000000365e+00 2.823189600000000025e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270085899999999768e+00 2.903130500000000030e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270376200000000289e+00 2.978594900000000080e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270674099999999918e+00 3.049590899999999900e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270979099999999917e+00 3.116130999999999849e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271290699999999774e+00 3.178231799999999951e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271608500000000141e+00 3.235914400000000028e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271932099999999899e+00 3.289203799999999931e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272261000000000308e+00 3.338128899999999975e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272594800000000248e+00 3.382722900000000206e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272933100000000373e+00 3.423022500000000128e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273275400000000168e+00 3.459067900000000004e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273621300000000289e+00 3.490903400000000198e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273970399999999614e+00 3.518576199999999890e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274322299999999686e+00 3.542137199999999958e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274676499999999990e+00 3.561640400000000168e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275032600000000294e+00 3.577143000000000076e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275390299999999755e+00 3.588705000000000193e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275749199999999917e+00 3.596389399999999886e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276108899999999657e+00 3.600262099999999941e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276468900000000239e+00 3.600391300000000197e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276828899999999933e+00 3.596848100000000180e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277188599999999674e+00 3.589705700000000131e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277547600000000116e+00 3.579039699999999810e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277905500000000139e+00 3.564927800000000126e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278261999999999787e+00 3.547449900000000135e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278616699999999717e+00 3.526687599999999909e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278969400000000256e+00 3.502724400000000165e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279319700000000282e+00 3.475645600000000068e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279667199999999561e+00 3.445537700000000057e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280011799999999589e+00 3.412489099999999921e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280352999999999852e+00 3.376589299999999821e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280690700000000071e+00 3.337928799999999828e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281024500000000010e+00 3.296599600000000088e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281354099999999718e+00 3.252694400000000121e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281679399999999802e+00 3.206306899999999786e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282000000000000028e+00 3.157531400000000016e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282315800000000117e+00 3.106462999999999846e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282626399999999833e+00 3.053197399999999818e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282931800000000067e+00 2.997830400000000076e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283231500000000302e+00 2.940458400000000097e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283525599999999933e+00 2.881177899999999830e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283813699999999614e+00 2.820085700000000192e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284095699999999951e+00 2.757278299999999828e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284371400000000385e+00 2.692852400000000056e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284640699999999747e+00 2.626904299999999887e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284903400000000140e+00 2.559530099999999999e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285159400000000396e+00 2.490825700000000135e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285408499999999954e+00 2.420886299999999800e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285650500000000029e+00 2.349806500000000027e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285885500000000015e+00 2.277680700000000048e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286113300000000237e+00 2.204601999999999951e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286333700000000135e+00 2.130663100000000122e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286546799999999990e+00 2.055955700000000174e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 6.999999999999999556e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.070000000000000284e+00 6.793028899999999926e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.137930299999999839e+00 6.584986099999999842e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.203780100000000353e+00 6.376384899999999467e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.267544000000000004e+00 6.167719400000000185e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.329221200000000103e+00 5.959460100000000260e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.388815799999999712e+00 5.752050300000000060e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.446336299999999575e+00 5.545903500000000097e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.501795300000000388e+00 5.341401700000000252e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.555209299999999573e+00 5.138893700000000120e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.606598299999999924e+00 4.938694900000000221e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.655985199999999935e+00 4.741087500000000232e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.703396099999999969e+00 4.546320600000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.748859300000000339e+00 4.354610899999999951e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.792405399999999815e+00 4.166144600000000198e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.834066899999999833e+00 3.981078100000000064e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.873877700000000424e+00 3.799540000000000139e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.911873100000000214e+00 3.621632599999999869e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.948089399999999749e+00 3.447433899999999829e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.982563700000000040e+00 3.276999500000000176e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.015333699999999340e+00 3.110364199999999801e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.046437400000000295e+00 2.947544200000000170e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.075912799999999336e+00 2.788538500000000142e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.103798199999999952e+00 2.633330999999999866e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.130131499999999178e+00 2.481891900000000040e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.154950400000000599e+00 2.334179399999999904e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.178292199999999568e+00 2.190141100000000118e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.200193600000000416e+00 2.049715400000000076e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.220690799999999854e+00 1.912832700000000052e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.239819100000000063e+00 1.779416799999999910e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.257613299999999157e+00 1.649385700000000066e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.274107100000000159e+00 1.522652800000000028e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.289333600000000857e+00 1.399127599999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.303324899999999786e+00 1.278716699999999928e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.316112099999999785e+00 1.161324600000000068e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.327725300000000885e+00 1.046853999999999979e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.338193900000000269e+00 9.352067599999999703e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.347545900000000074e+00 8.262842900000000324e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.355808800000000147e+00 7.199879800000000274e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.363008699999999962e+00 6.162197099999999761e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.369170900000000302e+00 5.148821600000000331e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.374319699999999145e+00 4.158791600000000255e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.378478499999999940e+00 3.191159999999999830e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.381669600000000386e+00 2.244996299999999986e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.383914600000000661e+00 1.319389399999999941e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.385234000000000520e+00 4.134491300000000223e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.385647499999999255e+00 -4.736916899999999743e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.385173800000000455e+00 -1.342876100000000086e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.383830899999999531e+00 -2.194921500000000109e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.381636000000000308e+00 -3.030618699999999832e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.378605399999999648e+00 -3.850730599999999809e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.374754599999999272e+00 -4.655991699999999928e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.370098600000000388e+00 -5.447107100000000285e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.364651500000000794e+00 -6.224752100000000010e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.358426800000000156e+00 -6.989571399999999768e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.351437199999999450e+00 -7.742178299999999402e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.343695000000000306e+00 -8.483154900000000609e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.335211899999999119e+00 -9.213051099999999827e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.325998800000000699e+00 -9.932384499999999394e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.316066400000000414e+00 -1.064163999999999943e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.305424800000000829e+00 -1.134126899999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.294083499999999276e+00 -1.203169000000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.282051799999999631e+00 -1.271328599999999864e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.269338599999999317e+00 -1.338641000000000136e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.255952100000000016e+00 -1.405137499999999928e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.241900799999999805e+00 -1.470846399999999887e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.227192300000000458e+00 -1.535792099999999938e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.211834400000000755e+00 -1.599995899999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.195834400000000741e+00 -1.663475199999999987e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.179199699999999851e+00 -1.726244000000000112e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.161937200000000558e+00 -1.788312499999999972e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.144054099999999963e+00 -1.849687399999999926e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.125557199999999369e+00 -1.910371899999999956e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.106453500000000645e+00 -1.970365199999999928e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.086749899999999158e+00 -2.029663100000000109e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.066453199999999768e+00 -2.088257500000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.045570700000000741e+00 -2.146136899999999958e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.024109299999999223e+00 -2.203285799999999961e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.002076399999999978e+00 -2.259685300000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.979479600000000339e+00 -2.315312499999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.956326500000000301e+00 -2.370141400000000120e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.932624999999999815e+00 -2.424141999999999963e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.908383599999999625e+00 -2.477280900000000119e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.883610799999999585e+00 -2.529521200000000025e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.858315600000000067e+00 -2.580822899999999920e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.832507399999999897e+00 -2.631142300000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.806195999999999913e+00 -2.680432700000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.779391600000000295e+00 -2.728644499999999806e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.752105199999999918e+00 -2.775724999999999998e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.724347899999999711e+00 -2.821618699999999813e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.696131699999999576e+00 -2.866267800000000254e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.667469099999999926e+00 -2.909611999999999754e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.638372900000000243e+00 -2.951588600000000229e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.608857099999999818e+00 -2.992133399999999943e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.578935699999999720e+00 -3.031180399999999775e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.548623899999999942e+00 -3.068661999999999779e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.517937299999999823e+00 -3.104509899999999822e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.486892199999999775e+00 -3.138654900000000247e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.455505699999999791e+00 -3.171027100000000098e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.423795400000000377e+00 -3.201556999999999875e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.391779800000000122e+00 -3.230175000000000129e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.359478099999999579e+00 -3.256812299999999882e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.326909900000000420e+00 -3.281401299999999743e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.294095900000000299e+00 -3.303875600000000246e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.261057199999999767e+00 -3.324170699999999812e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.227815500000000171e+00 -3.342224500000000043e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.194393200000000377e+00 -3.357977400000000112e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.160813400000000328e+00 -3.371372899999999784e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.127099699999999594e+00 -3.382357799999999859e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.093276099999999751e+00 -3.390882900000000144e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.059367299999999901e+00 -3.396903199999999901e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
7.025398299999999985e+00 -3.400378000000000012e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.991394500000000178e+00 -3.401271599999999840e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.957381800000000283e+00 -3.399553399999999947e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.923386200000000379e+00 -3.395198400000000172e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.889434299999999567e+00 -3.388187100000000229e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.855552399999999658e+00 -3.378505800000000114e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.821767300000000311e+00 -3.366146999999999889e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.788105899999999693e+00 -3.351109400000000238e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.754594799999999566e+00 -3.333398000000000194e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.721260799999999591e+00 -3.313023800000000074e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.688130499999999756e+00 -3.290004699999999893e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.655230500000000049e+00 -3.264364499999999891e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.622586899999999943e+00 -3.236133400000000271e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.590225499999999847e+00 -3.205347800000000191e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.558171999999999890e+00 -3.172050100000000095e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.526451500000000294e+00 -3.136288400000000198e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.495088700000000159e+00 -3.098116599999999887e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.464107499999999895e+00 -3.057593699999999748e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.433531600000000239e+00 -3.014783999999999797e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.403383700000000012e+00 -2.969756499999999799e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.373686199999999857e+00 -2.922584500000000030e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.344460299999999719e+00 -2.873345600000000166e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.315726899999999588e+00 -2.822120900000000265e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287505600000000250e+00 -2.768995100000000154e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.259815699999999872e+00 -2.714055599999999902e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.232675099999999802e+00 -2.657392499999999824e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.206101199999999984e+00 -2.599098000000000241e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.180110199999999665e+00 -2.539266099999999970e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.154717599999999678e+00 -2.477992199999999867e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.129937599999999875e+00 -2.415372799999999931e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.105783899999999598e+00 -2.351504799999999951e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.082268899999999867e+00 -2.286485699999999954e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.059403999999999790e+00 -2.220412700000000128e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.037199900000000063e+00 -2.153382799999999930e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.015666099999999794e+00 -2.085492300000000021e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.994811099999999726e+00 -2.016836499999999921e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.974642799999999809e+00 -1.947509600000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.955167699999999620e+00 -1.877604200000000112e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.936391600000000324e+00 -1.807211499999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.918319499999999955e+00 -1.736420499999999922e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.900955299999999681e+00 -1.665318600000000038e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.884302100000000202e+00 -1.593990799999999985e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.868362199999999973e+00 -1.522519800000000090e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.853137000000000256e+00 -1.450985999999999942e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.838627200000000350e+00 -1.379467400000000121e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.824832500000000302e+00 -1.308039199999999902e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.811752099999999643e+00 -1.236774300000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.799384299999999826e+00 -1.165742800000000023e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.787726900000000008e+00 -1.095012300000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.776776800000000378e+00 -1.024647699999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.766530300000000331e+00 -9.547113999999999601e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.756983199999999634e+00 -8.852630000000000221e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.748130599999999646e+00 -8.163596900000000267e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.739967000000000041e+00 -7.480561300000000691e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.732486399999999982e+00 -6.804045200000000126e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.725682400000000172e+00 -6.134546400000000232e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.719547799999999960e+00 -5.472539600000000254e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.714075300000000190e+00 -4.818476599999999693e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.709256800000000354e+00 -4.172787499999999761e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.705084000000000266e+00 -3.535880899999999799e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.701548100000000119e+00 -2.908145200000000069e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.698640000000000150e+00 -2.289949000000000151e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.696349999999999802e+00 -1.681642100000000153e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.694668400000000297e+00 -1.083556100000000050e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.693584800000000001e+00 -4.960052500000000121e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.693088799999999949e+00 8.071300100000000470e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.693169600000000052e+00 6.463170600000000057e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.693815899999999708e+00 1.200540699999999919e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.695016400000000090e+00 1.743132299999999857e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.696759499999999754e+00 2.273854299999999995e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.699033400000000249e+00 2.792482699999999929e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.701825900000000225e+00 3.298806399999999750e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.705124699999999827e+00 3.792626999999999804e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.708917300000000417e+00 4.273757799999999829e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.713191100000000411e+00 4.742024100000000186e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.717933099999999769e+00 5.197262300000000251e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.723130399999999618e+00 5.639319899999999802e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.728769699999999965e+00 6.068055199999999871e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.734837699999999927e+00 6.483336800000000233e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.741321100000000399e+00 6.885043999999999886e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.748206099999999985e+00 7.273065900000000306e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.755479199999999906e+00 7.647302000000000266e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.763126500000000263e+00 8.007661600000000324e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.771134100000000267e+00 8.354064099999999882e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.779488200000000298e+00 8.686438800000000071e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.788174699999999895e+00 9.004725099999999482e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.797179400000000093e+00 9.308872199999999875e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.806488200000000433e+00 9.598839600000000361e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.816087099999999843e+00 9.874596700000000393e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.825961699999999688e+00 1.013612299999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.836097800000000113e+00 1.038340999999999986e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.846481200000000378e+00 1.061645600000000050e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.857097699999999740e+00 1.083527400000000029e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.867932899999999563e+00 1.103988500000000067e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.878972799999999665e+00 1.123032199999999953e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.890203200000000194e+00 1.140662699999999974e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.901609800000000128e+00 1.156885700000000045e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.913178600000000174e+00 1.171707500000000041e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.924895700000000431e+00 1.185135900000000020e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.936747099999999833e+00 1.197179700000000069e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.948718900000000254e+00 1.207848700000000025e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.960797399999999691e+00 1.217154000000000014e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.972968899999999692e+00 1.225107799999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.985219999999999985e+00 1.231723400000000052e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.997537200000000013e+00 1.237015100000000006e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.009907400000000344e+00 1.240998499999999977e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.022317300000000095e+00 1.243690100000000021e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.034754200000000068e+00 1.245107800000000015e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.047205299999999895e+00 1.245270200000000022e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.059657999999999767e+00 1.244197199999999975e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.072099999999999831e+00 1.241909699999999978e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.084519099999999625e+00 1.238429399999999986e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.096903400000000417e+00 1.233779200000000020e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.109241199999999594e+00 1.227982999999999991e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.121521000000000434e+00 1.221065399999999995e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.133731700000000231e+00 1.213051899999999933e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.145862199999999831e+00 1.203969099999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.157901899999999706e+00 1.193844000000000016e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.169840299999999722e+00 1.182704700000000025e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.181667400000000256e+00 1.170579900000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.193373199999999912e+00 1.157499000000000028e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.204948100000000188e+00 1.143491900000000033e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.216383099999999828e+00 1.128589100000000067e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.227668999999999677e+00 1.112821900000000030e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.238797199999999599e+00 1.096221700000000049e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249759400000000298e+00 1.078820600000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.260547599999999768e+00 1.060650900000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271154100000000398e+00 1.041745300000000013e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281571600000000366e+00 1.022136800000000012e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291792899999999911e+00 1.001858500000000068e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301811500000000343e+00 9.809439300000000195e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311620999999999704e+00 9.594264600000000642e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.321215200000000145e+00 9.373396800000000084e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.330588599999999566e+00 9.147171799999999353e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.339735799999999699e+00 8.915924999999999545e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.348651699999999565e+00 8.679991500000000526e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.357331699999999586e+00 8.439705000000000124e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.365771399999999858e+00 8.195397599999999783e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.373966799999999822e+00 7.947399700000000455e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.381914199999999759e+00 7.696039000000000352e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.389610199999999907e+00 7.441640600000000438e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.397051900000000124e+00 7.184526300000000643e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.404236400000000273e+00 6.925014399999999959e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.411161400000000121e+00 6.663419700000000612e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.417824799999999996e+00 6.400052300000000360e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.424224899999999572e+00 6.135218299999999764e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.430360099999999690e+00 5.869218899999999878e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.436229299999999931e+00 5.602350200000000280e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.441831699999999827e+00 5.334903399999999657e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.447166600000000081e+00 5.067163799999999801e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.452233800000000130e+00 4.799411399999999744e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.457033199999999695e+00 4.531920100000000340e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.461565099999999617e+00 4.264958099999999891e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.465830000000000410e+00 3.998787100000000122e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.469828800000000157e+00 3.733662599999999776e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.473562499999999886e+00 3.469833600000000323e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.477032300000000298e+00 3.207542599999999716e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.480239899999999942e+00 2.947025600000000023e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.483186899999999753e+00 2.688511400000000162e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.485875400000000290e+00 2.432222399999999993e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.488307599999999731e+00 2.178373999999999935e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.490485999999999756e+00 1.927174599999999932e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.492413199999999662e+00 1.678825700000000087e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.494092000000000198e+00 1.433521700000000079e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.495525500000000285e+00 1.191449999999999974e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.496717000000000297e+00 9.527911199999999220e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.497669799999999718e+00 7.177183000000000174e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.498387499999999761e+00 4.863978500000000309e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.498873900000000425e+00 2.589890100000000108e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.499132900000000213e+00 3.564398999999999888e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.499168499999999682e+00 -1.834920099999999901e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.498985000000000234e+00 -3.982807799999999940e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.498586699999999716e+00 -6.085910699999999736e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.497978200000000371e+00 -8.142985599999999491e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.497163900000000325e+00 -1.015285800000000072e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.496148599999999718e+00 -1.211442299999999916e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.494937099999999575e+00 -1.402664099999999942e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.493534499999999987e+00 -1.588854400000000097e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.491945600000000205e+00 -1.769922700000000140e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.490175699999999992e+00 -1.945785499999999960e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.488229900000000328e+00 -2.116365699999999891e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.486113500000000087e+00 -2.281592699999999974e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.483831900000000203e+00 -2.441402599999999840e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.481390499999999832e+00 -2.595737700000000023e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.478794800000000187e+00 -2.744546700000000117e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.476050299999999815e+00 -2.887784599999999868e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.473162499999999930e+00 -3.025412699999999872e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.470137099999999641e+00 -3.157398299999999991e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.466979700000000442e+00 -3.283714799999999656e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.463695900000000272e+00 -3.404341599999999995e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.460291599999999690e+00 -3.519263799999999831e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.456772299999999909e+00 -3.628472700000000273e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.453143899999999711e+00 -3.731965000000000282e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.449411900000000308e+00 -3.829743199999999931e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.445582199999999595e+00 -3.921815099999999971e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.441660299999999673e+00 -4.008194300000000182e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.437652100000000210e+00 -4.088899399999999795e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.433563200000000037e+00 -4.163954599999999950e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.429399300000000039e+00 -4.233388899999999955e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.425165899999999652e+00 -4.297236399999999901e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.420868699999999762e+00 -4.355536399999999919e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.416513100000000414e+00 -4.408332699999999854e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.412104799999999827e+00 -4.455673899999999799e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.407649100000000431e+00 -4.497613100000000252e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.403151499999999885e+00 -4.534207900000000041e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.398617299999999730e+00 -4.565520299999999837e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.394051799999999730e+00 -4.591616500000000184e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.389460200000000256e+00 -4.612566500000000319e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.384847599999999623e+00 -4.628444599999999992e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.380219199999999979e+00 -4.639328499999999939e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.375579799999999686e+00 -4.645300000000000124e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.370934499999999723e+00 -4.646444100000000216e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.366288100000000227e+00 -4.642849200000000176e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.361645199999999889e+00 -4.634607100000000257e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.357010599999999734e+00 -4.621812399999999932e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.352388799999999947e+00 -4.604562999999999712e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.347784299999999824e+00 -4.582959300000000180e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.343201299999999598e+00 -4.557104399999999805e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.338644200000000062e+00 -4.527103999999999850e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.334117100000000278e+00 -4.493065899999999779e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.329623999999999917e+00 -4.455100399999999822e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325168900000000427e+00 -4.413319500000000006e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.320755600000000030e+00 -4.367837299999999950e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.316387800000000219e+00 -4.318769499999999817e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312069000000000152e+00 -4.266233400000000314e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307802800000000154e+00 -4.210347700000000026e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303592400000000318e+00 -4.151232500000000269e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299441200000000407e+00 -4.089008699999999857e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295352199999999954e+00 -4.023798600000000336e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291328400000000265e+00 -3.955724800000000319e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287372600000000311e+00 -3.884910999999999920e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283487700000000231e+00 -3.811481199999999792e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279676300000000211e+00 -3.735559799999999681e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275940699999999595e+00 -3.657271599999999817e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272283400000000064e+00 -3.576741299999999790e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268706700000000076e+00 -3.494093699999999830e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.265212599999999910e+00 -3.409453300000000325e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261803099999999844e+00 -3.322944399999999687e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258480200000000160e+00 -3.234690900000000008e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255245500000000014e+00 -3.144816000000000278e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252100699999999733e+00 -3.053442400000000098e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249047199999999691e+00 -2.960691999999999838e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.246086499999999653e+00 -2.866685700000000045e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.243219899999999711e+00 -2.771543400000000060e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.240448299999999726e+00 -2.675383799999999854e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.237772900000000398e+00 -2.578324699999999872e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.235194599999999809e+00 -2.480482200000000068e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.232714099999999924e+00 -2.381971199999999983e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.230332200000000320e+00 -2.282904900000000056e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.228049300000000343e+00 -2.183395000000000127e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.225865899999999620e+00 -2.083551700000000131e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.223782299999999879e+00 -1.983483000000000121e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.221798800000000185e+00 -1.883295499999999845e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.219915499999999930e+00 -1.783093399999999967e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.218132400000000004e+00 -1.682979399999999862e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.216449500000000405e+00 -1.583053699999999869e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.214866400000000013e+00 -1.483414800000000013e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.213383000000000322e+00 -1.384158500000000000e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.211998799999999932e+00 -1.285378899999999915e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.210713400000000384e+00 -1.187167299999999925e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.209526300000000276e+00 -1.089613099999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.208436700000000030e+00 -9.928031099999999956e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.207443900000000347e+00 -8.968216100000000676e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.206546999999999592e+00 -8.017505799999999697e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.205745300000000242e+00 -7.076694199999999761e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.205037599999999820e+00 -6.146550399999999893e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.204423000000000243e+00 -5.227817499999999791e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203900199999999643e+00 -4.321212900000000363e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203468100000000263e+00 -3.427428000000000159e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203125299999999953e+00 -2.547127799999999997e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202870599999999790e+00 -1.680950899999999939e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202702500000000008e+00 -8.295094299999999921e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202619600000000233e+00 6.611175100000000215e-06 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202620200000000139e+00 8.268521999999999504e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202702900000000241e+00 1.630681699999999949e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.202866000000000213e+00 2.417594500000000077e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203107700000000335e+00 3.187112099999999792e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203426399999999674e+00 3.938782800000000320e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203820300000000287e+00 4.672181699999999882e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.204287500000000399e+00 5.386910200000000030e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.204826200000000291e+00 6.082596400000000146e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.205434499999999964e+00 6.758894599999999871e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.206110400000000027e+00 7.415485299999999974e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.206851900000000199e+00 8.052075100000000152e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.207657099999999595e+00 8.668396099999999688e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.208523999999999710e+00 9.264206299999999325e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.209450399999999703e+00 9.839288999999999327e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.210434300000000185e+00 1.039345199999999921e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.211473699999999987e+00 1.092652900000000080e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.212566299999999764e+00 1.143837800000000078e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.213710200000000405e+00 1.192887899999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.214903099999999903e+00 1.239793999999999966e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.216142800000000079e+00 1.284548800000000039e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.217427400000000048e+00 1.327147499999999959e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.218754500000000185e+00 1.367587800000000069e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.220122100000000209e+00 1.405869300000000058e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.221528000000000169e+00 1.441993899999999967e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.222970000000000113e+00 1.475965599999999947e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.224446000000000367e+00 1.507790799999999924e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.225953800000000093e+00 1.537477599999999972e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.227491200000000227e+00 1.565036200000000099e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.229056299999999879e+00 1.590478899999999904e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.230646700000000315e+00 1.613819799999999943e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.232260600000000039e+00 1.635074900000000123e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.233895600000000314e+00 1.654262000000000093e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.235549899999999646e+00 1.671400699999999948e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.237221299999999857e+00 1.686512399999999870e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.238907799999999781e+00 1.699619900000000003e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.240607400000000027e+00 1.710747799999999888e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.242318199999999706e+00 1.719922200000000012e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.244038100000000036e+00 1.727170800000000020e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.245765300000000408e+00 1.732522599999999913e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.247497799999999657e+00 1.736008099999999943e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249233799999999839e+00 1.737658900000000131e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250971500000000347e+00 1.737508100000000055e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252709000000000295e+00 1.735590000000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.254444600000000243e+00 1.731939999999999868e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.256176499999999585e+00 1.726594600000000077e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.257903100000000052e+00 1.719591300000000017e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.259622700000000428e+00 1.710968599999999895e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261333699999999780e+00 1.700766000000000083e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.263034399999999557e+00 1.689023699999999892e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.264723400000000275e+00 1.675783000000000134e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266399200000000391e+00 1.661085699999999971e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268060300000000140e+00 1.644974399999999878e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269705300000000037e+00 1.627492300000000017e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271332799999999708e+00 1.608683099999999935e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272941499999999948e+00 1.588591199999999856e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274530099999999777e+00 1.567261500000000085e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276097299999999990e+00 1.544739000000000008e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277642099999999559e+00 1.521069499999999977e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279163099999999886e+00 1.496298700000000051e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280659400000000225e+00 1.470472800000000024e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282129900000000156e+00 1.443638099999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283573500000000145e+00 1.415841200000000043e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284989399999999726e+00 1.387128600000000003e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286376500000000256e+00 1.357546999999999920e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287734099999999771e+00 1.327143100000000020e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289061199999999907e+00 1.295963399999999939e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290357199999999871e+00 1.264054499999999956e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291621199999999803e+00 1.231462699999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292852700000000077e+00 1.198234199999999999e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294050900000000226e+00 1.164415100000000015e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295215299999999736e+00 1.130050999999999972e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.296345399999999870e+00 1.095187199999999965e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.297440599999999833e+00 1.059868899999999968e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.298500399999999999e+00 1.024140699999999925e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299524599999999808e+00 9.880467299999999217e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300512600000000241e+00 9.516308100000000700e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301464300000000129e+00 9.149361700000000625e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302379199999999848e+00 8.780055199999999352e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303257200000000005e+00 8.408809800000000001e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304098100000000038e+00 8.036041000000000711e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304901700000000275e+00 7.662157699999999974e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.305667900000000436e+00 7.287562200000000101e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306396600000000241e+00 6.912649899999999750e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307087899999999969e+00 6.537809200000000397e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307741700000000229e+00 6.163420699999999988e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308358000000000132e+00 5.789857500000000420e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308937000000000239e+00 5.417484699999999993e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309478799999999943e+00 5.046659200000000282e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309983400000000131e+00 4.677729799999999667e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310451200000000149e+00 4.311036300000000397e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310882300000000278e+00 3.946910100000000123e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311276999999999582e+00 3.585673599999999930e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311635599999999791e+00 3.227639999999999936e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311958299999999689e+00 2.873113400000000192e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312245599999999790e+00 2.522388600000000178e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312497900000000328e+00 2.175750699999999972e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312715500000000368e+00 1.833475399999999911e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312898800000000143e+00 1.495828700000000067e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313048399999999560e+00 1.163066699999999948e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313164699999999740e+00 8.354359099999999821e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313248200000000310e+00 5.131726400000000436e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313299599999999678e+00 1.965033999999999997e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313319199999999576e+00 -1.143553199999999939e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313307799999999581e+00 -4.191970900000000248e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313265900000000208e+00 -7.178255099999999739e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313194099999999587e+00 -1.010054200000000098e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.313093099999999680e+00 -1.295706999999999892e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312963500000000394e+00 -1.574617499999999897e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312806000000000139e+00 -1.846629700000000044e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312621400000000271e+00 -2.111597099999999814e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312410200000000415e+00 -2.369383699999999884e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312173300000000431e+00 -2.619862900000000019e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311911300000000224e+00 -2.862918299999999989e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311625000000000263e+00 -3.098443099999999804e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311315200000000125e+00 -3.326340300000000215e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310982499999999717e+00 -3.546522299999999971e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310627900000000068e+00 -3.758911199999999831e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310252000000000194e+00 -3.963438500000000288e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309855599999999676e+00 -4.160045000000000236e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309439600000000148e+00 -4.348680599999999938e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.309004800000000301e+00 -4.529304399999999758e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308551800000000043e+00 -4.701884199999999993e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308081600000000400e+00 -4.866396999999999737e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307595000000000063e+00 -5.022828099999999615e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.307092700000000107e+00 -5.171171399999999717e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306575600000000392e+00 -5.311429200000000392e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306044499999999609e+00 -5.443612100000000051e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.305500099999999719e+00 -5.567738400000000164e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304943299999999695e+00 -5.683834500000000192e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304374900000000004e+00 -5.791934599999999655e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303795700000000224e+00 -5.892080000000000060e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303206499999999934e+00 -5.984319699999999902e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302608099999999602e+00 -6.068709700000000061e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.302001200000000303e+00 -6.145312800000000270e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301386700000000118e+00 -6.214198800000000043e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300765300000000124e+00 -6.275443799999999746e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300137699999999619e+00 -6.329130300000000188e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299504800000000238e+00 -6.375347100000000426e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.298867300000000391e+00 -6.414188700000000160e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.298225900000000266e+00 -6.445755499999999798e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.297581300000000049e+00 -6.470153299999999857e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.296934300000000206e+00 -6.487493199999999627e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.296285499999999757e+00 -6.497891599999999768e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295635700000000057e+00 -6.501469400000000308e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294985600000000403e+00 -6.498352500000000379e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294335799999999814e+00 -6.488670999999999675e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293686899999999973e+00 -6.472559400000000261e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293039600000000178e+00 -6.450156000000000292e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292394599999999727e+00 -6.421603100000000154e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291752500000000303e+00 -6.387046500000000127e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291113799999999756e+00 -6.346635399999999913e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290479099999999768e+00 -6.300521899999999773e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289849000000000245e+00 -6.248861300000000188e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289224199999999598e+00 -6.191811499999999927e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288604999999999556e+00 -6.129533000000000377e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287992000000000026e+00 -6.062188399999999741e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287385800000000025e+00 -5.989942499999999573e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286786799999999786e+00 -5.912961999999999906e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286195499999999825e+00 -5.831415199999999584e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285612399999999766e+00 -5.745471900000000132e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285037799999999564e+00 -5.655303199999999614e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284472300000000011e+00 -5.561080999999999837e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283916200000000174e+00 -5.462978500000000015e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283369900000000285e+00 -5.361169199999999899e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282833799999999691e+00 -5.255827400000000378e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282308200000000120e+00 -5.147127399999999742e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281793500000000030e+00 -5.035243699999999815e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281289899999999982e+00 -4.920350900000000291e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280797899999999601e+00 -4.802623199999999856e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280317700000000336e+00 -4.682234500000000132e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279849399999999804e+00 -4.559357899999999866e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279393500000000294e+00 -4.434165900000000202e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278950100000000312e+00 -4.306830099999999807e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278519400000000417e+00 -4.177521000000000012e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278101600000000282e+00 -4.046407900000000002e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277696999999999861e+00 -3.913658700000000219e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277305600000000041e+00 -3.779439800000000162e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276927699999999888e+00 -3.643915800000000014e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276563300000000289e+00 -3.507249799999999883e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276212600000000030e+00 -3.369602599999999958e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275875599999999999e+00 -3.231133299999999851e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275552499999999867e+00 -3.091998600000000087e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275243299999999635e+00 -2.952353000000000009e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274948099999999584e+00 -2.812348499999999842e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274666800000000322e+00 -2.672134699999999859e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274399599999999744e+00 -2.531858399999999815e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274146400000000234e+00 -2.391663899999999909e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273907300000000298e+00 -2.251692400000000153e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273682100000000261e+00 -2.112082500000000106e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273470900000000405e+00 -1.972969599999999969e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273273599999999561e+00 -1.834486100000000007e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273090100000000113e+00 -1.696761100000000006e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272920499999999677e+00 -1.559920800000000069e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272764500000000076e+00 -1.424087699999999901e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272622100000000422e+00 -1.289381200000000102e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272493100000000155e+00 -1.155917200000000080e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272377500000000161e+00 -1.023808300000000069e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272275200000000162e+00 -8.931632799999999518e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272185799999999922e+00 -7.640875999999999788e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272109399999999724e+00 -6.366830200000000040e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272045799999999893e+00 -5.110476999999999555e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271994699999999590e+00 -3.872761099999999772e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271955900000000028e+00 -2.654590400000000103e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271929400000000321e+00 -1.456835600000000062e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271914800000000234e+00 -2.803300600000000053e-05 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271912000000000376e+00 8.741303399999999775e-05 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271920800000000185e+00 2.005787300000000134e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271940800000000316e+00 3.113920099999999765e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271971899999999600e+00 4.197845699999999767e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272013900000000142e+00 5.256918799999999586e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272066500000000211e+00 6.290531500000000201e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272129399999999855e+00 7.298113599999999940e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272202400000000289e+00 8.279131999999999594e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272285199999999783e+00 9.233091099999999728e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272377500000000161e+00 1.015953200000000063e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272479099999999974e+00 1.105803299999999923e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272589700000000157e+00 1.192820800000000091e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 8.000000000000000444e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.580000000000000071e+00 7.738318600000000380e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.657383199999999945e+00 7.481619699999999540e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.732199400000000056e+00 7.230432399999999760e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.804503699999999933e+00 6.985211799999999638e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.874355800000000016e+00 6.746341999999999617e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.941819200000000079e+00 6.514139100000000404e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.006960600000000206e+00 6.288855599999999546e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.069849200000000167e+00 6.070685099999999501e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.130555999999999894e+00 5.859767200000000065e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.189153699999999869e+00 5.656192399999999676e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.245715600000000034e+00 5.460007199999999949e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.300315700000000074e+00 5.271219099999999713e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.353027899999999839e+00 5.089801400000000253e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.403925899999999949e+00 4.915697299999999825e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.453082900000000066e+00 4.748824400000000168e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.500571100000000158e+00 4.589078600000000008e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.546461900000000167e+00 4.436337300000000039e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.590825300000000109e+00 4.290463099999999863e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.633729900000000068e+00 4.151306100000000110e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.675243000000000038e+00 4.018707000000000251e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.715430099999999847e+00 3.892499099999999768e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.754354999999999887e+00 3.772510600000000269e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.792080200000000012e+00 3.658565799999999868e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.828665800000000008e+00 3.550487199999999843e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.864170699999999847e+00 3.448096800000000073e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.898651599999999995e+00 3.351216699999999826e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.932163800000000098e+00 3.259670599999999752e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.964760500000000132e+00 3.173284399999999894e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
2.996493399999999863e+00 3.091886799999999935e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.027412200000000109e+00 3.015309999999999935e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.057565299999999819e+00 2.943389900000000226e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.086999200000000165e+00 2.875966699999999987e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.115758899999999887e+00 2.812884999999999969e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.143887700000000063e+00 2.753994200000000059e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.171427700000000183e+00 2.699148299999999945e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.198419200000000018e+00 2.648206100000000118e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.224901200000000134e+00 2.601031599999999999e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.250911599999999790e+00 2.557493399999999917e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.276486499999999857e+00 2.517464899999999894e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.301661100000000015e+00 2.480824600000000046e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.326469400000000132e+00 2.447455400000000114e-01 2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.350943899999999864e+00 2.417244899999999863e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.375116400000000016e+00 2.390085000000000126e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.399017199999999850e+00 2.365872199999999870e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.422676000000000052e+00 2.344506899999999894e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.446121000000000212e+00 2.325893699999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.469380000000000130e+00 2.309940900000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.492479400000000123e+00 2.296560500000000005e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.515445000000000153e+00 2.285668100000000091e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.538301699999999883e+00 2.277182500000000109e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.561073500000000003e+00 2.271025700000000036e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.583783700000000128e+00 2.267122699999999935e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.606454999999999966e+00 2.265401099999999890e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.629109000000000140e+00 2.265791299999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.651766900000000149e+00 2.268226100000000078e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.674449200000000193e+00 2.272640300000000058e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.697175600000000006e+00 2.278970899999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.719965300000000141e+00 2.287156899999999993e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.742836800000000075e+00 2.297138800000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.765808199999999939e+00 2.308858500000000036e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.788896799999999843e+00 2.322259399999999918e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.812119399999999825e+00 2.337286000000000086e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.835492299999999855e+00 2.353883599999999909e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.859031100000000158e+00 2.371998600000000124e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.882751100000000122e+00 2.391577699999999918e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.906666899999999831e+00 2.412567999999999935e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.930792499999999912e+00 2.434917100000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.955141699999999982e+00 2.458572499999999994e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.979727399999999804e+00 2.483481499999999897e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.004562299999999908e+00 2.509591400000000250e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.029658200000000079e+00 2.536848800000000015e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.055026699999999984e+00 2.565199799999999808e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.080678599999999712e+00 2.594589600000000162e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.106624499999999678e+00 2.624962699999999760e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.132874199999999831e+00 2.656262400000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.159436799999999934e+00 2.688430499999999723e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.186321099999999795e+00 2.721407900000000213e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.213535199999999925e+00 2.755133399999999955e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.241086499999999759e+00 2.789544700000000099e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.268982000000000276e+00 2.824577200000000232e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.297227699999999651e+00 2.860164700000000226e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.325829399999999936e+00 2.896238800000000002e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.354791800000000102e+00 2.932729099999999978e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.384119100000000380e+00 2.969562800000000169e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.413814699999999647e+00 3.006665099999999979e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.443881300000000145e+00 3.043958600000000181e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.474320900000000378e+00 3.081363599999999980e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.505134599999999878e+00 3.118797999999999848e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.536322499999999813e+00 3.156177399999999800e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.567884300000000231e+00 3.193414700000000161e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.599818499999999588e+00 3.230420800000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.632122700000000037e+00 3.267104000000000119e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.664793699999999710e+00 3.303370500000000209e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.697827400000000431e+00 3.339124399999999770e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.731218700000000332e+00 3.374267899999999765e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.764961300000000399e+00 3.408701299999999934e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.799048400000000214e+00 3.442323299999999753e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.833471600000000201e+00 3.475031100000000039e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.868221899999999991e+00 3.506720899999999919e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.903289100000000289e+00 3.537288100000000046e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.938661999999999885e+00 3.566627299999999834e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.974328299999999814e+00 3.594633099999999803e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.010274599999999801e+00 3.621200199999999869e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.046486599999999711e+00 3.646223599999999787e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.082948799999999601e+00 3.669599499999999792e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.119644799999999663e+00 3.691225300000000042e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.156557099999999672e+00 3.711000300000000252e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.193667099999999870e+00 3.728826000000000085e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.230955299999999752e+00 3.744606699999999955e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.268401400000000123e+00 3.758249799999999752e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.305983900000000197e+00 3.769666500000000142e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.343680599999999892e+00 3.778772200000000137e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.381468299999999871e+00 3.785486800000000263e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.419323200000000007e+00 3.789735599999999871e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.457220500000000030e+00 3.791449199999999964e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.495135000000000325e+00 3.790564399999999945e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.533040599999999642e+00 3.787024199999999841e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.570910900000000332e+00 3.780778599999999878e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.608718699999999835e+00 3.771784499999999984e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.646436500000000080e+00 3.760006399999999971e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.684036599999999773e+00 3.745416300000000143e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.721490700000000373e+00 3.727994199999999925e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.758770700000000353e+00 3.707728000000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.795848000000000333e+00 3.684613899999999997e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.832694100000000326e+00 3.658656000000000130e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.869280700000000017e+00 3.629866999999999955e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.905579300000000309e+00 3.598267299999999835e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.941562000000000232e+00 3.563885700000000156e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.977200899999999706e+00 3.526758500000000129e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.012468499999999771e+00 3.486929999999999752e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.047337800000000207e+00 3.444451599999999725e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.081782300000000419e+00 3.399381799999999787e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.115776099999999715e+00 3.351785999999999932e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.149293899999999979e+00 3.301735900000000168e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.182311300000000287e+00 3.249308900000000278e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.214804400000000228e+00 3.194587999999999872e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.246750300000000422e+00 3.137661400000000267e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278126900000000177e+00 3.078621400000000063e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308913099999999829e+00 3.017564600000000041e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.339088699999999577e+00 2.954590999999999745e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.368634700000000315e+00 2.889803499999999969e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.397532700000000183e+00 2.823307600000000139e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.425765799999999750e+00 2.755210599999999843e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.453317900000000051e+00 2.685621400000000047e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.480174100000000159e+00 2.614649800000000135e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.506320599999999565e+00 2.542405999999999833e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.531744599999999679e+00 2.469000500000000098e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.556434699999999616e+00 2.394543199999999983e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.580380100000000176e+00 2.319143499999999913e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.603571500000000150e+00 2.242909499999999889e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.626000600000000240e+00 2.165948099999999987e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.647660100000000405e+00 2.088364100000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.668543699999999852e+00 2.010260600000000064e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.688646300000000267e+00 1.931738199999999961e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.707963699999999641e+00 1.852895200000000131e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.726492699999999658e+00 1.773827199999999937e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.744230899999999806e+00 1.694626999999999939e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.761177199999999665e+00 1.615384300000000106e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.777331099999999608e+00 1.536185999999999940e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.792692899999999590e+00 1.457115700000000125e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.807264100000000262e+00 1.378253999999999868e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.821046599999999849e+00 1.299678099999999892e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.834043399999999657e+00 1.221462299999999945e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.846257999999999733e+00 1.143677500000000041e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.857694799999999979e+00 1.066391399999999934e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.868358699999999928e+00 9.896687199999999740e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.878255399999999575e+00 9.135711700000000157e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.887391100000000321e+00 8.381573600000000179e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.895772700000000199e+00 7.634830400000000572e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.903407500000000141e+00 6.896011200000000396e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.910303500000000376e+00 6.165617899999999846e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.916469099999999592e+00 5.444126400000000310e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.921913299999999936e+00 4.731986999999999999e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.926645299999999672e+00 4.029625900000000094e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.930674899999999639e+00 3.337446100000000110e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.934012300000000018e+00 2.655828699999999987e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.936668199999999729e+00 1.985133600000000068e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.938653300000000357e+00 1.325700699999999947e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.939979000000000120e+00 6.778509599999999607e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.940656800000000182e+00 4.188747900000000025e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.940698700000000443e+00 -5.819038200000000403e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.940116800000000197e+00 -1.193253099999999969e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.938923599999999858e+00 -1.791905800000000160e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.937131700000000123e+00 -2.377621699999999880e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.934753999999999863e+00 -2.950174599999999883e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.931803900000000240e+00 -3.509351000000000137e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.928294499999999800e+00 -4.054950100000000168e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.924239599999999939e+00 -4.586782500000000096e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.919652799999999715e+00 -5.104670399999999830e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.914548100000000197e+00 -5.608446799999999843e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.908939700000000350e+00 -6.097955099999999989e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.902841699999999747e+00 -6.573048900000000305e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.896268700000000251e+00 -7.033591499999999885e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.889235099999999612e+00 -7.479455799999999710e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.881755599999999973e+00 -7.910524400000000511e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.873845099999999597e+00 -8.326688999999999619e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.865518400000000021e+00 -8.727850600000000569e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.856790600000000069e+00 -9.113919400000000670e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.847676599999999780e+00 -9.484815200000000501e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.838191799999999709e+00 -9.840466600000000175e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.828351399999999849e+00 -1.018081200000000019e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.818170499999999912e+00 -1.050579900000000039e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.807664700000000124e+00 -1.081538600000000044e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.796849400000000152e+00 -1.110953999999999969e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.785739799999999988e+00 -1.138823699999999967e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.774351600000000140e+00 -1.165146700000000007e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.762700099999999992e+00 -1.189922800000000058e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.750800899999999771e+00 -1.213152700000000028e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.738669400000000032e+00 -1.234838600000000008e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.726321000000000438e+00 -1.254983500000000085e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.713771099999999770e+00 -1.273591699999999938e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.701035199999999747e+00 -1.290668700000000002e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.688128500000000365e+00 -1.306220899999999963e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.675066300000000119e+00 -1.320256099999999877e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.661863799999999891e+00 -1.332783499999999899e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.648535899999999721e+00 -1.343813100000000038e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.635097799999999602e+00 -1.353356500000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.621564199999999900e+00 -1.361426400000000092e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.607949999999999768e+00 -1.368036599999999936e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.594269599999999620e+00 -1.373202500000000048e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.580537600000000431e+00 -1.376940399999999898e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.566768200000000277e+00 -1.379267999999999883e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.552975499999999620e+00 -1.380204200000000048e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.539173500000000416e+00 -1.379769299999999976e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.525375799999999948e+00 -1.377984499999999890e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.511595899999999659e+00 -1.374872199999999933e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.497847199999999823e+00 -1.370456300000000016e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.484142600000000201e+00 -1.364761499999999905e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.470494999999999663e+00 -1.357813599999999898e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.456916900000000403e+00 -1.349639599999999939e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.443420500000000217e+00 -1.340267500000000001e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.430017799999999895e+00 -1.329726200000000136e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.416720500000000271e+00 -1.318045599999999873e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.403540099999999846e+00 -1.305256399999999983e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.390487499999999876e+00 -1.291390299999999880e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.377573599999999843e+00 -1.276479500000000100e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.364808799999999600e+00 -1.260557300000000047e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.352203300000000219e+00 -1.243657400000000024e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.339766700000000199e+00 -1.225814100000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327508500000000424e+00 -1.207062500000000010e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.315437900000000049e+00 -1.187437900000000018e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303563500000000097e+00 -1.166976299999999966e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291893800000000425e+00 -1.145713899999999952e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280436599999999814e+00 -1.123687399999999947e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269199799999999989e+00 -1.100933399999999979e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258190400000000153e+00 -1.077489199999999980e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.247415499999999788e+00 -1.053391699999999959e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.236881600000000248e+00 -1.028678400000000021e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.226594799999999985e+00 -1.003386500000000014e-01 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.216560999999999559e+00 -9.775531899999999330e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.206785400000000230e+00 -9.512156800000000356e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.197273299999999985e+00 -9.244109799999999932e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.188029199999999896e+00 -8.971759299999999826e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.179057399999999589e+00 -8.695471300000000292e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.170361899999999622e+00 -8.415609000000000284e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.161946300000000321e+00 -8.132532100000000597e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.153813800000000001e+00 -7.846596799999999705e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.145967200000000297e+00 -7.558155299999999577e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.138409000000000226e+00 -7.267555000000000542e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.131141500000000022e+00 -6.975138599999999856e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.124166400000000010e+00 -6.681243700000000230e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.117485099999999676e+00 -6.386202300000000387e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.111098900000000000e+00 -6.090340600000000021e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.105008599999999674e+00 -5.793978999999999796e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.099214599999999820e+00 -5.497431199999999740e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.093717200000000389e+00 -5.201004800000000317e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.088516099999999653e+00 -4.905000400000000121e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.083611099999999716e+00 -4.609711899999999890e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.079001400000000110e+00 -4.315425900000000037e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.074685999999999808e+00 -4.022422199999999698e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.070663599999999605e+00 -3.730972800000000034e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.066932600000000342e+00 -3.441342599999999696e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.063491299999999917e+00 -3.153788800000000003e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.060337500000000155e+00 -2.868561099999999975e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.057468899999999934e+00 -2.585901499999999908e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.054883000000000237e+00 -2.306044200000000044e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.052577000000000318e+00 -2.029215700000000164e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.050547800000000365e+00 -1.755634600000000045e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.048792100000000005e+00 -1.485511899999999996e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.047306599999999754e+00 -1.219050600000000026e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.046087599999999895e+00 -9.564459000000000849e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.045131099999999869e+00 -6.978852300000000335e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.044433200000000284e+00 -4.435481800000000072e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.043989700000000020e+00 -1.936065899999999925e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.043796099999999782e+00 5.177545700000000433e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.043847900000000273e+00 2.924415999999999995e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.044140299999999577e+00 5.282431399999999895e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.044668500000000222e+00 7.590390300000000347e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.045427600000000012e+00 9.846958100000000741e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.046412300000000073e+00 1.205087500000000082e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.047617400000000032e+00 1.420095799999999964e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.049037499999999845e+00 1.629609599999999950e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.050667100000000076e+00 1.833525199999999980e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.052500600000000119e+00 2.031746400000000036e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.054532299999999978e+00 2.224183999999999883e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.056756499999999654e+00 2.410756099999999957e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.059167300000000367e+00 2.591388000000000025e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.061758700000000388e+00 2.766011800000000090e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.064524699999999768e+00 2.934566900000000131e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.067459200000000052e+00 3.096999199999999827e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.070556200000000402e+00 3.253261799999999926e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.073809500000000305e+00 3.403314300000000181e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.077212799999999859e+00 3.547122999999999943e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.080759900000000329e+00 3.684660900000000239e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.084444600000000314e+00 3.815907300000000169e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.088260499999999631e+00 3.940848000000000267e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.092201400000000433e+00 4.059475199999999784e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.096260799999999591e+00 4.171787300000000254e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.100432600000000427e+00 4.277788700000000055e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.104710400000000092e+00 4.377489899999999906e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.109087899999999571e+00 4.470907400000000143e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.113558799999999849e+00 4.558063400000000182e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.118116900000000413e+00 4.638985999999999804e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.122755899999999585e+00 4.713708600000000165e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.127469600000000405e+00 4.782270500000000008e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.132251799999999697e+00 4.844716000000000300e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.137096599999999569e+00 4.901094999999999757e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.141997599999999835e+00 4.951462100000000172e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.146949099999999611e+00 4.995877399999999746e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.151945000000000441e+00 5.034405499999999867e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.156979399999999991e+00 5.067115800000000087e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.162046499999999760e+00 5.094082500000000208e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.167140599999999750e+00 5.115384099999999851e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.172255999999999965e+00 5.131103399999999842e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.177387099999999798e+00 5.141327300000000239e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.182528399999999813e+00 5.146147000000000221e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.187674600000000247e+00 5.145657299999999851e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.192820199999999886e+00 5.139956799999999965e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.197960199999999809e+00 5.129147700000000198e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.203089300000000250e+00 5.113335399999999892e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.208202700000000185e+00 5.092628700000000064e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.213295300000000410e+00 5.067139400000000155e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.218362400000000179e+00 5.036982300000000107e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.223399399999999915e+00 5.002274799999999882e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.228401700000000041e+00 4.963136800000000209e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.233364800000000372e+00 4.919690799999999753e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.238284499999999788e+00 4.872061400000000236e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.243156599999999834e+00 4.820375300000000196e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.247976900000000278e+00 4.764760900000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252741699999999625e+00 4.705348499999999906e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.257446999999999981e+00 4.642269999999999730e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.262089300000000414e+00 4.575658500000000239e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266664999999999708e+00 4.505648300000000134e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271170599999999595e+00 4.432374800000000309e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275603000000000264e+00 4.355974399999999747e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279958999999999847e+00 4.276583999999999941e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284235599999999700e+00 4.194341199999999936e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288429899999999684e+00 4.109383700000000111e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292539299999999614e+00 4.021849899999999783e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.296561099999999911e+00 3.931877899999999815e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.300493000000000343e+00 3.839605900000000321e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304332600000000397e+00 3.745171700000000242e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308077800000000401e+00 3.648712999999999956e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.311726499999999795e+00 3.550366800000000211e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.315276899999999749e+00 3.450269400000000042e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318727100000000263e+00 3.348556500000000186e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.322075700000000076e+00 3.245362799999999825e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325321100000000030e+00 3.140821900000000111e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.328461899999999751e+00 3.035066399999999942e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.331496900000000316e+00 2.928227300000000102e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.334425200000000089e+00 2.820434600000000167e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.337245600000000145e+00 2.711816499999999963e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.339957400000000298e+00 2.602499600000000163e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.342559900000000361e+00 2.492609000000000144e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.345052500000000428e+00 2.382267799999999991e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.347434800000000266e+00 2.271597200000000094e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.349706399999999640e+00 2.160716500000000109e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.351867099999999766e+00 2.049742699999999862e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.353916899999999757e+00 1.938790799999999884e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.355855599999999939e+00 1.827973600000000129e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.357683599999999657e+00 1.717401500000000081e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.359401000000000082e+00 1.607182500000000139e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.361008199999999668e+00 1.497422200000000057e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.362505600000000427e+00 1.388223599999999919e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.363893899999999881e+00 1.279687300000000028e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.365173500000000040e+00 1.171911100000000081e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.366345500000000435e+00 1.064990300000000049e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.367410399999999804e+00 9.590174200000000856e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.368369500000000016e+00 8.540821400000000660e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.369223500000000371e+00 7.502714800000000010e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.369973800000000352e+00 6.476695999999999669e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.370621500000000381e+00 5.463578000000000184e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.371167800000000270e+00 4.464145299999999761e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.371614300000000064e+00 3.479153300000000122e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.371962199999999577e+00 2.509328199999999974e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372213099999999741e+00 1.555366999999999991e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372368599999999716e+00 6.179371400000000262e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372430399999999828e+00 -3.023232899999999919e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372400200000000403e+00 -1.204805900000000072e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372279699999999991e+00 -2.088931899999999908e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.372070800000000368e+00 -2.954152199999999888e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.371775399999999756e+00 -3.799947000000000134e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.371395399999999931e+00 -4.625826500000000154e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.370932800000000285e+00 -5.431329900000000238e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.370389699999999600e+00 -6.216026099999999964e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.369768099999999933e+00 -6.979512999999999689e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.369070100000000068e+00 -7.721417700000000189e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.368298000000000236e+00 -8.441396000000000316e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.367453900000000111e+00 -9.139132499999999201e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.366539999999999644e+00 -9.814340300000000059e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.365558499999999675e+00 -1.046676000000000030e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.364511799999999830e+00 -1.109616199999999969e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.363402200000000342e+00 -1.170234199999999926e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.362231999999999665e+00 -1.228512399999999970e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.361003499999999811e+00 -1.284435899999999964e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.359719000000000122e+00 -1.337992500000000085e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.358381099999999897e+00 -1.389172600000000007e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.356991899999999696e+00 -1.437969000000000053e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.355553900000000311e+00 -1.484377400000000055e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.354069499999999593e+00 -1.528395700000000079e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.352541099999999830e+00 -1.570024399999999862e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.350971099999999758e+00 -1.609266399999999958e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.349361799999999612e+00 -1.646126800000000112e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.347715700000000183e+00 -1.680613300000000088e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.346035099999999929e+00 -1.712735699999999930e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.344322400000000250e+00 -1.742505800000000021e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.342579899999999604e+00 -1.769938100000000014e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.340809899999999999e+00 -1.795048600000000161e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.339014899999999564e+00 -1.817855800000000091e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.337196999999999747e+00 -1.838379999999999875e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.335358600000000173e+00 -1.856643499999999919e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.333502000000000187e+00 -1.872670300000000079e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.331629300000000349e+00 -1.886486500000000149e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.329742800000000003e+00 -1.898119700000000173e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.327844699999999989e+00 -1.907599499999999837e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.325937099999999980e+00 -1.914956699999999928e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.324022199999999927e+00 -1.920224099999999837e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.322101899999999830e+00 -1.923435899999999948e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.320178499999999921e+00 -1.924627500000000019e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.318253900000000201e+00 -1.923835999999999949e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.316329999999999778e+00 -1.921099799999999996e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.314408900000000102e+00 -1.916458299999999892e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.312492500000000284e+00 -1.909952300000000019e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.310582499999999762e+00 -1.901623800000000128e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.308680899999999703e+00 -1.891515699999999842e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.306789400000000434e+00 -1.879671899999999993e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.304909699999999617e+00 -1.866137500000000088e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.303043599999999635e+00 -1.850958200000000012e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.301192600000000255e+00 -1.834180599999999869e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.299358400000000024e+00 -1.815852100000000038e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.297542599999999879e+00 -1.796020699999999887e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295746600000000193e+00 -1.774735100000000149e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293971799999999561e+00 -1.752044599999999855e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292219799999999807e+00 -1.727998999999999855e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290491799999999856e+00 -1.702648299999999851e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288789099999999799e+00 -1.676043300000000166e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287113100000000010e+00 -1.648234800000000083e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285464900000000021e+00 -1.619273900000000113e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283845600000000253e+00 -1.589212099999999864e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282256399999999630e+00 -1.558100999999999930e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280698300000000067e+00 -1.525991999999999973e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279172299999999929e+00 -1.492937000000000083e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277679299999999962e+00 -1.458987500000000041e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276220399999999700e+00 -1.424195200000000043e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274796199999999935e+00 -1.388611499999999922e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273407599999999640e+00 -1.352287800000000033e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272055299999999889e+00 -1.315274999999999951e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270739999999999981e+00 -1.277624200000000015e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269462400000000102e+00 -1.239385699999999944e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268222999999999878e+00 -1.200609700000000030e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267022400000000104e+00 -1.161345899999999959e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.265861000000000125e+00 -1.121643699999999924e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.264739399999999847e+00 -1.081551899999999913e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.263657799999999831e+00 -1.041118800000000004e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.262616699999999703e+00 -1.000391999999999948e-02 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261616300000000024e+00 -9.594186500000000811e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.260656899999999858e+00 -9.182452400000000806e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.259738699999999767e+00 -8.769175500000000317e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258861699999999750e+00 -8.354806200000000280e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258026300000000042e+00 -7.939787900000000107e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.257232300000000080e+00 -7.524555900000000352e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.256479800000000147e+00 -7.109537600000000179e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255768899999999633e+00 -6.695152000000000221e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255099399999999754e+00 -6.281809600000000382e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.254471200000000231e+00 -5.869911900000000099e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.253884199999999893e+00 -5.459851200000000009e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.253338199999999958e+00 -5.052010600000000212e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252832999999999863e+00 -4.646763699999999740e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252368299999999657e+00 -4.244474100000000284e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251943899999999665e+00 -3.845495899999999863e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251559300000000263e+00 -3.450172599999999819e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251214300000000001e+00 -3.058837699999999819e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250908400000000142e+00 -2.671814299999999889e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250641199999999564e+00 -2.289414899999999906e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250412299999999810e+00 -1.911941400000000037e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250221100000000085e+00 -1.539684799999999987e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250067099999999876e+00 -1.172925399999999929e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249949800000000444e+00 -8.119326000000000060e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249868700000000388e+00 -4.569646400000000152e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249823000000000128e+00 -1.082688500000000061e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249812099999999759e+00 2.339185900000000063e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249835499999999655e+00 5.693725899999999831e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249892499999999629e+00 8.978791899999999729e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.249982199999999821e+00 1.219235599999999925e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250104199999999999e+00 1.533250099999999925e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250257500000000022e+00 1.839742099999999931e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250441499999999984e+00 2.138542199999999855e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250655300000000025e+00 2.429492000000000110e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.250898300000000241e+00 2.712443900000000019e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251169499999999601e+00 2.987261599999999941e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251468199999999698e+00 3.253819299999999911e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.251793600000000062e+00 3.512002299999999848e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252144799999999947e+00 3.761706499999999814e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252520999999999773e+00 4.002838300000000418e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.252921299999999682e+00 4.235314799999999845e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.253344799999999815e+00 4.459063200000000157e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.253790699999999703e+00 4.674021300000000094e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.254258100000000375e+00 4.880136799999999601e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.254746100000000197e+00 5.077367400000000301e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255253899999999589e+00 5.265680899999999887e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.255780399999999908e+00 5.445054399999999656e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.256324900000000078e+00 5.615474799999999912e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.256886500000000240e+00 5.776938399999999828e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.257464200000000254e+00 5.929450400000000308e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258057100000000261e+00 6.073025400000000261e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.258664399999999794e+00 6.207686599999999791e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.259285199999999882e+00 6.333465800000000201e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.259918500000000385e+00 6.450403300000000055e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.260563600000000228e+00 6.558547799999999914e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261219399999999879e+00 6.657955699999999928e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.261885200000000040e+00 6.748691599999999575e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.262560099999999963e+00 6.830827499999999990e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.263243199999999788e+00 6.904442700000000023e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.263933599999999657e+00 6.969623999999999785e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.264630600000000271e+00 7.026464799999999900e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.265333199999999714e+00 7.075065400000000310e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266040699999999575e+00 7.115532699999999738e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.266752300000000275e+00 7.147979599999999822e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.267467100000000180e+00 7.172525299999999576e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268184399999999989e+00 7.189294599999999924e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.268903299999999845e+00 7.198417900000000230e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.269623099999999560e+00 7.200030999999999966e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.270343099999999836e+00 7.194274700000000307e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271062599999999598e+00 7.181294700000000197e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.271780699999999875e+00 7.161241199999999682e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.272496799999999872e+00 7.134269000000000374e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273210200000000292e+00 7.100536600000000378e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.273920300000000339e+00 7.060206900000000167e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.274626300000000434e+00 7.013446100000000037e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.275327700000000064e+00 6.960423799999999710e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276023699999999650e+00 6.901312899999999598e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.276713799999999566e+00 6.836289199999999802e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.277397500000000186e+00 6.765531200000000044e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278074000000000154e+00 6.689219700000000393e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.278742900000000127e+00 6.607537999999999606e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.279403699999999588e+00 6.520671300000000122e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280055800000000410e+00 6.428806399999999720e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.280698600000000020e+00 6.332131900000000264e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281331800000000243e+00 6.230837599999999692e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.281954899999999675e+00 6.125114499999999816e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.282567399999999580e+00 6.015154200000000055e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283169000000000004e+00 5.901149500000000235e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.283759100000000153e+00 5.783293200000000182e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284337400000000073e+00 5.661778499999999860e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.284903599999999813e+00 5.536798899999999767e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285457300000000025e+00 5.408547399999999797e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.285998099999999589e+00 5.277216999999999845e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.286525799999999720e+00 5.142999799999999934e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287040099999999576e+00 5.006087600000000415e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.287540700000000093e+00 4.866671099999999965e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288027399999999822e+00 4.724939899999999922e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288499899999999698e+00 4.581082400000000346e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.288958000000000048e+00 4.435285700000000421e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289401500000000311e+00 4.287735200000000052e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.289830300000000207e+00 4.138614599999999866e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290244200000000063e+00 3.988105799999999874e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.290643000000000207e+00 3.836388400000000174e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291026600000000357e+00 3.683640100000000212e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291394999999999627e+00 3.530036299999999953e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.291748000000000118e+00 3.375749600000000142e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292085600000000056e+00 3.220950399999999905e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292407700000000048e+00 3.065806199999999981e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.292714199999999813e+00 2.910481600000000123e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293005299999999913e+00 2.755138500000000028e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293280799999999786e+00 2.599935600000000038e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293540799999999713e+00 2.445028299999999800e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.293785299999999694e+00 2.290569100000000146e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294014400000000009e+00 2.136706800000000208e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294228000000000378e+00 1.983586900000000163e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294426399999999866e+00 1.831351499999999896e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294609499999999969e+00 1.680138899999999947e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294777500000000359e+00 1.530083800000000063e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.294930500000000428e+00 1.381317300000000064e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295068699999999851e+00 1.233966499999999923e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295192100000000401e+00 1.088154800000000087e-03 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295300899999999977e+00 9.440014599999999815e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295395300000000027e+00 8.016220799999999955e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295475500000000224e+00 6.611280700000000217e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295541599999999960e+00 5.226268600000000264e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295593799999999796e+00 3.862217900000000019e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295632399999999684e+00 2.520121100000000201e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295657699999999579e+00 1.200929600000000009e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295669700000000368e+00 -9.444685699999999764e-06 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295668700000000229e+00 -1.365139900000000004e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295655100000000282e+00 -2.610322799999999829e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295628999999999920e+00 -3.829210500000000054e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295590699999999984e+00 -5.021059799999999648e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295540500000000428e+00 -6.185169099999999944e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295478600000000036e+00 -7.320878300000000167e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.295405399999999929e+00 -8.427568800000000138e-04 2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00


==> figures/data/spectrum_attracts.dat <==
 x              l1               l2                l3               l4
1    1.4844540e-15    1.0424296e-14    -1.7440964e-16    1.4006179e-14
2    9.4843475e-03    1.5472451e-14     2.7698432e-14    3.6856221e-14
3    1.1067283e-02    3.0893523e-02     3.5634020e-14    7.8031645e-14
4    4.3216295e-02    4.8854355e-02     7.8354254e-02    1.9240163e-13
5    9.4298571e-02    5.3439549e-02     8.0957683e-02    1.4183110e-01
6    1.1308478e-01    6.9801237e-02     9.2715431e-02    1.6356472e-01
7    1.7095115e-01    1.8424851e-01     1.1307320e-01    1.7996821e-01
8    2.5386969e-01    2.6455665e-01     1.2699987e-01    1.8427601e-01
9    3.1539431e-01    3.5775910e-01     2.3109519e-01    2.0228874e-01
10   3.8702795e-01    4.8933226e-01     4.5659273e-01    2.0990086e-01
11   4.9318460e-01    5.3083978e-01     5.0096242e-01    2.2764539e-01
12   6.1304300e-01    7.3117270e-01     5.4838290e-01    2.9914831e-01
13   6.8132554e-01    7.5052355e-01     9.0089804e-01    7.7140716e-01
14   8.1278471e-01    9.9648993e-01     9.1857745e-01    7.8057037e-01
15   1.0000000e+00    1.0000000e+00     1.0000000e+00    1.0000000e+00

==> figures/data/toy_3traj.csv <==
   label x y lambda e1 e2 e3 e4 e5 e6 e7
   1    0.0000000e+00   2.0000000e+01   1.5422776e-15   2.5819889e-01   3.9715695e-01   3.3335451e-01  -3.4727674e-01   2.6014529e-01  -3.8624768e-01   2.9541124e-01 
   2    2.0000000e+01   4.0000000e+01   1.0475020e-01   2.5819889e-01   3.5555468e-01   2.9843556e-01  -2.1462883e-01   3.0718132e-02  -4.5608387e-02  -1.1283705e-01 
   3    4.0000000e+01   5.5000000e+01   1.0475020e-01   2.5819889e-01   2.7670799e-01   2.3225542e-01   1.1072019e-16  -2.2579994e-01   3.3525382e-01  -3.6514837e-01 
   4    7.0000000e+01   7.5000000e+01   3.8196601e-01   2.5819889e-01   1.6887608e-01   1.4174648e-01   2.1462883e-01  -2.8318069e-01   4.2044920e-01  -1.1283705e-01 
   5    6.0000000e+01   4.5000000e+01   8.8191932e-01   2.5819889e-01   4.3354364e-02   3.6389575e-02   3.4727674e-01  -9.0818910e-02   1.3484231e-01   2.9541124e-01 
   6    1.4000000e+02   8.0000000e+01   8.8191932e-01   2.5819889e-01  -4.8727195e-01   1.7727075e-01  -3.4727674e-01   2.0442765e-01   4.1841627e-01   2.9541124e-01 
   7    1.2000000e+02   7.0000000e+01   1.3819660e+00   2.5819889e-01  -4.3623011e-01   1.5870161e-01  -2.1462883e-01   2.4138955e-02   4.9406876e-02  -1.1283705e-01 
   8    1.1000000e+02   6.5000000e+01   2.1370569e+00   2.5819889e-01  -3.3949309e-01   1.2350844e-01   1.3847577e-16  -1.7743835e-01  -3.6317540e-01  -3.6514837e-01 
   9    8.5000000e+01   5.0000000e+01   2.1370569e+00   2.5819889e-01  -2.0719409e-01   7.5377730e-02   2.1462883e-01  -2.2252935e-01  -4.5546627e-01  -1.1283705e-01 
   10   7.5000000e+01   5.5000000e+01   2.6180340e+00   2.5819889e-01  -5.3191478e-02   1.9351193e-02   3.4727674e-01  -7.1367412e-02  -1.4607264e-01   2.9541124e-01 
   11   1.4000000e+02  -3.0000000e+01   3.3784982e+00   2.5819889e-01   9.0114996e-02  -5.1062526e-01  -3.4727674e-01  -4.6457295e-01  -3.2168596e-02   2.9541124e-01 
   12   1.2000000e+02  -2.0000000e+01   3.3784982e+00   2.5819889e-01   8.0675432e-02  -4.5713716e-01  -2.1462883e-01  -5.4857088e-02  -3.7984896e-03  -1.1283705e-01 
   13   1.1000000e+02   0.0000000e+00   3.6180340e+00   2.5819889e-01   6.2785101e-02  -3.5576386e-01   4.4989250e-17   4.0323830e-01   2.7921578e-02  -3.6514837e-01 
   14   1.0000000e+02   2.5000000e+01   4.4977754e+00   2.5819889e-01   3.8318018e-02  -2.1712421e-01   2.1462883e-01   5.0571004e-01   3.5017067e-02  -1.1283705e-01 
   15   8.0000000e+01   4.0000000e+01   4.4977754e+00   2.5819889e-01   9.8371143e-03  -5.5740768e-02   3.4727674e-01   1.6218632e-01   1.1230327e-02   2.9541124e-01 


==> figures/data/toy_4traj.csv <==
   label x y lambda e1 e2 e3 e4 e5 e6 e7
   1    0.0000000e+00   2.0000000e+01   3.6117298e-16   2.2360680e-01  -4.4142810e-01   1.5712423e-02   3.2018959e-01   3.0075048e-01   3.9824947e-01  -1.3262080e-02
   2    2.0000000e+01   4.0000000e+01   9.7886967e-02   2.2360680e-01  -3.9821805e-01   1.4174381e-02   2.8546715e-01   1.8587402e-01   6.9920861e-02  -2.3284301e-03
   3    4.0000000e+01   5.5000000e+01   9.7886967e-02   2.2360680e-01  -3.1602763e-01   1.1248853e-02   2.1978767e-01   3.0677506e-16  -3.1605257e-01   1.0524846e-02
   4    7.0000000e+01   7.5000000e+01   1.0844340e-01   2.2360680e-01  -2.0290223e-01   7.2222080e-03   1.3027367e-01  -1.8587402e-01  -4.4146294e-01   1.4701129e-02
   5    6.0000000e+01   4.5000000e+01   3.8196601e-01   2.2360680e-01  -6.9915343e-02   2.4886033e-03   2.6632355e-02  -3.0075048e-01  -2.0291824e-01   6.7573672e-03
   6    1.4000000e+02   8.0000000e+01   8.2442950e-01   2.2360680e-01   1.5712423e-02   4.4142810e-01  -3.2018959e-01   3.0075048e-01  -1.3262080e-02  -3.9824947e-01
   7    1.2000000e+02   7.0000000e+01   8.2442950e-01   2.2360680e-01   1.4174381e-02   3.9821805e-01  -2.8546715e-01   1.8587402e-01  -2.3284301e-03  -6.9920861e-02
   8    1.1000000e+02   6.5000000e+01   9.1189649e-01   2.2360680e-01   1.1248853e-02   3.1602763e-01  -2.1978767e-01   6.8776462e-16   1.0524846e-02   3.1605257e-01
   9    8.5000000e+01   5.0000000e+01   1.3819660e+00   2.2360680e-01   7.2222080e-03   2.0290223e-01  -1.3027367e-01  -1.8587402e-01   1.4701129e-02   4.4146294e-01
   10   7.5000000e+01   5.5000000e+01   2.0000000e+00   2.2360680e-01   2.4886033e-03   6.9915343e-02  -2.6632355e-02  -3.0075048e-01   6.7573672e-03   2.0291824e-01
   11   1.4000000e+02  -3.0000000e+01   2.0000000e+00   2.2360680e-01   4.4142810e-01  -1.5712423e-02   3.2018959e-01   3.0075048e-01  -3.9824947e-01   1.3262080e-02
   12   1.2000000e+02  -2.0000000e+01   2.2017970e+00   2.2360680e-01   3.9821805e-01  -1.4174381e-02   2.8546715e-01   1.8587402e-01  -6.9920861e-02   2.3284301e-03
   13   1.1000000e+02   0.0000000e+00   2.6180340e+00   2.2360680e-01   3.1602763e-01  -1.1248853e-02   2.1978767e-01   4.1779737e-16   3.1605257e-01  -1.0524846e-02
   14   1.0000000e+02   2.5000000e+01   3.1755705e+00   2.2360680e-01   2.0290223e-01  -7.2222080e-03   1.3027367e-01  -1.8587402e-01   4.4146294e-01  -1.4701129e-02
   15   8.0000000e+01   4.0000000e+01   3.1755705e+00   2.2360680e-01   6.9915343e-02  -2.4886033e-03   2.6632355e-02  -3.0075048e-01   2.0291824e-01  -6.7573672e-03
   16   1.0000000e+01  -5.0000000e+01   3.4446503e+00   2.2360680e-01  -1.5712423e-02  -4.4142810e-01  -3.2018959e-01   3.0075048e-01   1.3262080e-02   3.9824947e-01
   17   3.0000000e+01  -3.0000000e+01   3.6180340e+00   2.2360680e-01  -1.4174381e-02  -3.9821805e-01  -2.8546715e-01   1.8587402e-01   2.3284301e-03   6.9920861e-02
   18   4.0000000e+01  -1.0000000e+01   3.9021130e+00   2.2360680e-01  -1.1248853e-02  -3.1602763e-01  -2.1978767e-01   1.3676528e-16  -1.0524846e-02  -3.1605257e-01
   19   5.0000000e+01   1.0000000e+01   3.9021130e+00   2.2360680e-01  -7.2222080e-03  -2.0290223e-01  -1.3027367e-01  -1.8587402e-01  -1.4701129e-02  -4.4146294e-01
   20   6.0000000e+01   3.0000000e+01   5.3332129e+00   2.2360680e-01  -2.4886033e-03  -6.9915343e-02  -2.6632355e-02  -3.0075048e-01  -6.7573672e-03  -2.0291824e-01


==> figures/data/toy_5traj.csv <==
   label x y lambda e1 e2 e3 e4 e5 e6 e7
   1   0.0000000e+00   2.0000000e+01 -4.7161106e-16   2.0000000e-01   2.8417256e-01  -2.6238404e-01  -3.1801108e-01   2.4906983e-01  -2.6899940e-01  -2.8973250e-01
   2   2.0000000e+01   4.0000000e+01  8.9701547e-02   2.0000000e-01   2.5868184e-01  -2.3884779e-01  -2.8390301e-01   2.2235601e-01  -1.6625078e-01  -7.0500655e-02
   3   4.0000000e+01   5.5000000e+01  8.9701547e-02   2.0000000e-01   2.0998696e-01  -1.9388652e-01  -2.1934511e-01   1.7179354e-01   1.3112855e-15   2.0207691e-01
   4   7.0000000e+01   7.5000000e+01  1.0725434e-01   2.0000000e-01   1.4245593e-01  -1.3153333e-01  -1.3126150e-01   1.0280547e-01   1.6625078e-01   3.2174897e-01
   5   6.0000000e+01   4.5000000e+01  1.0725434e-01   2.0000000e-01   6.2146375e-02  -5.7381392e-02  -2.9099514e-02   2.2791064e-02   2.6899940e-01   1.9796329e-01
   6   1.4000000e+02   8.0000000e+01  3.8196601e-01   2.0000000e-01  -1.6172790e-01  -3.5134529e-01   4.0367594e-01  -1.4579502e-02  -2.6899940e-01  -2.7805766e-01
   7   1.2000000e+02   7.0000000e+01  7.5666985e-01   2.0000000e-01  -1.4722066e-01  -3.1982908e-01   3.6037994e-01  -1.3015787e-02  -1.6625078e-01  -6.7659813e-02
   8   1.1000000e+02   6.5000000e+01  7.5666985e-01   2.0000000e-01  -1.1950750e-01  -2.5962370e-01   2.7843163e-01  -1.0056072e-02   1.2280188e-15   1.9393417e-01
   9   8.5000000e+01   5.0000000e+01  9.0236373e-01   2.0000000e-01  -8.1074325e-02  -1.7612967e-01   1.6662032e-01  -6.0178003e-03   1.6625078e-01   3.0878402e-01
   10  7.5000000e+01   5.5000000e+01  9.0236373e-01   2.0000000e-01  -3.5368661e-02  -7.6836540e-02   3.6938253e-02  -1.3340932e-03   2.6899940e-01   1.8998631e-01
   11  1.4000000e+02  -3.0000000e+01  1.3819660e+00   2.0000000e-01  -3.8412590e-01   4.5240710e-02  -3.3515031e-01  -2.2547970e-01  -2.6899940e-01   1.1788342e-01
   12  1.2000000e+02  -2.0000000e+01  1.8433405e+00   2.0000000e-01  -3.4966921e-01   4.1182548e-02  -2.9920399e-01  -2.0129602e-01  -1.6625078e-01   2.8684591e-02
   13  1.1000000e+02   0.0000000e+00  1.8433405e+00   2.0000000e-01  -2.8384666e-01   3.3430248e-02  -2.3116673e-01  -1.5552247e-01   1.0595684e-15  -8.2219004e-02
   14  1.0000000e+02   2.5000000e+01  2.1819737e+00   2.0000000e-01  -1.9256262e-01   2.2679203e-02  -1.3833584e-01  -9.3068464e-02   1.6625078e-01  -1.3090996e-01
   15  8.0000000e+01   4.0000000e+01  2.1819737e+00   2.0000000e-01  -8.4005410e-02   9.8937988e-03  -3.0667835e-02  -2.0632456e-02   2.6899940e-01  -8.0545294e-02
   16  1.0000000e+01  -5.0000000e+01  2.6180340e+00   2.0000000e-01   3.3735620e-01   1.8918304e-01   1.1087680e-01  -3.8842395e-01  -2.6899940e-01   9.8993122e-02
   17  3.0000000e+01  -3.0000000e+01  2.9574565e+00   2.0000000e-01   3.0709483e-01   1.7221303e-01   9.8984778e-02  -3.4676379e-01  -1.6625078e-01   2.4088012e-02
   18  4.0000000e+01  -1.0000000e+01  2.9574565e+00   2.0000000e-01   2.4928658e-01   1.3979524e-01   7.6476213e-02  -2.6791172e-01   1.0595684e-15  -6.9043771e-02
   19  5.0000000e+01   1.0000000e+01  3.4267732e+00   2.0000000e-01   1.6911693e-01   9.4837604e-02   4.5765242e-02  -1.6032494e-01   1.6625078e-01  -1.0993221e-01
   20  6.0000000e+01   3.0000000e+01  3.4267732e+00   2.0000000e-01   7.3777233e-02   4.1372890e-02   1.0145750e-02  -3.5542623e-02   2.6899940e-01  -6.7638266e-02
   21  8.5000000e+01  -5.0000000e+01  3.6180340e+00   2.0000000e-01  -7.5674959e-02   3.7930559e-01   1.3860866e-01   3.7941332e-01  -2.6899940e-01   3.5091362e-01
   22  9.0000000e+01  -3.0000000e+01  3.7347976e+00   2.0000000e-01  -6.8886798e-02   3.4528129e-01   1.2374228e-01   3.3871959e-01  -1.6625078e-01   8.5387865e-02
   23  9.0000000e+01  -1.0000000e+01  3.7347976e+00   2.0000000e-01  -5.5919385e-02   2.8028473e-01   9.5603999e-02   2.6169672e-01   6.6895326e-16  -2.4474831e-01
   24  8.0000000e+01   1.0000000e+01  4.9996690e+00   2.0000000e-01  -3.7935916e-02   1.9014619e-01   5.7211778e-02   1.5660574e-01   1.6625078e-01  -3.8969082e-01
   25  7.5000000e+01   2.5000000e+01  4.9996690e+00   2.0000000e-01  -1.6549537e-02   8.2951244e-02   1.2683346e-02   3.4718109e-02   2.6899940e-01  -2.3976604e-01


==> figures/data/toy_eigvec.dat <==
   x e1 e2 e3 e4 e5 e6 labels
   1.0000000e+00  -3.3333333e-01   0.0000000e+00   4.3633767e-01   0.0000000e+00  -5.0964708e-01   0.0000000e+00   1.0000000e+00
   2.0000000e+00  -3.3333333e-01   0.0000000e+00   2.8340086e-01   0.0000000e+00  -2.7338904e-01   0.0000000e+00   1.0000000e+00
   3.0000000e+00  -3.3333333e-01   0.0000000e+00   6.9494900e-02   0.0000000e+00   3.5533241e-02   0.0000000e+00   1.0000000e+00
   4.0000000e+00  -3.3333333e-01   0.0000000e+00  -5.9648752e-01   0.0000000e+00  -1.2669987e-01   0.0000000e+00   1.0000000e+00
   5.0000000e+00  -3.3333333e-01   0.0000000e+00  -5.4808486e-01   0.0000000e+00  -1.1310197e-01   0.0000000e+00   1.0000000e+00
   6.0000000e+00  -3.3333333e-01   0.0000000e+00   3.9484921e-02   0.0000000e+00   4.9766257e-02   0.0000000e+00   1.0000000e+00
   7.0000000e+00  -3.3333333e-01   0.0000000e+00   1.8069135e-01   0.0000000e+00   5.7390325e-01   0.0000000e+00   1.0000000e+00
   8.0000000e+00  -3.3333333e-01   0.0000000e+00   1.7395812e-01   0.0000000e+00   5.4561849e-01   0.0000000e+00   1.0000000e+00
   9.0000000e+00  -3.3333333e-01   0.0000000e+00   6.1641041e-02   0.0000000e+00   7.6613360e-02   0.0000000e+00   1.0000000e+00
   1.0000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   4.3633767e-01   0.0000000e+00  -5.0964708e-01   2.0000000e+00
   1.1000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   2.8340086e-01   0.0000000e+00  -2.7338904e-01   2.0000000e+00
   1.2000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   6.9494900e-02   0.0000000e+00   3.5533241e-02   2.0000000e+00
   1.3000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00  -5.9648752e-01   0.0000000e+00  -1.2669987e-01   2.0000000e+00
   1.4000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00  -5.4808486e-01   0.0000000e+00  -1.1310197e-01   2.0000000e+00
   1.5000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   3.9484921e-02   0.0000000e+00   4.9766257e-02   2.0000000e+00
   1.6000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   1.8069135e-01   0.0000000e+00   5.7390325e-01   2.0000000e+00
   1.7000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   1.7395812e-01   0.0000000e+00   5.4561849e-01   2.0000000e+00
   1.8000000e+01   0.0000000e+00  -3.3333333e-01   0.0000000e+00   6.1641041e-02   0.0000000e+00   7.6613360e-02   2.0000000e+00

